Topological Singularity Detection at Multiple Scales

The manifold hypothesis, which assumes that data lies on or close to an unknown manifold of low intrinsic dimension, is a staple of modern machine learning research. However, recent work has shown that real-world data exhibits distinct non-manifold structures, i.e. singularities, that can lead to erroneous findings. Detecting such singularities is therefore crucial as a precursor to interpolation and inference tasks. We address this issue by developing a topological framework that (i) quantifies the local intrinsic dimension, and (ii) yields a Euclidicity score for assessing the 'manifoldness' of a point along multiple scales. Our approach identifies singularities of complex spaces, while also capturing singular structures and local geometric complexity in image data.

==> Data/Pinched_torus_Euclidicity_1.csv <==
x,y,z,euclidicity
5.276752203645805,7.930157394596145,0.742734317498748,0.09567359413951636
8.173454684807995,-5.330555409697591,0.9275130494150989,0.10650113862007857
9.01443173511177,5.879022971799655,0.5813787450280083,0.09990088380873204
-6.010606741327029,8.031569544840734,-0.44656124876995074,0.07585818029940128
10.574703215622092,2.379431184207625,-0.5326523870094119,0.10664538260549307
-8.774172206832697,4.770391269208407,0.24608999469109394,0.15934494979679584
-4.728961319435108,-8.268884898901844,-0.1635397761076565,0.07918594010174275
-9.97831931915083,1.046696209100882,-0.040434379089464935,0.18359032936394215
-9.275022024823587,-3.261480203360815,0.0020688963613433435,0.15123263627290726
3.386103966111063,8.524748341375581,-0.005086713396784545,0.09716297760605812
-4.716563506480952,-8.24720654685132,-0.04927836059640223,0.076345119997859
0.7826379724832337,9.408044306720816,-0.4779716089110358,0.10267458226531744
8.410852206935974,3.2513870045964226,-0.03021353505946978,0.1052645944058895
1.6626847335109798,-10.518704327141824,-0.39556367227109074,0.09135729297995568
9.396901288166623,-4.886619223345463,-0.7705062050307244,0.12402957763522864
-6.8261141922764415,-7.6502498916618205,0.3211697009226051,0.054896099623292685
9.417305668939974,-4.606672149253997,-0.8457053968869059,0.10227734565734864
-9.20695154764566,-3.4942265653256297,-0.09666651628038565,0.15154140550643205
3.6175685150110515,10.187491391340053,-0.10019110214160984,0.09577032580971717
9.465353735172819,4.9222161752733005,0.7045891731173552,0.09998697824776173
6.742205432810188,7.650374912075652,0.8897454797103248,0.09793536853045225
-0.029537334667292338,-9.608839934511094,-0.5877859618158537,0.08119128346443176
-2.1202808646598785,-9.28955743565118,-0.40790381150957006,0.08652929589152336
4.992727307499237,8.138964290021342,0.7466019620969039,0.10434941940009594
0.6254154936867344,-10.69601110740137,0.13780422534275097,0.11026557829231023
-8.976302510616316,-3.9217961826485026,-0.007541901502786359,0.15787376806139947
7.714357912515211,7.187353881332567,0.7551362110309349,0.09888238690793515
-9.0151720732465,-4.205718269634895,0.21016980257504259,0.1571468684077263
-9.983932074393788,0.5529891661144337,0.027651574190570648,0.18406528975814582
8.85324514036543,1.8780231259454725,0.2950937451300465,0.10029571797698736
-6.670618507207324,-6.942658538786928,0.12316234616945056,0.09024874020367861
-6.407875604122142,7.3617634972084804,0.3377823777719134,0.07420880239456892
-9.753949326940761,1.757695296774339,-0.0038301392145907343,0.16819576073437928
-9.789547306607174,-1.6400989461550277,-0.03734115479560095,0.18005094513297082
0.34333457364918285,10.149866130163986,-0.7019045597588796,0.09213155597448348
-8.879930202668996,4.276349002387784,0.16962754826228532,0.15912797681987287
-9.283870938231898,4.1928591942170375,-0.09712612558793328,0.15844232704490424
-9.43618546998516,-3.318151916322046,0.1682439328992383,0.15280582662671804
-2.203186383402019,9.133629928988828,-0.13209928438103286,0.0884025701880455
1.4546755981694461,-9.202768390578678,0.33408961638215884,0.10906414426863194
-0.5066355531532793,-9.686172154897156,-0.6192984576657069,0.09468210615217686
8.934575959799936,-1.3279507198116016,0.24278385402675404,0.1062724506855011
-9.756519477510864,2.6410570350508116,-0.07601851861070759,0.16052966114133596
-9.495607524719803,3.078857050339797,-0.15512207628111632,0.15711808174848557
2.3281703137614387,9.918889965760735,0.7607478989716457,0.0821824998408556
-9.894395334454424,-1.408491299729879,-0.07039914674609425,0.17751196909695863
-7.541241423761951,-6.128557893466147,0.17933724429525386,0.0813289437443018
0.0965789838114019,-10.472493231974175,0.5300377394028659,0.07587767999619245
-6.89996778941824,-7.733020038427335,-0.18637235844466019,0.06487343151122332
-3.329524716864729,9.562354531612549,-0.5655554957164068,0.08491447024047374
-4.4031123252565,8.403911840466131,-0.07295205263807192,0.08451741956174373
-7.535456824731972,6.1238569101593425,0.1670168374399486,0.07459527429193258
6.088923274475613,8.680099342404135,-0.6509873966382895,0.11063720524311066
-8.466011799922743,-5.015922568015864,-0.21059451507606433,0.16564649220556021
2.7284737822586727,-9.957983926787817,-0.7255977018828447,0.10209714502096176
-2.9024858313381086,9.04634153295511,-0.31274668464724525,0.08979277223348618
-4.565802169485529,8.981357194887664,0.5174438738554642,0.07804500076919794
8.53317865245871,-6.848000957472976,0.06374920029684626,0.12118097767233849
-8.279354898915113,5.327359172616023,0.23573155152995595,0.16073619708418846
6.3131986017898045,-7.52899804306949,-0.8892948586805235,0.11165151685476303
-9.57612721617477,-3.235617885419027,0.1210264753511055,0.14781848698854447
-9.315988913737575,-4.07020704976032,0.11897985154537581,0.15909794786944986
-9.190318912513272,-4.425824327013198,0.09654821485689684,0.15543367903679609
4.000795159769664,8.242823025508438,-0.12975329895245033,0.09451259177178145
5.29745814268443,-9.396520257985127,-0.35539563580433225,0.10830060016363859
6.101956216359363,6.754606346331793,-0.1731198318215611,0.08591606471687556
-7.697957415667762,-6.911302174466779,0.09346388329748039,0.08287562184035778
7.530330562671841,5.179430026225705,-0.4143445463295586,0.11278922569006682
7.546471786397429,7.385810964756843,-0.7378937422310802,0.12286331109702588
4.87480043343503,7.731795243718996,0.16586759725753494,0.10403788469731808
5.318198529474721,9.433309121508756,0.24094651950260648,0.09959562432020902
-7.385655771403469,-7.140049041346833,0.2572134439708128,0.06576251070946455
-9.261986501018487,-3.778196848396766,0.19242885084727057,0.15487260766327382
-4.826283909195525,8.203332014370579,-0.11789534005731005,0.0778981550037861
-9.918968555260836,-1.536647569868479,-0.06710818227980486,0.18296350471675396
8.185688754679521,4.782092706568087,-0.8133380345243153,0.0999833607673645
-8.00701517668789,6.50707931317156,0.10516498472327315,0.07381846718490123
-5.251095033678085,-8.679417221526178,0.46943000959873793,0.08131955701857806
5.703826529118894,-7.152372240423419,-0.2936468090690008,0.10833214290440082
-8.088805653933768,-5.637121780390941,0.2645629408397067,0.15657572839409112
-7.982259268101851,-6.486960872393776,0.17409641749574925,0.06538891993463039
-9.487909785362072,3.468003698521457,-0.14146818883980006,0.15404938351362943
-0.40298844551282453,-10.079036088030517,-0.6873427215400458,0.09470880784094333
3.875852710496098,-9.098949402148762,0.82695727131327,0.09496787860989571
-7.612663305887874,6.186600477554472,0.27512325682090744,0.08049041077494622
-7.618871567198458,-7.0113884753229,-0.08196014912790117,0.07577316418290138
-6.1660748182362894,7.635241368724143,-0.3889917795120351,0.06122979965060949
-6.075174117937261,8.117846587723513,0.4254271883410789,0.08347320675849915
-7.257860206370206,-6.356754463186657,8.620297351627298e-17,0.075117107629776
9.09969857515451,3.0124375885416557,-0.8959614982638218,0.10540389385074377
-1.0832398538403247,9.482996100119411,-0.4857199853280693,0.08595538195222616
-5.328370007517537,-7.901961895005725,-0.011545434214883405,0.0658373506180942
7.2878751684325,6.62449772275476,-0.9203818624647658,0.1022124833613634
5.33637842506727,8.23761423666515,-0.8588600070356979,0.09801709346473217
-1.0598718025887086,9.278425396686698,-0.07759270629508123,0.0915558608621359
-7.4351153807860815,-6.195651158852854,0.11094916375450875,0.07760693464428187
10.49833914695492,-1.2974062755173121,-0.8135759604222503,0.10598104733973741
4.209919047822945,-9.883203326986136,0.38033305072958895,0.11924417279660701
-0.7300108916972057,-9.480565073685217,-0.46922064993508533,0.08865878213196993
1.9313653879761372,9.847990503745958,0.7713358949396699,0.10644146881997585
7.882295654266198,-7.526975939177614,0.23150448696627784,0.09696761585772037
-8.810051306950527,-4.789898220053967,-0.2448342197444446,0.16232135862112046
5.749430406073834,7.584918235012492,0.7546133524038162,0.10250978481024503
8.881976907605223,6.109104707240272,-0.5508148023379953,0.11251273106783628
-9.00187580581444,-4.8941904419330955,0.0075738691791548225,0.1514503376185894
3.557724885144682,8.64542966643208,-0.5160139863763277,0.0899632754176855
0.08794721464994104,-9.536511711399404,0.5386698756147045,0.09899215921759605
-1.7583290588940106,9.266999311995844,0.2907786010396077,0.09501174710690975
3.9099482918807986,8.314369691075022,-0.2306027398248222,0.11197167947888374
8.968527635189758,0.7738423019603721,-0.042982399368723105,0.10313602160662412
7.142155877044469,-7.164144430536391,0.9162596639847256,0.09852712530642747
-1.0785115153132858,10.59543073088381,0.1631935957690424,0.09479419093579054
-1.405676018777664,-9.261648659253428,0.15870224516275733,0.07385115031152964
6.375591188708955,-7.234378033393689,-0.8384655168485463,0.09736422210931778
8.704806941702774,-2.413896526855461,0.21751809988777435,0.09068358428776264
-9.821766148527479,2.401148809846827,-0.044491337249863094,0.1796766683459282
0.7222135636568819,-10.197984609364354,0.6966759041961534,0.09874451693147421
2.340866530201481,9.97298067085473,0.7447873507637431,0.08744176700711251
-9.167006321192845,3.7394520482356,-0.16466113566770363,0.15399090003222227
-6.9896094572995615,-7.642218840915813,-0.18820908691231186,0.10104527533054351
-9.753909596794758,1.7576881372650541,0.0027362274173416508,0.16737454283982514
9.658247745106454,3.463104017399686,0.9501973976549236,0.12234506290405989
8.525042001439786,4.300900992105888,0.8617225915442209,0.11293736457824707
4.429212538229519,-8.328764658306964,0.6430884165222914,0.09471324153244495
-0.6009959255953723,-9.297140961867582,0.025222414874363084,0.08757101468741894
-7.223639846865302,7.335527995527694,0.24907173298805277,0.08503575351089239
-7.47653095718757,-7.052134466327584,-0.2432218543581119,0.07445023432374001
10.462140679575915,-0.5149794518056391,-0.8797461224367299,0.09302782207727432
-9.144181467093313,-4.5429488201062815,-0.08890524014598335,0.159780575633049
-8.323646051433693,-5.800783014978607,-0.26192316345440336,0.15314646996557713
-3.398629463531294,-9.760822524385173,0.4721949242201186,0.08399810448288918
10.250913805377916,1.394998989517821,-0.9360202301671231,0.12277259610593319
-9.632407266574363,-2.86345107527549,0.13537546421598645,0.14596198838204144
-9.899947020547806,-1.0384751865796953,0.02523125391590628,0.1739145318418741
6.419969721346825,6.6000856087464115,-0.4695679566014035,0.08828679412603378
10.42947727487967,3.03073858028165,0.4888473373615344,0.09399377912282944
-3.657596022254493,-9.375854869119395,0.5605212641673046,0.07680012319236994
7.3176304994194465,-6.330029778960165,-0.8791505419252992,0.1035238840803504
10.529792482839023,-1.5650485898791309,0.7602257110971796,0.11339868597686291
-9.13948968997805,4.540617883938117,-0.10041084099763933,0.15640551403164862
-8.718189679523173,5.311229756742398,-0.17168289928661662,0.16112188160419463
-6.109957136966652,-8.377099567366232,0.26365385957778653,0.0700346190854907
-8.880610438102764,-4.970691627593861,0.17982579898990067,0.16077841602265835
-1.2104406461502544,-10.596548757114792,-0.020462419941794867,0.10623313102871179
-6.830550228563083,-7.847358226825875,0.09345369094574159,0.06678587280213832
7.4111190468711605,8.003719219499878,0.12356387583927307,0.12420089922845363
-8.374134181761889,5.101626861548164,-0.18779094922933154,0.163180013820529
7.583452441762623,7.606799614876697,0.5511050115141353,0.11456639155745506
-2.5015393304556417,-9.83821417292071,-0.5949000422316333,0.09872992616146803
10.193285614090591,-4.0851833941879026,0.030178310978341855,0.1125588645786047
-1.638737208209418,-9.256759749193513,0.2316737284562432,0.07885080017149448
10.269916096720236,1.7855565539353575,0.9015818326040483,0.10307385340332985
-0.4940182909783121,-9.444947525497271,0.4242237651414077,0.10453130636364222
-8.573382185698867,-5.666810601617881,0.07863563515950929,0.15568903494626285
-5.051568780527146,-8.349624752214906,-0.4277988623981834,0.07136218719184399
6.8706778192395985,6.560960017183253,0.7821359353048254,0.10939359903335572
1.4896830079012384,10.239069420940904,-0.6720632690542298,0.09676229018718004
-3.5758978790002525,-9.877149360305115,0.27430504943913164,0.0868112226948142
-9.997654205811651,0.061465660917928426,-0.0021902580869618935,0.20915906727313996
10.740758219687121,0.39638043196968953,0.6633637227289395,0.10953460328280926
9.181223986074231,1.249429897302522,-0.6756146395055878,0.10406475648283958
-7.847436196829527,-5.910526249037924,0.2640729935838991,0.07580756708979607
10.625204019294896,2.528442900895465,-0.3694732481422834,0.11004571046680212
-1.3824939425406617,-9.930457839082454,-0.6560244983852682,0.08820112489163875
-3.1769768344404303,-9.124238866815357,0.4701228537572733,0.10201201125979424
-2.0607110252607264,10.175853481360019,-0.504498708359855,0.10516126396134495
10.222434565717025,-3.6654013384650317,0.4812012802282385,0.11928958378732205
-0.269722432692317,-9.746860723253068,0.6511256134898937,0.09422444730997086
3.904498944562128,9.82984315741089,0.5930908402173836,0.11471279088407754
1.5088192236461666,9.545299224061765,0.6819409151327703,0.09219402138143779
6.75663124954936,7.666743874363644,0.8846242218496444,0.10016831077635288
0.9675767830629313,10.122957270137164,0.7204038259217161,0.09464837547391652
1.8097236133430787,-10.601926850369493,-0.11700736385763137,0.09820555716753006
1.1297612681699767,-9.378545380270104,0.5032567293613096,0.08627372454851866
1.5558368668021314,-9.84274869030683,0.759498043309916,0.09033299963921308
-8.284549353060589,-6.081555953583295,0.14194876905884513,0.09523718200623989
3.942523884187628,-8.948664443206374,-0.8078332501970338,0.1037183815613389
-0.5279503368328696,10.093681384914547,0.6799495639613224,0.10954302441328764
-3.907101635228425,9.66281338708954,-0.3657649462735868,0.08432667732238769
8.150204870401362,-4.238306498341171,0.5306434788575758,0.1196011982858181
8.94286706702036,1.2169930172801489,0.21303283858003863,0.09966080404818058
8.312731142085845,-6.840811802081783,0.547659143876339,0.09794174291193486
-9.59789202147588,-2.346417808762459,-0.0058798552222978345,0.15432596780359745
-9.87627563306621,-1.2822240281805979,0.04993639261838953,0.18743357986211776
2.6656689963032987,-10.220208004133562,-0.5569629434600272,0.12205639854073524
-2.0332570292299454,-9.441963153832024,-0.5273091839647036,0.08395881857722998
-9.808577085034296,-2.0177413072096044,-0.10029965730213217,0.16297446314245462
-9.670179259282143,2.490485977213033,-0.12488704326179001,0.162628751732409
-2.6097500956783315,-9.299965290017093,0.4987625999110321,0.08018375158309937
-3.5994597558886907,-9.942230686761029,0.024706622291271022,0.0752444489300251
-9.844357718582305,2.1515953026000085,-0.07510877709426848,0.1626264514401555
0.7363647098888255,-10.397805242401908,-0.596384822310193,0.08641343601047993
-7.52791845245696,6.117730683943544,-0.14888553220775902,0.07193438917398452
5.902289970448859,-9.111195649300782,-0.19812732426961532,0.16857632964849473
-9.267385561041438,4.04897197631642,-0.17025578033881783,0.1468899316340685
1.393340066306479,-10.479728831080434,-0.48864293915535284,0.08092946216464042
10.957696309312263,-0.13474110839937753,0.28494316149574395,0.11794928915798664
5.149100938102264,-7.5357425038600905,-0.14075952357020297,0.08794726207852363
6.067718631102297,-8.64987094196227,-0.6833272005683597,0.1178509894758463
5.158880464049819,-7.753014066409319,-0.551702177970155,0.09415025070309639
-6.478925659537317,-7.083853260570942,-0.04944920306087323,0.07231106534600258
-9.83154030091852,1.771677457790509,-0.08845176605531917,0.1707041396573186
9.393219044206582,-3.3680741545265187,-0.9849920302519749,0.10312317296862603
0.4655279929830519,-10.08898856995505,0.7163112979783134,0.07556225448846816
8.559609423231159,6.043746271581366,-0.8244517158973383,0.10380641486495733
0.20085270915471717,9.332836158854622,-0.26178104279330067,0.11487394526600837
0.4315472954718404,-9.352554082755063,-0.3415358978457858,0.08953552525490523
-2.9275687816895792,-9.5255872207827,0.5932190953997335,0.09544750168919564
9.226415455522798,-2.315806890357905,-0.8645263934415418,0.1068211143091321
-2.096427227949891,-9.185047824702945,-0.23194340711878605,0.07628421861678363
6.258294715903005,-6.594189952547668,0.13507806645849604,0.12607130747288464
6.976157750560191,-6.341154323325727,-0.7363355811556149,0.09827278759330511
3.992697092609398,-8.4903321512895,0.5755111060240725,0.09807558357715607
8.736438607598455,-3.753205140786778,-0.8472578031241628,0.09974202685058117
-0.7165180614341778,9.30533528356611,-0.1287056052176471,0.11698169931769371
9.850556391921494,3.947827120645175,-0.7676751901691775,0.12434044387191534
-9.968690541789407,-0.7984294262684145,-0.03994619655968848,0.19469137124717237
8.248109080149861,-3.6641962840896056,0.08409358006972842,0.13196784064173697
6.257198686827734,-6.5930350973924,0.12389343917798985,0.12251254379749298
-0.14307931684194913,9.308370834173225,0.124435813172888,0.082264325581491
-4.540152879714526,-9.209492735645828,-0.45518735566795654,0.08068738471716642
-1.288485735867665,9.255196628766907,-0.036309207868093066,0.07055096387863159
8.588752862143023,-4.601397158605729,0.9354358147067172,0.12218047898262739
8.992055576334677,-1.1112566636715022,-0.3368852319274427,0.0935328908637166
-10.008105031068455,-0.5543280557477379,0.014681139344633392,0.18675886180251836
-5.780610323398374,7.925546309690514,0.41126453758468134,0.07770473048090935
10.90361931138388,0.0,-0.4283364799945529,0.10496593981981278
-9.87284793578266,-2.157822160588174,-0.01774292917752561,0.15938583616167307
5.1398114613557295,-8.152122400325588,-0.7968752211158274,0.08747153617441654
3.69289529137869,-10.007662220250216,-0.4773229770266748,0.12785119466483594
-9.282284040653192,3.5228167883692665,0.16550577845297515,0.1526620338857174
8.535443615013701,-5.566636984083171,-0.9394723682150037,0.10887379810214043
-3.768720200623223,8.698725830403937,0.17568738398960396,0.0711618560180068
9.124400552100148,-5.79209456076875,0.5196161097804025,0.0984170537814498
3.601362022945202,8.454555235512093,-0.1981127648910745,0.09082185078412294
4.521391359812671,-8.019949259142177,-0.340822212292033,0.08805265735834837
-7.537885521056837,-6.125830644349267,-0.17233622631641637,0.06531467296183109
4.194842842811984,-8.127563451299306,-0.020999275825861557,0.09158128201961517
-5.960159820394657,8.171718906304687,0.4384987417683643,0.07758868761360645
7.387818187242571,5.353697428560245,0.37009585839687165,0.09108277849853039
-9.619436337831559,-2.8595951731289104,-0.1395343300226022,0.15103772453963757
8.475851918590584,6.465886174708767,0.6791025230878185,0.11900535576045514
-9.22950381875414,3.8979892519857318,-0.19758041598406617,0.14940472029149532
8.957629478262955,1.557398704332636,0.4100747402252635,0.12857665088027714
-7.373512255285387,-7.3058261079427025,-0.021045747886529256,0.06512489654123783
6.792072079148554,6.022986325675948,0.15448156770308716,0.09558273378759623
-2.174328362414973,10.097064949053411,-0.5355492898386317,0.10448184333741665
-2.393240747982843,-9.412290568194878,-0.5419596994614452,0.1173040410131216
8.068865648184033,-5.549839368666075,-0.9323125772426955,0.10159596301615238
-5.900150805201608,-8.08944312532248,-0.4529952154567865,0.06568436365574598
1.8804758565056945,10.254586495064324,-0.6395832267402307,0.10983960881829262
9.749860360632887,2.9637254954693715,-0.970643774212688,0.10705616384744644
-9.829788177573038,2.4031099729618934,0.008815337964542171,0.1795077563636005
-8.967544435952583,-4.875524969773633,0.1333440104048206,0.157263637855649
6.210967643058314,7.9878471415033125,-0.8904485172165625,0.11481752298772335
-9.637427065419082,-2.2308702598823626,-0.03566754249545946,0.17538209695369006
4.942370224932193,9.293714876490924,-0.6766947827890384,0.09771946266293526
4.574324973303029,9.72714370523388,-0.3895170660575454,0.10679077111184597
7.694322664129513,7.347476433445643,-0.6732810712493426,0.12059422064572572
-3.28477491497731,-9.821058901739367,-0.4634637755711233,0.08197233520448208
4.474357341675389,-9.51456599718099,0.6696664268115159,0.13013204097747802
2.1088499239079823,8.98450178919751,-0.13899466128932847,0.10511339373886586
3.710525254396154,8.422078441377916,0.2583455068292617,0.11053119268268347
-8.990612831415584,-4.329650947135034,-0.22151137066230597,0.15886399157345296
-5.742107983521627,-7.872757406676344,0.374163723847645,0.08179580621421337
3.5182644360269686,-9.5344165753836,0.8041008875954816,0.1072760371118784
-5.219023848422365,-8.166043817525782,0.3680766602226223,0.06789569698274135
-4.6518085285867095,9.435981119280825,0.09046371785044005,0.08131117887794971
0.6681764970054339,-9.434956605215056,-0.4921310841848688,0.09139184262603521
-9.171302447220832,-4.416666479988925,-0.13167835400154873,0.15714460603892802
-0.028692223474313175,9.333915393362473,-0.23420730677481008,0.08591579280793667
5.532654900323725,7.298937821242971,0.30745103889165765,0.10092263642698526
-0.9605187447981604,9.436255136569523,-0.42913498932045996,0.0821369905769825
6.257831428487584,6.927153585240904,-0.6270658374621642,0.08643490739166737
9.927874635941178,3.017837598286651,-0.9147110777997619,0.10279682107269764
-0.716094201649,9.299830666688196,0.09575196867218877,0.08116587109863758
0.09219751852767391,9.997391261346213,-0.7103563293029623,0.08265282396227121
-1.0388886504442436,-10.206170797987165,0.6183305675995544,0.11544257655739784
9.17573734652096,-1.9464328233496366,0.7775652591855517,0.10730493694543838
-9.556272600092596,2.969180414400138,-0.14989591139441566,0.16069995682686566
6.774337250011016,6.157704495303934,0.3943344702565995,0.10170384101569653
-9.869268835234505,1.4049144813041277,0.0633611701554537,0.21026256524026393
-8.316229773372953,-5.0663507746325225,-0.06577494747759852,0.15265042804181575
7.741832923475989,-6.532300175428582,0.9302528765087703,0.09817212659865618
-7.9165615224874335,-6.59683825454549,0.151460399817507,0.062160877510905266
-7.476466056471403,6.548219119958346,0.34656160264609204,0.0691707880795002
1.7826051278421053,9.08946514222963,0.22910875710733605,0.09734341070055962
-7.976012824549076,-5.705485868525632,0.23649462600792348,0.11974257968366146
-9.82266667772251,-1.8950618455263544,0.09507280892567012,0.177439945936203
3.340020751832671,10.194157985790442,-0.3558111884270781,0.10089244764298201
7.942089505208286,7.3995280590420585,-0.36728682824043724,0.11147353909909725
9.450121458902888,-3.128444405489537,-0.9862024702929478,0.1056333527341485
5.417549274521192,-7.332652865666337,-0.13125747083288183,0.09951743334531785
0.7895361585840709,9.490966989691035,-0.5609253313226511,0.10219865657389164
-4.555682327465979,-8.961450525137321,-0.5202036209830576,0.0875732871517539
-4.447751085388625,9.308943185495497,-0.4289561130067641,0.10452124275267125
6.676664849412108,6.534521806823798,0.6517018240940139,0.09354619819670916
-9.59858426289201,2.472047194459643,0.08956317611507884,0.16863728262484073
8.128498706188958,-4.484311133486553,-0.6513705448484748,0.09871134784072638
-3.3208295351234476,8.831809549941545,0.07328755495326211,0.0953535982593894
-3.2335607770906987,8.93156455851543,0.2804877737573648,0.09385884113609791
-5.029643021825411,-8.087168947367015,-0.09494532497461237,0.07035506233572959
-7.225515455291141,-6.487139117729858,0.20989376820383107,0.06410647798329591
-9.62606390150863,-2.353305050342928,-0.07824402628561257,0.14778910011053084
-7.551337495005666,6.779665362027468,-0.3255396577470586,0.0842410496249795
8.71602295939376,-2.5328198483427884,0.3569684247067307,0.0996329627558589
0.23034192733610726,10.703084252086114,0.11375196909740663,0.08937618494033814
-5.3933233005465855,7.998287496596194,0.30935774141398986,0.07110634349286556
-9.410854485289995,3.8389238370335947,-0.10113512076557146,0.1528136483579874
-1.2465451907426586,9.838234225685715,-0.6559293423089488,0.10097731702029705
5.5477264346046695,7.318820896108332,-0.3686135050479485,0.10315397683531045
5.011054411942106,8.638469249543302,-0.8664349269140589,0.08177855713292956
3.20599685332792,8.688178530865557,-0.35596837836322553,0.09160397369414568
-2.1328402542643516,9.344583716853887,0.4652194259740759,0.10555913537740708
-5.723979237889772,8.718013078949168,-0.2034388703788396,0.07891628630459309
0.20672142595704732,9.60553236797906,-0.5974136928557027,0.12549617860466242
5.862873595565781,7.734577810977867,-0.8457633642329604,0.09195914033800363
10.969635243962962,0.6752565583790158,-0.13477876638629369,0.12064065322279931
0.5626408741657449,9.62242397302857,0.6314771879585299,0.0930759896710515
-5.636513821020474,-8.81927735479815,-0.11407336421141463,0.09783085480332375
0.8559915679099588,-10.289823494666763,0.6599906666290948,0.07047448243945836
-4.297302945781286,-8.453194268610568,-0.0768731959107094,0.10848941111937166
7.791912203945386,6.740301562087695,0.8868617797143641,0.13241112876683472
-1.4273646259484774,-9.404549481947486,-0.4325197085314446,0.08089440669864416
-9.95090041233788,-0.9202719592003699,0.045612919537432746,0.2007192286476493
7.926435786555267,5.45187481109299,-0.876261857686257,0.10007942263036966
6.462663372775915,6.4825599728668255,-0.3697679923287146,0.09006443671882153
-2.772032890783379,-9.019511768668437,0.18675210485573976,0.08534119812771677
-9.872586478441947,1.9046927444241317,-0.07789468179034996,0.15586182612925767
-9.722134829675728,2.3767917218173773,0.11929889755930169,0.17806815836578607
-4.390052526542126,-9.486304258448758,-0.29140083637985925,0.1148580127954483
-2.9414859809007146,-10.00743494914299,0.4164510153535907,0.0743128952011466
6.082458251690448,7.8225728342636955,-0.8936665480879952,0.11627858459949493
9.42599350102986,2.1209581414403242,0.9345237899886909,0.0955500704050064
-9.828091724527786,2.021755701332216,0.0954289726498204,0.17473441794514655
1.6721665763624938,-9.11863703654673,-0.24143685242024404,0.09808203127235174
4.011361479798787,-8.809703451513432,-0.7776775124276474,0.0999561770260334
-1.2380006499216891,-9.770797285114316,0.6436798147848224,0.09891095578670502
-6.628196505836221,7.070497894789521,0.25071958165779246,0.06657842665910721
2.9232508631941374,-10.176219749263362,-0.5409034624272098,0.12115263178944588
-1.5170317542804959,-9.228972628212217,-0.007957984766151352,0.09626801379024982
9.059196763549517,4.024519413512843,0.9743483822066982,0.15511373832821845
-9.249951050973829,3.510545756976371,-0.14572768232006125,0.15019026055932044
9.455621407717878,5.369148611862084,-0.41413618917011413,0.10818057600408792
-0.6280445498251817,9.715571206698286,-0.6308488278897574,0.08894158113747835
8.622927133452823,3.3333689064433005,-0.6293098596642305,0.11021248288452626
-5.798522807779048,-8.59919754254056,-0.28707179740480077,0.08093399360775948
0.35116111684352974,-10.381239174947371,-0.6058033910998821,0.10115442264825106
-2.6703868534590196,9.986482005903419,0.5069846511467422,0.09310986310243606
10.539110179857568,-2.6452899384826525,0.4847325582945506,0.1103989302366972
-6.92927628350073,-7.765867028290621,0.027624606659963243,0.0841776080057025
8.952312086195343,-4.243603250290182,-0.9711810583317736,0.10600790902972221
9.779988606209393,-2.8420013776669086,0.9726653729076555,0.10083568006753922
-8.629142341935037,-5.256981009405819,-0.24921725890036148,0.15350530922412872
8.328063593364716,-4.073846592800229,-0.6463849376039089,0.09490499746054411
-9.17105165624197,-3.6102215479441537,-0.11845409879416864,0.1543492203950882
-5.43045395870696,8.975875566451561,0.018111389919347017,0.08332560140639543
7.335612473544563,7.92217506829807,-0.4524748101407366,0.09933879166841507
9.7971845006968,2.846998393286378,0.9690962494590803,0.10290113154798747
10.829692664322387,-1.6096229114433946,-0.30759324994943843,0.11965143986046314
-9.220438436622725,-3.4993451157495548,-0.11631756669840415,0.15534469928592443
1.021596983416645,-10.688126039662409,0.06814375399992251,0.10825918048620224
-5.636513821020474,-8.81927735479815,0.11407336421141452,0.07925440261140465
-8.80864136838047,-4.93040880528027,0.2339768533017202,0.1642219752818346
-9.439019118546014,-2.932749186922911,-0.09535004703113471,0.14491246309131384
-9.70475385011502,2.2464550545222757,0.10671341060578368,0.1695418983697891
1.8587998651881337,-10.136383260992897,0.7049202448287921,0.08654184486716986
-7.972823161064976,-5.55629310621248,-0.10113770659804698,0.16040053818374872
8.947983974552175,-3.333153560517365,0.8745358490661015,0.09391551304608584
-2.538617193621034,-9.046479900283215,-0.0,0.07561610862612725
1.0332961416011694,9.56703895991616,0.6413414989735096,0.08413036182522773
2.9716028971653112,8.70640590710998,0.14424181840130246,0.09921258110553026
-8.22119705759641,-6.192035180492272,-0.12340776515806456,0.07994464352726936
7.746324256457956,4.784702531781054,-0.35236591954120094,0.11246572647243738
-7.89046078136608,6.096418078664085,-0.3217330929820179,0.06935845904052257
7.855795853980839,5.262183760284318,0.7866367346232003,0.09517219621688128
-5.29198626742493,-8.994895696969582,-0.23712953697335568,0.09132457055151462
8.368797308888073,4.09377234220602,0.6941648803338455,0.13722961105406284
9.113606863794296,-3.2678151747555453,0.9324060032455658,0.10127652365714311
-6.032939691498696,7.66122075358553,-0.35900464105634367,0.07748012226074934
-6.34527134406038,8.264934025827166,0.13896398237247387,0.09221563160419464
-8.739254987197835,5.324063004591936,0.13628840903666087,0.15931089054793118
-5.10098546093821,9.179486242021657,-0.0745489514564819,0.08797254823148251
2.1229669682533125,10.161722928907775,0.6760183286546181,0.09770082134753466
7.706304846471065,7.730030245252437,-0.12453850519934358,0.10700969219207764
-9.617487734508144,-3.249592932935483,-0.05755291133523655,0.14315298281610012
4.965735289640302,-8.560344405501004,-0.8603176515320136,0.1047202267497778
6.354684764898098,6.532969045861051,0.2516205780524766,0.09629670944064855
-0.15319515813129175,-9.966481343079515,-0.700906146794898,0.10131476022303104
8.773159989978865,-6.194529488169808,-0.60111006819929,0.1144572253152728
-9.81850697637213,2.2727866121686313,-0.08231994020817401,0.16839153274893762
-9.463808336949928,2.940451317748742,-0.12013809843809338,0.1628142936527729
6.197430892128415,6.692983398207825,-0.2611146693570325,0.08289838619530202
-5.246348514432374,8.917324288566851,0.35586269528861203,0.0868257586658001
1.3000765335008508,-9.778265809047037,-0.7399237476125339,0.08617672622203827
-2.630378948500025,9.836863900028849,-0.580982809457877,0.08306412842124701
10.20801307331899,-2.429165420316738,-0.8621518895976485,0.122443667948246
-0.953845610123837,9.370697434870701,0.3345789994687221,0.08281434364616871
-9.954266150461192,-0.9205832269538946,0.04597799017466689,0.19983366917818784
-7.861806943091858,6.716707516147033,-0.06348902102674539,0.06616100139915942
8.092863649695849,4.998750880041831,0.8291231703510469,0.10908630292862653
6.3093809671725225,-7.159249349936447,-0.7883300302990193,0.09256903149187565
2.1923411536406996,10.493787092348493,0.2886965381394122,0.10736286913976073
9.941565148422681,-0.8578000729304394,-0.9988428314226415,0.1027375591546297
6.414630637434641,6.434379359155406,-0.13016239575974323,0.10915830180048942
-3.489510589200221,9.63853511765639,0.5166361331297035,0.0916745999455452
-0.39670613244996783,9.921910838455922,-0.6892763529696134,0.10198072440922261
10.767406900441527,-0.13240121823048176,-0.6401553293763924,0.11371881999075413
5.702475453900327,7.920239652869864,-0.8569265914496362,0.1066412778198719
-4.199601361116854,8.518699535564092,0.1628899197305564,0.06795938916504383
4.402692572373713,-8.038879400062132,-0.20944514831953073,0.08029273223131896
-9.029681778300803,3.8135963982318555,0.013412487044523351,0.14936841994524003
8.226690252901586,-6.941406604018701,0.5464415257206364,0.10078278891742229
4.293033271100667,8.072690907619357,0.026345417562931076,0.10406832404434681
7.873278118332067,-7.518364897549134,0.27541755818614605,0.10900731928646565
-9.068664244218382,4.095665752854584,-0.20464724718966137,0.1551163535192609
9.542580378558057,2.024250582468996,0.9638730822474664,0.10159242182970046
1.261447420971484,10.471718420272285,-0.5100261542388195,0.10337678335607052
-1.4694071829719981,10.554755887126932,-1.6080804256851104e-16,0.09702465087175369
-6.778077761988738,-7.5964138899113465,0.36666021120797526,0.06415033200755715
4.0967870551425225,8.182909641741299,0.057492581843719644,0.09520444046705961
-9.568913995408696,-2.4644058278286733,0.04096830423549551,0.1670873985812068
-9.366891623981452,3.8209902820641317,-0.15336971373541344,0.14825515788048504
1.9495202852178657,9.940561933650466,-0.7611471761716411,0.11269973266869783
7.381258646299221,-6.545457612179918,0.9251917088914626,0.09409930240362882
10.064734174464258,1.7498830467145716,-0.9726635136280385,0.11407996658235789
-5.044927417904498,8.821371401479242,-0.4748754215414971,0.0847021258622408
-4.8787863418123045,-9.311797491487425,0.0729520526380719,0.09691557671874762
0.9409225485196205,9.844096013776696,-0.7316043056243831,0.09956197910010815
6.529615788389678,8.614175381384086,0.3836035541278084,0.10865813445299864
7.85139933116534,-6.962362922237748,0.7939149865600829,0.07846328437328338
6.858886127873258,8.387107670878665,-0.34644160123405454,0.11542713902890682
8.116302130683499,-6.513451437706144,0.8512053316714212,0.09468600399792194
-6.639129026129335,-8.017296537877142,-0.11623708303632456,0.0599702487513423
7.27886515300102,-8.05739454910218,0.3137378354091674,0.10325795352458954
6.982889323060381,-6.347273155724396,0.7433196059527405,0.08934054777026176
2.9793091544966446,-10.371366015444298,-0.1125733068733795,0.10502989940345288
4.17922398895582,9.485921761985763,0.7535385996639768,0.101664599776268
-9.853385881924037,-1.279252281542087,-0.00869847862543929,0.18797039385885
9.207915831515857,-2.431894260548025,0.8697760052956345,0.11245785538107157
7.013053005815362,-6.218944949795297,0.693763592031201,0.09523747164756059
10.774295998886947,0.6632320832335019,0.606236965396782,0.09127533823251724
0.09648809602566448,10.462637860924316,-0.5386698756147047,0.0826850563287735
9.302582903721145,-4.6931719553996825,-0.877786895502989,0.10521803354844451
-1.3163876947484225,10.389459258215604,0.46246331380120054,0.09818802304565906
-9.971150281625672,0.4293787059985986,-0.008855991397755404,0.21229790817946195
-1.5193797826233704,10.0108143972372,-0.6397127026193459,0.09627495598047972
-3.6760461155024458,-9.091380499590919,-0.5245087968511365,0.11152561906725168
7.268385795987486,-5.981386680912014,0.7359515138238985,0.10312251459807158
-8.942067178145178,5.005090445706339,-0.04933201154757998,0.15677782468497753
-7.541593487523547,-7.113503798612329,0.03851178389733713,0.07098590590059757
3.5096821230968294,9.51115870260451,-0.8087258168637393,0.09680521916598081
9.227160445180179,-0.11346160640589088,-0.6354202921936729,0.1127003849670291
-9.914905230430657,-0.9169430788776946,-0.01714703412003574,0.19595925152301788
0.6236036455796141,-10.665024431064904,0.24973683785595743,0.08083779957145452
8.87735128862848,1.9975072641398677,0.42018698067177507,0.09292970387265086
5.41803871174164,7.333315318937213,0.1366842704606438,0.10781544342637062
7.930869043280129,-4.633226616017528,0.5173121952491294,0.09616674482822418
-2.4447810308385667,10.135195715312639,0.4487465611629307,0.11077256210148334
-9.729776950873026,2.00153117965161,-0.07638402427434637,0.1753086161799729
-9.204437811959089,-4.4326236306318,-0.05284394533488892,0.15465833477675914
0.604118594454127,10.33178624721686,0.6380302123074937,0.09643112570047378
-5.075368372549085,-8.160690792729664,-0.2898392311259102,0.06923599526286126
2.3106191065654795,9.32707864293556,-0.6836446976716689,0.10464742928743362
-9.985453433650934,-0.6763199986531805,-0.03276461413184693,0.2122306753695011
3.30409771938671,8.625956527204716,0.31120228198942046,0.10317985072731972
-8.92688494513659,4.7121470323946495,0.22122884625891534,0.15722547024488448
2.4645140748730947,8.994622453220952,0.42196518154694695,0.0951647374778986
-10.002876513540476,-0.18451190118018898,0.008005114346504978,0.20630466960370542
-5.783956834796068,-8.577596234201838,0.31794939397092953,0.06624049074947834
-0.7421186040824528,-9.637806501816415,-0.5918459804869444,0.09888872668147088
0.6188548892437932,-10.583810020761653,0.40855557576175877,0.08807915806770325
-3.944992617695768,9.756523130735362,0.19515871133165513,0.08580075964331627
2.732686128758395,-9.09012753313732,0.6211916054765809,0.09384665366262197
2.9993460898564153,8.787689815184756,0.38849092525185064,0.10529508493840695
9.641747363504818,4.426053316740071,-0.7638012700880668,0.10917958084493876
9.311310406570351,2.5820836695657374,0.931687849289793,0.10401585571467876
-0.7159674082397591,-9.298184015684825,0.08333035057237692,0.0895973039418459
10.397613782651936,0.897149868044313,0.8987979150164647,0.11215149350464344
6.205584898875096,8.619014668744255,0.6379896712925963,0.09512869197875261
-4.182561567372979,9.653928762699218,0.1724873813491656,0.08849211014807225
2.0643981675646144,10.52632178079504,0.2606205293408449,0.09246398877352476
7.390342241321549,5.218153207490245,-0.005859706885486424,0.09425646647810935
-0.5474077593058626,10.465680433522483,0.49345304583404676,0.09648471370339394
-6.201885212247015,-8.287162101089963,-0.2780464803768051,0.0732874769717455
1.6151028541489292,-10.21768531238112,-0.6777557546771997,0.09775539804250002
-5.537163615631674,-8.903211908779747,-0.03282391128732769,0.10791090037673712
7.689457552877839,4.7495774516029305,0.00591411207289386,0.11157962122932076
-3.727877356470346,8.90297880533886,-0.43098092583552616,0.07795771967619658
10.700734312553871,-2.4077896464835553,0.22413731435811676,0.11450943730771541
-0.14480716241790675,-9.420780004975628,0.3976273641385915,0.11756673777475952
-6.2147249415789245,7.319684197910511,0.13443940156813594,0.06394510347396136
7.908039400581178,4.362688659970625,0.005953615181859778,0.09728885065764188
-9.910485562379801,1.7859036660802987,-0.05486317745465109,0.16810141116380692
0.8265810299071574,9.936281174535083,0.7352460193984005,0.08396359950304032
-4.631507137086458,9.394800673930531,-0.23206461923517738,0.08856193253770471
-5.393235454482815,8.671789648702093,0.43698256453411827,0.08206110455095768
9.191164754348922,0.2260721550198443,-0.5917124185953369,0.10062155444175006
6.49940420045199,-6.3610349533952295,0.1921393614218143,0.10216456957161427
6.858881489416528,6.234553111460227,0.5793052761918552,0.10683635029941797


==> Data/Pinched_torus_Euclidicity_2.csv <==
x,y,z,euclidicity
-1.7022386557304618,10.355692236562458,-0.41738119763979237,0.09494960155338049
8.537374588983205,-2.94324212276753,-0.18087319252587825,0.10062965836375952
4.9643030234773695,-8.805576688000778,-0.856603853547108,0.08841812442988158
-5.06114697385777,-9.107794831242638,0.2847903404354193,0.1030945798754692
-9.305777174075754,3.401430914436093,-0.14802776136706772,0.151619176492095
9.184164110906229,-0.9063428498703583,0.6346638968100439,0.0850189197063446
-9.277526242532375,3.2623607895696978,0.029841070281708747,0.15058732256293297
-2.895649045297431,9.851489908338324,-0.5357704648890378,0.09748377032577991
-8.659374341367014,-5.130485547416398,-0.2561091484915374,0.16020667962729931
5.283183161136413,-8.37952055571368,-0.8705321259913793,0.10054906457662582
4.1648791046326,-9.777467584486224,-0.5496471815763324,0.10867744009941817
0.7103912824542614,-10.031048611733079,-0.7294970070926158,0.08866588778793812
-10.008224664536828,-0.43097520691478663,0.012518082141116545,0.1901092579960823
-7.999985408701987,-5.575222587808382,0.16676201516966926,0.1508114007115364
8.626728095827907,-2.9740465583022773,-0.455028148134693,0.11252184651792049
-9.228892570524593,3.373328192603077,0.01177985478511581,0.15262650318443774
-8.122924799021447,-6.276027087458584,0.18468631624358212,0.06738665856420994
-7.267927938148347,6.3655722272514375,-0.09613213823289837,0.07899903360754251
10.30134467357903,3.5513671385052556,-0.41145910106196987,0.10284213155508042
8.832265592114005,-5.015190911174769,0.9540446592404075,0.09302859544754029
9.807110480122748,4.501963413030669,0.5732577890830378,0.18870783537626268
6.107025955208087,8.937671957893228,0.3188692239433637,0.10321933276951313
10.875753398526307,1.4800304918406129,-0.2070364292181644,0.10892437811940908
-1.455689332802657,-9.591173910162372,0.579291745306894,0.10322439923882484
-9.826898370047717,2.2747290507949116,-0.0731883164519561,0.16129129398614167
-3.5973433957952694,-9.221403727514987,0.5549132472473471,0.09636046316474677
-4.136307110597402,8.65710493934889,-0.34643430543294146,0.06808989156037569
-1.554551481879064,-9.45722661040351,0.49594494621468194,0.12125340674072504
1.2376778206534653,-9.308946361582572,-0.44141980218415583,0.08826364517211914
1.8642190265041796,10.165934961034068,-0.691128301421706,0.08443941369652748
5.600302085785797,-8.196078299810209,-0.8813104758383791,0.0906708563119173
-1.597902068381507,10.528178151685932,-0.06402191577776253,0.08774593930691481
8.216826290860137,4.272951271540011,0.6309826715360562,0.1100670149549842
3.0389994868997103,-10.109061782960309,0.5786506407533628,0.09742101937532426
-8.49355519203141,5.765346593342718,0.12583492945730299,0.1663881927728653
9.557192685114515,-2.6502683383548464,0.987456207186713,0.09879567697644234
-1.7732793228666164,-9.345792348627702,-0.4113052723507104,0.08878487389534712
2.6200236864758617,-9.562178653639897,0.7904684142770239,0.09946932509541512
-4.919987977155063,8.36260270690167,0.3974673034554259,0.08548939920961857
2.899504604227952,-9.645039859490291,0.7992765892909933,0.09194314986467361
-6.326551537317181,-8.034077981025236,-0.37359780059113906,0.06987657394260167
4.537990413126343,-8.285919820672923,-0.659243621337805,0.11203395046293735
-8.651387589468298,-4.5667229505426485,-0.10299926166823249,0.1583560064435005
-3.1685978830998796,9.100174620373318,0.45068422386471774,0.07678110424429178
-0.2640479867122592,-9.5418053480024,0.5287349010286454,0.08660491675138474
3.5485552872460655,9.993142159023652,0.5494632706895763,0.11000428460538388
6.561085182399828,-6.265323259739587,0.022824459556647178,0.10194736132398248
8.964588372721824,1.2199489683377662,0.2960345781710554,0.12295585751533508
-6.323799157774191,8.236965765145653,0.21833461799450518,0.07576427683234215
-6.16900749469313,8.243229818314909,0.33586408341042345,0.08101833514869212
-4.609604740922982,-9.067520923742071,0.49381357281317095,0.08610858488827944
1.8654398617920238,9.511837666039815,0.7085182386903799,0.1056646205112338
9.229959058113488,-4.944921348389285,0.8478079268670418,0.10552498452365398
-9.868349610947991,-2.156839001009813,-0.03562155008974567,0.16772799009457232
0.6048019920080453,-10.3434738819195,0.6314771879585296,0.09865597732365132
4.867212046193099,-8.39050190551624,-0.8129547139444132,0.11620408941060305
3.4137181517580966,-8.912140885064598,-0.685945114006243,0.08401180051267147
-5.740296666986473,-7.670372372214205,-0.1562721738457108,0.07373160667717457
-4.419554736264654,-9.550054506545425,0.1278877252415236,0.11090799495577812
6.42764570509357,7.293444249957052,0.8677928855222932,0.10219382431358098
-6.3920511915936995,7.91506024946654,0.3945203108669326,0.06964470580220222
8.979138463109384,2.3714720782267293,-0.6892666832620254,0.11433484610170126
8.763307675277268,-2.0853738939676405,0.048828588706792374,0.11261044275015593
10.858001859965219,1.4776147678549023,-0.27841227683422715,0.11000124245882034
7.791893785534484,5.793958998158704,0.9039444993267562,0.11419417440891266
9.3359527373663,4.710007104200894,0.858930609715014,0.09783403318375349
-2.966655108637439,-9.246341544016317,0.5133205026438674,0.0847297951206565
7.088378209812332,-7.846533594068429,-0.7109824965780277,0.10339881140738726
-7.35972431384548,6.607633156066764,-0.34059666181731846,0.07834956184029579
10.401433288284137,-2.073128877255873,-0.7893629579534592,0.12182276207953692
-1.1996852721733846,10.502393091482281,-0.3428791386852049,0.08299448817968369
5.160449327786434,8.412378688544036,-0.8627286017203749,0.09267092324793338
-3.22405947135647,8.905320571961445,0.22343009190998753,0.06571672912687063
-1.7696196640453214,-9.326504687079066,0.38684243545258196,0.09472192153334617
-1.0349919238163139,-10.167888872873528,0.633069897151341,0.09045313648879529
-9.630511414392124,2.992246775379032,0.12389491004248608,0.14741533864289522
-7.226101526999895,-7.159768556261409,0.33923388401152116,0.06949860505759715
9.324948504100371,5.294949126834769,0.6414808692428523,0.11127692237496375
-6.266434060188378,-8.162245753782262,0.3335244880897379,0.09255833748728037
7.911162248312017,-4.364411465294683,0.08324826176810653,0.09362498961389065
-9.597046976530402,-2.597888364954632,-0.11856770164994761,0.1533487332984805
1.8977121430195396,-9.676393332741409,0.7594921267074611,0.10499080158770084
-4.314635581066019,-8.752041196305488,-0.4693009993656615,0.07699109360575676
-0.2591928893061168,-9.366358471956017,0.2986610992882574,0.08346357300877572
-3.194078438402207,9.549887980845273,-0.5801043372096666,0.07743895247578621
-9.487080385123427,3.6005411929809603,0.10403628988837281,0.15653831105679272
-2.6152419762122077,10.2853912240115,0.037714052012033296,0.08074162304401397
-8.617931851548171,-4.823664093840894,-0.21984903919050738,0.15582847077399492
3.618140698118404,-10.189102725156204,0.08522205888906573,0.09670266304165125
-3.569195234734218,9.858635683247012,-0.3077719167376781,0.09553759593516588
-4.763486464230505,9.37022057464381,-0.10850564923350112,0.07797999814152717
-9.66255773332918,2.362226777812058,-0.1072706798056349,0.16556115482002498
-9.916404394894393,0.9170817235189893,0.020508169627819567,0.18761840514838696
-3.101020869792739,-8.906094259246323,-0.10623976666559541,0.08351245556026697
-7.723185373274108,6.435698702351837,0.3362401590054208,0.07590632254257798
-4.097697144528275,-8.57629601510127,-0.19840426825628485,0.07465904846787452
4.537590938060968,-8.532561197409342,0.7886189595049928,0.10459795415401459
-9.84747647830439,-1.899848336610743,0.09059970235579957,0.16095282308757305
7.000606088778419,6.522361797892891,0.8242224124751241,0.09826409820467234
8.692345018498997,3.237927205731875,0.6664284193112632,0.09401781029999257
1.451954082124952,9.185551162311258,0.29580787571965095,0.09963250230997801
-8.631142945958825,4.831058661684639,0.2277220912769487,0.16739435713738204
-2.7537903251696325,-9.368862446278174,-0.5512387327737249,0.09123073317110539
5.744714567793782,7.203644219206544,-0.44005128367500584,0.11211924824863673
1.1681160165985838,-9.69694162806253,0.711006965787133,0.0924700896255672
-8.464902576232545,4.875655806638558,0.11493586283175297,0.15524334710091353
10.726627097257682,-0.131899770140829,0.6861458541670502,0.09220439825206996
3.6435259215904146,-8.853930000169507,0.7134856860686841,0.1290500120818615
3.700575164452785,-8.399493919711466,0.16372499278612418,0.10998654797673225
6.315812546613605,-7.1665472577933675,-0.7938931833897553,0.094038903452456
0.7337196503391641,-10.360455796288328,0.6212995078185777,0.0967330876737833
9.276755053135156,-0.5710481297500402,0.707858187801765,0.08644625462591649
9.02509683908037,0.11097693504025678,-0.22551251067026518,0.08943652272224427
9.803511088100766,-4.2116232788058685,-0.7145943289418134,0.10105210091918707
9.278404815115177,-5.268520405513323,-0.697187420405674,0.10522813100367784
5.174280642523137,-8.672391980935299,0.8639709277500078,0.09454958401620388
9.058682682487152,-2.21873735031989e-15,0.33752289959411347,0.10179342869669199
9.370150438783021,-1.629120761042288,-0.8678784560418683,0.08975269243121148
8.498515995429571,3.047265473244831,0.16279075576429647,0.1023804473876953
5.76007186500058,-7.04346770351448,-0.06660421124731022,0.08347399067133665
-8.677080779886978,4.8567711741394985,-0.24605234216603497,0.16343314915895463
8.656466893506488,-3.346334386907443,-0.6701120260272335,0.10238584846258164
-7.949774814026858,5.987605573808919,-0.3135999188449682,0.09161612749099732
-9.252792892700823,-3.9078251610135157,0.19350458039072807,0.15575303660705686
6.452468495132357,-6.633496154040828,0.5405572486939823,0.11480404451489448
-2.5758037765692805,-9.178996010253178,-0.3838498074100033,0.08754787068814039
10.827010850627339,1.745548670613497,-0.24266894808848374,0.0968898070603609
-10.000928171727315,-0.06148578928751011,-0.0028637646572928846,0.20087844178080558
8.657558470456015,6.437656901215435,-0.5283302260455238,0.12449883140623569
7.213362084237437,-7.4157370438290595,-0.8540373214909893,0.13422657448798417
-0.9498050680705349,10.62637036102889,0.09100483330632868,0.09078318450599909
-4.652282967361252,9.436943496664014,-0.08405929916068378,0.0956494778394699
1.5000633970735815,10.310417167265637,0.6296451604859878,0.10879164423793554
-5.244153406589063,-7.987205418920088,-0.16579183615099385,0.07760736800730228
9.38586374330276,0.9262476574757659,-0.8211828667259788,0.12718717701733112
5.86257423243659,8.810558958710297,0.6613064269423858,0.10022425748407841
7.477846606664899,-6.001081520486197,0.8486888959960776,0.11009228695183992
0.3538032139028932,-10.459346460125243,-0.5480627485496187,0.1084813517332077
9.276734321631912,4.824129452444166,0.8576577681751495,0.10161213018000126
-4.985540709547356,9.237449762381374,0.12473480397432939,0.08778521619737148
-0.29590343120023455,10.692953873553106,0.01714505116230776,0.09730994068086148
9.11434839244875,-1.0127564361417287,-0.5556766240197427,0.08242704607546329
-5.133215933153489,8.031782849128794,0.10832750407809924,0.07802671182900667
7.031717144267511,-6.391656433829211,0.7890041771638151,0.1399371312558651
2.2994914543688942,10.368145912861577,-0.47303447629274303,0.11373383671045303
6.359479341553763,-8.832760589636598,0.10372846422972311,0.09239558294415474
-8.690946783734766,-4.725142803328816,-0.22169279050686694,0.1590484853833914
9.955559941034458,-4.570109279548969,0.20859680130615826,0.09556869987398386
-9.943282885673607,1.2909234926900668,0.05870886763107851,0.19292552441358565
10.084844416183923,-2.9305905025445482,-0.8532954128092527,0.11532193645834923
-8.30001549383105,5.63397363885331,0.2920772477300529,0.15153624307364225
-9.572448818080002,2.4653161962984607,0.05032512365851517,0.1531242611631751
-8.540884493529932,4.7805388312140975,0.136565591766036,0.15545405089855194
-4.442860204513178,8.739518924049385,-0.48476316191252994,0.08508231073617935
2.0220807599181114,-10.310546230896321,0.5824251046673173,0.1240555390715599
-9.021177434377089,-4.620997466320462,0.19113766574744923,0.1588216281309724
-9.926719579254629,1.7888290918901117,0.02060992506360081,0.17346501536667347
-9.28106995773646,-4.191594192053469,-0.10282064932058585,0.16136710584163666
-2.516629826877143,9.897563044218824,-0.5758733031222198,0.08656185127794742
0.09648809602566448,10.462637860924316,0.5386698756147046,0.07745166193693877
-9.500496308214501,3.4726043016881407,0.13078126860449812,0.15576118368655442
-9.68637134877825,2.1170656013373668,0.06565295725575009,0.16119599483907224
-3.1926968652370036,-9.169386604257669,0.5010920440068387,0.07648815095424652
9.378538800245872,0.2306809348081369,-0.7855904653277987,0.10831981983035803
6.712273424701612,6.569372292356208,0.6984099418396843,0.09063424102962017
-4.420198534269588,-9.551445666154303,0.12144603758651763,0.10762227971106768
6.338448273972163,-6.516277030984339,0.14662575673351086,0.12242833591997623
6.601991298930572,-8.490737733005634,-0.48607147494196795,0.09213721752166748
8.827675062628822,-5.603735656115805,0.8450550670694709,0.1109386170655489
-9.28801693540137,4.194731644024544,0.08782627731463638,0.15256536819040775
7.0873151764974995,5.832377888296767,0.4597582765333743,0.09995317559689283
9.86950132007887,-1.8412358312139891,0.9949558799571638,0.08576002411544323
-7.545974645664003,-6.944303916799343,0.2589529672950086,0.06711579017341136
-1.0994389178541994,-9.6248074084133,0.5878216345252363,0.09067430809140205
7.614890939284869,-7.828531018368089,0.005663503713028219,0.1101462261006236
6.79362891468332,6.814544458304376,0.8428880753796123,0.09476389862596989
-1.765367576977472,-9.304094724772526,-0.354955370022889,0.07536057509481907
1.1913028686342697,9.889423836621965,0.7471756923125318,0.10802777595818043
3.2353951204334606,10.301220338422889,0.11851161647362911,0.09018744230270385
-1.5797634438885009,10.408667279356736,-0.3825278457608253,0.093166025839746
5.004514797375623,-9.410572560380578,-0.5487418468805462,0.09381109289824963
2.8217755775550617,-8.984291218836027,0.5567185405192365,0.09702980373054743
3.59470716170537,10.123111176002157,0.34080245518745816,0.09914138600230217
-9.649044459767968,-2.2335594526901867,0.060823655314086726,0.1636275986582041
7.030636170287053,6.550340383451862,0.8444565209394868,0.10539944373071193
-8.41024134398381,-5.411578186321931,-0.28199934514499947,0.1538426251336932
9.426725095160643,0.9302800760655481,-0.8481414948622524,0.12217598430812358
-3.593759272334655,9.92648512315873,-0.13980515538331423,0.09844722449779511
4.465930880530025,-8.154346270477406,-0.49623214759846646,0.1081500731408596
4.145804786327627,8.815910361815867,-0.8038978095650284,0.1141081054881215
-0.2620343675199583,-9.469039929045145,0.4561650470049781,0.08555591888725758
7.869117612552386,6.315082238398842,0.9390945520760565,0.1009977152198553
-5.016694598259963,8.291981998424493,-0.3820678298969581,0.08258169379085302
-8.751016877043067,4.347619515137445,-0.0014048577763810855,0.1548100185766816
-9.835741248880403,2.2767759991417758,-0.060823655314086796,0.16319929171353578
8.027098746194017,7.296433615496053,-0.38913035173003757,0.100320400968194
5.078594343691129,8.512016240227226,0.8651190795483759,0.10288997989147902
0.09560860478989477,-10.36727067387574,0.6077821306907639,0.11954006668180227
-0.5086527087416796,-9.724737384223937,-0.6365966912033846,0.07997900953516364
-5.2674980804912535,8.022760958859145,-0.2520708053527075,0.08195879686623812
-9.209930674785154,4.435268853953428,-0.010939934596770581,0.15815267521888018
7.398345573483546,-7.795429627526164,0.5345593201180815,0.12006130620837212
-2.781396464435618,-9.462783221252167,0.583312747785596,0.07946985028684139
4.308830859109958,-8.102396953911494,-0.2391975671300377,0.0975995772331953
-7.156714699645441,-7.448578623627033,0.21205817178544986,0.09743888042867184
10.698849316090516,1.9959574526291897,-0.45940943857584476,0.11378438465297222
9.954602702869545,-3.025962294484362,-0.9027098253032108,0.1161538077518344
10.39646881449865,3.4417308646253773,-0.26381531429334215,0.1149225428700447
0.6830007420068207,9.644281699587571,0.6522167110504797,0.08635566573590041
-4.409849797113639,8.416771180708311,-0.1413891672399677,0.08005405623465776
6.5417539081620015,-6.561894004264208,-0.560176112984362,0.11695260629057884
1.2211008267529422,9.184265815093653,0.1606236505152385,0.08572484407573938
-9.531655116168643,2.9615316423131945,-0.14886521915936163,0.1482620056346059
-4.932297703009165,-8.152484262926436,-0.1370415628975112,0.08528008475899697
10.269445349778417,-3.8254022838552904,-0.22194196998064442,0.09993258520960807
4.110200573403147,9.98797015493249,0.2220156223032656,0.10254732832312584
-1.4633279774007477,-9.641503034053907,-0.6028496872292526,0.08904030114412308
8.02107234483606,5.231174849334353,-0.8597452148527777,0.0996027635037899
10.8909134257626,1.3459214097497068,0.21910825720529106,0.10303811833262444
5.323922741170052,-7.39446304404342,-0.05468381644232068,0.09706636354327201
-9.988945559096035,1.0478108702689504,0.02853370540760538,0.1961227060481906
9.149729566138095,4.901938652026099,-0.892331305821964,0.0944267763569951
-9.97474576176366,0.42953353493663377,-0.014374127196037543,0.2220404988527298
10.265575930935567,-0.7587216258521172,-0.9552240740439167,0.10293438993394374
10.134311013934433,-3.3549440325092834,0.7202569899392085,0.09938462920486928
4.928472039475337,-9.267580498235542,-0.6987050550527774,0.09565036568790675
-8.18279823693054,5.55440765058654,0.2723541790451832,0.16082702092826368
0.7529905668372677,-10.632569918406054,-0.31745383564022617,0.10270160734653473
-9.083824295320664,-3.968773044703491,-0.18506101727408417,0.15667204886674882
-9.664987080344977,-2.1123918285198937,-0.010545743398437188,0.16743152337148787
0.5423523894889323,9.275445269037228,0.16405257445304067,0.0900959002226591
-9.932370992495517,-1.6640270165115958,0.04313123791299179,0.1720337676256895
-7.997155675756006,-6.499066770028282,-0.13773224118203656,0.07890338309109211
5.863396123434244,9.05115633380148,0.395721140458444,0.10074228137731552
-9.99366604535335,0.8004298070503993,-0.030612945910470202,0.18910312563180923
-9.950471688006322,-1.5415280382465062,0.03331077985070258,0.1837969934940338
-5.966997753240832,7.577481188506717,0.2540440247051367,0.09609278485178947
6.995215930456784,-5.756586478890008,0.034715048527695205,0.10570266032591462
9.101822074384899,-4.178200098168251,-0.97682310318484,0.09571151699870825
-9.164353269458656,4.138881628208056,0.20303336134781302,0.15278989240527152
-9.569665260159674,2.4645993107287665,0.04315298999864882,0.1522386556491256
-4.526849599223223,8.640080501399705,-0.45553067646005674,0.09051362313330173
-6.556230086114463,-7.9171892222700535,0.3209905206137329,0.07491447411477566
9.311050008300121,-2.3370499485562832,-0.9082131613366764,0.11098082937300205
7.286065556415049,5.995935920111935,-0.7536421468363013,0.09316555175930262
-10.009856611725613,0.6779728387041942,0.008230224054803682,0.21693115431815385
8.593751632967509,-5.4552429834365235,0.9434439371629382,0.10893627792596818
5.623037032832399,-7.41817416929237,-0.5690715136665052,0.09722650431096554
7.926113170585935,6.85639052220495,-0.8047443819370347,0.13838520690798758
5.912285782703054,9.126625897827644,-0.08628074380179086,0.0908113742992282
-9.88400081930613,2.0332568690352346,0.04449818626756448,0.1729480292648077
-5.433553411512202,8.275674620405473,-0.4643075287220837,0.06991751063615084
9.20802354473459,-1.835268177371576,-0.7856222895459108,0.08163311123847962
8.011570497759912,4.166213223165527,-0.05372107940518845,0.11057177744805813
-8.12186020382427,-5.809814958726557,-0.3051819732018241,0.11865387678146362
5.197185911298251,-9.218659474916032,0.6371515256276991,0.09595875352621079
-9.943249012326035,-0.7963917197423993,0.031234883335579916,0.18797199729830028
8.654377649520974,6.110659968922389,-0.7451827791602368,0.1280092217773199
2.0678766872305347,9.898029625997028,-0.7679632449965024,0.107634297311306
-9.796955996023595,2.3950834172019664,-0.08365359818901602,0.16150086425244808
-7.259004212370471,6.517205654490833,-0.26096145222413936,0.07323663838207722
-6.2258255148358765,7.709228630302288,-0.42145102320994,0.0734584866464138
2.5496828462747234,9.305458959034691,-0.713117660079965,0.09808030020445585
10.86502666074247,-0.9374802179367869,0.42238159190105257,0.11479530625045299
-2.326792705870992,-9.15095945030733,-0.2560857908849512,0.08643653593957425
-0.8393460273870814,9.390560282218944,0.358188334531436,0.10426473136991263
0.46974062107458847,10.18028524234775,0.697510500943608,0.085144087895751
9.173364768794295,-0.22563433443875855,0.5666589175176717,0.0854263436794281
9.229218406708641,4.799420010878434,0.8840604758613069,0.10350229315459729
-8.992228502935083,-4.888945342071567,-0.07311786989849178,0.15356912419199945
3.7230547632009783,8.740241036522423,-0.6679088961707582,0.09712671123445034
0.8559915679099588,-10.289823494666763,-0.6599906666290951,0.08749477107077837
-7.655468069139268,6.704996987069528,-0.3044366750470468,0.07253062348812818
0.7936798253845875,9.54077776072717,0.5997895845970247,0.08635829273611308
5.624487942929708,8.920855267680231,0.6845676565273159,0.12011212825775147
7.493995676964988,-5.864024786609567,-0.8118721748409596,0.10970920536667109
1.5462601152458746,10.627942037910541,0.15694004379926785,0.10786717366427183
-6.740300170811901,7.74367338307732,0.317538216554738,0.07558299463242292
8.453317348345855,-4.007068188618117,0.7319328386279377,0.09783497624099255
9.103391045420906,1.3530417946957483,0.5999875532738593,0.11991938099265098
-8.259383942039037,-5.314508840482823,0.2182984813643797,0.1573898906260729
7.768204669516686,-5.203511040549917,-0.7020305875835579,0.10279614586383104
1.0206162555373748,9.449638962862416,-0.5552161506732006,0.09746921624988318
-5.437747082601282,-7.854078440021993,-0.1240163389477102,0.07165197003632784
-4.755284617641234,-8.557379757068793,0.461493316683614,0.08396684098988771
-0.8061173728972839,-10.468950939913935,-0.46007861745825757,0.08313418686389923
1.1760651115090603,9.76292985889533,-0.7294381995568108,0.09919243529438973
-7.385416177802019,-6.796547417525925,-0.3615643065330806,0.06747145939618349
-9.207994685900344,4.4343365308442095,-0.032714033810845505,0.1592332512512803
-4.786026904655579,-8.867780982812494,0.5065701330470712,0.08238596998155118
8.627632702956538,6.252148313035374,0.6899761517930991,0.11533702127635478
9.174274350216802,3.037125754433839,-0.9282884960981072,0.10154704533517361
-9.321971008651389,3.537878805059469,0.1779828232086055,0.15769926086068153
-8.678439224557302,4.998649685180998,-0.2578836703604525,0.15545117802917957
-9.578412126843663,-3.36816467364949,-0.06925711471761613,0.15593419618904591
9.142815108584207,-2.2393438515847418e-15,0.5150087979136807,0.10698466025292873
-0.8431791840938622,9.433445442750736,-0.41916767003339833,0.08841861587017774
-9.82992639994138,-2.403143764488814,0.006614128639749399,0.16750273901969195
-7.4300829932672015,-7.008323066477942,-0.30090268715043866,0.06735080409795045
6.371761242374561,-6.713746455201325,-0.5391434754697897,0.09040483064949513
-6.514687181909868,7.672978815316767,-0.41483476153901805,0.07175021894276142
-6.832103310222547,-7.470006580401753,0.38390061038853307,0.06730781411752104
-5.432327907627093,7.846251186440516,-0.08230581347560977,0.09762919396162033
3.7320661379261106,-10.113814323193132,-0.25304502550633406,0.09714041318744421
7.4269914088493625,-6.919618733584642,0.9181770951288553,0.12640124052762985
4.955905522031094,-9.602132451272306,-0.28329773120338475,0.10037607684731484
10.882812024259314,-1.2092623022859932,-0.30796021139077173,0.11146622501313687
6.693491494468292,-6.391760933337273,0.5538762237310098,0.09047539994120597
-10.009498899808843,-0.43103007816602473,-0.010508893962706293,0.19752775691449642
-3.27132736153663,-9.035881350555721,0.4213738812558545,0.09251151483505965
-9.44054849444067,-3.189808036925772,-0.1583525965491283,0.15431231092661618
5.673535255761037,-7.1143881850553665,-0.03322702917419545,0.09626830406486989
-7.909617753759035,6.427927127005886,-0.2739470023655478,0.07287899106740951
7.380734327231766,6.7089043943546205,-0.932376336760173,0.11061238266527652
3.3918169745760176,8.85496382242545,-0.6409985523810712,0.11464795015752316
6.8615271655017755,-6.236957965384973,-0.5837885876382729,0.10551789566874505
0.7426886885718096,-10.48710270304841,-0.5213197811233568,0.08927425894886255
-4.617202195442439,-8.554974436670259,0.4300250816288362,0.0864385960251093
-7.010233288334902,6.612305636498053,-0.06546819585128967,0.07259519666433334
7.311480313868861,7.896113278036315,0.5099787750644171,0.09082761496305465
8.56627526326707,-2.835848834302974,0.14514134629767042,0.10774102047085762
-4.654514519204338,-9.44147009764695,-0.04216424422595903,0.09639256432652474
3.9580569880321694,-9.964679195172298,-0.4041145985629319,0.09578774392604827
3.717531739282487,8.437981625230691,0.30681157371996226,0.10327050738036632
7.385598087491423,7.052668605610615,-0.9036697854597175,0.08734405301511287
10.98522010675606,0.0,0.1712931441814776,0.10965816378593445
7.0559915436285126,6.2570214341257655,0.7415858962153645,0.09935892291367054
8.34346944430221,-3.463492584052313,0.16798894146356083,0.09799412369728089
6.089838602946311,8.912518156768556,-0.38859835339101245,0.10319725133478641
9.413219476644851,0.5794484543653058,-0.8217886763641988,0.10702442664653063
6.967070070004866,-8.30879245714265,0.33194925854738183,0.09495805166661739
3.806496275317031,-9.249955206261214,-0.8308247082781223,0.10747427582740783
0.9316324866940218,9.746901764654917,-0.7099499074556387,0.09881422912701965
1.7791477392617416,-9.07183599234471,-0.16023080569563122,0.08391010135412216
1.2538922448036756,-10.409000247378575,0.5703500834178652,0.10587398618459702
-8.868142832281748,-4.270672503986799,0.15758771358610393,0.16351060800254344
-10.001391946626818,-0.677399522497141,0.023497724390399988,0.19829321857541798
-10.001102009186614,-0.06148685804165065,0.002789714226691999,0.20450498946011067
5.326497192306174,-8.004916559788061,-0.7929958478023827,0.09948298595845699
2.8345932697412914,10.345283287163571,0.3227867982355583,0.09576301336288452
4.0350814733405596,8.313462986735107,-0.37709540805599323,0.15734399609267713
1.2311485445752206,-9.259837716523188,0.36337721130648637,0.08572216421365737
-0.4255064296405364,-10.6422273585993,0.2378538180213133,0.13197534583508969
6.244033525206994,7.263221634690591,0.8050174549429708,0.09875134479254484
-8.724655661669269,4.605398247817449,0.19937159202467167,0.15924638215452433
8.155681551446897,-3.8659819281122108,0.047964387688112495,0.10522667553275823
-6.022206114678802,7.647590201036056,0.34635060950721813,0.1164468189328909
10.297549891357242,-0.6338850786493444,-0.9479135493765546,0.10977771602571011
1.3868522776273469,9.532280808668414,-0.661084815023985,0.09958031319081784
-7.013685042936639,7.6685423279841185,-0.09333617915995387,0.06959166035056114
-1.8044908951642977,-9.510288076856666,-0.5516988072240058,0.10694171652197838
-6.893574556797843,-7.725854933100367,0.2040346172621414,0.0717354153096676
8.615896555211558,-4.892330925136569,-0.9624612867012524,0.1072038946300745
-7.934051509599613,-6.287392869431416,0.30485028739505027,0.07057309035211802
-9.984611196169967,0.5530267812526278,0.027662028996768923,0.21507995769381524
-9.398785757260676,-3.435427244268103,-0.17418169245499754,0.15525307219475507
7.897378476574846,7.541378854976731,-0.1251647427037558,0.10185414880514145
-9.365868377641453,-3.9555814687866406,-0.10740018687839223,0.1604236251115799
-8.322353494511084,5.070081421834114,-0.08962759008914861,0.15858268596231936
10.537377780354477,-2.7830172445279273,-0.4192544263729336,0.11293127000331879
-7.355011948108182,-6.441844248652241,-0.2724469573840102,0.06828923121094704
-3.0988295170515086,8.899800720799425,-0.060435049787019406,0.09291667751967907
9.910225506735669,0.12186090320193918,0.996010391968904,0.11556122105568647
10.224318791999501,-3.245805003762565,0.6691799059827889,0.09834992051124573
-6.954424582535839,6.723158255752033,-0.1830891130803892,0.06863629842177034
2.9149950943420055,-8.896926913768835,0.4990045019814744,0.11078936848789453
7.315807840298261,-8.098288534771806,0.028087886956796343,0.11454496342688798
-2.9978423843328685,8.963167156574364,-0.20059168881697959,0.07874183170497417
-5.219536808667058,-8.392499391213576,0.47148305228403814,0.07623885214328766
-9.78257688395857,-2.2644695194367053,0.10573115758106282,0.17324256923049688
-0.02860373308695678,9.305128436874076,0.12521032896873505,0.08719848725944758
-4.762540184336538,-9.368359154148898,-0.11792083892756902,0.07869517028331757
4.954157939004298,-8.303453668403472,-0.8041609125027949,0.10508748203516007
2.124714496217778,9.052090893896851,-0.34871048189533393,0.09843014329671859
9.772376439335167,-0.964390815002436,0.9824091603090909,0.09712138399481773
8.50938202660005,-3.9062399295796175,0.7408181335992291,0.09610776040703058
10.110610552310346,4.052049544879169,-0.4096396543303319,0.11067200057208539
7.116453403668026,8.075033774176307,0.49785223076746266,0.08031976219266652
9.50649158293583,2.762524913201732,0.9849299204102407,0.11126208946108818
1.7770349981602889,-9.061063170985523,0.0947042477179111,0.07421886038035154
6.35299175099373,8.823749893769413,0.17397117168438883,0.10169281743466854
-5.493891511568676,-8.147429949208194,0.436368154161138,0.10537680935114623
9.240963903096883,-0.22729704883652094,0.6541774629797699,0.07822751486673951
-0.029901379197674816,9.727267871930804,0.6512336541772201,0.0844264267757535
-0.8726184867873429,9.762810850567373,-0.6451171065523865,0.08932634178549051
-9.664487886907029,-2.112282724169271,0.001320312913341316,0.16659546930342914
0.6181053193273416,10.570990689879743,-0.4268614595956592,0.08339757449924946
-9.909953459044798,-1.9119018599877864,-0.021457643879670342,0.16378633329644798
-7.790958950318586,-6.173998201423063,0.3234346977404164,0.0699690780416131
2.13215825207018,9.0838041215742,-0.4077578576035085,0.10345538925379515
7.587137354796889,7.7999987913450815,-0.26792138743970006,0.08768576692789792
4.098277581322767,-9.95899675401701,0.3138105926432086,0.11361041113734245
0.4689474021858481,10.163094490292877,0.7019990213044225,0.09505705907940865
-0.39056823501214827,-9.768397529403982,-0.6556974816251137,0.08279171742498875
-10.006939391809192,0.1845868445619886,-0.0032190546149216764,0.20642581023275852
3.5231994253532894,-9.92173711895855,-0.6227168043447256,0.09233074586838484
1.901619335363794,-9.102227727131996,0.3324099089861329,0.07675653729587793
-9.435209648582093,3.3178087772783247,0.1682566523109287,0.1541441575810313
6.093493752391337,8.686614813294868,-0.6435265765905002,0.0961761586368084
4.905416248186054,8.456361462605262,-0.8371255280482436,0.08512894615530968
9.200593406492711,-5.840461159207376,0.34073105184022134,0.12160013139247894
-4.81526007824968,-8.921945613732738,-0.4933158245616135,0.09622197188436984
3.9001901260704286,-8.293619289280032,-0.12411963339358656,0.1043414419144392
-0.1440345764140282,9.370517554859822,-0.31218517297028703,0.09623800784349441
5.528773524537145,7.881574667857719,-0.8051685819719098,0.09276633251458406
9.586996895091515,1.6668222970249353,-0.9592448837756522,0.1151755966618657
-9.874050101669468,-2.158084907488373,-0.0072563699554339025,0.17323547137901188
8.842456006509025,-5.02097729442174,0.9520443135133987,0.1073469103872776
1.113122679921026,9.240422611015319,-0.28259998985982787,0.09892531890422106
-8.885911821640025,5.118150761959484,0.044249154282990824,0.1605135895870626
-9.342589734491117,3.156709362631762,-0.0843878267292358,0.1516723040677607
-4.176775965038602,-8.741804433439908,-0.43282043763705846,0.0934270590171218
-9.25479178678315,4.317504600366892,-0.042323133585968516,0.15634441845119
1.3309869625747943,-9.148300568569065,0.0371823627701268,0.07220322094857692
4.971578156409164,7.674482530615012,0.19812732426961535,0.11125024549663066
6.014760875402425,9.039272376641962,0.20406163649037273,0.10373544625937939
9.911763123073753,-4.698405261143879,-0.11370237547426573,0.11039686791598796
-9.999219437932728,-0.061475283977979,-0.0030164973999935313,0.20920966148376466
8.486399312538865,-3.042920861851154,-0.03633414915478867,0.09748357363045215
-5.537512484396493,-8.903772855278197,-0.02089742175873908,0.07977567605674267
6.727357722917416,-7.265283685612494,0.9110587968857753,0.09869706522673369
6.998242782736665,-7.194582448461128,-0.920475201238925,0.11403706688433886
10.13442756996091,-1.5062852951232264,-0.9665252417990324,0.10756385888904334
9.223123713366503,-2.19479471968669,-0.8465903809535534,0.09773938164114952
2.3720970033777307,-10.106034350468654,-0.685075575886142,0.08945133041590453
-9.614343269132888,-2.350439681522893,0.061593861104034024,0.16141944911330938
-8.91555484661361,-4.2935049267155625,-0.1964671863453749,0.15959349043667317
5.277959649137492,8.846163959626274,0.8158180984547766,0.09471437364816665
9.180766305608383,2.3043490694500615,0.836248997586889,0.10721418399363757
-5.958642021580891,-7.566870257836431,-0.2340147603667024,0.07417193226516247
5.755166483765354,7.216750507287479,0.46874612261481724,0.11337946962565183
-9.851121648965748,1.402331185093482,0.05033405705941363,0.20919918246567248
9.134705260998091,0.6751397558142337,-0.5407428105246413,0.0906751561537385
8.434108474581482,-4.927219911659012,-0.9369371987661028,0.10105760328471661
8.964849876488756,1.3324503479572833,-0.3423697995500898,0.11613376289606095
-10.000360879749753,0.6773296877967468,-0.024521667030050855,0.21891557604074477
-3.9073480140384538,-9.331593619540241,0.5415573868885502,0.07293021529912949
4.78521058022393,9.557964636098141,-0.49923380384544463,0.1013712277635932
10.427198202913184,-2.7539178167190856,0.6063115309818814,0.08963032707571983
9.746856366752416,4.04605841364034,-0.8097343312571683,0.10546492017805577
4.2090223617215425,-8.671832736389252,-0.7669666749302223,0.1366686937958002
8.010929403785562,6.428888279699283,0.9034343331190101,0.10499595236033202
3.2309647755073643,-9.466302120641904,-0.8133274916480795,0.10094638586044312
5.528836823442315,-7.679070782027483,-0.7092863213517256,0.0913197485730052
-4.946865744960628,-8.649904427699152,0.5005201277618602,0.07477446559816599
-7.142288455116529,-7.252916538658447,-0.34211742188457633,0.07975256644189357
8.550212149586512,-6.6905103948834075,-0.3996880130886677,0.11529340468347073
5.16458184687743,7.761582379160206,-0.5642871193929536,0.1005794370919466
-7.3977041366327825,7.1516967434965135,0.23819810428277224,0.06561565816402436
4.137802760375703,8.264834283002337,0.3878798421704234,0.13111858643591404
8.883904979138162,3.3092839232531484,-0.835707681082185,0.14348516546189785
8.873648316811005,2.4607172790780782,-0.5961294600237165,0.09236108127981424
-0.16392966881203763,10.66484088480262,-0.2205113449199313,0.09537481542676687
10.6705118908588,1.0530236655126834,-0.689783010906988,0.12433636438101531
-7.917272448111409,6.597430665952777,-0.14958326669837518,0.06987097308039665
8.07009269491812,-5.405729923807521,-0.9128093052498785,0.10742306925356387
-5.735895361413102,8.736162152593444,-0.1492650410344263,0.07095662301406264
-7.821446714357155,5.890951509658213,0.239252210192441,0.08481254048645497
3.907209140043805,-8.580965345600154,-0.6170466484404851,0.0784184005111456
-8.087086313023201,6.091025748087051,-0.29181926382070605,0.08109363056719303
9.916159593046068,-2.6189478750955333,-0.9580181054609936,0.13301473610103132
-9.704006538971216,1.9962298985231344,0.04054340243179603,0.17297354009002447
2.7249228632173126,9.945024302631195,-0.7314685301370613,0.10668316911906003
-10.00618042242212,0.8014321299594351,-0.011619171565143437,0.19049184333533048
0.08597395519315935,-9.322542320849287,0.2149393865446095,0.0894961516559124
-4.392384629972619,8.909751590664243,0.5239333797200649,0.08925443839281798
-3.418977474865669,-9.092835869526539,0.49238488601298247,0.08666664615273476
-3.3191768441227216,-9.532635566828818,-0.5716267209954493,0.07850059680640697
-4.028349650415837,-9.620571743299964,0.3493751222329562,0.07764694698154927
-3.969411506278381,-8.861628720392922,0.45991322932853,0.0817903914488852
-5.6667892835832925,7.973601095867049,0.40360919253023664,0.09472828689962626
10.544074349998969,2.5091367552430355,0.5322784479726854,0.10018363110721111
1.826189020051544,-9.958550224225434,0.7580623255832584,0.10134222716093064
-8.379123340307451,4.9644430997863935,0.04366418990194733,0.16494550719857215
-4.506739923107057,9.432404172488054,0.28027143992542936,0.08112903289496899
8.40959446696705,5.784195757156276,-0.9323125772426957,0.15143999077379702
-9.024901640981764,-3.9430294113327884,0.1375538405011078,0.1529952722787857
5.79435255824181,-8.260172375843243,-0.8826470096525025,0.11005855284631252
-0.49271034455589585,-9.419941396065465,-0.39011280678174226,0.07553699098527432
10.859497685698031,-0.13353361085467644,0.5097195517142762,0.0911925732344389
5.656872424833327,-8.97221945921417,0.6313855594605434,0.10901769004762173
-9.670378013953403,2.3641386190460643,-0.11087679866829253,0.16580358784645796
7.020596264179922,-7.771501859342454,0.7819124188244965,0.09444338232278823
2.1503793574401415,9.16143295231347,0.5163811042152338,0.11181537367403507
-3.509466142541946,8.996139819804323,-0.44749528343406586,0.08850988812744617
6.454948118591932,8.301627353553199,-0.7353912620226961,0.10743281289935112
0.5979307033002185,10.225959395816938,0.6855144641582063,0.09639177095144986
-3.0091226701189253,-9.790943472115377,0.5423120214366696,0.08465730056166648
-2.0977352732429413,-9.190778745582701,-0.24610409420080925,0.07717336989939212
-4.61705440235376,-8.308627360266296,0.11131618910532386,0.07728295214474201
-6.207498924947055,7.496067548015239,0.3310761674786656,0.07193134516477585
-0.3965368895581049,-9.91767794981189,-0.6888319806921983,0.07656948799267412
1.1316007968319564,10.477217977014503,0.513891685715468,0.12744753550738097
-8.312007931582196,5.063778776021392,-0.04136332885627724,0.15935263447463513
-6.647236613903238,-7.090808554542269,0.28153694145321284,0.06586347494274378
3.646203422644723,8.559824877436965,-0.4600051677313443,0.11809976682066918
3.159324539739599,8.897023350765263,0.5959703218754278,0.10339423578232526
6.336126105131356,-6.513889712381212,-0.12421831972450836,0.09426254708319902
-8.866968950956911,4.136579203406759,-0.019939234558569136,0.15694924037903546
-9.388876539957092,-3.8299584812989576,0.13205235068419494,0.15463727653026582


==> Data/Pinched_torus_Euclidicity_3.csv <==
x,y,z,euclidicity
7.212382160249642,-8.183884054698352,0.07276162155400903,0.09872436080127954
-9.721641663040824,-2.760345845210844,0.08827122612818221,0.15361644377931952
-7.048676566901436,-6.8142759318858515,-0.3195302818200782,0.0630260442942381
-3.543065374809408,-8.762500372745015,-0.10928171403504629,0.07712105987593532
6.967064419813949,8.104269911426876,0.5945729619518277,0.10962883781641722
-5.8365471116258,8.002238835342578,-0.4430132259719998,0.08187593422830104
8.563167479298453,-2.834820008439479,-0.12108546180642094,0.0884505670517683
-2.7638339758151,-8.992834520251733,0.051083062243163946,0.08256290581077337
-5.064895766615911,8.856287309215093,0.4591842730058462,0.09456144012510777
-2.7769420887809546,9.035485088920568,-0.2311945059072492,0.07211212120950222
0.6227364189388623,10.650192905661623,-0.28713999391536793,0.11036451488733291
3.083903600244083,10.258432803937508,-0.3702322494725757,0.09793999288231134
10.405658490473552,-1.2859526099750944,0.8724544844406235,0.13029472514986992
-5.663018671324362,7.76432145072135,0.23099327627176672,0.08014368303120137
10.485601885745842,-2.495222265989925,-0.616851092241035,0.10235959462821484
-1.080552564377119,-10.61548224972911,0.004121227505693182,0.0802350790798664
-9.92278409406341,1.4125325088758407,-0.06685543701931211,0.19279983159154654
-8.387082496404332,4.969158721691039,0.08150583339102836,0.147526889257133
-9.833268345378288,-2.149171595134612,-0.08517460193626791,0.1742081481590867
6.343568787569228,8.58602026334722,0.5841027039514713,0.1013045285269618
-5.724153326580431,-7.648801112150609,0.03299769243733635,0.10659935489296914
-9.7518929085852,2.7689353306954154,0.011853489980495995,0.15680991172790526
8.816941794957826,5.006489659222939,-0.9567746421146366,0.10746229887008667
2.878591259695613,10.020753810695446,-0.6756918451085474,0.09248334236443043
-8.90348337941711,-4.560710000108066,-0.23446369297942668,0.1611677234992385
0.21379200816850535,9.934074540026232,0.7118355719636111,0.11098226964473724
-0.9495878476664857,10.62394011029535,-0.10742097123468611,0.10856968816369772
-8.072081767211158,5.774206920863423,0.29608531741242516,0.12736974455416203
6.240159550926498,-6.907591567407077,-0.5978839554292215,0.09562273941934109
-2.64910856802046,-9.440221028394507,0.5716942630036611,0.0823471200093627
-9.874736352887481,-1.1587498038285797,0.009998747959957298,0.18138229057192803
9.179698234822428,-3.0389213209272805,0.9303371068842223,0.10905418086796999
-6.65355065573397,7.456852280729306,-0.4087466756085481,0.07217686049640179
9.737257316473166,-1.816564635577524,0.9912331860079675,0.10682180792093277
3.0846183876483884,-9.037526439693739,-0.6771271720262603,0.08271865643560887
8.888882342878112,1.4330803737904863,0.03063670308223635,0.09507056012749672
2.935549821684206,-8.95966249341045,-0.5734513760251766,0.08248294673860074
7.270050879427599,7.851371106362451,0.5909389649674149,0.08808430258184671
-9.142442523607048,-4.128986114493214,0.2081332783408035,0.15396478220820428
-1.8222867757045207,10.2935789779624,-0.45503220832846425,0.10320054899901152
-9.158642222439246,-4.1363023575392495,-0.20464724718966124,0.15014670006930828
-7.058690523193176,6.823956878471229,-0.32766726993776396,0.0641922651231289
8.064463840923855,-4.193719059351912,-0.33908544092298115,0.1402250265330076
-1.5164205820473915,-9.991316962778003,-0.6432664444501521,0.09204879090189934
3.4390358618622843,10.075923055211367,0.4933045698779893,0.10234991483390331
9.501773855655635,-4.5040608536826525,-0.8284548752986356,0.10112904351204634
8.898551654402064,-4.218119560613326,-0.9636428503758803,0.09611406352370977
-8.060765145023392,-6.387807948267148,0.16412208929380157,0.06573482520878315
-5.001842362298215,-8.746034484637274,0.49609241611671884,0.06609802696853877
9.636063779872721,-2.5449720250852206,-0.9911104513931741,0.11103137280791998
10.693891859862129,2.5447883077737403,-0.03662790243266808,0.12129434920847416
-3.0750031315520356,-9.193867969554363,0.49805526791803895,0.08577515739947557
7.543402928941146,5.188421318945934,-0.4457933884632558,0.12672445625066758
-7.544240351672507,6.286584549621675,-0.28906954364946896,0.06449354503303767
-8.508664872307605,-4.762504732931062,-0.04017041446572455,0.1563055630773306
-9.969637188595252,0.9220047601611869,0.04445462019034379,0.19127685949206352
5.216294887153365,8.503416108665302,0.8722747124367404,0.09838753484189511
-9.447464354178079,-2.8084726086565155,-0.003540218791713458,0.15180702067911625
-9.871825132014994,-1.6538834216283946,-0.08236617842669758,0.16800327133387327
-4.159742788750431,9.286539354242743,0.514547959915591,0.07237313695251942
-6.68033099169454,-7.12611132933127,0.32262152141800343,0.07225837498903274
-5.309339405874654,8.775688038157325,0.4186133377308333,0.0918984880298376
10.680268734203308,2.5415464598715727,-0.17012584748382562,0.1527732365578413
-2.2842508865699616,10.00795704093322,-0.5642157060125375,0.09602417621761561
-6.108782907140489,8.162755752375338,0.4027464617300972,0.06501764850690961
-3.845879132437905,9.184792612493244,-0.5523367502065893,0.08366558950394393
9.984174128678367,-0.614594643344999,-0.9995228516380067,0.10932894937694072
-9.883489652070963,1.1597769587164943,0.03218698162559974,0.17475216008722783
3.2050366524823244,10.20456158242535,0.40662948668963,0.10267676755785943
-9.64796790580327,-2.8680768274783275,0.1283422447266391,0.14963127717375754
0.9860653120309485,10.316387488810319,0.6446012380269275,0.08918871577829122
2.3845482943340475,-9.142387744987298,0.5672353068112126,0.08977190043777228
-8.945685005795704,4.86364031190368,-0.16575277693185309,0.1604867522418499
8.729005038563471,-5.391678830527268,0.9261972138589335,0.105080975741148
-1.1823896316686004,-10.350982034296331,0.5179607294284191,0.09731743521988392
0.09002558587055437,-9.761878842864638,-0.6694077353440011,0.08919408209621907
-3.6468004940426333,9.019051953026489,-0.4886948046619601,0.08036167927086353
-0.8338373061329291,9.328928991515042,0.23169473603685423,0.08741375148296356
9.341894228858294,-0.6904529493078243,0.773579629080086,0.1002890245243907
7.210199370549867,-8.1814072450366,-0.10621527674483618,0.10302753787487745
-8.740671013881531,5.3249256656873305,0.13340967704907478,0.1516755885630846
0.6227364189388623,10.650192905661623,0.28713999391536743,0.10309453997761012
-9.95781617693874,1.417519411286087,-0.04003312532109521,0.18987936232239008
10.094383849394939,0.12412540282945804,0.9954442510133309,0.1045841895416379
-9.867472997831484,2.0298568990071186,0.06903101785033668,0.17375296231359244
-8.607487894132761,4.817818359243534,0.2126580981658996,0.15836671430617572
-10.005782083903698,-0.30767119568387974,-0.01121273196656772,0.20292071156203748
-2.573291740067891,-9.170044251880274,-0.3722642957084502,0.07615289341658354
-0.8305531917674661,-9.2921864885231,-0.07453366271866628,0.08873313020914793
9.548381708916752,-2.0254812083470974,0.965361602477375,0.11057989057153464
4.297723247889428,9.754889087515098,0.5161791991760318,0.11572077058255673
-10.011714716115177,0.5545279886708662,-0.0057401959957564825,0.2010071562603116
-5.48514352136324,-8.58243296864984,-0.4430780675740817,0.10109015513211489
8.430004617669704,-5.206994066051869,0.9576095395872583,0.11658188790082931
2.717738217271479,9.918802834309428,-0.7424618168130064,0.09034033432602882
10.822441312943566,0.9338057749388964,-0.5039632611130186,0.10607516050338744
-4.438128286268589,-8.470744350658256,-0.27741982604578486,0.07901739176362753
-1.8755456610564847,-9.26150130249175,0.31258743633196884,0.08415590934455394
8.133039970630929,-5.742555246237835,0.952111517001578,0.10455969501286745
-4.404522726475253,8.406603774404337,-0.09180210048171025,0.06478689942508936
10.436422773786422,-2.3483164768952047,-0.7081615059532635,0.10618384446948767
0.21313435044306,-9.903515769741205,0.7084391955963271,0.12098834805190563
-9.948531646416368,-1.2916049324749168,-0.05599768420329967,0.1683665344119072
8.927953314195603,-5.364040535734321,-0.869486288280095,0.1190692589059472
7.606645192159897,6.9142517659375295,-0.8898743216667111,0.11291819512844085
9.20450046048817,-1.0227738376286033,0.6715965294924233,0.10295216895639897
9.003143286089655,0.44316301376536243,0.1651829200822752,0.09813880365341902
-5.729262416569463,-7.655628045490904,0.09289835455124706,0.08561825562268495
-9.72948837924092,-2.7625738280158294,-0.0774412805351592,0.15046576008200646
-7.524994949449855,7.0978474570402295,0.13310452461996172,0.07289144687354565
9.87839530759917,-4.534686781025098,0.4453927980031825,0.103688330873847
-8.810173411491425,-4.242755902267206,-0.021853410701050936,0.1545904990285635
-8.939689627894479,5.003759673547409,-0.06144092673415767,0.15256311416625976
9.677313745150563,4.157408450820646,-0.8220701963554882,0.1102257340401411
-9.852812513138902,1.2791778418179844,-0.0011897130011443286,0.17646019633859397
-9.863334244690588,-2.155742836202648,-0.04777705907074515,0.17503386303782464
-10.007489506519452,0.3077236978024893,-0.009321794326946938,0.20275514610111714
-5.919266617724491,7.516867493573666,0.0615379850809218,0.06296885084360838
9.287932878736795,2.9485405948027092,0.9546700708509527,0.10269278608262539
-5.567426256744771,8.256481826897005,-0.4676674661973729,0.06598931493237614
4.492145437405792,-9.865595350583867,-0.03617960001146141,0.1237974777072668
-1.4646436815683432,-10.5205396432796,-0.21016451881780174,0.08774022493511438
-2.4899870127425983,10.322603695136129,-1.5153079074588522e-16,0.07804709021002054
1.5541920426453297,-9.104943001276084,0.03757502817698679,0.09473940256983042
-9.989329455722551,-0.18426201372131656,0.0021348574290515564,0.1934739352762699
-1.2316015744669844,9.720293217055886,0.6295627551028624,0.09345775574445725
10.7216795748907,2.136957756045671,0.3473839469407572,0.10433658942580223
8.25616720339734,-3.790001423650054,0.34102128840178253,0.11502447851002216
-6.48131882463681,7.826727688094549,-0.39353759551733025,0.07036364167928695
0.7578270460092836,-10.700863208149865,0.07632980487468695,0.10042342200875282
-9.920271535757491,1.6619999252045534,0.058710462242651335,0.17675721243023873
5.3194793966179175,-8.671623780763467,-0.8552478703878488,0.10594634473323822
10.140525835219591,4.2094761972980725,0.04821526564794021,0.12140091061592102
-7.882799433440611,-5.93716110569661,-0.28867445326119817,0.09153582081198693
8.277673318040893,-6.9844244124169546,0.43844464587410037,0.11694418229162692
8.580099984771062,-3.0765185892033835,0.4329200979057478,0.09507840521633625
-8.578732804534129,4.664133676308832,0.07311786989849177,0.1556565849483013
7.665363998385864,-7.5021720176810955,-0.5750766355685166,0.11887121468782424
9.415001105273443,-0.11577138558109287,0.8115237221630623,0.10754354134202003
-4.3786682576463445,-9.164355930903191,-0.5097991769220545,0.10026112202554942
9.738816741148105,-3.3574368044537835,0.9391016811619497,0.10242285370826722
-7.490012017723277,7.064850290309446,-0.22027443580720873,0.06969294551759958
7.160510249976415,-5.6030736339627785,0.26381294286395074,0.10491946130990983
7.333343239147987,-7.177219823660284,0.8883453845501585,0.13451836369931697
-9.278499452022654,3.521380459518917,0.1636925561213592,0.151715326346457
-4.507335759555138,-8.351408616790918,-0.0503191439189182,0.09517470501363277
-9.003518948066661,-4.752599070446756,-0.15843274797490292,0.1620217850059271
-7.813884251705089,-5.736048186376262,0.05333295455187018,0.10067920025438071
-4.561953447849877,8.707080756520902,0.4888552051431878,0.07292414471507072
3.3538064067794857,-9.088739057811097,0.7586942170891676,0.10954155944287777
-3.231622001400097,10.07217882493488,-0.11518418755559526,0.0928131727874279
-9.236204488215673,3.9008192131683788,-0.19674953599378342,0.15548238549381493
-9.924533070684088,-1.537509625137129,0.06365399339464392,0.17622504130005837
3.9617579015692312,-8.700764674358338,-0.7168261205487246,0.09843476943671703
2.8870766380507447,-8.811716319195034,0.3558111884270781,0.09994995266199112
-4.312280926331356,8.482657348346534,0.19750034383090456,0.07503605023026466
8.01427344947563,-6.27114028085816,0.9288244322131796,0.10749092854559422
-3.097822471892417,8.896908499338567,0.010683844075481494,0.09142435770481824
3.007663589818668,9.179762666413865,0.734863273546736,0.10968713320791722
-2.276425488157829,9.973671730332155,0.5794518067874922,0.07927733972668648
-3.905603008608887,8.719177575013118,0.310860204414933,0.06699463292956352
-7.7890583993078115,6.018071410157787,-0.28234994418161846,0.07558259345591069
-4.359310713166316,8.575169309812399,0.35878672322688276,0.06944086231291294
3.7104230854010756,8.71058691760962,0.6425270430909752,0.1027616535127163
-1.1892410429696096,-10.410961277505898,-0.4627466894781732,0.08639308262616396
-9.275777373863688,-3.2617458152304506,-0.016524908545711592,0.14858707308769226
5.622780526706452,7.231387110469114,0.31873462313648804,0.1074425008893013
-6.609650132016212,-7.050713916306853,-0.21305536229243385,0.0634919623658061
-6.449712163907802,-7.596451436068355,0.4185395941943177,0.08398847788572311
10.232108648398475,-3.248277966058905,-0.6601884967132401,0.0952166984975338
1.025546001713063,-9.49528228990737,-0.5929959477535574,0.08202516362071037
9.216363084678672,-3.8258431230328203,-0.9804832129082519,0.12332496508955955
8.245105657732697,-6.451765657374985,0.8206676456219467,0.10253689557313919
2.432736062710374,-8.87864371946907,-0.03908830078574498,0.09390198327600956
8.065495292007675,4.0690587445038515,-0.113379206570545,0.10500801883637906
-8.820969209454157,-4.247954884555832,-0.0751059108493254,0.15491588663309813
-9.920327757938683,1.412182843439607,-0.06765148867745681,0.1980580322444439
4.032840752023686,-9.799982349147838,-0.5774685829483365,0.1139767149835825
-9.819606759043321,-1.5212544307689069,0.04350768591423348,0.183408442735672
0.6238657146962505,10.669506402187528,0.23709353053899312,0.10896702270954847
6.348425219393399,-7.3846527590809075,0.8703404473807428,0.10845618329942226
-6.901323302689575,7.36185051845749,0.3870244089853932,0.06495262507349253
-9.8972294580333,1.2849444360401314,0.06142429611373771,0.1709889291599393
-3.6515071471140725,-8.72059019910478,0.0948915655251367,0.09364947322756052
5.3891786293826085,8.547637234218248,-0.8693102604721976,0.10656660087406636
-9.812593912450263,1.5201679998950697,-0.030737163702301985,0.16239848773926496
3.9267006071973447,-8.62377226946437,0.6574821513584022,0.08653738424181938
-7.827399022881891,-5.8954346650347444,0.2455397526577254,0.07856134815141559
0.2301418345217962,-10.693786725254705,-0.16117083547751793,0.11533964961767197
-1.2092785996726345,-10.586375864955814,0.1180728643772577,0.08672051191329956
0.9132071087948724,-9.554132243492164,-0.6210555670815664,0.08680503651499748
-0.8122812518778402,-10.549000506908234,-0.3534817799712611,0.08947427451610565
4.8907383089603185,-8.197158720559457,0.7412372583679812,0.08933215338736772
-10.000505180448322,-0.3075089343851617,0.014451300354995282,0.19075782507658004
7.505852635805913,5.87330281445134,-0.8206676456219467,0.10340160652995109
-0.6188678072590797,-9.573611060923083,-0.5500719068540717,0.11143450796604157
10.768235422700496,-2.6374570085750614e-15,-0.640167427559533,0.10213679060339928
-10.001208999273613,-0.3075305763495485,0.014176605225261582,0.19600250855088233
-5.821522320918019,7.582732920839742,-0.04071903823854663,0.07826907698065043
8.209597256006637,-5.796610610819782,0.9518234312389645,0.10577823586761952
-5.1621691424045935,8.300257852963753,-0.4302573620784363,0.08407790508121252
-5.480325117998864,-7.915576561349598,0.2769263211128515,0.06347432542592286
1.622130653048417,10.262145538186056,0.6529235082069048,0.08301278350874781
-7.2241474938640815,-6.648137330543881,0.31436881857358695,0.06035009317100048
-8.0197755588708,-6.51744932210726,-0.018505967148584816,0.06699037229642273
10.483291155114415,-2.0894441198626357,-0.7176073844096956,0.11201119143515825
10.440496350489537,0.385299470366959,0.8940419096324281,0.10704777792096137
9.670487599338935,-0.5952850782135444,-0.9498447718228008,0.09662520982325078
5.10665597572088,8.803275116935815,0.848223870742714,0.12321642275899648
6.462618373990149,-7.517485196263119,-0.904694389646387,0.12901562467217445
2.496621218145643,-10.077897467869013,0.6884002752490359,0.0935726921260357
2.0905604551203893,9.426099756606996,-0.6995252766481556,0.13580168578773738
-9.91991561447731,-1.4121241738130212,-0.06777524279915303,0.1776869509369135
8.74604435836656,-3.757331805527788,-0.8532368026357159,0.10965702064335346
1.0090038676410007,10.556374663310477,-0.42681425154103414,0.1096685093268752
-9.234079976574604,3.63503290096284,-0.17012720377898338,0.15067931219935418
-0.3904073555552521,9.764373816391918,0.6543092065993954,0.09393996350467206
-9.504791769584035,-2.8255144804071617,-0.11684075121021711,0.14816449359059333
1.3921395111673207,10.470699095548214,0.49910814675717224,0.08766455613076687
-9.998553562360621,-0.43055874891137536,-0.02004483724833969,0.2060576628893614
-7.525060589685024,6.590780357996664,-0.35193538294700794,0.07415548548102378
9.929330906880942,-0.8567444510912146,0.9985030183959097,0.10729517437517642
8.101830516278568,-7.008392735353374,0.6087047668904867,0.11110100142657757
-6.014626038638347,-8.463033716791339,0.25289891503604467,0.07841515608131885
-7.591692900810845,-6.986376872672295,0.17750778300590203,0.06524999674409628
-0.615308978180044,9.518557550245436,0.5046720550021503,0.08783082984387874
-9.814027947965307,2.1449663894851096,-0.09717278797516732,0.16987542003393175
8.310771622365007,-3.815067634220485,0.471906370593252,0.10696061559021473
-5.025934752383937,-8.081206416558084,0.04770326594360158,0.08368262864649295
-6.509721976509359,8.060767992457448,-0.23550396125623915,0.07624459184706212
3.922681322305413,-8.903626180105505,0.7927074668527309,0.09228322979062796
-7.4339422935321124,-6.351162835592797,-0.2652722673464362,0.09685559511184692
10.19210106308668,0.5016872530172091,-0.978570020733622,0.11057887114584446
-8.014520297716556,6.513178517021038,-0.06943885771284018,0.0714896234869957
-6.672110160216049,7.6653324847996025,0.38125040798150145,0.07922112375497818
5.19109015136896,-8.462328255903838,0.8696048711677284,0.08869891222566366
8.845557805592726,-1.7630244615293285,-0.1704650920490585,0.10112550672143698
-5.29439247199535,-8.750982586344115,-0.43500936112554583,0.08732162609696388
-8.798503790541039,-4.924734558713351,-0.2383451445210138,0.1545138116553426
-6.888391778272592,7.531550618546698,-0.3462334525701279,0.07335774373263121
-8.774095485866486,-4.359085269519209,-0.10542785081779124,0.15738337561488153
-7.362684416419956,-6.44856413520251,0.28047846437381585,0.06041188757866621
-9.972490557758324,0.6754420162696647,-0.03348424575067223,0.1843021534383297
6.13786441067488,-8.982804236791647,-0.09225999400907506,0.104354601316154
-9.597004854727835,-3.11173413414598,-0.12836720500700566,0.16004691429436207
-6.687486427617675,-6.960214363864013,-0.180808128642728,0.05584431393072009
8.081583152307697,7.166482370761922,-0.48149839449674015,0.12366207294166089
3.208377323416033,-9.400123854864157,-0.8105316203118568,0.08037318527698517
-5.914110694654264,-7.703332460086381,0.33530297108380586,0.08164403451606632
9.12584629656875,-0.9005877334104864,-0.5558553409848507,0.1024957750365138
4.588599910474576,8.13916237811254,-0.5608683911775009,0.09041804384440183
-0.6270490407681437,9.700171122208646,0.6241628203021815,0.09328629698604346
5.412837374627298,-7.921722483361286,0.7858569574254529,0.08236335434019565
-8.577454361530698,4.801007867431888,-0.18623414935873858,0.15813230954110621
4.572285658418112,8.110224499640742,-0.5194737481916162,0.09672002620995045
9.269799549171601,0.22800631004809518,0.6861069526072021,0.09587578602135181
-9.16794539556233,-3.7398351202496634,-0.16527048230971,0.14770144425332546
-0.5438806334219838,-10.398246657288992,-0.551143612708431,0.09737661723047494
-9.85725423904546,2.1544139824612687,0.05865929019996434,0.1755425564199686
8.6871124869485,-5.975075181843929,-0.7851517915379403,0.09469615451991559
3.6699558509291963,-9.239364876637746,0.8253243929656257,0.13361529257148505
1.5641689608233456,9.163390907871058,0.297355995656492,0.11542955238372088
9.275085626947561,-4.257736897109161,-0.9550455277861006,0.10222442395985126
8.926370428598357,-1.3267311273973001,0.2069463065868448,0.1043695406615734
7.70893998297949,-5.732275543022643,0.863983168135107,0.09253396738320589
-9.097998004527861,-4.66034794607882,0.07506187003011662,0.16038410402834416
-4.299631521937421,-8.721606147704499,0.45017094398169044,0.0757675650343299
2.7557245114577764,-9.166763424354638,0.6788078429204951,0.10262432280927897
8.684067969435434,-2.8748438815330517,-0.49799971427776707,0.110365487113595
7.658772634491963,-4.861725991215401,-0.24520977658772236,0.0944949872419238
-0.14291571154250926,-9.297727095921905,0.025876374853863175,0.08969045892357826
-5.725251601553991,7.6502686631332555,0.052174929317065945,0.0863803344592452
-1.8177790206766244,-10.268115953694421,-0.4794233084420352,0.08351522915065289
2.4233932616661424,10.324575897283573,-0.49801648940250287,0.1264171126484871
1.3652725145412774,9.383956171041634,-0.5517631480884472,0.09118731819093227
-1.8251583002319118,10.30979940215904,0.4379929364971367,0.10459697287529707
-1.044174404381136,-10.258098699454747,-0.5937845638253182,0.08976639427244663
7.4867641161648395,7.88859377083285,0.2780092909112256,0.09885147944092751
-9.469067862460777,-3.329714721435752,-0.16404508217209846,0.15371200129389762
-4.266304320893439,9.52443576085968,-0.3244228799136452,0.07707341697067022
1.5657627220957597,-9.172727659794143,-0.31885490600637106,0.07123312942683696
10.115709607918424,-4.199174629132034,0.23289763203511554,0.13763738729059696
-9.996294132218093,-0.4304614530966005,0.020785804504288765,0.20505819372832776
8.55590267695458,6.6949632121752325,-0.38381917896998874,0.13155063807964326
-6.298611585843586,-8.204158086956728,0.27886715478475305,0.08293001063168048
-4.193513639113269,-9.679207654278343,0.016868585829368423,0.07574784208089114
5.907333969742541,8.421233672145396,0.839647869681955,0.1162839574366808
-4.55158544125318,8.433396556615428,0.29809808413424166,0.07428508326411247
-5.201889858264849,9.09583005426127,-0.1518258063332722,0.11037090100347996
-9.957083371017166,-0.7974997648789443,-0.038398014588559425,0.19820686880499125
8.945410799765448,6.316151882130812,-0.07025315640132264,0.10646736081689596
6.458449575405928,8.741511408042943,0.20668816459292683,0.11525573663413524
4.105207110783755,-8.199727834525854,-0.18676747887147388,0.08455777361989021
-1.66710959076653,-9.417027257325808,0.4714523908021901,0.07225699909031391
1.2473645749756506,10.354811765763568,-0.612520488721669,0.09304011981934308
9.79810229317231,-1.9528778624348004,-0.9951235611441632,0.10696416679769755
-0.15246834304706586,9.919196630787408,-0.6971184913076933,0.09004763636738061
-1.5713000203463814,10.352903892733888,-0.45021327795448507,0.13480530492961407
-8.236998031272801,5.300104603858847,-0.19349725253580072,0.15498714379966258
-9.530878501501501,-2.579976781128404,-0.03833102942338999,0.1463059746660292
-5.353494182311033,8.153738921784091,0.4063670566501638,0.09240535087883472
1.3523646004139924,-9.29523593450283,-0.45128462884509796,0.08615868035703897
-9.997498635593628,0.06146470447093865,0.0020253225573960572,0.200534907579422
-9.173389076332748,4.142962454641477,-0.20005282641736943,0.1601579514145851
-9.975526674065478,-1.0464032688841245,0.04257646431370321,0.18358957301825285
-8.97304607303328,-4.736513653356743,0.1907349652690539,0.1531491197645664
9.706720185460933,0.9579115017487105,0.9679895400118432,0.09837891668081283
-3.1142650161948287,-9.706405680417792,-0.5565066367300945,0.08534508101642131
-4.425409661045974,9.56270619978832,-0.03969361818609915,0.08175020132213831
-9.756772858630383,-1.7582041069193142,-0.022733331138262338,0.16813830427825452
0.9950088822578631,9.212546489598575,-0.12295043707308546,0.1065167235583067
7.6852637369240835,-7.338825866389944,-0.6849512050124816,0.12548903807997702
-4.841395165916395,8.229016921924297,0.20433650581569923,0.07956604085862637
-4.975948888336577,-9.21967757442298,0.18767891065190986,0.07636997886002064
9.337716207964121,-4.148250792833083,-0.9537063966807403,0.10755571573972703
6.598770083617158,-7.487618940323283,0.9111543440649337,0.10562338322401046
-0.9497009504612672,10.625205498559342,0.09922040265373937,0.10777334235608578
-5.589989413510461,8.289942942536866,0.46952965777957995,0.0867160538583994
6.971130702673717,-7.345285277258594,0.9100248092394164,0.10852133560925722
7.332930118190678,-7.002374813664668,-0.9177195929784452,0.09542733155190945
6.890372434093127,-8.217324346108756,0.5452131444077044,0.09380292281508446
4.492492985202447,-9.25586618198514,0.7969218277866121,0.09858839984983206
-4.064083113921281,-9.072981117585087,-0.5405497204462821,0.0825006408803165
-0.7960950474465712,10.338792185153224,0.5702273271478113,0.09214584417641163
9.161813034503645,4.481692580280326,0.9536497044041418,0.1154168613255024
-9.257506119381771,-4.318770878825818,-0.022588684377206354,0.15508809696882964
-4.532414698241912,-8.915680936052585,-0.5228891866461068,0.10046755284070968
-8.047438353216393,5.608292739139781,0.23078797189591257,0.1538752107322216
-1.035778492830163,-10.175616224304612,-0.6303117431197989,0.08503756254911422
6.579458067718276,-8.679929653834234,0.08247115018391148,0.10055724397301674
-9.93042960996906,-0.7953649662258692,-0.01302093692180352,0.20225431330502033
10.104317151976641,0.24853267399765472,-0.9941427508260616,0.09239653583616018
9.175789608509215,-2.303099931094101,0.8329474066467569,0.08749633822590112
-5.700771629909908,7.816082909262575,0.3149754785959884,0.0983634965121746
-9.922462642266531,1.040837008760845,-0.0468498783352336,0.1820126686990261
-2.6682280100267954,-9.077764916509285,0.2632822015677207,0.12457070045173169
1.9039281285453253,10.382476120078207,0.5305573257227256,0.08684033714234829
-9.947674122844845,-0.796746143268528,0.03430840616045718,0.1993870597332716
8.472109206706406,4.4057046511606925,-0.8604456125916123,0.08112761002033948
10.365412667998411,-3.4314497874776193,-0.3616250501271798,0.11969865404069424
-1.1740101354934098,9.265758499643237,0.03656497646084015,0.1048761234804988
3.230386633879214,-10.2852737471607,-0.20104894435357362,0.10108019862324
9.17095694867926,-5.981105427274335,-0.13508903457786475,0.11635251481086016
7.837589369537292,-5.5339442710746605,0.8625126485738877,0.09680224493145943
-8.82046155697286,-5.225926118404449,0.07840887890988052,0.15285676937550308
8.525522502915553,2.939156140760607,-0.0908225152878864,0.10049466494470835
-9.940356527440333,1.4150339876110083,0.05783217945706617,0.19964278731495141
-1.8076799990258967,9.527095751814796,-0.5612743160228658,0.10162254825234412
-8.636829653371647,-5.557376660135757,-0.08035568318812288,0.15683875229209662
-10.002160353573382,0.06149336475171452,-0.001982330646679945,0.2012575486302376
7.421419061755384,7.444267382743419,0.7689173998845786,0.11164798356592655
6.597073429880811,7.673886802195592,0.9008899009174086,0.1244804335013032
8.431937169544584,-4.517383647688708,-0.8672916653545866,0.13127378717064858
-9.744872890733216,-2.7669420791662294,-0.045741410669242095,0.15872550696134569
0.6203861426599011,10.609997897000994,0.36694871650061767,0.1108758033812046
-2.8401597098466125,9.241179645823097,0.49268631761460663,0.09035202793776989
-0.7284959992002291,9.460891344073085,-0.4476463382810244,0.09612081240862608
9.180557491067857,0.338802277232347,0.5817018201735695,0.1142556644976139
10.80983087235116,1.8794276583450822,0.21871035694710372,0.10918840669095516
-9.701009428840136,2.626030651421305,-0.12187953258990723,0.16604203600436448
-4.239279486998322,-9.160504300831798,-0.53027792222127,0.08063630100339651
-6.545958899428584,-8.105638945390064,0.10237988081638298,0.09296627983450889
-0.9811650537340926,9.639087033191,0.5937845638253182,0.10218010991811752
-6.295444093024995,8.200032318687208,0.28514832269689944,0.07098518706858158
-3.0258662297902448,9.430888189761886,-0.5814730931108926,0.06546435941010714
-9.793984240185651,-2.140585611303511,-0.10438736107076617,0.17912978608161212
7.402644611571333,-6.246104400957735,0.8850785605613926,0.11812117710709572
10.210516836223517,-2.500855352224258e-15,-0.977590231981908,0.09202514357864856
-7.784256816505999,-6.8177958590997525,0.053881432192884014,0.07299336597323418
-9.284325067962973,-3.264751536943519,0.056792888076175004,0.15210598543286324
-9.968695991988122,0.5521452713000881,-0.02254786686368715,0.19439916793256998
-9.262544159901969,-4.183227416782966,0.1327673176664894,0.15373191889375448
4.457956889105424,-9.79051087528021,-0.36487506659864516,0.09988761179149151
9.309062047465236,2.458607895483906,-0.9193656595020334,0.0929933475703001
7.209364640624284,5.499734021544611,0.16801530462277212,0.09191738747060299
-6.25612835484951,-7.3684490125571855,0.25473095597614903,0.08062866892665625
-9.72846058614956,1.8768869063155058,0.0237305216452463,0.17774562869220972
-7.455932991484878,-7.207989223424319,-0.057388747285433334,0.06444920383393765
8.087805481085828,-5.562866358438547,-0.9371150554337437,0.09620261125266552
-8.945464933125754,4.582214582490023,-0.22892867279421253,0.15683262176811696
-9.554171192994426,3.228199301716951,-0.13825947642616596,0.15115907113999127
7.868460697865185,4.46791733845767,-0.17146749530509003,0.08897519078105688
-1.2603122014653199,-9.94688899174063,-0.6606456529796911,0.08681130480021239
-9.999850606271583,0.18445608564530774,0.009090281603836625,0.1940326652675867
-7.8695504899157305,-6.395365572177157,-0.3036850096190677,0.07898251555860042
-1.7339231532360826,-9.794438042087426,-0.6403141743816828,0.09452681254595519
-2.863927247090354,-10.205737336758915,-0.07040224763794432,0.10085320755839348
-7.288478329173831,6.38357116718098,-0.1642959166586705,0.069488195925951
8.06650701909594,-6.4734901307046995,0.8788670912561966,0.11488729249686003
9.599689099878752,-3.1779584833443133,-0.9808730902965228,0.09945112213492394
-7.405959974357785,-6.649143988587893,0.354577989797887,0.06408219318836927
-9.360818279447207,-3.953448609981962,-0.11547634776944121,0.15540522277355195
2.5017427956787097,-9.130494384924237,0.5899758703380131,0.08995408855378628
-4.483227718891867,-8.818925576428649,0.5118408605555775,0.0826052338629961
9.934741714421051,0.12216236629272319,0.9978983017606462,0.10030766814947129
-4.445386182341861,-9.017262818689908,-0.5254073082542264,0.11213327437639237
-4.992820682492523,-9.250938446612498,0.009449536233277493,0.08282939683645964
1.1995517850245336,-9.957900990941022,-0.7475997340104387,0.10331198558211327
-9.957083371017166,-0.7974997648789443,0.038398014588559425,0.19999902062118052
-9.24828334892523,3.509912829913477,0.14440978974397084,0.15741209205240012
-9.657465112370375,-3.000621420544751,-0.09886612917573082,0.14845431968569756
8.114307023869955,-3.969283093427013,0.11948949277426295,0.09650893688201904
2.8732505397349506,-8.769517350676368,-0.24500943993028848,0.08269653122872114
0.36119276656011956,-10.677800924047899,-0.22175046113515268,0.09846534866839647
-3.472151063520735,-9.971975666234338,0.15136621673269096,0.07609497018158436
-0.5524543705474985,10.562164671513841,0.3760482799719102,0.08402691517025232
5.901591930414644,7.9878045935028155,0.8901785339734213,0.11628404177725316
9.677498310711407,-4.587358314880418,-0.6694215734749276,0.11250069282948971
1.018453710131564,9.429616478197062,0.5365683192871225,0.1138909086957574
-3.8187293697388185,9.444256310836144,-0.5268489185138425,0.07919135026633739
-8.889182191342488,-5.120034445426137,0.0047642067257098525,0.16362211763858794
-1.6484987985559016,10.028761920497137,0.6262728599023265,0.11550653342157602
5.282518281879998,-9.106441077434836,0.6873350902484248,0.11627822495996952
-4.477891593957288,9.083198561400053,-0.512626174920811,0.08254748933017254
4.529315550588224,-9.046840704808815,0.8426609386572764,0.10605613872408867
8.590210965249362,4.877745976803303,0.959179164854273,0.11270551558583974
-6.121948968643923,-8.180348674878383,-0.3913194494395202,0.10220449648797512
-5.979180126526733,7.592951565440434,0.2795298959020144,0.06714751977473497
-8.677065133912413,-4.99785822976007,-0.2579715004121199,0.15625959737226366
-6.799052002805854,-6.9043636403431785,-0.23046450625457862,0.058710284307599066
8.951472765454334,1.8988599771338093,0.5174299914215548,0.10133370101451873
-1.3115570081731351,-10.351333543759727,-0.49871237993579154,0.08462683845311403
-3.580799106687263,9.89068726310648,0.24598322508465803,0.0866243039444089
7.319478407064999,-5.873988718769113,-0.7153664254249719,0.09345693998038769
-9.333838376837647,-3.942053916133091,0.1480973310432327,0.14971828192472458
6.69563296656331,6.716246810083679,-0.7657573603474683,0.10320953968912364
8.661803625217857,-2.8674733135025474,0.45548822396402633,0.11009136751294137
-3.1073360076588066,-10.110505464589004,-0.14111742186806517,0.08533830907195807
9.83512286782293,-3.390638141206151,0.9000818229957387,0.10966887772083282
5.686037777786806,8.545251470841242,0.8409647118477732,0.10270938709378243
8.900018342668556,1.4348757381711394,-0.15260514660858404,0.09134420782327651
8.040496861107746,7.3086121695579624,0.34698455551559876,0.10416646093130112
-8.902763458609854,4.153277899068412,-0.12597323562457774,0.16791747607290744
9.434872139179648,5.511867674956556,0.2693558460410657,0.10371633421629667
-7.804440621677676,-6.029956198783452,0.29230717376141807,0.08891023360192776
0.08779655732271574,9.520175260367118,0.5241826316533268,0.10073887970298528
9.328452283133185,-3.474879261079349,-0.983102389976668,0.11450143050402403
9.882751413788077,4.6846530390770225,-0.27224336468252386,0.10943723347038031
-3.9616037937763404,-9.46116817655595,0.4907001389140019,0.09752546988427639
10.760860316748298,1.5993923234537026,-0.4709591297954908,0.1000570186600089
8.922302812270548,2.1232094145541116,-0.5476523209636792,0.09518016003072262
-9.939843552202426,1.6652789372507795,-0.027019637653095695,0.18831479359418155
7.317782571061342,-7.902919469746186,-0.49585091256402253,0.09317137222737074
10.765175920009042,-2.0083312206380324,-0.29545204025255734,0.11377123653888703
-8.376922508696424,5.53695522408847,0.28489428226114405,0.15926665358245373
-9.072110483792681,4.368898148012247,0.21146024505008434,0.1608947692811489
4.767815780330239,7.991133492084807,0.5231659017559873,0.11525069441646338
-9.89688475415042,-1.658081803695318,0.07523595596565917,0.16261815570294857
10.119709905214364,4.055696310680567,0.3875732860990946,0.12837278552353382
-0.1641831138158455,10.68132936219812,0.16243383831721694,0.11584614228457213
2.441383601251324,-10.401221578115997,0.38279648622169155,0.11923756986856461
9.458244499476919,0.8160971336321678,-0.8610997150157114,0.11384989734739065
-1.838138018901666,-10.38311813608179,0.3410078169287588,0.09003614913672209
-1.4294906637623706,-10.268035418489148,-0.5443536593980693,0.08870479810982942
-4.8965135867041525,9.072496024629604,0.408322217981334,0.09284941308200359
-9.51378593522646,2.7013276552217094,-0.08295656955171204,0.159266066160053
0.8824310896683485,10.607651406034485,0.3554415226586295,0.12116131655871869
-9.470580752393689,3.0707423663427056,0.14979415127098597,0.14919502779841423
-9.896555182235439,1.9093169648661006,0.05295298689349519,0.17545056607574225
7.583220196939131,7.2413822657049725,-0.7912219421926574,0.11635888800024986
9.273888941480385,-3.7167149570407187,0.9818516710717924,0.10090766984969378
4.425850174228338,-8.081162881237296,0.34928534960061475,0.10074196707457304
2.215347347165726,8.942503275300359,0.024205138087198277,0.10760750342160463
1.4153093530665195,-10.644966430590351,-0.14250411350923617,0.10724612720310688
2.448536964207386,-8.936311535139174,-0.30482281786817494,0.1039172924309969
0.5740182111352925,-9.817002015669734,0.7082044490122317,0.08800849288702012
-8.177645271843252,-6.00307936736446,-0.27579361835235305,0.12218637015670537
9.06411278404467,-5.000468517233278,-0.9021807484600406,0.13047227554023266
-6.8717113027110015,7.330262501517337,-0.3946894260506909,0.09230510197579861
9.599212526961846,0.7094711669716027,-0.9264507963970905,0.11259801045060158
-1.3554911027147358,9.73649636541839,0.6342642804503094,0.0998611793294549
3.8946856123984306,-9.464259216739952,0.7971087935220486,0.13344713430851698
-2.3866795354940944,9.89432750697802,0.5924783188335188,0.08953124776482582
10.287893723127988,0.0,0.9576623643975495,0.10056504704058171
5.9042311812344765,-7.789138677627065,0.866574832396804,0.1003163443505764
-9.989205719217692,0.18425973129208714,0.001523738878683873,0.19745851077139379
-6.974322256490158,6.742394241321879,-0.22552475086695808,0.06583198994398116
8.590495692964456,-2.727132679669888,0.04858406208437023,0.0859435716830194
1.9033342421859458,-9.110436242966765,-0.34955266965080817,0.09845459703356027
-9.943561353738327,1.6659018018419676,-0.01117868495610258,0.18147385645657776
6.819866499011206,7.1859024202261805,-0.9140780275184395,0.11999739274382591
-9.637652450483458,2.356138128442935,-0.09021058275980443,0.1683726966008544
-9.8972294580333,1.2849444360401314,-0.06142429611373771,0.18044467110186815
1.9759604823503123,10.07537992919835,-0.7244100769775548,0.10236556693911553
-4.434819023147568,8.723701172987788,0.47720465466807593,0.0690148039162159
-8.306108642013605,5.788561122545636,-0.2727074225324958,0.14945202738046645
9.64976058491853,4.868323800193719,-0.5414099152071827,0.12504069667309523
-9.489812670605254,2.821061604205979,-0.10381887928379668,0.16194326303899287
-5.874560477575319,7.651816942917757,0.2660224062895742,0.0770601911470294
7.455775540272826,-7.664951546699021,-0.6069527167621375,0.1124638006836176
-9.888001736541952,1.4075811554785824,-0.06956070603616685,0.1939622760936618
8.22870402451076,-5.810101467142659,-0.9503114573918519,0.09787349250167608
4.120527810212481,10.013065799583513,-0.07142201627568202,0.12606706134974957
8.795953035034254,-3.276521533816812,0.7694381992867649,0.09312939014285802
-0.8684332271368241,9.715986380369685,0.6287482555068387,0.09756252437829971
8.937739579597146,-2.4784901806113835,0.6754478678621706,0.09677050918340684
9.985261833989702,0.9853994939586234,0.9982198033657464,0.09086635619401932
-9.306366219442683,-3.2725021146799333,-0.10040333072745207,0.15240773282945155
6.6791887439648185,-6.699751960661244,-0.7495254404399244,0.0937897476926446
-8.917510091462905,4.430335519268182,0.22450494213682692,0.15744673565030098


==> Data/Pinched_torus_Euclidicity_4.csv <==
x,y,z,euclidicity
7.11620076827166,-6.310412996005465,-0.7969355571935127,0.09508177857846022
-9.972383363543743,0.42943180509984746,0.01119415731923395,0.18813050232827663
9.705852172422844,0.8374617655326939,-0.9651638408575874,0.09844870578497648
-7.519880495004667,6.9202903571018854,-0.28962897938267246,0.06365166924893856
9.29228717627629,-1.2645439682084068,0.780044332698479,0.12124528050422669
-8.507690238894408,4.761959207127324,0.03249346973861975,0.15309984050691128
0.7705451530305927,9.262677246593844,0.20967467975523776,0.07752887167036533
-6.159805430958947,8.445444420312956,0.0,0.09672140233218669
7.968503921842733,7.243172373843394,-0.5285815802801626,0.08953018449246883
3.8006417637238523,-8.346923365660786,-0.14404918128119523,0.10292993217706681
-1.6943012109052813,-9.570624974857822,0.5780361597469399,0.08371462225914002
10.6130631357848,1.1792886924148858,0.7326255080019006,0.1092083329334855
-9.871887427968371,1.2816543132165708,0.04596355408992886,0.17085620321333408
3.600890707134979,-8.453448774810411,-0.1931269579289143,0.10464149344712496
0.08607895368685205,-9.333927779374212,-0.2479662506543504,0.07809627398848534
5.968720055997787,-8.97008001543867,0.42103668575935405,0.11264146663248539
-6.240107836018164,7.349580094039573,-0.21850530963451797,0.0770933473855257
8.992902436147135,3.224534861459107,0.8782496470510068,0.103827797845006
-4.625511292364752,-9.382638376785108,0.257945501749281,0.08876900494098663
8.648159595643536,3.221467989898175,-0.6112383665701756,0.10838035508990287
-6.434262109562306,-8.170859469596676,0.1748183648780419,0.1045178371667862
-1.7057284217258477,-9.635174034120928,0.6054845670741611,0.0844320984557271
9.343436549087677,-2.10238186729637,0.8993963759802249,0.10189861260354519
10.256172094537558,-3.1176322119683557,-0.6787031456567176,0.10638586841523648
-9.021391385133953,4.344473117409407,0.222141511897971,0.16260358326137067
-5.8237805738602955,7.984735184237544,0.4377873159966548,0.07393411546945572
2.9814727880384244,-10.378897907645289,-0.014731685741656057,0.11219208009541035
7.929949072030547,-7.3882169958906525,-0.40372834695833865,0.11345487408339977
-8.582351552475414,5.672739149026388,0.010617295977953238,0.15955045007169247
10.045356106126299,1.49304655664856,0.9850495865225374,0.10817177280783653
-0.8061173728972839,-10.468950939913935,-0.46007861745825757,0.09601987019181252
9.370150438783021,-1.629120761042288,0.8678784560418685,0.10429566882550717
-5.6996341626993,-7.8145233768691,0.31296648038444247,0.06591128297150135
-5.986255018320305,-8.423113545530663,-0.31470019012181827,0.06181975021958351
-4.217815198320733,9.416184802112445,-0.4412284353720249,0.0855426774546504
-1.9765536210988914,10.417117862095475,-0.20787486282418555,0.09572351023554802
-9.083426465244433,4.2375600072164135,0.21527102102944115,0.15982764802873134
-3.988164277549161,9.20523301551392,-0.5479071221760115,0.12318711197003722
8.28344415013604,-3.679893776797722,-0.2845054707197889,0.09561755109578371
-0.42287791551219733,10.576486295666939,0.3713131094140489,0.11945136800408364
9.601549676649721,-4.2654579740405705,-0.8369737012633621,0.11462739080190659
6.613299467720878,6.472505444193956,0.54792260854915,0.11051742773503065
-5.02160600657666,8.300099955089244,0.38953933530342433,0.0798127917945385
-4.6518085285867095,9.435981119280825,0.09046371785044005,0.08979032918810845
4.19027500477597,8.36964217973882,-0.5605536032965636,0.10720169223845005
3.516579855553161,-8.545445414996,0.337306165576332,0.08849380757659674
-3.0918830145374328,9.636646431639441,-0.5768226138988469,0.08838560163974762
9.096877326089354,3.9080508979585837,-0.974454723058426,0.1051202368736267
-9.59075682897884,3.372505579959204,0.024737393365308512,0.16453671995550395
-2.6046714553796297,10.243818802341329,0.22834973917871418,0.111931591629982
10.824055146946929,-0.2662358404538612,0.5615832017033231,0.10456719569861889
-7.623338937447306,6.195276267439031,0.284155283514117,0.07527309019118547
-8.93293080816913,-4.9999765993032,0.08664298478360614,0.16387415319681167
-9.471256930154496,-3.7283985672555455,-0.05311867722388063,0.15292154248803855
5.9895555087386985,-8.106863295507736,0.8892684508533995,0.11538067344576121
2.016377414073416,-9.091616846321134,0.3683081574925339,0.0788457740843296
-9.984632389387423,0.3070208565354173,-0.011082642011520299,0.19623668983578682
-0.6387325535234133,-9.88090989328752,-0.6767939593513751,0.0824702163785696
-1.1318979371885256,9.90896308517302,-0.6652418371936897,0.10021787717938423
3.6824976688588724,-8.645029227178465,-0.5761374230482943,0.09869975104928017
3.0146165289399094,8.8324301945832,0.4650274251980077,0.08920240126550198
8.226198430771706,-3.8994085619719185,-0.38509203629281263,0.15193565987050534
-0.6820386000011888,10.550835264588855,0.37360518444549046,0.10738449096679688
-9.180701424446184,-3.484264106269338,-0.0022177650288419345,0.16379937317222357
6.454795513842828,6.635888458579452,-0.5451329934762785,0.10679621886461974
-0.7752450749815897,10.068016059773448,0.6723426576575938,0.09255425415933133
-5.814976871110528,-8.623598885029903,-0.24428285396642,0.07333821918815374
-6.188778043097348,-7.473460537268954,-0.305047650799353,0.055755598619580266
-6.605280121973829,7.046052294283778,-0.2026391746531344,0.07482981845736504
8.51645581078203,3.292210238287352,0.45889817811137795,0.09719160452485084
-1.6312791464588094,-9.214631282546035,-0.02369585512767127,0.09695992786437273
-5.806162176188162,-8.610526710369665,-0.2684578722021307,0.09339930560439826
4.877287986552041,-8.407871643259163,0.8200853324358017,0.09322803750634194
-7.754440534493461,6.791681442678174,-0.17000825819934823,0.06535504303872586
5.761252219446298,-9.137773559438175,-0.35055453190900776,0.08615660980343819
1.555433890453784,-9.112218134079486,-0.11236179991316247,0.09553761143237352
3.476349964283124,10.185248470812896,-0.28391070838487253,0.11650938995182514
-7.121256594813557,-7.411674472383142,0.27583028734120163,0.09520359076559544
10.113515203104177,-2.1453619700907565,0.9351445334879819,0.09811868075281381
10.118906677530097,0.9985882879416317,-0.9845499800716654,0.1006274825334549
-8.475862132383835,5.75333670833477,-0.16349460378486852,0.1599026772379875
10.17963394984929,3.231619385415356,0.7167885559576582,0.09541837431490421
9.164642117374683,5.660760496220253,-0.5740116708251088,0.10240603074431419
-3.00518357838146,-9.778126638519332,0.5481212464853575,0.08663571882992983
-9.159467283170056,-3.86841001692454,0.19007769873366767,0.15513575457036496
-6.233805703317427,-7.916300190332452,0.4299656228442461,0.08030028883367776
7.8645855280383605,6.803166762193254,0.848008023625026,0.11622961271554232
-9.70352513069576,1.996130867098434,0.03939935067640293,0.1587254049628973
-1.621035815505399,-9.861688872654168,0.6471971728079146,0.13256102237850428
1.886398305079816,9.02937125091203,-0.02385170760386951,0.09643912341445685
-9.08301574941691,4.6526734530970435,-0.11327016122884932,0.15907080501317977
-7.931241025600984,5.822197928089886,-0.2663945179434823,0.1001308649033308
0.7841308519721637,9.425990121861735,-0.4982788600992024,0.08301840044558048
6.346589614256087,-8.814857885787532,0.22197678771657806,0.09807963021099568
-8.934289999222596,5.000737371283559,-0.08225655187734002,0.1561175851523876
-3.332197894174882,8.862043917883556,-0.2019782205163014,0.10819333147257566
-9.103752675867682,3.7136492981030162,0.09399721645068175,0.14974273663014173
9.826010044254847,2.4663036121563877,-0.9837928350933549,0.10592501763254404
-9.928469770080088,-1.165055145501096,0.058272612543784616,0.17951956074684858
-6.640266155327185,-7.0833729553345055,0.2709944251473805,0.07283068493008614
4.518126482897451,8.7539297768135,0.8409267592067233,0.10108471103012562
-7.420361089429908,6.499079912325917,-0.3246398007131967,0.0596911378018558
10.37771172389815,-0.6388195912334997,0.917150135728406,0.10614499967545271
-3.591536211271913,-9.92034470559178,-0.16363902153145302,0.06877930983901023
3.9941771569560545,10.055614191027635,-0.11156750716260702,0.11333624113351107
0.6241141281799519,-10.673754831284382,0.22436957257665835,0.10634021401405334
-3.870528447343254,-8.640874345686786,-0.11282223618701728,0.07685888513922691
-9.14466740257456,4.543190239202042,-0.08760939001979236,0.15914171436801552
7.5061538743563885,-7.529263068390555,-0.6738085382135484,0.096839739382267
-9.3938293531019,3.04585648239923,0.09393207376921549,0.15185485772788523
-7.471665788266816,-6.544014833093287,0.34537115406281543,0.0805966568365693
8.45199397054131,3.7547714996323114,-0.6262327326785132,0.10414354644715786
-4.0746511047907585,9.731149647972938,-0.067944093692374,0.07637597888708114
-8.741367664810921,-5.32535007411181,-0.13196272009008528,0.15880072802305223
-2.2172679331158878,-10.296466125870147,0.33344953430201024,0.1043374440073967
0.8720866412581114,10.483301409747812,-0.5211119382506461,0.09426216132938862
10.593487922469757,0.6521021015437467,-0.7890655812719628,0.10958421759307385
8.980736923330662,-1.9050677308310962,-0.5636094323298484,0.09660433683544398
-1.402779233102653,9.24256246100809,0.020035993899651373,0.088533765822649
0.8378008213956911,10.071153617666578,-0.7281671443556917,0.09253486052155495
-9.10841186106834,4.665682327875234,0.017283953374905178,0.15854753993451595
8.67805853622574,-5.069735935113841,0.9639419736155909,0.14033137142658234
6.5644048284430125,-8.027013288301779,-0.824666707860284,0.09768048003315925
5.3585134923487185,-9.237447894519502,-0.5381920366714776,0.09361795362085104
8.561865621401894,-2.9516853552265774,0.2868385136704512,0.09899458989500999
9.142172278789237,-4.612244469552991,0.942833676565383,0.10237494636327028
-3.753108513614258,9.281966678717165,0.5589502087427598,0.08584659047424793
2.818728689037436,8.97459018733959,0.5458717481229878,0.076355145201087
-0.49572860316761036,-9.477646332758336,0.4630301187197381,0.09792517144232989
-2.0233401024442768,9.395911299116463,0.4936117320052455,0.08064680181443691
-8.9811119133306,4.88290141214376,0.10555341388250504,0.15537450157105923
7.628329227464699,5.527987497013886,-0.7545260792578995,0.11599334359169006
7.756257200651361,-5.334824427937094,0.7538875535710627,0.10490433376282454
-9.583116825355798,-2.721013346295968,0.13252799320664124,0.15534634288400412
7.769718233038597,6.235312779231769,0.9426214331935221,0.10190739519894124
-7.080066030135402,-7.189730340277205,0.3754617610461142,0.09408209703862667
4.0733824690095135,8.661906811099474,0.7276675337711448,0.1082722507417202
-9.245399978222277,4.039366353659261,-0.18397697649532924,0.1557473511621356
2.6612816940357233,10.203387032807468,0.5739765659765718,0.1355453708022833
-2.520966676930736,-9.9146192860071,-0.5690700622165126,0.08644141301512719
-4.075862258706817,9.73404214593185,0.034036350275935046,0.10271052226424217
-6.426387593260633,8.160859633563199,0.2014577225930808,0.06818227469921112
8.610532320359708,6.737710712550233,0.15047528054968476,0.11264570981264115
-9.78697128857606,2.265486735598709,-0.1038587431206912,0.16937571849673985
-8.721347873838905,-4.881548533175612,0.2523216111286207,0.1647368024662137
-8.017581126878898,-6.515665968047906,0.047159643462666226,0.07345671907067299
9.561700706701007,4.389307822642031,-0.826397620104901,0.10515158973634244
-0.40828885360767103,-10.211603175410064,0.6570609732961153,0.07974509745836258
5.648494448411319,-8.958931366883787,-0.6461116063567888,0.09033426731824874
-7.467993089017525,-6.704837931420599,0.35585941471514887,0.07429452385753393
0.20042147856840414,9.312798567996706,0.20364514263700095,0.10125741094350815
-3.0602470367171017,-9.957289559757815,-0.4234023582437101,0.09886464741081
6.927977579466741,6.6156768072489625,-0.8274467049971843,0.1097246240079403
-1.2978016064910414,9.322112553396403,-0.2921174394225924,0.10414559058845044
9.37149732224096,-0.8086122221671658,0.803548760579681,0.12270530238747597
-6.332358389738544,-7.646845662260985,-0.41948917789621126,0.05357857465744018
-0.8304761187162405,-9.291324199181098,-0.0662805516939022,0.09576784014701843
10.29104591460715,2.183021243778771,0.8477478621493527,0.08807984340935945
-9.106019250650915,-4.248099893707093,-0.21109429394724083,0.1527083301357925
8.596467860765301,-2.7290285998309907,-0.12120319016259258,0.09364699229598045
5.557789107628342,-9.315174227817323,-0.19610699256534647,0.091659226231277
-10.004888610274662,0.18454901608341753,0.006450240692720721,0.2137127237021923
-9.565930667254262,-2.972181222880327,0.14908588272809717,0.15681165236979722
-5.535685267503545,7.789127829971227,0.1143869429728349,0.06620455376803874
5.58691307379443,7.185258431705747,0.00552255538538145,0.10295685309916734
2.0850254021948182,9.401142831344805,-0.6863313788876928,0.08862284809350968
5.062038396084301,-7.607475141755223,-0.18291410707955877,0.16044094800949096
5.089882755685095,7.649320986635611,-0.34294762560527925,0.097098074182868
10.283259953981027,2.313853061490056,-0.8341501130249277,0.10739495445042849
7.6965212457724315,7.5326659419801505,0.5153033694920826,0.11504506908357143
-9.996820617188265,-0.0614605360081606,0.000711628108804147,0.18775168519467114
10.15620497919191,2.0242519701019015,-0.929322944772888,0.10719026483595372
5.10548396506585,9.056000484082965,0.7672827502323373,0.11243468720465899
-8.5764580794118,-4.800450224325971,-0.18518345546661105,0.15942781899124384
1.5456723064496283,10.623901839399124,0.17508459396529683,0.10984507329761982
-0.7808996881856001,10.141451852385398,-0.6574271607474583,0.08033192418515682
3.9583012830230015,8.417190652891929,0.47415921965734825,0.10027644727379084
9.019978584236842,1.0022703732298446,0.37712992465162615,0.13535704404115678
2.0206951930828456,-10.303481255454104,0.5886144102239261,0.10962100129574537
8.229008506321614,6.603899956331814,-0.7655853209137768,0.1192802656814456
-1.8819907744583002,-9.918739114200623,0.6305814120749171,0.10448447033762932
7.502644923394909,7.9053269328568065,-0.19066116771454897,0.11831113368272782
-7.20414550360831,6.467952964110307,0.16307702134020932,0.07016409039497376
-5.687658526484665,8.662694143658412,-0.30628566741968477,0.07767956014722585
-5.758404294166733,-7.694568376586004,0.22105328132263405,0.0825095808506012
-7.4271366516501685,6.668156618551392,-0.3572099421567935,0.061770125925540924
0.6611672572193947,-9.335982945540989,0.35342382524840343,0.10870943881571293
-6.386437613435063,7.1574899399672915,0.03263738853840607,0.07464279226958752
9.873328475799068,-2.3495216889491726,0.981940133858148,0.08668057955801486
8.801803952787372,1.9805082351251737,0.17626212463268826,0.08628997817635536
1.3308738088582093,9.147522826758768,0.013948218327000292,0.09417979236692191
-8.564109434344935,5.510584762627253,-0.21384275173804895,0.15410447113215922
3.3661512968560117,-9.862380859545503,-0.6958844391635144,0.09332680717110634
9.672052379332118,5.029704541598935,-0.36136621941079605,0.16064751923084258
3.6959036862633443,8.388890688888003,0.08738323165967712,0.1043299351632595
-4.165162611857562,9.613769574511418,-0.2710052336784672,0.09413976004347205
4.244662258193229,9.964766465949431,-0.0717147930151229,0.10226353764533996
8.959353557630374,-4.659083668208566,0.966399134563332,0.10691750351339578
-2.204880668488703,9.140653834497938,0.16165422570333382,0.08483307238668203
0.09040900744117122,-9.803454966828824,-0.6827478509848661,0.08596745189279317
-9.99833445915143,-0.06146984312109687,-0.0026960958915556396,0.18214222118258477
-9.970097479186956,-1.419267684604594,-0.002171178432236783,0.17523842331022024
10.7351650961373,1.1928562609220286,0.5957886973657299,0.10303077511489392
-6.2518224197747925,8.353889832980466,0.10898585687602401,0.07966855194419623
9.363896575654149,0.5764122902968076,0.7852786936869393,0.10235867172479629
10.711329591688042,1.0570517763835245,0.6440985310255435,0.10821304805576801
-7.257905237061705,6.356793903054759,-0.006490931169157106,0.06564485158771277
6.0296459632314505,-7.190838673236296,-0.6649489487505501,0.09685659289360046
-3.4064776449912224,-9.059592333328684,-0.46999256046149807,0.0926851873844862
1.6615284729003807,10.511389432596344,0.40747133082241777,0.12064810238778591
2.950708479959316,-10.271803315323858,-0.4071611585880548,0.10528259634971619
6.075793744035271,8.438746106526937,-0.7958573150006614,0.11149687759578228
-9.798323263227205,-2.5234885551727704,-0.043152989998648784,0.15650705099105836
2.7949599159011904,8.898912453975866,0.4445005572728333,0.09107912641018628
2.722548722296158,10.43828557928309,0.07771438667755404,0.10059252545237542
-9.132712235834592,3.5951290801576294,-0.02172577564466232,0.15036534391343592
-0.5582928291927997,-10.673787938388086,0.004232158126077587,0.08126405946910381
6.459508174732602,6.640733335840179,-0.5542224978025022,0.10268268827348948
-4.3023470085566995,-9.296784606070032,-0.48005303467203253,0.1013753667473793
-5.017826100390513,8.528900136490119,0.4853210543187711,0.07926850924268365
-7.5424449924044294,-7.114306968819622,-0.024945789814978647,0.06919035971164704
10.256172094537558,-3.1176322119683557,0.6787031456567175,0.10308216877281666
-9.730798556024007,1.8773379648366206,-0.031563645247663946,0.1838106669485569
-9.961136440342598,0.797824390244993,-0.0393392229847987,0.19024149827659131
3.7111716826390166,-8.423545691698248,0.2632390936759219,0.11270490979775787
-8.662683795962302,-4.848712835362473,0.2416948625841927,0.16155316798016428
-5.119776623431634,8.952249922886152,-0.3923024785486777,0.06579062219709159
1.5081656371721195,-9.541164415619638,-0.6798611832392659,0.09637561738491059
-9.37243720689856,3.295735398334369,-0.15520691786513052,0.15293975662440062
-9.997017398538391,-0.061461745821532104,0.0012824366858863847,0.18802491590380668
7.073442644760684,7.453088506598545,0.8765825475554249,0.08971588779240847
1.8904116590495168,9.048581437252935,0.17501196688400883,0.09279664039611817
5.9217344526873354,-7.241150170317891,-0.6320440518321294,0.09671527039259672
6.887876643539979,-6.909082347620035,0.890753466973809,0.11846476934850216
-2.757387830060835,-9.826079191699762,-0.5679983641346397,0.08837250281125307
8.981157847963253,3.0962354777615415,0.850050586232098,0.10633613228797913
-2.044486465663131,-10.095736114470203,0.5570967592295929,0.10335026945918799
0.09546976110183795,-10.352215228828639,-0.6166401096026493,0.09470451273024082
2.8850720039592326,8.805597927079846,-0.34233586012180195,0.09766824224963784
-8.28341319308909,5.925378752008277,-0.24346628852921537,0.11710892554372548
6.841867285443532,-6.374467187971295,-0.6670003384076775,0.09821426954120398
2.849373893460429,9.072161887650175,-0.6394093228416899,0.10431888777762652
-6.428625777498486,-7.763096482445486,-0.41809722270154054,0.06338407227769494
6.29677442834504,-8.745668949516375,0.4347073372558007,0.10026117134839296
-9.997365479361095,0.18441024528225744,-0.009174359080427187,0.21073510214686395
-8.094673870147066,6.414679147212123,-0.020203381548344255,0.0935560231655836
-9.93825152482719,-1.6650122157836296,0.03131267444904518,0.17285956479609013
1.8421940884675425,-9.393307968667735,-0.6428477329601429,0.10019463703036308
-0.506239000966675,-9.678590624694735,-0.6155557586703834,0.07712085396051407
-7.14118194136073,-7.432412411030743,-0.2433989713817229,0.06394876267760992
9.634563133745997,-4.860656655232514,-0.5659958190891307,0.11921671718358993
-3.551209946556154,-9.808957704838807,0.37836968609951943,0.10860863141715527
1.7871409240403802,-9.745613654671107,0.7627213652564157,0.10119287572801113
-8.090494390329912,-6.411367090116383,0.06229124964341795,0.07797689687460661
-8.81146044879797,-4.513572280854925,-0.2121986992023107,0.16572893738746644
-1.9039356885214558,10.034396364188284,0.6010337982522309,0.10031907763332129
10.365457397113408,1.8021676336639463,-0.8492437197979594,0.12567437425255776
6.918574843308638,-6.288812889212008,-0.6686019690375029,0.09920712281018496
3.678965132294315,9.96991180606536,0.5290733037305542,0.1024994445592165
-8.93720579811179,4.169345787214676,-0.16676591951244282,0.15593077525496482
4.990331683607857,-8.135059030209746,-0.7438108601593116,0.12335972404107451
7.543402928941146,5.188421318945934,-0.4457933884632558,0.11321653746068477
9.320134348581684,5.75680399345808,-0.1179851619169781,0.11447828378528356
8.787629863036429,5.578315292178503,-0.868984704601383,0.11805741373449564
3.821209983528201,-8.673308498337729,-0.654868813805717,0.09238250583410262
8.854588476767702,6.416615346719,0.17445288673321954,0.12501577094197272
6.03074160342177,7.562310777383278,0.839361058689082,0.11337362758815289
1.4214209677142864,-9.76988251031487,0.7455150128432724,0.10161382600665092
-8.55689862426133,4.78950232602164,-0.16156547880234673,0.16216047905385494
1.4672238262457862,10.084700257240982,0.7318155698197191,0.09966828528791666
7.301969391521235,-8.082969959774154,-0.19513218726813136,0.12070850655436516
-5.6430980492139815,7.7370091421205425,0.16079599866494293,0.07906517989933491
3.2109236838907464,-9.800137707509178,0.7469051990528518,0.0941090202331543
-1.4235152876248534,-9.379187151902896,-0.401734988045998,0.08371554080396891
-8.516977626793151,-5.781245525110186,0.001806102456492494,0.1493584282696247
4.854566118417204,-8.136532048588684,-0.6929985939614537,0.10669038504362106
2.7535447784985143,-10.049484376309538,0.6751445168790462,0.09664321504533291
3.674395745370188,9.957528871461975,-0.5443317108583153,0.10985395915806294
-9.796419537406585,2.522998264110571,0.04819222969773995,0.15310920011252166
-8.35743769333449,5.091455152807186,-0.16518978894050626,0.14923163931816816
-2.9543451562624994,10.051184047989038,-0.3634081425178496,0.08349749598652124
-0.8827172193785316,9.875794952567338,0.6695443939428528,0.10266191059723496
-2.9189120441984744,-9.097538038386235,0.3855204738034034,0.08877419412136078
9.714031219140061,-5.05153456825225,0.20741267701354574,0.10339444704353809
9.413980410848781,-5.193482670379373,0.6107435231724624,0.11659429110586643
1.5441161289956733,-10.613205732309321,0.2155061053471886,0.11873099729418754
3.9485458538450846,8.962332993438341,0.8117780656659095,0.11308266792446375
6.0110620545861915,-9.033713610545869,0.23032102446272146,0.11253873083740473
-8.315086694827105,5.496083157731877,0.28603362703308016,0.1632299740985036
8.75945398599367,6.024832324532199,-0.7164476000002235,0.10371962122619152
2.006837550949057,10.232821436764452,-0.6428477329601431,0.10527635794132947
-8.801151669294232,4.50829172359794,-0.20635528454867325,0.15188722398132085
-9.810044860731882,-1.892626750802597,-0.09471708765435512,0.1647989547997713
9.160879722854597,-2.061304458656925,0.7846096345714949,0.09724191073328256
1.3396968105253817,-9.208166148923334,0.2985263126141179,0.108496675491333
-0.41831520291761176,10.462369512885198,0.5083688197852506,0.1026736319437623
-6.410614309932792,7.3649098916942695,-0.34070851218051895,0.07530952293425798
-0.7842803440714301,-10.185356030366588,-0.6443370153337808,0.08247223637998104
0.7574997894068213,-10.696242195802318,0.11201209916016044,0.09479003246873617
-1.52698352850172,-10.060913582169409,-0.6276542427433273,0.11568473018705845
-9.28027246427249,-3.263326474375128,0.04296671759710442,0.14742723550647496
-1.4107392501737186,-10.133343962465043,-0.6145418025058188,0.13839208163321018
6.363703113798119,-8.184278303838969,-0.8197979007966819,0.08447375364601611
-4.941200868929162,-8.891945633394947,0.4767968314921098,0.08973697789013385
5.944357065621314,-6.914630209631254,-0.22124807738793711,0.09845193807035685
8.27678112814627,-3.799464265453126,0.3966249641170056,0.103782524690032
-3.060866916558669,9.151602486015632,0.46780370633073337,0.08282615847885609
1.1515457416808466,10.661883395514016,0.1722615716265853,0.10796408824622632
-8.359462308571405,-5.67432558607676,-0.2749797155401043,0.1490591526776552
-9.803656734488703,2.524862152810466,-0.02305248022513423,0.1568600695207715
5.411794564561925,7.324863865818676,-0.005488921810068657,0.10538585007190704
3.34777105963064,9.80852918033704,-0.727275995810787,0.10831635750830174
-9.596869044350708,2.8528865343644334,0.1434786796272574,0.14768019262701274
-7.611158177183787,7.00429010473383,-0.11845118057442516,0.06794478870928287
10.5627837699931,2.7897271973029323,0.35756624280696614,0.10056741017848253
6.3674587001495615,-7.78618579057628,-0.9017372177193413,0.09194058544933796
4.679932850218289,9.34768322768507,0.7196860386907565,0.11041210182011127
-0.9706717663759382,9.535999678291237,-0.5266588515040802,0.07757422093302012
-4.9724160687473615,-8.218795009971457,0.2930403750725751,0.0792668491601944
8.705233708032894,2.646183855995423,-0.4071260527641061,0.09500051956623792
-9.403727453955138,-3.701815316039163,0.15326612544395538,0.1547044739127159
10.712941851234513,-1.7271582770879597,-0.5186081680863777,0.123331058062613
-8.791438206303457,-4.367701359612139,-0.13635263409839293,0.15631298623979092
-9.012328892825408,4.070223111781801,-0.17876423695154434,0.15427349630743264
-4.377213553674441,-8.610385860910744,0.39651178079502175,0.08945710893720388
8.916424129810888,1.8914251724686681,-0.45341894545264577,0.10449785899370909
-9.884630755650527,1.407101288129782,0.06887116698357122,0.16688449027016758
-9.17681079735868,4.009399361419003,-0.20399183152534325,0.15276796907186507
7.263890576841655,5.8293786701463,-0.6473047917268248,0.10009780392050743
-6.555709942524873,7.347198986842876,-0.37898622896249,0.08190609406679869
-5.504656748648743,7.9507202583246315,0.3266480410383339,0.08006030924618245
9.130098753908715,4.466178876224595,-0.9603485820215336,0.10214036514982582
-10.005698047789158,0.18456394687402405,-0.00550264486832977,0.20958497792482375
-6.087605001807126,8.134457141799226,0.41805995372930604,0.07577478889375926
-7.0286125166377165,7.315252199138072,-0.36421404398190316,0.062180704921484
-9.957771236083277,-0.674445068891996,0.02767664999249405,0.1901660128682852
3.534504912449102,-8.589004100297307,-0.4278840558802757,0.0783983339369297
6.415985807375819,6.5959899238120885,0.4597876247246045,0.12396739605814218
-3.559221826760236,-8.802457557065662,0.23947420270888853,0.10024308063089847
-9.373286701569679,-3.03919573032644,-0.05450081304473342,0.15494519159197806
3.295319861509466,9.280001907783364,0.8025735768486837,0.08621599718928337
-8.697601048488725,5.009686605839642,0.25563277261948214,0.1524993600510061
-2.967132875335029,9.654319029643402,0.5857597609495417,0.09486947536468505
-8.797223770876686,4.924018100867004,0.23885085131575612,0.15930879361927508
-2.72989210344071,-9.287556636593793,-0.5068376346392228,0.08519623246043921
8.640787418501523,-2.7430982552467955,0.3220812720965385,0.09840591814368964
-5.2652033767773965,8.949372278036922,-0.31545801515530164,0.068495316170156
1.5391796490898808,9.737369513787893,0.7469788047702404,0.10711935818195344
-5.320844957905642,-9.043947394707915,-0.05785844586504059,0.07492887906730175
8.087319841509268,4.724625427231871,0.7280795995748959,0.09223004788160324
-0.15233669894582072,9.910632205547142,0.6960866789636356,0.11099136099219323
-5.825572276105506,-7.588008126676819,0.0864304640080345,0.06667632263153792
7.292974040211479,6.467169724619568,0.9001613295634913,0.12149624528363347
-8.565277724210418,5.661453736930368,-0.10709886646317233,0.16510801985859871
1.247530801119412,9.383053584907259,-0.529471148718403,0.10855063449591398
10.228510480261182,0.0,-0.9735414528466696,0.11498323041945696
-0.3978934404709724,-9.951606281401258,0.69165667155847,0.0979291820153594
8.652522123895857,2.5143669166232736,0.030428059103555796,0.09700494147837162
6.324472096988263,7.000921974658659,-0.717988560196229,0.10285593956708908
3.2050366524823244,10.20456158242535,-0.40662948668963,0.12579171307384968
3.0859658217923185,9.041474244631377,-0.6798843855810589,0.10210366029292345
-6.66358954110663,7.46810318857692,0.4087003245746821,0.06815490264445544
-3.286573911537548,-9.826437672473872,0.4590537754338849,0.08339494846761226
-8.634645351285496,5.555971168778464,0.08862563993081994,0.15096277844160796
10.045386521756988,-0.37071820884099194,0.9984650424038597,0.11978617828339339
-3.515192920153611,-9.348722683215195,-0.5691000096399657,0.08739426713436842
-9.989119201689821,-1.0478290848638954,-0.02826418763981238,0.17390014197677373
-5.8381531257346575,-8.00444077224572,0.4435913603095208,0.08408436015248298
-4.8805610946173195,-9.04293847955637,0.4317295913040039,0.1132690043002367
8.635430588807827,5.631846387525298,-0.9071587838927796,0.10983508862555028
-7.586717131866995,-6.981797841680491,0.1890827003686681,0.06765338953584432
9.332047645094228,5.148282194012096,0.7105615579606301,0.09870993781834841
-5.640843626751611,7.733918200398557,-0.15032935931997118,0.08693689197301864
-7.113598930783939,6.8770393311490645,0.3596459365915552,0.07021120425313711
-0.8022229924460336,10.418375081786861,-0.5097242656852616,0.09194565594196319
-1.8521095473426408,9.7612547629515,-0.6345241158272911,0.08138855403289198
-8.88826733930628,-4.14651523349769,-0.09989717800316301,0.14943987160921096
-8.650489947696329,5.41693601164993,-0.18318387217265977,0.14715911328792572
-2.2094635594119003,9.680292351469973,0.619461402305412,0.10056621722877025
8.378193327999782,-3.7219857983841482,-0.5140705243628415,0.0940388435870409
9.89677224546065,4.251688604158733,0.6036140661181157,0.09567378733307123
2.1061768200858735,8.973113351452286,-0.03371843297414579,0.10718076474964619
1.4780172960677191,9.350435842944671,-0.5417332547556676,0.08875434644520283
-7.0815623127294325,7.370361384825425,0.3235717230526858,0.06458231016993522
1.579913812529454,9.25562917277921,-0.4598123819003409,0.10886515606194734
-4.870365497457936,-9.295725216162886,0.15359081461339388,0.08142053470015526
8.998034332317603,-0.22132178747934278,0.03687643227406463,0.08999713137745857
9.911903359288546,1.9755597630814974,0.9894117352177488,0.1086449508741498
-9.948531646416368,-1.2916049324749168,-0.05599768420329967,0.19756366301327943
-6.980802378134347,-7.088929177203156,-0.38286142544020924,0.05665344081819058
-2.68505649644112,-10.041342269121083,-0.4642133060860075,0.0982524099946022
1.5389790897834768,-10.577897213092285,0.3112911801209416,0.10836371801793575
4.6990468636614136,-7.875872832167159,0.2631188307982433,0.11281090062111616
-8.370544362536787,-5.681847981661649,0.26956394388315524,0.16518772795796394
3.740246624904415,9.764603691393903,0.6859451140062431,0.11689629673957824
2.6485415923619584,-8.810225440097513,0.059148154867219145,0.09050132799893618
3.823838898952679,9.98283674113686,0.45008504920611997,0.1027679643034935
2.2680648346867094,-10.226446852491605,0.618623518337401,0.08884372495114803
-9.908321642149978,1.9115870377467707,0.02767270518626752,0.1823055162280798
1.3323519936161117,9.15768286501715,0.12496534862378254,0.09359206419438124
-9.888061667617016,-2.034092233972282,0.034765320230950934,0.17195682622492314
-9.426834739295344,-2.928963440979209,0.07727985032193804,0.15586886156350374
-9.249939964138902,3.7732827635330577,-0.192188864804154,0.15931966539472342
-10.002842665725527,-0.06149755961247846,-0.0005079193588261651,0.18861752934753895
-7.110752684963082,7.585255181425472,0.01954464377954248,0.06421301774680614
10.542303394022511,1.0403713595437376,-0.8033208423037494,0.10036758027970791
-6.1199595642415225,8.390813465404884,-0.23814438746968572,0.07353433333337307
-7.504914702455824,6.099036173885218,0.05934520237997986,0.07269697349518538
0.7046758191063608,-9.950343664899695,-0.7312382147115936,0.09281752906739711
-0.42044312250663257,10.515590339856736,-0.4532732921646518,0.09834136538207532
-7.839924802784678,-5.755164140872225,-0.14703537722716176,0.085177618637681
-0.29202818676565406,-10.552915585319216,-0.41948727804670866,0.08188834968954324
3.9259752529277696,9.216617051452825,-0.8340412847531659,0.09888375923037529
7.173243459322794,6.683205498602211,-0.9096466467339493,0.10032820381224156
0.23022257467239216,-10.69753840279057,-0.14400152509378367,0.08597042605280876
6.458495708649833,8.520350436720975,-0.5690715136665053,0.12433724403381348
2.446152886315522,8.927610476883883,0.28210990761696086,0.10255175497382879
-7.094538031041203,7.204426500391263,-0.36987847678515545,0.05090996358543634
10.622977294470289,-2.5279130149220084,0.37513403112991667,0.1444737081974745
3.8512414490677283,9.695763769735406,0.7052677758601926,0.1261160320043564
1.2244285229761764,9.209294417152119,0.24954739297707268,0.10992057941854
0.32234031408323355,9.529221020551365,-0.5480627485496182,0.07634982921183109
1.017160013819077,10.641705688914765,-0.26681343409897706,0.08455876940861344
-6.17944160968168,-7.46218602294562,-0.29009079540886845,0.06455441948026419
-8.745100007662849,5.181276086621107,-0.20660559994296565,0.16317383863031865
1.8914485956066203,9.644455639425475,0.752797006803218,0.10970156557857991
-4.075777403369828,-9.733839493002446,-0.03743503132772965,0.08671839982271194
-9.15954053445197,-4.001853888095128,0.20445539653460928,0.15723509311676026
-7.8942629004153035,-5.945795151359355,-0.29478760474073296,0.07828065864741802
7.818803631809462,5.813968837904393,0.9140255541679927,0.09426995199173689
7.698066403717378,7.721766438807128,0.19165386790674843,0.09905683416873216
-2.7283012412147944,-9.722427785719887,0.5960773570179961,0.07730712335556746
9.294281490295402,-3.8581881590896163,0.9786675837095543,0.11057525768876075
-0.2957778250378013,-10.688414889683305,-0.08126210740185738,0.08784566007554531
9.448562649338163,2.745691140104408,-0.9769093307322275,0.11194741420447826
0.09410358103610787,10.204074184809901,0.6802847359773264,0.1041137295216322
-1.5982252427138421,-10.53030746674985,0.0360520668985973,0.11955813348293304
9.876180964358094,1.4679019664300503,0.9971620540708889,0.09184367589652538
10.773330993157062,-2.147252495606208,0.1402503838497215,0.11279212422668934
-2.2273416582379744,-9.75862142034627,-0.6234161593166516,0.08962083380669356
-0.5579346316380932,-10.666939695783011,0.09701619366976634,0.08100262438878417
-0.028907324957728207,-9.403890418091356,-0.378377264783417,0.09255977421998977
1.725671713453057,10.109524536724205,-0.7202244882111389,0.08617495246231556
-4.506241418966877,-8.864195663278027,-0.5198682488688396,0.0875078208744526
8.488201039860442,5.099831154009105,0.9586812454416178,0.10835866879671813
8.367055995859314,-4.615917860473991,0.8605409692089886,0.09101813655346631
4.58419645816765,-8.620198989769992,-0.8238659294250632,0.10087421260774136
-5.320261341955646,9.042955410917333,0.06694204515275345,0.08922850616276264
-3.87204868802641,8.644268251427835,0.1291155134615978,0.0775996420532465
-7.196167337871816,-7.489640212648211,0.06475379020749598,0.07561028853058815
-9.467162382418527,-3.3290446760796266,0.16449305423743385,0.15370722103863954
-4.960383738053656,-9.190837714885367,-0.2557309048556128,0.06437336258590222
3.6264247135786607,-9.827528466726108,0.6687401891051494,0.10950376700609922
-1.0597221572177093,-9.277115357673141,0.06538449416006233,0.08753872644156217
2.8301674662929144,10.329130638056721,-0.3581184245873115,0.11416741609573364
6.865493332212289,5.93891386612157,0.16619112544989895,0.1298986803367734
2.6678092955308474,-8.874318376799106,-0.32579006738488353,0.09906159948557615
8.768580020221695,-2.4315811939336243,-0.4133833938049286,0.08832321368157864
-9.935214503807474,0.9188213063773155,0.04029028907242938,0.18603357948362828
4.55633383554788,8.827957027561318,-0.8514819347969174,0.09948593676090241
1.5600647849503022,-9.139347362179223,0.23125608130440134,0.0892380242794752
10.00257272751192,0.6157272037493382,-0.9992961853795007,0.09311870113015175
10.126202381561708,-4.058298313367974,-0.37086896667431596,0.14593838106840848
-3.594872186784857,9.92955915452703,0.12606671679320458,0.09101824872195721
-0.031863029736419454,-10.365415702346706,-0.6040683660093163,0.0829637085646391
5.144251048125247,8.62206065342539,0.8686651429603075,0.11365760333836078
-6.2533494485657,8.355930298853375,0.09827598356858759,0.08237009167671204
-9.779176178973223,-1.8866713353393805,-0.08610314261022486,0.16479303769767284
8.145986940965285,5.031563752033539,0.8628227054492884,0.10964918002486229
-9.888956298944299,1.6567535041712491,-0.07845774358872702,0.1727880852855742
7.1381772759708575,7.160153580544649,0.9169560809129478,0.11386752247810364
-3.6405249976623364,9.682045736189803,0.4536357411223717,0.09437297016382218
-6.320194768807466,-7.826082877631312,0.4269941057979674,0.08360053230077029
-9.91660485427684,1.6613856250490964,-0.06219567688915526,0.17051638636738062
8.406795803924012,-5.935848037413365,0.9075555998304169,0.11007854297757148
8.717613217571628,-2.649946932253369,-0.43464000035756306,0.09334529876708984
-9.958813666561646,-0.551597909914197,-0.00965606883879155,0.1874821065366268
7.34198795289201,-5.320485835966285,0.18593742586714634,0.11315568543970585
-9.973138854836712,1.046152793703405,0.04418471435796638,0.20915264699608088
5.642125818403084,7.836419287492479,0.8209634580191205,0.13078736633062363
-6.703529101374728,7.512864762732793,-0.40296636139631237,0.05912486197426915
-0.14760833737672743,-9.603017213424875,-0.5793267020931873,0.09056215044111013
10.990459414577225,0.40559548601610396,-0.061430136730025314,0.12843828849494457
1.2188218867059308,-9.16712522300673,0.00924947523642819,0.09992211014032364
-9.994774016599749,0.800518548579979,0.02964544974605705,0.18555117145180702
5.472265562929498,8.92069028791105,-0.7381444215309176,0.09596696645021438
3.570641254288318,-9.321817588207335,-0.8237322692129989,0.08866072751581669
0.8805197246383717,10.58467500120802,-0.3943556828664162,0.08938948322087527
-9.085211654823441,4.513651846939542,-0.17689138643310007,0.15769141338765622
8.627527280255594,3.2137823843257216,-0.582376851261504,0.10496225729584693
-9.764596800038904,2.008694037970784,0.09642539207507292,0.16146534752100705
-9.781463984123178,1.6387447008286373,0.01067345710939284,0.1713996947556734
1.1068744592398883,9.188553934990592,-0.06890020135067565,0.0945731384307146
-6.311117265595819,7.2506015382972615,-0.14703915881991061,0.06802523139864207
10.357698238833125,0.0,-0.9338372288229252,0.10571243550628423
10.360761457277563,0.6377761856464172,0.9243224628244089,0.10706249538809061
-8.135552723612967,5.522337833755097,-0.24153580532735294,0.15861607514321804
6.362983912096821,8.8376281316025,0.010943380194995802,0.0985550868883729
-1.0107919077388392,9.930144917065439,0.6700915314361233,0.09780701532959939
-8.734588396981437,-4.610641343198697,-0.2065013319687862,0.16382580421864987


==> Data/Pinched_torus_Euclidicity_5.csv <==
x,y,z,euclidicity
-7.891374733943717,-5.943619844250927,-0.2933256076887144,0.08707495626062155
-9.136492356897953,3.5966171400910287,0.04426955597132507,0.14889925591647624
-7.9542329979371225,-6.303385826587574,0.29312538418206646,0.07006560686975717
-5.075880225310017,9.134308076583537,0.23395242199044114,0.08619852751493454
10.173415272971488,0.3754430234837688,0.9834312962849779,0.10420561254024506
3.1877368748080426,8.638694404520956,-0.21437052202357829,0.08868240598589182
5.174280642523137,-8.672391980935299,-0.8639709277500078,0.10131659772247076
1.2730300261973602,9.574840909969943,-0.6705849257967719,0.10929137133061886
5.76810913788847,-8.011399099445175,-0.8807547619517077,0.10197095792740583
-9.47467232269046,3.72974305033014,0.03868311534211368,0.149299619756639
-7.4146324187026424,-6.823434130726974,-0.3552881689395094,0.06527321718633175
2.277949841266322,9.704931675096516,0.7831186642579445,0.11391454569995403
2.1134466313502314,-10.116153201613084,-0.7002273383118071,0.09090230725705624
10.269481882727149,-0.5054961802051722,-0.9591241159723659,0.11959552228450775
-0.8188905266874291,10.634834376833886,0.13280455011891376,0.08339840047061443
0.08573226597807745,9.296334873127575,0.10011217312232275,0.08210075303912162
-3.4035478377913857,9.401093511710634,0.5742729708862578,0.08652431763708592
9.50932251824392,-3.6760231778698547,0.9634816742350609,0.10576152514666319
-7.15184011384665,-6.581595307035086,0.23093681921370576,0.06522309254854917
-1.0066262114364994,9.889220600550823,-0.6676862463005926,0.0886469990760088
9.667674551202428,-5.179426038244175,-0.0655426495648497,0.0960787458345294
6.854010738153221,-6.385781064376246,-0.6827521148357502,0.10659712765365839
-2.100558748569892,-10.372622746428888,0.24629929765726039,0.07790940456092357
-9.947046871815372,0.7966959044054132,-0.03392505329920803,0.1994589789956808
-8.002583237070457,6.0273797832119325,-0.3166504434224723,0.07869468577206135
10.23137915599528,-0.2516579776819457,-0.9720447111479844,0.09554681863635778
8.852438786082937,1.6514945343189886,-0.042839424830152795,0.0964193194359541
-10.009829386800783,-0.3077956475769151,-0.004919765036226381,0.21994030945003032
9.120193594375596,4.74272443353538,0.9302663126265179,0.09678721364587545
1.7981773896084625,9.80579756523618,0.7676220969547646,0.10334545079618693
7.6053001675904035,5.09438989732681,0.44663650926714077,0.09203541081398725
-3.7402264691732237,9.250107565978563,0.558633289709158,0.08614620294421911
-4.3079904263102575,-9.617499125143967,-0.07662361692704797,0.10619751796126366
-3.374814144540454,9.321726877227215,0.5677734995099456,0.08199119705706835
8.794923997835708,5.138008928183027,0.9472155470611047,0.10198700558394194
-9.53195112364321,-3.35182706908521,0.13219643567949105,0.16109934736043216
-8.58401928627297,4.9442652293396465,-0.24066006270538526,0.15518146850168704
-3.8669032761350373,8.63278122627997,0.05672062578120202,0.09260422304272652
9.017970795810225,1.2272135330078215,-0.43289194581968765,0.09531481929123402
10.491230345970328,-1.4277025452842416,-0.8060847094877057,0.11650581389665604
-6.089261987245094,-8.348725337254184,0.3068688166771251,0.08538960456848145
-8.078021751700676,5.778455973405052,-0.2978469917760048,0.11226258993148804
8.910932201884231,-1.3244365356483596,0.11013662028413422,0.10702476117759943
10.408822678912712,2.74906467381802,-0.6301438011242105,0.10049034982919693
-9.506238349019744,-3.607812032415448,-0.06606905422558929,0.156684315726161
6.026010518933613,-8.36960156102465,0.8330824291653253,0.0939214238151908
-9.970386589993423,1.0458640892547126,-0.04581284445781073,0.19985710144042967
-5.451555564142142,7.874022894133612,-0.19102073457804353,0.08212984174489975
-7.2848114473248575,7.2179395409774,0.2823877265365326,0.06533969163894654
10.65267458758505,-0.5243581296978683,0.7459284182171987,0.15478708934038876
8.588666059171882,-6.223910528165435,-0.7326495741041135,0.16243028301745654
-7.044328217469734,-6.644465207060329,0.19011716809919457,0.08426611311733723
5.63373158788232,9.183906388091163,-0.4025953330816673,0.10140754919499159
2.197960170790152,10.52068289254669,0.20737718617943812,0.09684060405939818
-8.508055377232681,4.7621635838527325,-0.03556833873546035,0.15787653846666216
5.199654272889276,-9.494052317906561,0.24515118231189728,0.09126581359654665
-2.151718896795952,-9.992071955922814,0.5880861484911257,0.0927306928485632
4.593734662193088,-8.14827029312446,-0.5728804426789856,0.11233270846307278
-7.760219590188536,-6.1496385872387185,-0.3137183486556617,0.08950041679665446
10.52202522971608,-2.23201847456953,-0.6460204300243991,0.12426119431853294
10.238480488147607,3.389429135186763,0.5987914045192638,0.10849482238292694
7.491964621955819,5.715318169287529,0.7514609645560827,0.08920925974845886
2.333779430025236,10.522746502477235,0.047918202013135604,0.0908557465299964
5.452534437440045,-9.39952896094114,0.005327377677447338,0.10282707281410694
-8.513838030417912,5.186736186464102,-0.26843716795552836,0.16365092605352402
3.1574978112984846,-9.637075311733525,-0.7973411215747226,0.08557616759091616
-9.078649899182595,3.96651232242973,0.18229881494397435,0.16001867216080426
10.765175920009042,-2.0083312206380324,0.2954520402525571,0.1476556357741356
6.594076475391228,6.779077026405767,-0.7442751253801752,0.09370001807808875
-4.84750088039068,-8.476158741781378,0.4430237909555396,0.09157040443271398
6.687782594617206,-6.230908746267694,0.3567470601601498,0.10161326758563519
-1.288146146095026,-10.166565637822487,0.612961699745987,0.08747661713510752
-1.4405085785122809,-9.491151706794218,-0.5146341866664518,0.08379684761166573
9.004674740798157,6.193497395728947,0.22107674106784792,0.1088759358972311
-8.405811267611401,5.55605003658383,0.2776596464500844,0.16054151095449926
-0.8167265641966595,-10.606731252011832,-0.23324778889360254,0.10352249130606651
-0.14728411083387255,-9.581923871900825,-0.5643340230995506,0.10123753778636456
-6.8744889817470325,7.154843224410959,0.38409726656999565,0.07148303620517255
-3.340347958004361,9.98721522691985,0.24376546005581604,0.10737042747437954
-9.93076014648605,-0.7953914401223667,-0.013945721976805141,0.18509316530078648
10.110379174640252,-3.9083739258739203,-0.5114449171161116,0.09319259464740753
9.570992180893592,-0.7073854206876127,0.9144997047693059,0.11996517192572355
-8.496048884187353,5.767039288480509,-0.11926938246921194,0.15804464243352412
-6.004219288610299,8.448390632449298,-0.2781762117956704,0.07557685919106007
10.492280531683509,-3.1894035572986246,-0.2112008363487788,0.11477155819535255
-3.5735498660503406,-9.870663807475879,0.2866280921643366,0.10472641304135323
10.373426179329382,0.3828242909733838,0.924602058306668,0.09162529699504375
-1.4030951360340982,-9.244643866625307,0.05604036597785712,0.07791499108076096
-8.693510215954644,-5.007330348195903,0.2562752173370819,0.16188390303403138
10.500128778035789,-2.498679180098669,0.5975242273232209,0.11855622567236423
7.602612113794513,-5.653211411583501,0.7903526586368911,0.10695597153156995
-2.1701234726806273,10.077538438943346,0.5473007099894099,0.07986930124461651
8.998349416295712,2.978886145799703,-0.8383429721349799,0.08755728401243687
-6.7548286827185775,7.385516936474812,0.4030831718955196,0.07314190423116088
0.43089722588146884,9.338465682560505,-0.3137932189314709,0.09383320372551679
10.620125969586736,2.6656246963295187,-0.28864039772530065,0.09535384014248847
-7.1969431902766035,-7.3084178300231954,0.2881874916792393,0.07122429221868515
-7.476395667315548,-6.2300498523465695,-0.2097818335436701,0.06511171720921993
-9.361811739824219,3.2919990459654285,0.14999453239126562,0.15638539616018535
-6.802981300458675,-7.438165492131739,0.3951552104887955,0.07424835532903672
8.319368947024186,-5.425717625651911,-0.956148096569008,0.11788127563893795
4.987303689623818,-7.698757584962675,0.29653009045764916,0.09822469066828489
-8.930001829321974,-4.998337179272963,-0.09532595008508717,0.15862743712961674
-6.728040353574378,-7.54033532639506,-0.3949197637674522,0.0611572415754199
-2.0112129982364846,9.33959590492549,0.4422111303289609,0.08596454661339521
-2.6872507876903744,10.049548289925907,0.45686538379637104,0.07382428098469973
-0.371892910591891,9.301313991691236,-0.04681901703860192,0.10319880738854409
-7.40109995331143,6.644780613706495,0.3536482327998869,0.07095965377986431
0.09179507529246068,9.953752532808187,-0.7088801205356146,0.07610432855784893
8.413052817673227,5.635460841200502,-0.9484268096235555,0.1210691823810339
5.0337811400779175,-9.465605476203175,-0.46383209830181116,0.11002238795161247
-9.097583544827607,4.660135643722645,-0.07642622376266665,0.15417873479425906
3.4810449134841863,-10.199004054877218,0.24132583321431775,0.09343922931700945
-8.241688717041475,-5.160944718517356,0.013573926616026242,0.1640691674128175
-9.337324458420026,-3.675675508488767,-0.18314732848997142,0.15236756727099418
9.729086765000142,0.11963353404088918,-0.962790838777383,0.11879874225705862
-7.88522704134793,6.408105471037767,0.293493827764531,0.07221458237618208
3.3434184564408023,-9.795776625088344,0.7338675231440123,0.11113357346504926
-2.422500450251505,-9.527365000185743,-0.5899699307583625,0.10250921692699194
-5.473277873030424,-8.116859965138605,-0.4198525845135166,0.0725752193853259
9.850556391921494,3.947827120645175,-0.7676751901691775,0.10261684395372868
-0.48740774416821725,9.318562999101449,0.16347826116963063,0.08390550676733255
-9.874362000090247,1.158705875442562,-0.007515307064994686,0.18448143795132638
4.563538267300985,9.704206148326499,-0.4348023755625377,0.10274297472089529
-9.779775415794683,2.647352339390927,-0.0032407627753455437,0.15773400366306306
0.7433617158795275,10.496606155311246,-0.5117631954694646,0.09452789291739463
-7.224617704644837,7.15829835485321,0.3402877042169411,0.060539838783442976
8.371166451347666,4.75336678509927,0.8918226192667543,0.10750292502343654
1.4553250156997923,-9.206876824877071,-0.3424618683003755,0.0930642057955265
-9.963922948487024,-0.6748617275998114,0.031102951700172042,0.20970255810767413
-9.591815662864217,2.723483278927392,0.13479768684412222,0.15646467344835402
6.148142648168386,-8.110918124043396,-0.8777484160904704,0.11511710390448571
5.479370589591815,7.416328014731203,0.43606809756991116,0.09619826629757881
5.515590142647176,-8.9913164578348,0.6788751709043453,0.10321111720055341
10.091649279846964,-3.479075087904711,0.7195294786347549,0.12345492221415043
7.352125430058673,-6.849867201526728,-0.9292286801061683,0.09660022430121899
7.896805854703459,5.289654199158117,0.8186126871638393,0.09833726696670056
-8.851447688829225,-4.954368534191448,0.20750108512495175,0.15918830379843713
8.556635902480759,-3.0681052041061423,0.3777268004928177,0.11056877467781305
2.3762173954803854,9.591873648660576,-0.7786309744752924,0.1048613989725709
2.8995319805108024,-10.093651207017599,-0.6214372193931491,0.08864811096340418
5.065142217779244,9.248446663841762,0.6659906142304998,0.10781172230839729
-9.331092086955588,3.8063867520384385,-0.17611672178547202,0.1525383386015892
5.057196765747094,9.233939057504172,-0.6791815291971082,0.10074993651360273
-9.447612223384885,-3.0632950474333445,-0.14046012847336076,0.14838710580021142
10.746772656858258,-1.868464179296918,0.4100747402252633,0.11448640756309032
9.72279658418361,4.176948040457084,0.787797385520963,0.13032083839178085
-9.882343611157882,1.1596424766771005,-0.030369213431721286,0.17948033437132835
10.251766499245491,0.5046241733422046,-0.9641602808606352,0.12216776162385941
-1.5389308880350068,9.362197595607745,0.3957131892104589,0.07740304965525865
-1.2102708084567488,10.595061948648988,-0.049072999067162934,0.09692902848124504
7.334256147331517,5.453665125482371,0.4013520233023052,0.13313607677817343
-9.980733884846897,-1.295785707233631,-0.0011897130011443418,0.17954038240015507
-3.263173679437054,-9.371795158315221,0.5742445847404216,0.10802360653877258
-9.193975317383437,3.489301820336436,0.0701760214059869,0.15159788999706506
-9.978587933471655,-1.170936255631317,-0.034542133244595284,0.1856721981987357
8.992915222741338,1.7923945404695787,-0.5487443835530624,0.0978115889057517
-4.021731824839981,-8.690413498621337,-0.3318668300553691,0.07426317662000656
-0.8302038320025606,-9.288277869401211,0.016595217569982702,0.09223769657313824
-9.447905921669577,3.719206348395773,0.10564169579119147,0.1475252977013588
3.793739200451304,9.550997925737645,0.7796926714778301,0.10862056743353606
-6.789261704321734,-7.066140222625595,-0.33654452528356377,0.06975101444870234
-7.130334770788379,-7.240777701742747,-0.3505161755670595,0.06962085023522377
6.604288572370037,7.682279642947258,0.8993490572943115,0.12070423308759928
10.35703693044072,1.2799438579021178,0.8979312352920092,0.11506614565849305
-9.452307898009822,-2.9368780753887807,0.11010291285481827,0.14736668344587087
-9.596023305723255,-2.852635119415378,0.14354934767132163,0.15375587524846196
9.324885185966824,1.03615059264081,0.7844475042732997,0.09527701936662197
6.882344759910197,6.412179455993301,0.7166699289757026,0.09788469046354294
8.814451632603049,5.595341531297439,-0.8533227870146448,0.1184162925183773
1.6672576242771717,-9.767316535509249,0.7587995193105834,0.08116276197135448
-7.1953995301147655,6.956119687573891,-0.3747731450850428,0.06728233397006989
-0.3755238226379526,9.392125760495546,0.34580402681011513,0.11514500457793474
-4.643919200833696,8.356971949744104,0.25309096422810434,0.08367874387651682
-7.173852332644742,6.766637038097578,0.34223512851574955,0.06446564085781574
7.073547985957813,7.830117166186377,-0.728293797774401,0.09910864725708962
5.686698905607079,8.778393909323716,-0.7488736262194088,0.10694812592118978
-8.737305443169792,4.750347339894535,-0.24024796912334714,0.16172401074320078
-4.586053183975992,-8.753078233492046,-0.5039452800480553,0.07546033926308154
-7.373944990224837,6.785990873598453,-0.3628129178283903,0.0894605565816164
-8.310024473217027,5.062570428477052,0.02157086795802492,0.1619212082028389
7.957209105732412,4.78080369513094,0.6437697330511954,0.08671242516487837
-7.019222597015201,-7.6745969152068145,-0.04698829669522805,0.056269905492663384
-6.119225459578382,-7.577229396461791,-0.3435645776678259,0.07422318048775196
7.855112652850225,5.840967791555944,-0.9255303942678851,0.1026897370815277
9.572135634136208,1.3026272379875163,-0.9381260093401271,0.10995557267218828
4.370876599348135,8.219068792084494,0.5072452895545878,0.1019080750644207
-3.3253309962860733,-9.185047234053698,0.5255324474525324,0.09215073477476836
-8.940642085111161,-5.004292786799654,0.056915931322252554,0.15760505467653274
-8.691765196892062,4.452259723839911,0.010088343199654324,0.16167832911014557
-7.393580415354476,6.80406068777602,-0.36026233869852203,0.09543132741004229
-9.679454014076462,2.240598652038999,0.09331024465957355,0.15004850830882788
6.130012909959939,7.130589899751967,0.6855063055562626,0.10012002732604743
10.67574210819382,-2.1278018747245278,0.453702784463834,0.11556463532149791
3.093171168318693,8.710727804720426,0.3085469218112357,0.0952809739112854
1.2504686340322788,-10.380579651020254,-0.5934679430412996,0.10845338843762875
9.02388762118289,-1.6834797104862773,0.5642937521906979,0.10023028820753098
-9.261797454040806,4.1828901832565455,-0.13376919761763048,0.15913920521736144
9.565474948399677,3.2976775821383506,0.9791756758967636,0.10778850857168436
4.3076331409086706,9.777382370980787,-0.48312387998850803,0.10325498186051846
4.413213818235486,8.550660102397423,-0.7659799118581163,0.10974764738231897
2.543028972300377,8.852617466636284,-0.12228820575815523,0.09409055732190609
-9.981964028386441,0.3069388061956433,0.007670968638255841,0.1978543682396412
-1.4042836391317,9.252474617078029,-0.11561228814120361,0.07721925996243954
-5.30261663345333,-8.764576118385186,-0.42630803308786575,0.07954142197966575
0.6647583220280298,9.386690416976801,-0.43296293577816525,0.08245359800755978
-5.1351986309950215,8.256891935855995,0.39936052355723783,0.07719705156981944
8.70430134779179,-5.6767624494635,-0.8747913381250374,0.13908353805541993
-9.279785681484757,-3.2631553014742676,0.04096316168383985,0.1579017349332571
-2.3409506318107383,-10.256374856129348,0.34379849117495515,0.08698071397840977
-7.459841887719258,6.6975197024131825,-0.35680460517685,0.06445092782378196
5.100836143904214,9.047756276290379,0.7720939620526632,0.09883953094482421
-2.3417924883825196,-9.70824171777251,-0.6185281820575501,0.09484606761485338
4.912788588712369,8.008651068904873,0.629232185429261,0.09831861317157746
10.091649279846964,-3.479075087904711,-0.719529478634755,0.11436784464865923
0.5494913825595441,9.397538101641679,0.43047478473601636,0.1012942922860384
-5.048500820971357,-9.085037427340144,-0.3198030945971191,0.08382371500134468
-7.191319322110641,-7.484594485931247,-0.09774010930040672,0.057849225476384165
-9.95392153999558,-1.4169650002215801,0.04522291058651451,0.16985508255660534
-3.7363658117687217,-9.240559615724372,0.5581263438315598,0.09269191350787878
-6.925876461358497,-7.208326379492578,0.39187743232763006,0.07383238499984145
-8.527666870483458,4.77314060913559,0.10950359396184951,0.16190100330859422
9.42847145916959,1.2830766513068244,0.8721078202831172,0.09161852307617664
10.322157472177132,-2.5908353588303332,0.7565440055679189,0.10883729021996259
-8.442675351930445,5.883735021868357,-0.07294787020078561,0.14829323682934045
-8.786620285327619,-5.205875922138804,0.15637684593682988,0.16664515048265457
9.317640576734371,-2.8323409683269634,0.9539723363603371,0.09384877543896436
-9.820456003116211,2.273237772604874,-0.0803739727593824,0.1510453410074115
-9.519936806874643,3.4797101577491345,0.10910571527393836,0.15447089996188879
-7.423281889546572,7.001908019415081,0.30733316319620724,0.06736258581280709
-4.728961319435108,-8.268884898901844,0.1635397761076563,0.08052240684628487
1.0198819704719138,-10.67018327474582,-0.17573000560813584,0.10743288541212678
7.130948419016964,5.579941607076692,0.005812193772073931,0.09875224478542804
10.471995288030499,3.324432208810283,-0.04858406208437023,0.11423762120306492
-1.297312477709861,9.318599139999113,-0.28486578676553514,0.08210655078291892
10.739120757336812,-2.140433990328038,-0.2952784730018427,0.11139264047145843
-8.443388280077938,4.86326389757318,0.03325876231051846,0.16212461426854133
-9.888212317754041,1.7818899506087131,-0.07530840467004898,0.17426560766994953
-2.6039689535845048,10.24105595826642,-0.23533817176124427,0.10539203352294862
9.080095751769951,-0.33509480455632074,-0.4059186001102562,0.10788640029728412
-1.3177787261039071,9.465608259205643,-0.48447485201417434,0.07712343491613866
-9.722418896230256,-2.6318261222956956,-0.11017158946936902,0.15430045653134583
9.485483762707505,3.2701007873373906,-0.9856908106472613,0.10277786944061518
7.553323676979239,5.61656111964533,0.7458426526123476,0.10084999922662974
10.382354388303229,3.2959748722585096,-0.42328710167245115,0.10475493296980858
-8.386721030329948,-5.692828553924302,-0.26022241137397484,0.13358366649597883
-9.086027904460755,-4.65421639590324,0.10690619407524951,0.15901531413197517
7.626078712461537,-6.596849260208689,-0.9333751231748221,0.11085240263491869
-8.58102302842023,5.5214678316149985,-0.1947547859442621,0.16559461958706378
1.17875579645262,-9.785266180344978,0.7342106179793885,0.08844631753861903
-9.956040841251687,1.2925798414798781,0.050925455669269745,0.18156685911118983
-1.6415737802486727,-9.986633069715328,0.6358795545920235,0.08093944258987903
5.7555999671619364,7.790204473325998,0.835690219305577,0.10755363818258047
-8.311847626756068,6.101595182253468,0.015307332429770266,0.08534257896244526
-2.8437550039600885,10.133852614446306,0.2982782738100585,0.07888130132108927
-6.392207649190717,-7.163956608143529,-0.08973989296083619,0.07480624072253704
7.404035780716676,-7.996069568603847,0.18463936887900947,0.10559966787695885
-2.8622713234348645,10.199836376148028,-0.11078404314962248,0.08913884941488505
8.787599496515272,-3.029506638906291,-0.6898439781360235,0.09730801049619914
1.8783351996281328,-10.242913092807504,0.6473233229191411,0.10060631841421128
9.929318003356753,-4.558062893046899,0.31272291194402285,0.11501600101590156
-9.948770655741605,-1.5412645141632022,0.0366711728728114,0.18458747830241917
-8.25368423551544,-5.45549752888015,-0.2675593691059093,0.1661017232388258
7.732190322448326,-6.050411243896351,-0.9277233988772594,0.11131040558218956
8.976874993515384,-0.6634746297697963,-0.0368541322702073,0.11051934167742729
-2.8321980206482165,-10.092668769358683,-0.3634270408957738,0.08995007207617163
2.3583174465166494,-10.047328203639907,-0.7152656905954563,0.0840959908440709
2.4616185027832924,-9.43787588037303,0.7519880294915375,0.12847132444381715
-6.682780310271524,-7.677591012592742,0.37391059840908625,0.07410846296697855
8.810015491753008,-5.592525505505772,-0.8560143253651933,0.1028899247944355
9.401424242025808,-0.8111944427321137,0.8248966647108845,0.10227925419807433
-9.695151565948564,2.882103238388852,0.0873237842503338,0.15765025906264782
7.9699862276683415,6.8943423917134865,0.7671649739308206,0.09736328564584255
9.065843544244963,-4.856996981334052,0.9271163084695913,0.10135086039081216
8.371973683649264,-3.3552525813408587,0.04827343491953607,0.0982500684633851
-7.717838540862713,6.116053437582486,0.2912710103149502,0.07337672404944896
-9.90036014317933,1.5337647528653984,-0.07452084188978977,0.17696561954915524
9.338307314795074,2.343891463389204,-0.9200820975999555,0.10461240451782942
9.150159370875075,-5.345538011860367,-0.7583561097593552,0.10288514956831932
4.1050618151253575,-9.975482743820725,0.2659524131329901,0.10734723947942257
-8.585894584711783,5.086950435676698,0.26347853745141186,0.15698253355920314
-0.032816065952162646,10.67544951386244,-0.20533590787739317,0.10603450529277325
10.756832702909376,0.39697364992255696,-0.644768675713904,0.10899060841649771
10.009054771879253,3.5888909360842334,0.7549386443575724,0.11732734199613333
-8.65153988424075,4.703717838686971,0.193604860181202,0.15683182202279566
-0.1526001721816592,9.927773093819438,-0.6980449088800472,0.08175580326467752
-9.975935330291527,0.5525462431438256,-0.026233729470330137,0.20339852947741746
-9.34615075978073,-3.1579125752517836,-0.09026911305683893,0.1525878869369626
-1.1508232116546302,-10.07464043107155,0.6508535350986518,0.09259566690772772
-4.53512466788672,-9.491812167993173,0.12027550260733302,0.12670727893710138
-5.3170807914292855,9.037549365096757,-0.10301795303049081,0.08490336280316114
10.252962261645886,-2.9794444601156176,-0.722276077970295,0.13269030820578337
-9.049698106749434,4.221825202336962,-0.21607199451217293,0.16283589463680984
-5.483268401399961,7.919827729775106,-0.2837476504867882,0.0920893307775259
4.070091667466355,-9.238215329861363,0.8321968191849547,0.10675412151962518
7.401152692561501,7.423938619483826,-0.787263216725633,0.12784732963889836
8.992331356682003,1.3365349347992677,-0.4104787945738393,0.0969985955581069
2.358558876527438,9.042743994672355,0.44442656429317856,0.09516601648181677
-7.314678650807769,-7.071432233638426,-0.33204547305703264,0.07473330594599246
10.840619236662409,-0.5336093561261851,-0.520111636121863,0.09229458026587962
-9.8098044340147,-1.5197358536254897,-0.0232299954548178,0.18453345201909543
-9.660171648974027,-3.1322153439375557,-0.01628829624760953,0.14371594734489918
9.22026791637843,0.9099057681226556,-0.6763436648582835,0.10899996787309646
10.454172963974324,-3.0379149876636435,0.4404881600815741,0.12158889550715685
8.949886166838569,5.836927708364693,-0.6704607529153137,0.11454366914927959
-10.000159877628366,-0.06148106580902215,-0.0030540995566015025,0.20297900073230266
-9.954072963973319,0.6741945829821696,0.02466428092444854,0.203549155369401
1.3718525450505026,-9.42918283256526,0.591297831987191,0.08677106756716967
-9.978092684116696,-1.295442803575882,-0.018381588913131963,0.18271935243159532
7.590478126296952,-7.80343329008211,0.2516205780524764,0.09905190795660018
-9.431901462945167,3.7129061285392284,-0.12707416197450247,0.14914370387792586
-9.195179944046956,-3.619719745949534,-0.14430499636112523,0.15571801468729973
7.499198908704798,6.816585759918404,0.9230155198076835,0.09964136995375156
7.899592469144834,-6.833449102862387,-0.8246560307509878,0.10774044491350651
6.409120470952885,6.428852228525497,0.05107716774444673,0.09336608193814755
1.6932993719326357,9.919877236857968,0.7616543403688443,0.10791308889165521
6.648086014463705,6.193924025999649,-0.17626829392211893,0.09432960987091064
8.982255309474318,-1.2223531792584326,-0.3482734760531005,0.10787111200392246
7.891319264905773,5.427721347292929,-0.8565377425504705,0.101095703355968
-7.614275684693113,6.6689188777877355,-0.3301874050781838,0.07166282031685114
-5.028462837925176,-8.546979613617495,0.4893679695594182,0.06577764496207238
-9.619994629894583,-3.2504399721786057,0.050027829023907046,0.1543536749854684
10.672917370350117,-1.7207054638079484,0.5799435778881438,0.12921284608542918
-1.434979890915842,-9.454724563283925,-0.483739578338019,0.09800915699452162
-9.966949644215244,-0.5520485447407025,0.021196515573833456,0.20097639504820108
9.602180814882217,-4.844319709642757,-0.6135405553745427,0.09792863812297582
-9.6080487853627,2.348900855207462,-0.04922621734409856,0.1597956133261323
-10.004395330829142,0.1845399171079196,0.006918473078618642,0.18815847471356392
-5.7652564890192,8.327120773322436,0.4460554629902218,0.07086265478283167
-9.29428879534015,3.268255194347824,-0.0803718722679515,0.1474664932489395
10.56382543020709,2.6514934036671876,0.4360970662743168,0.11604999221861362
9.097131811225351,1.8131661411795175,0.6828418453587115,0.0998249016329646
1.6750944288053613,-10.59721224446412,-0.2166481288633332,0.10881823211908341
-4.928748179434864,8.146617335011143,0.11075131718403315,0.08333987198770046
-3.8708535882930333,-9.244437024015294,0.5535294986835191,0.11918942619115114
4.652775001552404,8.252994810031534,0.6848881833091192,0.09975846208631993
-9.58721329625593,-2.469118682774883,0.07623951434775171,0.16306924605742096
0.7295619041165392,10.301746525067664,0.6542428033154677,0.09274527247995139
-9.407297852049458,3.837472997033038,-0.10710475742338653,0.14647852431982755
5.5450258446065925,7.315258151127531,0.35855016191568867,0.11644608929753303
10.460325729991425,0.6439050519792584,0.8766612718483471,0.09774978209286928
10.468514286364291,1.9529865773882233,0.7550836488929998,0.0933344566076994
6.89490945186029,-6.748120084719206,-0.8562575887645347,0.10711166985332966
8.033663604495732,-4.177702180723765,0.22487940070419457,0.08289945729076863
5.648147031297725,9.20740592490876,-0.3444363594756973,0.10988830290734768
-1.124958151900571,-9.848210190430446,-0.6599657326184779,0.11214444912970066
-0.7155893657726968,-9.293274422896054,-0.016706455531173253,0.08930443674325943
10.541287032026643,-2.1010033851923424,-0.6556791640261195,0.12368628531694412
4.489837047467551,9.860525692586517,0.10314184422098752,0.09775945454835892
5.961816666322836,8.280441914301292,-0.8664787398358154,0.11232384152710438
8.556635902480759,-3.0681052041061423,-0.3777268004928176,0.08283356994390488
5.964926987295948,-8.284761878096589,0.8652120025538119,0.09089833371341229
8.990914077666277,4.398093779044018,0.974197859429836,0.11429119855165482
-7.988572565523572,-6.0168272358745,-0.3171897899782738,0.08467048957943916
4.2699212829030655,-9.079839795213287,0.8435880125123637,0.11332073606550694
9.823399873839433,4.220167571993412,-0.6936677232952824,0.10172705456614495
7.173243459322794,6.683205498602211,-0.9096466467339493,0.12017868537455798
-4.397311607773407,-9.203375625078582,0.494442996461063,0.08594379357993603
1.108442025977075,-9.201566857450878,0.15525894678631572,0.08904440538957716
-9.879551648030544,-1.5305410987803099,0.07672962948944806,0.18956769973039628
9.473424899632304,2.3778056346600493,0.9647788098369948,0.10271394472569227
-8.760208496132798,-4.624165173171605,-0.22122884625891526,0.16082810450345278
5.568814761797873,8.596419539448036,-0.8443987121938222,0.11098575741052627
10.404776871677322,1.1561446073468262,0.8815643158123798,0.0998710771650076
-7.394510330752346,-7.148609146224085,-0.24349585446770208,0.07344382494688034
4.849865365504878,-9.687105901860562,0.17142759164419136,0.10697282694280147
4.49033643666227,9.861622445081776,-0.09287215346974563,0.12398126408457756
9.43637788711882,5.205838857644705,-0.5778457621140176,0.1396638109534979
-7.358167732995181,-6.606235642410279,0.33991838831885296,0.06719029359519482
9.302726046982619,3.207095445170915,0.9731944374933265,0.09032279431819916
9.964267055008346,3.572831654284967,-0.7924060724974402,0.1139241660386324
8.27105116567032,-7.154775058148951,-0.04031596805517402,0.1071152875572443
6.274174132769713,-8.069136210643759,0.8705826370836112,0.09876761749386788
-3.311061483581497,9.509328349959697,-0.5751399302415431,0.09948971774429083
9.826206412420914,1.0918557595715024,-0.9920184465383484,0.11903223745524884
4.828052857751154,7.870517931261588,0.4168049617527368,0.08992250356823206
9.027943069100637,0.11101193365464294,0.23747404671461073,0.11124878376722336
-9.810044860731882,-1.892626750802597,0.09471708765435512,0.16194356337189675
-8.033493665596907,6.050660877137668,0.3119889037789859,0.0982593259960413
-6.144684090413623,-8.424712200347972,0.1503293593199712,0.10990761660039425
8.911031459177718,6.291877408703018,0.2883947527688975,0.09855070058256388
-3.977528549717617,-9.49919994398502,0.4667824908155256,0.11005500052124262
-9.967608502044117,0.5520850375011387,-0.02173277175175586,0.19357316758483648
-8.358164189741187,-5.378069089450805,-0.2753109226904991,0.15751377951353787
2.337718243424731,-9.959567773209457,0.7491611234225299,0.09190394133329391
3.8116160813796682,-8.651532444837455,0.6351635057375011,0.12901849672198296
0.36009873561468964,-10.645458513785083,-0.30395692975711286,0.09359155967831612
8.529320662284892,2.940465548298991,0.12697847959867523,0.07393604062497616
-7.736536553268863,5.82699893669876,0.040837800309683016,0.10113027766346931
-1.5245583046092952,-9.274760942644894,-0.24077298486692936,0.08266221717000008
-3.2328559788956643,-9.665827891222165,-0.5518052636368018,0.08633095510303974
6.379446304611883,8.634580482151886,-0.5059590473090347,0.09906222134828567
6.729417704888002,8.228792518343408,0.6477325003263597,0.13770587783306837
-1.746655363759769,9.205474920852865,-0.0976436950894351,0.09660937070846558
-9.45174940606328,3.0646364880968076,0.14248910893719388,0.16062284350395203
-0.03212381336521439,-10.450251662491961,0.543775685776457,0.10437504954636097
-9.937943116476319,-1.5395871107308834,0.051988147938091984,0.1854027670249343
-3.542577220362511,-8.76129309795034,0.10253186195118034,0.0841995194926858
-8.598297547044915,-4.952489291508646,-0.24645418765866423,0.15215610176324845
-9.131690783118058,3.5947269811677143,-0.008019988646351736,0.15128457933664322
-2.6164865888326823,-9.323971095253253,-0.5149144133938934,0.08671517856419086
-10.002820619454086,0.9250736061614532,-0.007336478473636388,0.19451230119913818
8.982174113754471,1.6756977160336657,0.4969915540750558,0.10093559112399816
-8.10709913791761,5.358608113814508,-0.058008505710419385,0.15910956280305982
-3.2190493672328966,9.245070669795115,-0.5396857720855522,0.11699074655771255
-9.234887200405439,4.034773262922585,0.18911581814038614,0.15352045450359583
-9.39279387471718,-3.9669531849987614,-0.030386205922567043,0.15924135878682136
-7.106051989980397,6.539458053355073,0.1205612827776341,0.07629137046635151
-9.373338529209596,-3.296052340425331,0.15560352774907849,0.15380961548537017
-3.7717718838305965,9.668532436893639,0.4186378635794312,0.08456477887928486
-9.955912176823716,0.7974059595888732,0.038040859335478364,0.20056449227035045
10.764921470448897,-0.26478134822817984,0.6401190352842446,0.16435359589755535
-7.00615916032789,-6.608462771578075,0.013614083708364502,0.07284247636795044
8.622584246867724,3.704292901922766,0.762027116537352,0.16282659128308297
-0.5529282549851304,10.571224687566527,-0.36175634835156245,0.09465670980513095
-4.124941170484801,-8.63331653736175,-0.3129544096929969,0.0833601976186037
10.31840021350118,-1.793986139110611,0.8767545527390154,0.10911210939288139
-8.9182600685267,-4.991765032855207,0.12326747686809582,0.15914911251515151
-6.859854337823219,-7.139611752922973,-0.37920777559985647,0.06039171852171421
-9.686297009809481,2.7503101465007753,-0.1192727291936758,0.15400944501161576
3.9124284582171445,9.849806250409523,0.5714115560371799,0.12247058004140854
-9.127386046753967,-3.7232899434861335,-0.12944792037017286,0.15442434411495923
10.768676389601415,-2.00898426174219,-0.28373775579404786,0.13275371097028255
3.6718293442124894,9.244081524123803,0.8256681328217824,0.1190981387719512
10.491020746954984,3.189020612724993,0.2171376961028857,0.10311194509267807
2.328282211660269,-9.398377789484398,-0.7207026076974962,0.09498464293777943
-0.8107122599779771,10.528624194752009,0.38502921873779833,0.09421111151576042
2.557805410603119,8.904056186854715,-0.31077643305003483,0.09402602259069681
8.89740516849664,-1.434454437891242,-0.13441203191046872,0.10453613430261612
9.163654214683193,-3.1591507204024407,-0.9372315284150091,0.1085328920558095
-8.348628929206177,-5.972029562257261,-0.15248216120892083,0.11247122131288051
-7.50295953596443,6.097447264266688,0.043082710697717075,0.07010587001219391
-6.688781271227781,-7.684485287395381,0.3694046247317497,0.0731127306073904
9.508781441171521,5.3993342662487125,-0.2468877750799888,0.13327950321137905
-9.045010505956501,-3.8200703340817,-0.0805807989709063,0.16346188548952342
0.09456085439585842,10.253658390153175,-0.6633603201638226,0.10365258179605007
-9.850828059485833,2.2802682919360735,0.02218389395063492,0.15013011392205955
3.6101358694379,-10.166560201653636,-0.2134480021389701,0.088230786845088
-3.169064442045577,9.475099315580502,0.5842291601453709,0.07872052058577537
10.649872927515682,0.6555729867285981,0.7416962600911212,0.09834632184356451
-9.092911565225098,-3.840300870614803,-0.15050922785574108,0.1596626429259777
8.693462054803224,3.117166194287652,-0.6213518748980794,0.10337725818157197
3.9420361636395747,9.254321635407573,-0.8321502495325352,0.12324649594724178
7.108107040472575,-6.956778797320588,-0.9243459761408978,0.10738661862909794
8.496604036255198,-6.648562238133802,-0.5213008824633019,0.09887672442942858
9.354827010681118,-2.3480378651791405,-0.9267868591796766,0.10302298206835986
-2.4886620670464175,10.317110939844932,0.08342317980650919,0.0940246668457985
6.827972667212457,6.054821787442679,-0.33173828404846617,0.0963814441114664
5.771640254218039,-8.673898995922652,-0.7757026212719811,0.09607139360159636
9.384021798366694,1.0427216586392534,0.8278450942882352,0.13562197394669057
2.796741497340147,-9.735824050256035,0.7882018078646237,0.1070816956460476
-1.075041746609212,10.561343293305061,-0.2645999985011506,0.10349470198154449
-5.212889106126656,9.115062927697975,-0.036984868884336414,0.08651693411171436
9.556295691117992,4.821170571575499,0.671857107255331,0.1255792147666216
10.78042455810219,-0.2651626727424187,0.6210365872854692,0.14946866139769555
-6.378176016151941,-7.897879090195173,-0.40352901828588905,0.07206087902188302
8.884372497059973,-2.463691160248539,-0.6106252111560151,0.09566124845296145
0.7088055396484613,10.008657200740904,-0.7308788046997787,0.08753473717719316
-2.209599373366554,-9.160215912596785,0.22307257084305684,0.07602555390447378
-9.641906673596656,-2.2319071989524524,0.04734799522645334,0.17017493110150098
-1.0704247070783837,10.515984925002028,-0.35227422245854223,0.10262922819703818
-9.843373240507445,1.649116713238705,0.0805903592755876,0.17599392615258694
-7.482445764622553,-6.885840447444921,0.3219233234999653,0.06579468589276076
9.866119281850727,-2.219991559826176,-0.9874615937769297,0.10082064971327781
8.05038440917718,5.9861695333657785,-0.9487894699741964,0.1295919705927372
2.8762885535282425,10.012737788440159,0.6808788603596728,0.10491509458050131
-8.703389901195418,4.4582143488900545,0.07778768881824889,0.16522417407482862
8.998563124487665,-0.22133479401209885,0.049159903376782686,0.08439120199531316
-8.690411938759619,5.441935158791312,0.10898108561386406,0.15820571959018706
8.944630167653058,-4.9345526271889,0.9441196307133546,0.09962494999170303
9.617376718153377,-2.7947474156748884,0.9899023913787672,0.10581135023385287
10.193096180560444,4.085107474534417,-0.036211463635371414,0.13879514895379544
-7.342478646876104,6.273021186046389,-0.04878901400418621,0.08199862889945507
-0.5228889429859438,-9.99691452392354,-0.6883104293844243,0.10424557171761989
-8.499537105368969,5.769407060709166,-0.10928708058716757,0.1606472036242485
0.20966065490743205,-9.742106787825069,-0.6673886143358552,0.09416828989982605
9.929521303330045,-1.8524330477872417,0.9906319744438976,0.12291312046349048
7.885707538684111,-4.477710544789562,0.25836292867177063,0.09196678135544062
-9.838759218922949,-2.0239501321756426,-0.09082932356191568,0.17210415754467248
-8.644645131713025,5.413275988417388,0.1906775805414027,0.15471297070384027
-6.3881228415088245,-7.339070302808416,0.3142403815624512,0.09347500689327717
-7.081447272833822,6.679477242881431,-0.2565804688153919,0.06829179890453815
3.2392911526813264,8.778405324613718,-0.5095514755302331,0.10349109634757042
2.864646512749798,-8.743256792159624,0.12888323619207012,0.12112231489270925
10.21384860536083,3.9483721512785217,-0.2510223722674839,0.10812386125326157
6.116779205009965,-8.279060566593307,0.8431641206343571,0.0949121955037117
10.232921471808728,1.2646054150623698,-0.9484983657284458,0.115176782310009
7.808355107213886,-7.64211891330832,-0.01707659624301941,0.09960045672953129
6.711217006492068,8.003667062551855,-0.7894246660706925,0.10907287742942572
8.148722548358714,-3.986118167463872,-0.2947836126350417,0.11159569434821606
-9.252421968854655,3.381928615907958,0.09069373134721907,0.15675708066672087
5.060470862409696,-8.026282322574447,-0.7105794589536366,0.08449341285973787
-9.976258057086124,0.5525641183076084,-0.02633962996258708,0.19023597650229931
9.44477134487403,-2.3706136650525265,0.9571703866449245,0.10305795665830374
-7.277663523195065,7.390388453487855,-0.10320927316777986,0.06800811611115933
-5.52891451825598,-7.779600873714604,0.05065088720098581,0.07663009580224753
-1.8997766127611904,10.012476603484812,-0.6084959370998775,0.12310569066554308
-9.659666175062005,-2.236018165850614,0.07529905823678072,0.1713409086689353
-5.657143942328966,-8.616218338503993,0.3620548613870829,0.06957366529852152
-8.516341065514737,4.905283598180732,-0.19274959767694272,0.15817578718066216


==> Data/Pinched_torus_Euclidicity_and_PID.csv <==
x_coord,y_coord,z_coord,bottleneck_distance,persistent_intrinsic_dimension
-10.001545207738017,0.061489582830020345,-0.0025380497663622355,0.14620499444614116,2.0
10.275369107969144,-1.7865046298380718,0.8989582020088128,0.08553231353756131,1.836734693877551
3.7320661379261106,-10.113814323193132,0.2530450255063339,0.07526377426027088,1.9387755102040818
10.4407702046317,3.034020232562185,-0.4675303948068975,0.08310083495388482,1.7755102040816326
7.457223853605264,-5.129146565107153,0.10546368831060543,0.07236269745707263,1.9591836734693877
1.3528536032185634,-10.175217990725702,-0.7041311880941261,0.0685304941870629,2.0
-9.847874518835196,2.152363938921505,0.07124500736236591,0.09652340577499476,2.0
-7.234221605062317,6.823579519732569,-0.3649735390532353,0.05427063944571654,1.9795918367346939
4.966300654029355,9.622273156911684,0.20790354144177178,0.06419833784737874,1.9795918367346939
7.918602317841298,6.849893347806393,-0.8105871506097353,0.07213184169143715,1.8775510204081631
-9.855767551721984,-1.6511932032054666,-0.08261644004622588,0.09433359225156891,1.9591836734693877
6.683608258273806,-8.380979668350262,-0.5420445511466119,0.0728366700202475,1.8979591836734695
9.978596580017207,-3.167798204345099,-0.8696383162626746,0.0696088377073056,1.9183673469387754
9.03671181955946,-6.053217149113964,-0.38305506941412304,0.07251259193105557,1.8571428571428572
10.783846182356028,-0.39797056414714904,0.6112960296547582,0.06471699707447395,1.9387755102040818
3.2854501184730505,9.252207569735306,0.7964116036820045,0.07001140668961864,1.8775510204081631
4.93360103367905,8.042578767322816,0.6651889356548559,0.06008610845840912,1.8979591836734695
10.983039487128089,0.0,0.1833940204776208,0.07815855855769782,1.9183673469387754
-8.379522161911282,5.9941284362823355,0.04119527545935747,0.06774013426058828,1.9795918367346939
-9.981730244337188,-0.5528672113417171,0.027502214507339025,0.12288085817739534,1.9565217391304348
-6.143090975143703,-8.001587145952906,0.43337665642965606,0.06154539817255801,2.0
-3.787712895348123,8.742563588421936,0.2797612737176833,0.054419525248671045,1.9795918367346939
-4.50706021331623,-8.350898071458444,-0.04404590532244117,0.05848753646889634,1.9795918367346939
8.621351911019122,-2.6206857861544175,2.422680023444385e-16,0.07120559302148396,1.9183673469387754
0.7457202860333819,-10.529910240611619,0.47525835788102677,0.061169518648420185,1.9795918367346939
8.773182985808466,2.5494301819903105,0.483545315256957,0.06630296170440908,1.9591836734693877
0.08773745619071956,9.513766659029576,0.5182482746664157,0.06292825870383491,1.8775510204081631
-3.430408460682903,8.793483936844753,0.05885646081281268,0.058712432015457894,1.9795918367346939
-7.162458499799456,-7.273399000489216,0.3254419749953563,0.05368208825167695,2.0
-8.887167378249295,-4.146002084522199,0.09752763996379991,0.11043331555385283,2.0
9.576697603310485,3.838072188041345,0.9292576505944837,0.08173297371232156,1.836734693877551
8.533549295794229,4.57182202267862,0.9159773474065057,0.0672951460921477,1.8775510204081631
-0.6026435682586019,9.322629264603842,0.186806567135423,0.06620405519831507,1.9387755102040818
5.064674437502231,-7.611436711777104,-0.20406163649037273,0.06180576393800312,1.9591836734693877
-9.332151706879085,-3.941341567831467,-0.14971091073577494,0.11617010356779219,2.0
7.240749921205109,7.629375500324558,0.7586185392967341,0.07008344757887466,1.9591836734693877
-8.181437510834987,6.162089114173421,-0.20454979731366732,0.05970717025963329,2.0
-9.328724177158124,-3.93989398470289,-0.15286992687161152,0.11801347562852874,2.0
8.845311302925598,-4.1928824010508805,-0.9524635034712402,0.07184941976933244,1.9387755102040818
-2.61027279556577,-10.26584811194912,0.16038910403537038,0.06599302331986988,1.9591836734693877
-6.23327086510249,-7.527189293920362,0.3599807985327635,0.05485515769900093,1.9795918367346939
-9.18576215566326,-3.4861847573520732,-0.043910690332613314,0.12030844957469464,2.0
-8.529911223572617,-5.053781546805799,0.25009253504773804,0.08129194021690402,2.0
-4.538337282624267,-9.49853602629697,0.08164997654254848,0.06525643665890707,2.0
-3.2331385450607266,10.076905522221589,0.08663278222032199,0.05244226895324812,1.9795918367346939
6.124820628538431,-8.963714577327144,-0.2205619404436563,0.07266352903775845,1.9591836734693877
9.74103184778744,-0.35948620504083945,-0.9674636155107067,0.06715279232127057,1.9387755102040818
-2.415381044917137,-10.01331379313538,0.5407843210013775,0.05970325457303742,1.9795918367346939
4.535317466693274,8.528286124173283,0.7865388208686317,0.06489721922970684,1.9183673469387754
-3.759546188284326,-9.297887956122066,0.5583164305693011,0.06051875627206217,2.0
-7.772385805284508,-6.807398703268821,0.11675227916931019,0.05413379364466894,1.9795918367346939
1.892746598247795,10.321501144416317,-0.5886711046434003,0.07852587873736855,1.8979591836734695
-6.3479785442265815,7.860486584643113,0.4184625388695258,0.055651461553083696,1.9795918367346939
-8.50339550433173,5.324825484709487,-0.2741152699309517,0.0784984096383778,2.0
4.051652959414859,-8.347605156360206,0.44539074562412495,0.07911125376546578,1.8958333333333335
4.07066823310063,-9.556298201325632,-0.7389527146672095,0.07407630680461376,1.9183673469387754
4.112954744770437,9.03282134841167,-0.8376119995655112,0.06130351775541805,1.9183673469387754
10.497154528375747,2.3619818278554083,-0.6409337166276149,0.07866440963120108,1.8979591836734695
-1.07401112922225,10.551218380424157,-0.2871345258361055,0.057521758327619424,1.9795918367346939
4.186008986696792,9.827072082421562,-0.48117765190462236,0.07210559173996,1.9591836734693877
-0.2829639204272094,-10.225363513815868,0.6584835134645054,0.0661773161485976,1.9387755102040818
0.665137537268984,9.392045108975807,-0.44018212545287966,0.060729568155643086,1.9795918367346939
-0.14766319195850872,9.606585910847159,-0.5817493870003154,0.055044098611611705,1.9795918367346939
5.34964596030448,-8.966314340531063,0.7494971234145447,0.07575465500086365,1.9183673469387754
-4.296517210473281,-8.451648654236607,0.06413214886606806,0.05178573066560751,2.0
-9.961487621596273,0.6746967816321248,-0.02994590552120979,0.11958653378430256,2.0
-0.5554604645255472,-10.619637037209317,-0.26782855948874196,0.08653619262632091,1.8541666666666665
-9.3542853858119,3.8158478809909813,-0.16279584692584229,0.11778527047899001,2.0
-9.149173664835416,-3.60160918821026,-0.08191346304056395,0.11627911460442579,2.0
-3.1110292887131874,8.934838316779054,-0.2121937170418932,0.04710081933929079,1.9795918367346939
-1.3930117112493263,10.006007001005502,0.6484969959016019,0.061286795143319514,1.9591836734693877
-9.415078638059786,2.925310763099555,0.05151456418757,0.11040849616883844,2.0
-9.915118387329402,-0.9169627918995013,0.017671803241161948,0.10089608524610615,1.978723404255319
-2.088334606313973,10.312259561583105,0.3587537882474574,0.06861229438353322,1.9183673469387754
6.1027266645986185,7.848639784442109,-0.8964133887187306,0.06764011505138409,1.9387755102040818
-7.594320004887088,6.018170336950215,-0.1090818964520029,0.0589407446926939,1.9795918367346939
0.7743868649206473,9.308858235692306,-0.32739354255971725,0.06195746445148038,1.9387755102040818
-7.997268402130851,-6.178941004537709,-0.3050527657456227,0.05689727566651668,2.0
-8.21494991487661,5.2859177213593975,-0.16123570237933818,0.07034431689922403,2.0
-0.6360621237699005,-9.83959952696086,0.6694654629730643,0.06814140615330948,1.9591836734693877
-9.635526760155177,-2.9938050677210617,-0.12013809843809332,0.11417532654469771,1.9795918367346939
-9.515914032239035,-3.3461877664512953,0.1439661305381767,0.12517873292286538,2.0
7.198335576723701,-5.49132039274604,-0.04657673169972756,0.0720178075525618,1.836734693877551
-9.990014426008136,-0.4301910357374868,-0.021503798276236955,0.13565153828042237,1.9565217391304348
1.056992564481756,9.786438405807754,0.7274287431974952,0.06769532458887315,1.9591836734693877
-6.645719305734596,-8.025254844705485,-0.07031597011008071,0.053462158638487245,2.0
-9.459307859644856,-2.8119933587167374,-0.0584517795291055,0.11808801513259962,2.0
9.546124000661825,-2.147988900712743,-0.9703057532542846,0.07479649874929577,1.8958333333333335
5.190791133452081,9.477869105504075,-0.3003183125546524,0.06875942467016176,1.8979591836734695
9.028555650253344,-4.416506942021507,-0.9729093437290969,0.07934096802679977,1.9387755102040818
2.7704640710100157,-9.215793744632585,0.7085070351134471,0.06510656001323116,1.9795918367346939
-5.420960150038741,-8.96018346300944,-0.13413967670174518,0.06708771026043067,1.9387755102040818
6.121879226279167,-8.727079887680091,0.5927115321012412,0.07695586589646156,1.836734693877551
-1.32244422216247,10.437259799853557,-0.40745043613489124,0.05500223663006828,1.9795918367346939
2.3665161814876803,-9.073252400614289,-0.48765470110710796,0.06181781369708359,1.9387755102040818
-10.006959015556895,-0.18458720653936259,0.0031658656586384913,0.14663941859284566,2.0
-2.6510597739894606,-9.91420426415996,0.5494677891831249,0.0552340515344761,1.9795918367346939
8.323176424268818,6.189014412155102,0.8733953740289548,0.07136411284017061,1.816326530612245
-9.76481276920657,1.8839002395958837,0.07755727888014745,0.09454424681444865,1.9795918367346939
6.364136311039053,8.613858406069788,0.5415124450649321,0.06687949379909905,1.8979591836734695
5.091480423589746,-7.859572219624981,-0.6067412388313408,0.06789980159152523,1.9387755102040818
-3.7100774316429384,-9.867021762256348,0.17556943077449608,0.06536956402259674,1.9387755102040818
-7.59857318434072,-6.175149826292247,-0.26162249625586564,0.05141688518405176,2.0
10.709180257700652,1.4573623309776573,0.5854487378607333,0.06956965569793533,1.816326530612245
10.798079176437705,1.8773844753764475,-0.2662327107578622,0.0728904779776848,1.9387755102040818
10.175035506718418,2.821599954460788,0.8181204090706561,0.08740576987409349,1.816326530612245
-9.229263887036693,-3.764848472537685,0.18970760737846276,0.12114335175472364,2.0
-2.2243829960979284,-9.221503573075903,-0.3443081625655849,0.07188006471448656,1.9795918367346939
5.61591584304962,7.2225585274081725,-0.28754533288649486,0.08773741854776519,1.9591836734693877
-2.771362765137449,-9.428646871911164,-0.5737985409806337,0.0557609676540794,1.9795918367346939
-0.2574271697127352,-9.3025513099739,0.06847656230271106,0.0691857874034096,1.9591836734693877
7.400598191149656,7.7978031477029965,-0.529954960062804,0.06458850260504728,1.9591836734693877
-9.671118397210682,-3.0048635626054185,-0.07963890879041556,0.11321947980725959,1.9795918367346939
8.432785007898486,-3.2598655775482994,-0.21579977012102172,0.058291972262125985,1.9795918367346939
10.191745100697387,1.901353032277988,0.9254195080896535,0.0849303373767108,1.9591836734693877
7.60496238028214,5.230762470907314,-0.5651084065206539,0.06544393625835375,1.9387755102040818
-9.524775665744073,3.0883145322759544,-0.1555933996176634,0.11240837298527914,2.0
8.679269650511817,2.522139574706278,-0.23510833885662144,0.06801279685670958,1.9183673469387754
1.9304526358353524,-9.84333640024453,0.7715401282684106,0.06702632726139857,1.9591836734693877
-8.114888818797692,5.655299244783904,0.2791572362873141,0.0657466856480902,1.9591836734693877
6.200365000164046,7.394434881126198,-0.8359137765304137,0.07168699867294796,1.9183673469387754
9.033142985303202,2.624972874978036,0.7926341907983806,0.06929631214095676,1.8775510204081631
1.3773637967876349,-10.359566512965543,-0.6022796629777046,0.05787153013266213,1.9183673469387754
5.405145766690684,-8.81127401277809,0.8048961861789502,0.0797070146177918,1.9183673469387754
-9.336276133459233,3.6752628311313016,0.18335750988271404,0.11384690836355704,2.0
9.89810538065303,3.5491084317807737,0.8398007838729363,0.0763900390791372,1.8775510204081631
7.4299328518378145,-5.962630029864064,-0.8160180051922883,0.0772881351172873,1.9183673469387754
-5.801960976898557,8.163797891267793,0.45837827840820755,0.059645411737671614,1.9387755102040818
5.063988430409021,7.6104057472722255,0.19878582461722405,0.058231008319534386,2.0
9.72116854053202,5.055246150490646,0.16639292462552724,0.07188074349438739,1.9387755102040818
-6.567723058204768,7.005989037245489,0.021985369246124684,0.05967423542305084,1.9795918367346939
10.12477719930747,-2.5412934106993634,0.8901576639294367,0.08344014965080616,1.8571428571428572
7.706758951858231,-6.50270592905097,0.9354950156090205,0.0710367128195879,1.9591836734693877
10.907923902249937,0.9411815724362274,-0.3139835817995896,0.07104843508417118,1.9183673469387754
-5.742021786331124,8.745493118053448,-0.10995213670572167,0.06401022322668617,1.9795918367346939
8.80030222822597,-2.4403779574044897,0.4786345058606894,0.07401722770049254,1.9591836734693877
-9.904461769864866,-1.2858833976846058,-0.06330255883180305,0.09699262606682554,1.9574468085106385
-10.00708482557451,-0.4309261230513543,-0.013976101975195634,0.13542998753899607,1.9565217391304348
9.209023401271878,1.9534937348688113,-0.8035228765652697,0.06398128191483692,1.9387755102040818
8.20270010180367,6.92116451538484,-0.5878513704404421,0.06642436002931176,1.8979591836734695
7.791179286793562,5.64599932699846,0.8728480457994537,0.08098720300685829,1.7959183673469388
-8.765584742831694,5.04884418516143,-0.2309918956240293,0.0886334725759924,2.0
3.0062589331386467,-9.175475479843518,0.7327586196730157,0.062419955845677846,1.9183673469387754
-9.657450572886116,2.235505298570961,0.07265366514353364,0.10805176606516728,2.0
-8.64649985091313,5.5635989583948176,0.01039996505098681,0.07244419808445668,2.0
10.514033866276153,3.196016053268718,0.012161950618446592,0.07111533162247106,1.8979591836734695
-9.183415914428185,-4.422500018341744,-0.11106294856220669,0.10883733541750513,2.0
-8.462282934385872,-5.445064399604354,0.2749303317423894,0.06971983004458146,2.0
9.360118974949739,1.3911994017660214,0.8403185857874368,0.07755138222263247,1.8979591836734695
-9.209627764490772,4.435122980043878,-0.01640163186583226,0.11218388723873102,2.0
9.789062582366233,-4.6402423632974426,-0.5075781947908591,0.08678199329791302,1.8775510204081631
5.653484404903224,-9.216106719184557,0.31963188035817325,0.08104846110872761,1.9387755102040818
-7.862483332161967,6.074801821787724,-0.31658924148372664,0.05770862361071712,2.0
-9.990014426008136,-0.4301910357374868,-0.021503798276236955,0.134284959545379,1.9565217391304348
8.077397064047204,6.161921008730969,0.9338742926583982,0.07449119379476228,1.8571428571428572
-7.870375779196749,-6.558351864047655,0.23660582798804253,0.05812106440144748,1.9795918367346939
8.204090091569043,3.7660953758307185,-0.08996461263773343,0.06747593357315247,1.816326530612245
-6.681618968006773,-6.954107618511299,-0.1634957098390584,0.05582733093337119,1.9795918367346939
10.367475702269742,-1.410861353738968,0.8837606935768929,0.08155801480092349,1.8775510204081631
-8.632661616931644,4.556838255437963,0.030959229106320926,0.09859697984501056,2.0
-4.769074397019534,9.102397993183509,-0.4378756245201062,0.08742322881606819,1.8979591836734695
-9.28640259115458,-3.2654820797652304,-0.06259553981803795,0.12287933440801005,2.0
2.862237271492352,8.735903488743526,-0.0646479842408216,0.06840210065334229,1.8571428571428572
5.635998905684173,-7.43527407985907,-0.5941870036512901,0.05949293948120563,1.9183673469387754
8.90894932860186,-3.1944322640018687,0.8268793824194759,0.05928798666226073,1.9591836734693877
-9.547621658654501,-2.7109349110558085,-0.11572694349529758,0.11028936974145295,2.0
-2.678480092759008,-9.112644243387612,-0.3273067613183667,0.06360877395361511,1.9795918367346939
4.933906147997228,9.559508373315378,-0.3940110110587499,0.06998297997302978,1.9183673469387754
2.5939535755818555,10.470790675464466,0.019365208417078065,0.061817992283916115,1.8979591836734695
7.4155907436981305,5.657055612522923,-0.6668042973143187,0.0817991410052546,1.9387755102040818
-7.861505287729885,-6.7164497979339375,-0.06558005712528922,0.05857805390416979,1.9795918367346939
1.5718766031185138,-9.944221471283822,0.7572871256702226,0.0612442365421803,1.8979591836734695
-3.7330569196443184,-8.91534872439715,0.4414746308886601,0.05204683684901413,1.9591836734693877
5.206667793146517,9.235478238268419,0.6189400584407113,0.06604593323762491,1.9183673469387754
6.284702731504949,6.622015339342977,-0.2941129118790063,0.07001059654957514,1.9387755102040818
0.5880215243271174,-10.056490155877533,0.7237121448439116,0.06893871454402854,1.9387755102040818
-9.853005839648418,1.2792029411474275,0.0051502281968574285,0.10165645583454326,2.0
6.2602957868219,8.695003306952879,0.5310811317203861,0.06574839355406126,1.9183673469387754
-1.3099990655468903,-10.339037636173702,-0.5092355972992817,0.05734847116317088,1.9387755102040818
-9.852845150658057,-1.2791820791046717,-0.0023790213049477865,0.0983891100402894,2.0
-0.48691055244734727,-9.309057379978622,-0.11791678518246597,0.07144717430165014,1.9183673469387754
4.847330385759527,9.682042541251217,-0.19695909628843028,0.07191381568766295,1.9795918367346939
5.718408287602526,-8.827342772345602,0.7098066738830328,0.07841952747263266,1.8571428571428572
-4.273827333125222,8.944928586354155,0.5262703686258722,0.053160775286615024,2.0
-7.605526319160283,6.33765389502394,-0.32539384151740763,0.05579264063092527,1.9795918367346939
-3.6124808776259134,-9.607461863534565,-0.5042172428731099,0.05501831029550765,1.9795918367346939
-2.6092567801771067,-10.261852261524163,0.1749098582940955,0.05919617481357156,1.9387755102040818
-4.0754982485229,9.406811861578266,-0.48771389005683846,0.05188050307116192,2.0
9.366944280188248,-2.2942396661048293e-15,0.7741062301865456,0.0690537737419122,1.9591836734693877
-3.9289052661507764,-9.716736841464,-0.2849792063764252,0.06121159948195244,1.9795918367346939
-3.6769006237689696,8.781235323081308,-0.27649415548853573,0.05690035033661393,1.9795918367346939
-9.812392058910024,-2.398857105504859,-0.06347408627318722,0.10278122608636671,1.9795918367346939
-9.78844989482249,1.6399150904714903,0.03504865003428683,0.09415207858301239,1.9591836734693877
3.1962483649521762,9.001005113633775,0.6828615155068869,0.08859073707763883,1.9387755102040818
-5.672470098282085,8.63956112548772,-0.33635690890552045,0.05283018648164066,1.9795918367346939
-5.880344877910817,-8.274089968091669,0.4331353843067606,0.060265935564236775,1.9387755102040818
-9.979777637869685,-0.799317432945445,-0.038188054256238675,0.09934933361451438,1.9361702127659575
8.44295686998937,-5.961380546830881,-0.8921423736107651,0.07864117648137804,1.7959183673469388
-1.2904349478236807,9.269197823674912,-0.14018687054592446,0.05479247088515619,1.9795918367346939
-7.993758717527942,6.496306156225792,-0.14704031085746877,0.05888640382501253,1.9795918367346939
-2.4894499774416303,10.320377337105416,0.05318396266607469,0.06193153316233673,1.9795918367346939
5.789751462605185,-7.079760182511412,-0.29451065053864056,0.06631502776555954,1.9591836734693877
-8.443827986128966,5.002779154696519,-0.18828942701533735,0.08125885817092704,2.0
3.6354778504747416,-9.491085481464387,0.8075308544799454,0.07516525545003692,1.9183673469387754
-9.830095412918938,2.403185083463813,-0.0014705195612198564,0.1042916958927409,2.0
-9.349555336619204,4.084872405452897,-0.025082060291893967,0.11816440591662127,2.0
-9.654562026591801,3.1303964792281334,-0.04540849862486914,0.11291648643228788,2.0
-8.135552723612967,5.522337833755097,-0.24153580532735294,0.06537587258223747,2.0
-5.6314984259626915,-8.57715845764041,0.39702370261804465,0.0538385216177707,1.9387755102040818
-5.937535256796535,8.575953779918661,-0.1726471864458053,0.05271480806954252,2.0
7.15692145085034,6.6679985232095715,-0.9045549237945382,0.06805367491423188,1.836734693877551
10.01226358684922,4.156232717590956,-0.5050744045790901,0.07520881598239913,1.8775510204081631
6.783778531197,-6.015631879886586,0.057442793123100556,0.0676034242990931,1.9591836734693877
-2.6929007197634265,9.161705665950768,0.3947688951979288,0.05558880404577548,1.9795918367346939
-0.6465760191582995,10.002244835059152,-0.6835284755244423,0.06460226514495605,1.9387755102040818
-1.1929642747643094,-10.443555529336466,0.4262064202886216,0.054118435422461975,2.0
10.606408706833815,2.801248939623446,-0.20578372204209272,0.08483743205516488,1.8125
4.636551146275675,8.224217275473583,0.658209153607279,0.05988106925333447,1.9387755102040818
8.671070168561076,-5.96404112897539,0.7982810423812391,0.07092164430070501,1.9387755102040818
0.22884691257073367,-10.633616790486927,0.32582438036934086,0.062358771179384674,1.9387755102040818
3.790192493853706,9.542068849286416,-0.7830379784536942,0.06513696751094461,1.9387755102040818
10.46182926056939,3.040139857890713,0.4240613932227085,0.0701890815574752,1.9183673469387754
-5.381754010880789,8.653328621991784,-0.44688159260673926,0.057259320098083745,1.9591836734693877
9.762821777540772,-3.77401850308469,-0.8650867456606025,0.09142655173571644,1.9375
5.524138476556592,7.28770255559645,0.2657258892122389,0.05501381184087405,2.0
-8.032677833271512,5.896661075729085,0.3093431897305955,0.0663204528628581,2.0
-1.8057599400289936,-9.516976380066206,0.5555920813688452,0.06459143616532505,1.9387755102040818
-7.101556033067656,-7.3911704856724185,-0.30183669279900843,0.05010523590978516,1.9795918367346939
1.115118631847191,-9.25699170949992,-0.32048009587959947,0.06317285097945984,1.9387755102040818
-7.080303418029502,-6.6783983176504345,-0.2549439296623586,0.055355822408303126,1.9591836734693877
-2.5392213726996857,-9.048632920401776,-0.05192932652806948,0.05539647210025652,1.9591836734693877
7.6378758615226525,-5.253400663425687,-0.6158373926844403,0.07281639319040688,1.9183673469387754
7.865893761149414,-6.975216106446518,-0.7815337871693078,0.07846684075801004,1.8571428571428572
-9.23238867206903,-4.307053198210128,-0.10806929412989844,0.11225365546744612,2.0
-9.70239345557749,-2.884256053990504,0.0764114762300215,0.1170859676736375,2.0
-9.755454626266122,1.7579665569024923,-0.016864751379993312,0.09382785657208174,1.9795918367346939
6.082458251690448,7.8225728342636955,-0.8936665480879952,0.06315101392880677,1.9387755102040818
10.86257779156218,0.8028456209770576,0.45011987265722403,0.06853079351917418,1.9387755102040818
-8.290237196805437,5.191345772091705,-0.1688056942506158,0.0788049508315064,2.0
7.864613509662444,-6.311467629803491,-0.9396286451571553,0.06956841883740261,1.9183673469387754
-9.360161468299246,3.953171212318384,0.11646662424148192,0.11678158180197189,2.0
-8.49536859998529,5.033315815206926,-0.23255068826998593,0.08175152869374797,2.0
-7.573189265047819,6.470128003136388,0.34395240937983185,0.05723083434006441,2.0
9.396301739483432,5.645430889119872,-0.05920630076446141,0.09373823816601434,1.7551020408163265
3.74077058028863,-10.137403163955312,0.1554162327640173,0.07782128462426369,1.8775510204081631
2.03616592124187,-9.180840978609353,-0.5029478575049223,0.06930374756212752,1.9183673469387754
6.315092966216887,-8.33116681343869,-0.7718862370069116,0.06541956132094684,1.8979591836734695
9.526163296324803,1.5358238674881692,0.9330307577213728,0.06701968829196028,1.9183673469387754
8.754308844424154,3.5084818058465093,0.8003569646658676,0.06455039998517387,1.9183673469387754
10.963635016854356,0.0,-0.26722191955770314,0.08060524084047394,1.8571428571428572
2.345493167466397,-8.992649904029268,0.3564320886792341,0.07837116841959707,1.8979591836734695
-9.99769587168217,0.9245996629525932,-0.02226511550124429,0.09837085671825269,2.0
-6.100001086591445,-8.363449254700987,-0.28580129035639257,0.05366704272129453,1.9795918367346939
3.3011493649815637,-10.075517687382254,-0.5409574423310212,0.07174488081228328,1.9387755102040818
-4.088112656570982,-8.556236112435045,0.1298377830588518,0.048423812630111605,1.9183673469387754
-9.617009572038878,2.351091518468776,-0.06594735675769983,0.1028837669618038,2.0
7.90482094668685,7.185286129341607,0.6358196055658208,0.0756658767969247,1.8979591836734695
-9.980725422734785,1.2957846086086167,-0.001586214051193374,0.1019448528940718,2.0
3.454034899180437,9.360355991856116,-0.8201094615756226,0.06367582975997049,1.9183673469387754
8.95984407424319,4.9429457995534305,-0.9399848412948607,0.07931133685580488,1.836734693877551
2.9690220963015057,-10.33555541633177,0.26497860499847237,0.06208827529734719,1.9795918367346939
-9.136048289216118,4.538908151078244,-0.10791263589404607,0.10690780830987669,2.0
-9.515466257452887,3.611314212547779,0.030896372130313172,0.12185400954773468,2.0
6.90251364220473,-6.591360738492497,0.8085835215125039,0.07114616656303335,1.836734693877551
-8.605445680293816,5.098534022361545,-0.2642472443483374,0.08156528452385588,2.0
-3.648361002885216,-8.713076525045887,-0.006811388556109349,0.05352119108982377,2.0
-2.446704723939601,-10.143170665146291,0.4408156877199536,0.05157644523963505,1.9591836734693877
8.445112482723665,-5.360888071162697,-0.9602719947325669,0.07279546543256679,1.8775510204081631
-9.78236067726087,-1.638894928967295,-0.016204582447141732,0.09575489772449237,1.9591836734693877
7.833025012806889,6.286117398017394,-0.9423719131672916,0.08468906065805447,1.8571428571428572
10.338949126907595,-2.867054209923189,0.6709780393706597,0.0761649129102745,1.8571428571428572
5.656468565020149,7.462278614464421,-0.6303340817433243,0.058567496346664784,1.9183673469387754
10.648339656168602,1.4490828176317994,-0.6619599599500801,0.07052538307533027,1.8775510204081631
-8.862165520937584,4.267793982554743,0.1506828389979342,0.10895802932387641,2.0
-9.614252486003938,3.2484997950011585,-0.06585135607594356,0.12327111427892518,2.0
6.0952206326004905,-6.916241795939578,0.4693611596298802,0.07790942959678337,1.8571428571428572
3.0617515809561135,-10.184745351022555,-0.49062589060772516,0.05946732225478266,1.9387755102040818
-3.783321323588907,-9.035391011251075,0.5148439309759834,0.06273888813949005,2.0
8.696049543043875,-4.797416250251881,0.9659800843163729,0.07596154647931012,1.8979591836734695
-9.817083230252727,-1.520863485444103,-0.039539035787256024,0.0955330198763007,1.9791666666666665
-7.113598930783939,6.8770393311490645,0.3596459365915552,0.0508447933270493,1.9795918367346939
2.3255422498207285,10.485605992079334,0.2451062539788438,0.06736907410892329,1.9795918367346939
-3.5035532519577335,8.980982759364284,-0.43452073802939445,0.051863517875664886,1.9795918367346939
-9.197675032272022,3.6207019475128686,0.1464569009487647,0.11513759872184477,2.0
9.3074390886944,-5.748962462415322,0.20540155930896495,0.0746087276334747,1.836734693877551
9.152141427072587,2.417163733408882,-0.8355978376058574,0.08350083927070807,1.7755102040816326
-1.8795640240009082,-9.281344100465914,-0.3458198312349717,0.06683108633143031,1.9387755102040818
9.523153883877182,-3.95319633802004,-0.9300679178506297,0.07213088050485593,1.9591836734693877
4.6138717817782275,9.81123862445512,-0.062229089387587526,0.07215816028331526,1.8571428571428572
6.581746596578934,-8.68294878843724,0.005505842649711739,0.07030365314713612,1.9591836734693877
-1.3015643452459376,9.34914031635087,-0.3415818779526421,0.055721950267827815,2.0
-6.533653261105961,7.1436906964650495,0.2465021232023503,0.0632239970003408,1.9795918367346939
-9.615255208590291,-2.7301386623390793,-0.13780889843080557,0.1127033137108244,2.0
7.894951493553332,7.539061275985916,-0.14774290262495238,0.08865021107942492,1.7959183673469388
8.502414763634045,-3.5294730419961695,-0.5754710159942896,0.06251063180590581,1.9591836734693877
5.085075930828694,-9.562061050794112,0.2137856777852622,0.06812851485762131,1.8775510204081631
5.321111907470911,-7.9968232943266155,-0.788203417389989,0.0777407165718868,1.9183673469387754
2.9742062068157336,8.714033262211867,-0.18341985756708307,0.0690946404323113,1.8979591836734695
-7.823879586010929,-5.743385602361753,0.10147782811621033,0.05859943236275456,2.0
2.915712438896308,-10.149977505334261,-0.5691462006140496,0.06185269734865741,2.0
9.599722984090084,2.9180873063852037,0.9885687686935792,0.08751705874653891,1.816326530612245
-3.231622001400097,10.07217882493488,-0.11518418755559526,0.06491035249592599,1.9795918367346939
10.558270875483098,-0.12982958099819317,0.8290982931522619,0.0634266691759452,1.9183673469387754
-7.590069262656209,-6.984882693679371,0.1813937074894227,0.05708666171638484,2.0
6.0319817710453565,-8.377895107947394,0.82916792736461,0.07494820206183044,1.9387755102040818
2.4771187748677486,-9.04062524084712,-0.48996187169959543,0.06225876947284347,1.9183673469387754
6.831258666382095,8.146826414792507,0.6496079092294634,0.07325173500377637,1.9387755102040818
9.323056579718077,-4.0052183108584325,0.9683998132491874,0.0815999723384153,1.836734693877551
0.7182339451240013,10.141790582290195,-0.712297881892267,0.07382883650701445,2.0
9.237983829903042,-2.932683805129383,0.9390913248167098,0.07744327715644003,1.9387755102040818
8.612405079778906,-6.570057083488314,0.4525207867788702,0.08488976361166785,1.8571428571428572
-6.695261799489411,-7.503599326560619,0.4048900959327116,0.05272529780008531,1.9591836734693877
7.115171898600765,6.794432743066966,0.9140171768198712,0.06872664725681517,1.9591836734693877
-5.292334800573408,8.06058898749369,0.31292825557186094,0.06523235988369694,1.9795918367346939
-7.947402715997606,-5.685020183022346,0.20269652499669527,0.056436690934220095,2.0
10.936690858521848,0.9436637064684069,-0.20731863669376457,0.07513686170439579,1.8775510204081631
3.596478589285471,-8.739602890691756,-0.6233150814438495,0.05529066374588107,1.9591836734693877
-9.057849192125722,-3.957424378542413,0.16884996255449675,0.1180731805224215,2.0
1.234056813848228,10.244339363177582,-0.6770672628721145,0.057270368237830625,1.8775510204081631
2.943443111861751,-10.246511615849483,0.44861498990236176,0.07341035928877122,1.9183673469387754
-9.720429645692061,2.8896177197245403,0.029876213254916264,0.11575633519859867,2.0
-0.15065116814590515,9.800975924790883,-0.673174800416581,0.05978109344667128,1.9183673469387754
-1.8732778509645072,-9.87281900862423,0.6359204395174983,0.05544408482915484,1.9591836734693877
8.021091889612885,-4.297274589476431,-0.3608162607891016,0.08903857614606718,1.7959183673469388
-6.295468274120175,-7.2326230097909585,0.050825503569366264,0.05499666642917015,2.0
10.949266749008084,0.9447488072161468,0.13471762086413838,0.07263079272113282,1.8571428571428572
-9.891322060544784,-1.6571498537660063,0.07759764320703263,0.09439225321182831,1.9591836734693877
-9.300774714474768,-3.5298343775619263,-0.17273483376704643,0.11922125343648998,2.0
-7.918764279126432,-5.664534233405736,0.15410682900853845,0.05909685353800009,2.0
0.09231833558294007,-10.010491997590494,-0.7102757824429893,0.069541501117523,1.9795918367346939
10.244404768377747,-2.173127340486743,0.8752102375170232,0.08840560836055797,1.7959183673469388
5.853052788582815,-7.922106865726901,-0.880083885116642,0.07049039674875458,1.9387755102040818
-7.52059731732761,-7.09369945133583,-0.1477947654041298,0.05915767007747107,1.9795918367346939
-7.512769511480545,7.086315981685814,0.1703161842879956,0.05242407880305926,1.9795918367346939
-9.93996241482081,-0.7961284839493459,0.028292948829530415,0.09882660126006484,1.9574468085106385
-0.5493855405015554,-10.503492878833399,-0.45355666784162474,0.08428674243060771,1.816326530612245
9.671911888540631,2.0516854453706572,-0.9881175004233983,0.06475796797247657,1.836734693877551
-4.937713916866588,-8.633901883374428,-0.4988724013271297,0.055463364805637155,1.9795918367346939
-7.910557761205399,-6.59183534488781,0.16626546049532454,0.05885122439567007,2.0
9.05560160557279,1.006228686274218,0.45520897839199775,0.08018663954869551,1.816326530612245
10.221003177010482,0.6291731014745843,0.9701996331871301,0.06610835906387541,1.9183673469387754
3.0724449825627604,10.22031635324801,0.43836207384632137,0.07646451998285117,1.8979591836734695
-5.8022794560064685,-7.753195804526693,0.31704350807007026,0.060625827060693575,1.9795918367346939
-3.036835943607802,9.465078116424388,-0.586247084864203,0.06053219957935229,1.9183673469387754
-4.319299405373019,-9.333416421552256,0.45729695224792266,0.06537552668969299,1.9795918367346939
1.8278685251558597,-9.967708879627216,0.7564728960747968,0.06731622816827328,1.8775510204081631
-3.9440146000807905,-9.103329472837899,0.5431247995813164,0.05772639880133947,1.9795918367346939
5.016574977767543,-8.408068215592033,0.8440740690750164,0.06690861667899861,1.9387755102040818
4.4508090966425335,-8.62350145120888,0.8011950036104376,0.06478338251874409,1.9387755102040818
-5.282152947384195,8.045081326549724,-0.2903850938889113,0.05451000258080102,2.0
-5.689710381991563,8.665819260365133,-0.3017992525338224,0.0535696347315358,2.0
9.37133366253535,-4.873323430714075,0.7917977289713322,0.07161270920981945,1.9375
8.733064808350605,-2.306481789476292,-0.21769597302108526,0.07621178071040965,1.8571428571428572
1.5039076290746831,-10.336839807599649,-0.6110372463950016,0.07833641766958457,1.9387755102040818
5.8580454116609895,8.803752828693877,0.6684223249479836,0.08092029881199925,1.8775510204081631
-8.402290365405436,4.978169043804548,-0.12335998407206154,0.0863611280635806,2.0
-7.922398038580108,6.438313310264008,0.26162249625586576,0.059388755343852545,1.9795918367346939
9.33235411890746,4.145868701785852,-0.955026629408176,0.09788765350381064,1.7959183673469388
6.928486956932071,-5.84602600076537,0.09223967291124065,0.07980390397125844,1.9183673469387754
-9.98940004141531,-0.6765873044671451,-0.03149545826136535,0.1188293758779285,1.9130434782608696
8.249121338588607,-3.66464597668869,-0.09607060922482133,0.07072652877227464,1.9591836734693877
-5.485270159282928,7.92271899396815,-0.2882417226873881,0.05401659326828853,2.0
-5.807991327130394,-8.613239337500538,-0.2637011483078196,0.0615563876411145,1.9795918367346939
-1.6870071245688563,-9.529422758622102,-0.5557842411171229,0.07229996235499818,1.8979591836734695
-2.5242720925797983,9.440054648973048,0.5645598263339613,0.055971478375681526,1.9795918367346939
-4.296517210473281,-8.451648654236607,0.06413214886606806,0.05754989233594465,2.0
-8.578996306787536,5.520163735557746,0.19724772210688518,0.07444180043874885,2.0
-9.770298019154385,2.2616272095410452,0.10981773140475827,0.10661794565931497,2.0
-9.521038324900703,2.703386885997644,0.09211780213634203,0.10838196598801476,2.0
-1.1929642747643094,-10.443555529336466,0.4262064202886216,0.052933277224858355,2.0
-4.5175665735239,-8.370364761283678,-0.15503244237486855,0.059168819763547875,1.9795918367346939
10.514188954925723,-2.502025031564498,0.5778360261330986,0.07138268128254084,1.8571428571428572
-9.71056101094442,-2.2477992952932513,0.10868669311831507,0.10439100029399173,2.0
9.652093840960324,-5.171078722051964,0.19543075305651392,0.07600300565007312,1.8775510204081631
0.5431707573884941,9.28944120011347,-0.21584426433410792,0.07353381204398637,1.9387755102040818
-9.947156562970253,-1.291426407178452,0.05676822277480819,0.09727893146800994,1.9574468085106385
-1.8168835320022005,9.57560153821918,0.5852374771449821,0.07057011791330203,1.9183673469387754
-0.8566779567915851,9.584469018984903,-0.559566865042824,0.05793692891869093,1.9795918367346939
1.2625294722761888,9.495863092327966,0.6237108482652304,0.06611614007433003,1.9387755102040818
-9.439019118546014,-2.932749186922911,0.09535004703113474,0.11447362906588315,2.0
4.526995313839534,9.042206271188894,-0.843366242463979,0.07034161947620336,1.8979591836734695
1.3243551561837301,-9.96087261714892,0.7506950640402087,0.06587566054511902,1.8979591836734695
9.451135999670548,5.3666016801108505,0.42484704408249696,0.11662115285638974,1.7755102040816326
0.4855991087626715,10.523972632651834,-0.48645623301782676,0.06974031003918305,1.836734693877551
9.633170485444678,4.422116092691964,-0.7712328901133558,0.0788653117484931,1.836734693877551
-7.587697259134543,-6.482522857605832,0.34559886560895997,0.05438722707879154,1.9795918367346939
-9.984929801144423,-1.04738962912701,-0.03392913393692328,0.10119641417348019,2.0
9.00160186958325,0.22140953705834202,-0.09208134656782722,0.06282394214016405,1.9183673469387754
-2.1736339288719835,-10.093840164468146,-0.5375589037614835,0.05049005474595244,1.9795918367346939
-6.640801587985471,7.260843302408724,0.3699481607381667,0.05245084645880716,1.9795918367346939
-0.41742401774672666,-10.440080319240964,-0.5281499366476025,0.06982699986185152,1.9183673469387754
9.078588270035837,-1.3493553451569973,0.5651602403841839,0.06275276380332408,1.9183673469387754
-4.462079247331345,-9.33893138468126,0.40228425953834673,0.06712996409759558,2.0
6.2176826975079456,7.996483288328272,0.8889255320903531,0.07270252767861698,1.9583333333333335
8.764640791462673,-6.517282034003063,0.22544600385320623,0.06945815137462409,1.9795918367346939
7.53453995799257,-7.557736544255247,0.6337261123800514,0.06594422281702605,1.9183673469387754
-9.101390057216785,4.662085487214126,0.06266123924075788,0.10004071521283214,2.0
1.939085359574434,-10.574195075292478,-0.16403433072828866,0.07752085044736712,1.836734693877551
8.37467993004198,5.913171746541225,-0.9192427762462755,0.07827597777091261,1.836734693877551
4.3930350601361665,9.647930341556362,-0.5882103445153488,0.06679362727156989,1.836734693877551
-2.8239424241661517,10.063249569084059,0.400790694033468,0.06423643696937513,1.9591836734693877
-6.073605433163362,-8.115750459762104,-0.42627608618625135,0.05358317571956395,1.9795918367346939
9.003929795788771,0.5542538571769422,-0.20139758642911584,0.06883015943625118,1.8979591836734695
10.372076341264865,0.6384726946414567,0.9195756986911676,0.07622019922742286,1.836734693877551
-6.250573848111014,-8.35222145063889,-0.1169753636434281,0.051626571172067155,2.0
-2.7676312269375085,9.86258201071021,0.5528039621145344,0.05126312448387155,1.9591836734693877
-9.990866629742584,0.18429036825518702,-0.0054570457030116435,0.14639283477385628,2.0
8.597603657300656,-4.337508494758448,0.8996377201753111,0.06707217761768569,1.9591836734693877
4.291201339589743,-9.740085786224443,0.5362097757941224,0.06620128848825249,1.8979591836734695
10.882468144706506,-0.4016101410968032,0.45582915202308744,0.06840054521053379,1.9795918367346939
-8.441833124427903,-5.1428699007575815,-0.24449701898192208,0.08001942211931325,2.0
10.467557554203333,-0.7736499481039797,-0.8674769142090544,0.08194063003186253,1.8775510204081631
7.508036496814699,6.178602892356163,-0.8997810569010156,0.08064882786699458,1.8125
9.601644469563384,1.9137214908080915,0.9728644405318597,0.0711566087765566,1.8979591836734695
4.9885329995786964,9.108565839568078,0.7693063113608068,0.07103470516190913,1.8775510204081631
4.420871908965412,8.072073063265147,0.32495534842204005,0.06733272924470435,1.8979591836734695
-0.03248117110363497,10.566504308391393,0.4212829483413931,0.059547402221604026,1.9387755102040818
-9.805176168679616,-1.7669265502671445,0.08102307326565629,0.09384372603667193,1.9591836734693877
-5.763447532632711,-7.701307316964885,0.23525989368059746,0.05398984699164578,2.0
-8.296451344234207,-5.93470534021049,-0.23043870232248595,0.05659619687937466,2.0
-3.957339914821548,-9.134086136469898,-0.5469536872551678,0.05770148670703782,1.9591836734693877
-9.741998725529307,-2.004045344484855,-0.0856622868514977,0.09550649578252769,2.0
2.4373272809960387,8.895400075418038,-0.16976312564110457,0.06564136437179792,1.9591836734693877
3.426722626742299,10.039846894736987,0.5396262824309787,0.06575585690691281,1.9795918367346939
8.57870006115487,4.46113451068647,-0.9133766806574526,0.06378900033444494,1.9183673469387754
-7.661660949811575,-6.2264195047618,-0.30945012220182017,0.04950511498419783,2.0
-8.100564929504388,-5.794581797826352,0.30284170695465895,0.06291766252779622,2.0
1.4050631704515055,-10.56790181588813,-0.3593208708458915,0.07860832511174448,1.9183673469387754
3.352890720530117,10.23343872801396,0.25448040729167626,0.06227244431442553,1.9795918367346939
4.591778571834808,-8.384131656702987,-0.7388246131455277,0.06658338998862855,1.9183673469387754
9.688685831104012,1.3184880100206293,0.9726993728704052,0.07215248978610167,1.9591836734693877
1.2824954447455281,-9.646033163789555,0.7024901723169359,0.05880900861569213,1.9795918367346939
8.696681386285963,-3.485386334577664,0.7523895261900637,0.07270718976853993,1.8571428571428572
-9.530432774559307,-2.5798561243430504,0.03677767771219329,0.10776872649737673,2.0
9.236308093631267,-5.705026701285397,-0.43857036465561394,0.08040079411038016,1.8979591836734695
-6.108656647600351,-7.376707336028269,0.052194119957566544,0.05071501336880655,2.0
7.284619148659106,5.416755647117365,-0.22544600385320626,0.06698771093570266,1.9387755102040818
6.564404828443012,-8.027013288301779,0.8246667078602841,0.07341486074969066,1.9183673469387754
-6.271101246652657,-7.386084039136603,0.2824929951648762,0.0711263582090324,1.9795918367346939
6.073751807185566,-6.891881137549255,0.41050289601430046,0.0657613371360814,1.9183673469387754
6.554828744739413,-7.81716145882176,-0.8835143822576264,0.07295242429023376,1.9591836734693877
-2.5417654964075784,-9.057699023020602,0.11807715077765517,0.05373567147602608,1.9591836734693877
9.729740077278326,5.059703559901859,0.09539886938641193,0.07448473576800396,1.8979591836734695
5.053216889384994,-7.594217756552512,-0.0757752215442695,0.06017789831459659,1.8979591836734695
-2.433305130257646,-9.09986426375408,-0.18425945090902401,0.055054799918679245,1.9387755102040818
-10.004251706165233,0.3076241375784094,0.012472723910650458,0.14597768720062698,2.0
4.955905522031095,-9.602132451272306,-0.2832977312033847,0.06743314384571047,1.8979591836734695
3.25515455987763,9.53717500938955,-0.8096413019134169,0.07331069496900006,1.8979591836734695
-7.15184011384665,-6.581595307035086,-0.23093681921370574,0.05252069246949907,2.0
-1.3156684488534127,10.383782681358609,-0.46823828710123805,0.053155986259774156,1.9183673469387754
7.598688909031033,7.079586770891249,-0.8468431328200086,0.0669387275918242,1.8775510204081631
9.88183144085365,-2.6098814980977956,-0.9668138990474812,0.08108309169476796,1.8571428571428572
6.426124340080228,-8.058105047349526,-0.8471588068419672,0.060407815710066655,1.9387755102040818
-5.725924056998176,-8.056808194368271,-0.44379342843865494,0.05828636695900738,1.9795918367346939
-9.85724772622151,1.2797536597675747,0.023629100363345326,0.09546731142309478,2.0
5.3230974892567575,-7.393316841314426,0.02188510590073144,0.06411742574513096,1.8775510204081631
-9.770538055626254,-1.7606846428753489,-0.05224014265075315,0.0963787509796445,1.9591836734693877
-3.3848731365890607,-9.721314520552639,0.49929552673942956,0.05912974200913903,1.9795918367346939
-9.449122292933593,2.9358882923848673,0.10691745774666668,0.11745212355051649,2.0
3.813336935833389,-8.952187408600428,-0.7895141046568248,0.06646520746133981,1.9795918367346939
-6.352346418596749,8.274149553595834,0.09706731880249563,0.05914941035317094,1.9183673469387754
10.33312083671503,-3.0027380231197385,-0.6337781251555906,0.07066304588677154,1.8979591836734695
0.5906089351386759,-10.100740698211718,-0.717818732491924,0.06310806902545078,1.9387755102040818
-2.883815969575312,8.98815212026073,0.18175183157063457,0.05252858940953025,1.9591836734693877
4.86967519653489,9.435060055914876,0.5897896075436962,0.06374544801912252,1.9387755102040818
-7.286850771219773,6.542206569971982,0.29156553056293844,0.05137956239545404,2.0
-9.750828254997556,2.6395164402422373,-0.08374740130895028,0.10659091298659308,2.0
-9.13948968997805,4.540617883938117,-0.10041084099763932,0.10741424232157985,2.0
-7.436737110780803,7.014599470833035,-0.2941879026193327,0.057989400987554396,1.9795918367346939
-1.3250813358919638,-9.518062925648717,-0.5280577813430654,0.07545369681722087,1.9183673469387754
-2.4563628744522172,9.660541311925034,0.6129916771455083,0.054068763078016224,1.9591836734693877
6.764001370144399,6.1483094369286695,-0.3628930933762522,0.06542661102430265,1.9591836734693877
-3.110272096475051,-10.120058773902189,0.09097331168605335,0.06271888792250979,1.9795918367346939
9.762573620213864,0.24012691708277104,-0.9720447111479844,0.07284913978584454,1.8775510204081631
-5.028462837925176,-8.546979613617495,-0.48936796955941814,0.05446103193172446,1.9795918367346939
6.1746656934154025,-8.576070596630874,-0.685498921191003,0.06849661354211578,1.9591836734693877
-6.92497131366023,6.694684442361749,0.07101128063790987,0.055214227884963336,1.9795918367346939
-9.897979545238348,-1.1614772735669532,0.047371274252977,0.09681741688320211,1.978723404255319
-9.383269065216128,3.170454247916744,-0.13104680904614152,0.12254071571962115,2.0
4.5536673231497735,8.562791498350018,-0.8023410627849198,0.0660218840452363,1.8775510204081631
9.590420398969767,0.9464344115470509,-0.9304939173767921,0.07190546827883426,1.9387755102040818
-6.549413898295668,-8.109917153335388,0.07645641733755218,0.0528142688955618,1.9591836734693877
6.136172102539771,8.747455179047416,-0.5637605516212327,0.07681326522523328,1.8571428571428572
6.892957958714737,-5.962671816682517,0.30542152807597056,0.06804464207862518,1.9183673469387754
9.65737756522185,1.6790588786715677,-0.9764765771797088,0.06841437737342981,1.9183673469387754
6.781382794043094,8.503585058238325,-0.208576120694009,0.06267844745146905,1.8775510204081631
-10.00645369651012,0.8014540174954541,0.010675760274767247,0.09748629926510892,1.9574468085106385
5.1110484903976285,8.331847222144757,0.8429908134556515,0.06310277782060839,1.9183673469387754
3.576155542224195,-10.070867669631618,-0.44202961446625155,0.07174785423570851,1.9591836734693877
6.900373923967084,5.969086909777319,-0.33250604335003237,0.062338669259283136,1.8979591836734695
7.090865094102955,-8.248278064530986,-0.23746727373354062,0.07265420828348772,1.8571428571428572
6.092530235993808,-6.744172186442735,0.06736040284336735,0.06012934092022228,1.8571428571428572
-7.256014950798982,-7.014719369138107,0.3632998104276677,0.05421309257450168,1.9795918367346939
7.944283117070965,5.464150367762336,-0.8853319751924751,0.07067012310867837,1.9183673469387754
8.517986785977921,3.0542470059979236,-0.2574306694396061,0.08432233147625315,1.9183673469387754
-9.139794639145249,-3.728351719883737,-0.14280808484382868,0.11969218893167048,1.9795918367346939
2.131313733929743,10.201675279285697,0.6513250699692077,0.07338590855093043,1.9387755102040818
2.0532856473803665,-10.469659279784898,-0.38539289540747673,0.06510364936676431,1.9387755102040818
-4.96179017990287,-8.20123171659371,-0.26319559343098403,0.056055533903489954,2.0
-8.282131992491829,5.621834483789026,-0.29360795733712286,0.0664141577795653,2.0
-9.965579867439933,-1.4186245915578588,-0.025065728784578432,0.10050770218189663,1.9583333333333335
-3.5496414913622436,-8.778764036451344,0.1757045083246134,0.04830912381101916,1.9795918367346939
-7.107731010632587,-6.541003198977588,0.12686393014846697,0.06408519911302882,2.0
10.159652575697756,-1.128907201257136,0.973435892100797,0.07351358709692012,1.8979591836734695
-9.946418190894367,-1.5409000700810813,-0.04074601143253476,0.09293619335400262,1.9791666666666665
10.362343904772738,-3.572396496516252,-0.22241694969412792,0.07629033833573491,1.9166666666666665
6.0456716209911985,-7.209950561444255,-0.6872037199560218,0.07341479404551086,1.8979591836734695
-9.771511133028236,-2.5165832814969336,0.08736739617392138,0.10469475879770121,2.0
3.99981245208574,-8.240798356611153,-0.11428451101992074,0.07253796250826314,1.9183673469387754
10.874133779594445,1.6162282177590281,-0.08573096126787996,0.07095647573079067,1.9183673469387754
4.955529332828869,8.078325491052992,-0.6986322595203175,0.06828310356796553,1.9387755102040818
7.339351458299512,7.926213025852836,0.4426428397225194,0.06541450500241033,1.9591836734693877
8.252512309853692,5.238627062637965,-0.9335022902438397,0.09450352136799336,1.7551020408163265
-0.25759904784571613,9.308762407089178,-0.11520997139352702,0.05578623752780436,1.9591836734693877
4.727159892909752,7.922991886245794,-0.3964516232070534,0.05906717494238847,1.9795918367346939
-9.056160983756874,4.4992190940113455,0.19905619400685595,0.1056273135414478,2.0
-8.756284841854935,4.3502367088810905,0.05153294601185771,0.10978419318383022,1.9795918367346939
-4.302583881548563,-8.463582360053987,-0.1335221076329899,0.055735670974172466,1.9591836734693877
-9.832360102389337,-1.3996604331951517,0.017197594168309696,0.09567938081099114,1.9791666666666665
1.4828223746313682,-9.380834390342761,0.5704067756944644,0.05818016277278627,1.9795918367346939
5.769926488391996,-9.15153159369884,-0.3106838087460351,0.07641005978205168,1.9591836734693877
-9.821514368314258,1.5215499577820375,-0.04618879417728243,0.10224036431885285,1.9791666666666665
5.390759176829602,-7.487293007494675,0.43947385621158447,0.06655594336518737,1.8571428571428572
10.974839416838597,0.26994463316387235,0.20749508138623704,0.08018462906618962,1.8775510204081631
6.572581344983021,8.670857558689518,0.16424143482221742,0.08406119589628927,1.9183673469387754
7.410591260915828,-8.00314923127438,0.12914375423773858,0.07275413927599204,1.816326530612245
1.7815638387207773,9.084155631433624,0.21090777112113449,0.06188977895866019,1.9387755102040818
-2.632220724820516,9.84375161596396,0.5786952677561177,0.05522663149162724,1.9387755102040818
4.481738463691408,9.233708682288349,-0.8054128124416269,0.06538732705330598,1.9183673469387754
-9.542750478655464,-2.583190485447317,0.06648186938115941,0.10692440992913181,2.0
-8.929935346359738,4.436508548234878,0.22669802685911797,0.10617600575710345,2.0
-9.245086143916023,3.904570292223079,0.19522554415124804,0.11660932456731182,2.0
7.250765863452771,-6.923914375792364,-0.9278741802074767,0.07025312823514959,1.9387755102040818
8.023888110335962,-6.439287831669193,0.898271779771425,0.0838908069849478,1.9183673469387754
9.090210767773735,-5.770391166370385,-0.577725468810014,0.07023295309168974,1.816326530612245
-1.7964058414917088,-10.147384951920555,-0.5654306583676209,0.06252523783234654,1.9387755102040818
-5.7517332670009935,7.885954219070155,-0.3848164630294603,0.05162799165016408,2.0
7.458351377098455,-5.1299220860470784,0.11712573580246359,0.07864725659186989,1.9591836734693877
-5.642502415952595,-8.828647522484948,-0.05011258856173659,0.06891468036740593,1.9795918367346939
-8.381491025621536,5.99553682469933,-0.015019814370095608,0.0629658943934272,1.9795918367346939
5.239979496860118,-7.874893599484766,-0.6958648257992082,0.06900625584679118,1.8775510204081631
8.93305754508342,1.7804641961950183,0.442778009090312,0.07099156383887144,1.9387755102040818
10.204388339729617,3.239477896497925,0.6912128707835443,0.08155758137882815,1.9183673469387754
7.383434873741525,7.2262450310016,-0.8646630280331893,0.06120122370553948,1.9183673469387754
2.4799196160397328,-10.010479538249108,0.7226410712447715,0.05954791877840187,1.9591836734693877
9.601036666473021,3.9855265864552702,-0.8974697514588528,0.06445922803419726,1.8979591836734695
-3.6765198697196513,-9.77777478564036,-0.3535404907886968,0.05182236310344756,2.0
-1.198678351250364,9.460449944726008,0.4710992811963738,0.06791738248933228,1.9591836734693877
10.92762397223582,-1.0783968724542514,-0.1892050997753766,0.06811575842201639,1.8979591836734695
-7.705194553176014,6.917799747978413,0.043871338144043794,0.05119894847218728,2.0
1.8483760156597024,-9.424829482236454,0.6631002449132269,0.07267544344181405,1.9183673469387754
-9.387127614132247,-3.171757988938856,0.1339225590329343,0.12337492607200912,2.0
7.240749921205109,7.629375500324558,0.7586185392967341,0.07679634211447532,1.9591836734693877
3.5320005161579493,9.94652200870833,-0.5993938177756443,0.07296674953697481,1.9183673469387754
3.786630871205715,9.533102220658076,-0.7862649008077134,0.06197615226023864,1.9183673469387754
-6.589984935585219,-7.205281975158905,-0.327193482665222,0.052295878256582023,1.9795918367346939
10.56386920838156,-2.929425932481328,0.235309654830038,0.07060215812200941,1.9183673469387754
8.281837428443469,4.178203791422549,0.6499155225456056,0.06701125492900467,1.9795918367346939
-8.280967096625153,5.923628984409472,0.24571702146142224,0.06034618710972139,2.0
8.53177158140728,6.67608071630559,0.4464574000416773,0.07610842892575638,1.8775510204081631
-6.330793812061755,-8.246076542776017,0.1967358862617391,0.059229718299058425,1.9591836734693877
-8.186367794503374,-6.165802501616947,0.19700228740641695,0.05399451845995144,2.0
1.8864702708514949,9.029715719876032,0.0333873420204557,0.06250599134602808,1.8979591836734695
4.979921180193004,-7.6873614170102815,-0.25551356265408,0.06715852971516342,1.9387755102040818
-5.473739577805072,7.9060646534829315,0.2606476217428686,0.06050579329366745,1.9387755102040818
-7.491097357536988,-6.893802214265432,0.3154840127837415,0.05556775351577384,2.0
-4.672494458656782,9.191230843244892,0.42055833159979367,0.05773011120573876,1.9795918367346939
4.098246217897365,-8.18582416886091,-0.0939584717983817,0.07601138579180619,1.9387755102040818
-3.868105500660422,-8.63546516755582,-0.07993137617033055,0.054356726587819336,1.9795918367346939
10.822195520550377,-1.3374291101378621,0.421974303949481,0.07411150933024502,1.9591836734693877
-9.44054849444067,-3.189808036925772,0.15835259654912834,0.12392758951789706,2.0
10.20490208229009,1.3887374689907614,0.9518693435915018,0.07913420402636841,1.8571428571428572
6.71982163264824,-6.108151151602528,0.15977081390249154,0.06895704711034514,1.8775510204081631
8.59267186275592,4.335020394401081,-0.897344679542136,0.07058840995505239,1.8979591836734695
5.1223445097177,8.585344034992607,0.8695852808602647,0.06251591289580904,1.9591836734693877
8.24981558405825,-4.035569941507542,0.5321984380314952,0.08044893573098282,1.9387755102040818
-9.94382276132298,-1.5404979858803487,0.04466689057754837,0.09533377911349743,1.9791666666666665
5.1468746169389625,9.39768190775716,-0.47880075052416016,0.07956276094383619,1.9183673469387754
0.20305086408936215,-9.434975781183633,-0.4404199208985732,0.07791130736764373,1.8979591836734695
7.130866448851134,-7.330926946658803,-0.8928019102665036,0.06531445357456479,1.8979591836734695
-5.87299403965401,-8.48273286060194,-0.33858396444126726,0.05859700678391503,1.9591836734693877
-0.9503254277089945,-10.632192117961065,0.020742845840702094,0.0644791634210448,1.9591836734693877
-6.316144530759466,-7.439135882620899,0.3438259984688856,0.057796525904486216,2.0
-10.006231638236454,-0.1845737894215877,0.004700603028084959,0.1460393845653346,2.0
-4.61916014800187,9.086317297507792,-0.48595905589140775,0.0686392220325793,1.9795918367346939
10.369133886968902,-3.0132031823910395,0.5858510161662471,0.08430210065120511,1.816326530612245
-6.742219413301613,-7.94096558774667,0.04894728145172087,0.05935825740156319,1.9795918367346939
-9.956824194507812,1.4173782001684572,-0.04145220908958017,0.09618823241114081,1.9791666666666665
-2.734327558439632,9.302646807908488,0.5164196486350149,0.05565185939526232,1.9591836734693877
-9.894124889653519,-1.657619427784448,-0.07646881901615189,0.09376773719467703,1.9591836734693877
8.181698827554285,6.732981127856864,0.7286796000691813,0.08378839555520572,1.836734693877551
-7.863541941982708,-6.231517084893739,0.3271375298712273,0.0533416620217409,2.0
5.54027580231894,-9.285820920755324,0.3085528985928716,0.07265161929105646,1.9591836734693877
-7.111035224755715,-7.5855565751767315,-0.007331781475154963,0.05120388104433451,1.9795918367346939
-0.7391066483859103,9.598690589567932,0.5679455387080864,0.05689751702437836,1.9795918367346939
8.886464745408352,-2.2304801238947873,0.5318843904423659,0.0672690893466934,1.8775510204081631
9.599722984090084,2.9180873063852037,0.9885687686935792,0.08582157527952473,1.816326530612245
1.0480035794138856,-9.703211568029113,-0.7042152061422754,0.06441849195504332,1.8979591836734695
10.86794004932656,-1.6153076403746534,0.14054830905933172,0.07502959844977615,1.8775510204081631
-7.4590165530452515,6.215567907688813,-0.17710728913475746,0.055737015859997144,2.0
5.64544764479211,8.484250663736232,-0.8605574214354574,0.07110400635332456,1.9183673469387754
-5.527470069296066,-7.777568424785708,-0.016914302068450664,0.053929520101937904,2.0
1.3816627392867797,10.391900149771681,0.5764311736503734,0.06611431034185382,1.9591836734693877
-9.571457005310199,2.5909612457423323,0.10150919060716462,0.10557080591660445,2.0
9.884396655101591,2.480958503468767,0.9738977130115813,0.07231114389465584,1.9591836734693877
-1.8542821132128078,-10.474311526735223,-0.08272404224843379,0.06084581399289503,1.9591836734693877
-3.5923140542420082,-9.553827811720057,-0.5303079954060227,0.06102356445599874,2.0
3.979054166648616,-9.669278555046342,0.6945108238854986,0.06460082660399352,1.9387755102040818
-1.569886935631582,9.550520954786162,0.5618346792651947,0.06116530106718079,1.9387755102040818
-8.516426604105094,-5.7808714960133445,0.019852112011872168,0.0672973710895956,2.0
-4.892816027469723,8.804874617431388,-0.50179907022873,0.05853780318225082,2.0
7.505649097072642,5.439085431211894,-0.6089569084067694,0.06189442871188968,1.9795918367346939
-9.523629130967285,3.4810597694021856,0.10401758717313447,0.11887806154332614,2.0
9.629137852940525,3.859088771416539,0.9080151164708236,0.07688620776875742,1.7959183673469388
-0.5580220357750063,10.668610742183025,0.08443057142121539,0.06950762895016864,1.8979591836734695
6.3233468210876875,-6.828967685368611,-0.5995055859703344,0.0653714829097164,1.9387755102040818
1.417074553325534,10.658243031539614,0.018497552078834325,0.07384362457961312,1.8775510204081631
10.744302936888657,2.141466860104571,0.27770118097850954,0.07915389936885205,1.8979591836734695
8.199283150951729,-3.886650096021803,-0.30660856707376266,0.08881624343875616,1.836734693877551
-8.189236196433658,6.167962922482633,-0.19238397142811225,0.05935863193424679,2.0
-2.5663514928990567,-10.09311159842403,0.45295197993688646,0.05348888323527547,2.0
8.57233656459104,-6.374286911593239,0.6598346028576179,0.0680407923905791,1.836734693877551
8.930309740016135,1.3273166293233398,0.22490333229717333,0.07549899772516881,1.9183673469387754
-9.787473955049116,2.3927653217539087,-0.09258131475623661,0.10234369815576198,2.0
0.7725349161492137,9.286596070159826,-0.2779301652661711,0.06175573441712816,1.9591836734693877
10.678161808768893,2.5410450821429484,-0.18214426097617958,0.08530427342168857,1.7291666666666665
1.8036929292901556,10.56659721731645,0.25796376490721756,0.07613907160137334,1.7959183673469388
6.723553485969681,7.261175258237146,0.9104366286766067,0.06483075498332824,1.836734693877551
4.609538941433085,9.80202498945214,-0.1446162984193641,0.0667609161011822,1.9591836734693877
-6.8091453753992655,-7.822767008703112,0.1843776086030087,0.05299105878280655,2.0
-8.48411469187169,-4.8867216945599194,0.15158203599755615,0.08758706479548733,2.0
7.855196849387946,-4.460385779127122,-0.011887927402617444,0.07000257018511401,1.9591836734693877
0.09044774961490953,9.807655954830397,-0.6839407228561458,0.05550157664666298,1.9795918367346939
9.279492188196654,3.71896058139634,0.9818887834577544,0.07290426806594383,1.9183673469387754
-8.638845576687824,5.11832271366642,-0.2610177157470288,0.0816969292254012,2.0
-10.00240666994312,0.9250353235828238,0.009564823738210984,0.09569856505005088,1.978723404255319
7.981669612676855,-7.436404263421471,-0.19868097939522808,0.07710379843640765,1.816326530612245
-1.4143553575326302,10.15931847169385,-0.6040315513483535,0.056949263762920845,1.9591836734693877
-8.816446862425309,-5.078139996483685,-0.19062037256865094,0.08590453983458374,2.0
8.394650894909503,-4.3654244285822905,-0.808718934884985,0.07757674490411252,1.9591836734693877
-7.734504478281817,-5.825468419947847,0.007799494223954014,0.056469775420633535,2.0
9.770755180192756,-0.1201459089315426,-0.9735230544054424,0.061606100582177914,1.8979591836734695
9.536857039452222,3.686667210392573,0.9570296905043236,0.07277197077203398,1.8979591836734695
-8.691607457935984,4.452178923819993,-0.004324665330043405,0.10005846557147376,2.0
-5.201131944413916,-8.840468773352391,-0.42475832540703967,0.05927123933962083,2.0
-2.445971110289003,9.147231401405486,0.297430554993989,0.058592768066605426,2.0
-6.114681170685501,8.170637205262588,0.3978179841043295,0.06444131402837111,1.9591836734693877
9.449803195159179,4.914129512932838,0.7208189303659642,0.08105030268726529,1.836734693877551
5.679817562389762,-9.259034084375227,-0.13359101127660714,0.07367909449339799,1.8979591836734695
2.853593527425063,-9.93373342526728,0.7249169686313774,0.06444571220811214,1.9387755102040818
3.798391499342134,8.341981362306004,0.10827093893402741,0.07171027657332969,1.9375
-5.303970932349852,8.76681460866012,-0.4248010906407765,0.06092188733526927,1.9795918367346939
1.962875608549698,9.395434962609974,-0.6639853832480472,0.07011058951927214,1.8979591836734695
10.089067561962732,1.8821977014007845,0.9603537872466493,0.09873663363099679,1.8979591836734695
8.73780509252583,2.8926334520513026,-0.5842132978327463,0.06912926419438432,1.9387755102040818
3.2805454460641283,-9.238395444896245,0.7929237043051193,0.06460839572004175,1.9387755102040818
7.301269357388275,6.474525739299738,0.9031991728198242,0.06522420928869921,1.8571428571428572
-9.622914841240279,-2.4783133620837505,0.10872966684687269,0.1053364801707826,2.0
9.340098366056056,-0.5749473466818731,0.7659019406574341,0.06573840434367405,1.9387755102040818
7.909064023167741,-4.885222642741892,0.6557522091524135,0.07170244750811908,1.8979591836734695
-1.5410907913590741,10.153862818254526,0.5932905252659414,0.06338875937027329,1.9387755102040818
9.919976206912548,-4.2616571086397474,0.5698680403226927,0.08012046497354282,1.8571428571428572
-9.655577779153809,-2.7415877821463215,-0.1327595412298614,0.11235996170228651,2.0
3.1669829216059466,-9.278843698358584,0.7894667268135226,0.06214082944615168,1.8979591836734695
-9.081809265037823,3.7046980298592844,0.01772254051972714,0.11667349079422151,2.0
4.214792215751195,8.96260974233084,0.8388072143381567,0.06425833380238045,1.8979591836734695
6.172043485712094,-6.665565990474596,0.033794541068808,0.06945829272351844,1.8571428571428572
-10.012075033234936,0.43114101189039533,0.00263892824645712,0.13354930193534398,1.9565217391304348
-8.69929741234614,5.447499241536036,-0.08029898876864922,0.08702965942149243,1.9795918367346939
-2.5552183171733605,-9.105638772647117,-0.2654400931034289,0.05015442184162809,1.9795918367346939
8.267944925194689,-4.0444382881274255,0.5619309957200592,0.06917286257153632,1.9387755102040818
-7.967883205180433,5.69967050319905,-0.22795504092054852,0.05847945611989587,2.0
1.1316007968319561,10.477217977014503,-0.5138916857154677,0.06820117833872283,1.8979591836734695
-7.786397794212539,6.819671021916992,-0.030255340862587014,0.04973227184794915,1.9795918367346939
-2.3261356578546213,-10.191466214181524,-0.4278130276712823,0.06097006600934343,1.9591836734693877
6.137535035544042,8.98232219415876,0.09766549988922517,0.07022584658403883,1.9183673469387754
7.762476437054417,-7.597216978377212,0.3391612986514512,0.08373538520014132,1.8775510204081631
7.118243067530132,-7.140158000661453,0.919917813041121,0.0769318664109998,1.9183673469387754
-6.570325377878472,7.183786833945587,0.3041094561484772,0.057842485210990176,1.9591836734693877
2.328282211660269,-9.398377789484398,-0.7207026076974962,0.06289503187041832,1.9183673469387754
8.575223530911122,-4.0648545423090425,-0.8316068582058876,0.07883190902231833,1.8979591836734695
8.388017634423854,6.5635937674706835,0.6857328256384664,0.08332587883845566,1.9183673469387754
6.951120924115743,-5.865123786685834,0.250981366755116,0.07041914273637429,1.8979591836734695
10.180041830311339,-2.159474145050937,-0.9076463230509055,0.0853365460035617,1.8775510204081631
-7.435899530420826,7.188621966285277,-0.15218850026831446,0.05603327810434499,1.9795918367346939
2.550767102480266,-8.879554912939783,0.24169326033006683,0.0778114284532552,1.816326530612245
-2.0311930239085028,10.030092696300498,-0.5883420699881617,0.061393023407840544,1.8979591836734695
8.750513352109142,-4.414651746134026,0.9522745304063138,0.06880334590432609,1.9795918367346939
9.078538712245608,5.6075766677518555,0.6895622821347684,0.09224119848368754,1.8541666666666665
7.1262616392364375,7.69608434089602,0.7751516234953667,0.06437963451801017,1.9387755102040818
7.198335576723701,-5.49132039274604,-0.04657673169972756,0.06987554022153185,1.836734693877551
3.6664986211701334,-8.607469872818024,-0.5300994895904049,0.06325540627597995,1.9795918367346939
4.9807838885957105,7.688693155214384,0.2606764733442302,0.055241277823513096,1.9387755102040818
-3.430408460682903,8.793483936844753,0.05885646081281268,0.05620684285637523,1.9795918367346939
7.777448586083564,7.61187037742188,-0.2801646935520064,0.09807812585893778,1.9183673469387754
-8.314323164367236,-5.206428402769251,-0.20026393101672635,0.07828684447076027,2.0
-1.4752844671035437,9.720281362307365,-0.6297724355005646,0.053451294085708374,2.0
9.063130119745017,-3.632248723940986,-0.9530828994856041,0.06821824924497887,1.8979591836734695
7.2938200784107,7.877040913247213,0.546792103439292,0.07052852292234789,1.9387755102040818
9.842701080520122,2.860225216728937,-0.957970610031124,0.061050910619539205,1.9591836734693877
2.1116660911200857,9.521262673265303,-0.739637823151642,0.06555682980441638,1.9183673469387754
-4.146432209846336,-9.57053722423982,0.34087732576117113,0.06805166890846089,1.9591836734693877
-10.001034323923736,-0.30752520519781823,0.014248520744727149,0.14709234447575678,2.0
-2.291853195612089,10.041264933141049,-0.5468477077385707,0.06492992469367681,1.9183673469387754
-9.669211601399185,-3.0042711118649805,0.08274204227519523,0.1140898572797025,1.9795918367346939
-9.945664644543148,1.540783330607324,0.04193912675817167,0.0952347862366449,1.9791666666666665
8.207150587943067,4.527701619450589,0.7382101875950193,0.059911508243389436,1.8979591836734695
3.6317158905390965,8.525813956115286,-0.3984753611490934,0.055054762262785675,1.9591836734693877
7.5818312050938435,-5.07866927581174,-0.3884379686024192,0.0710638192660282,1.8571428571428572
-7.774243792478817,-6.00662517914503,-0.27110189516312344,0.05122588275888767,2.0
-7.639456351992974,6.0539389409985205,0.21050493649686247,0.061376951459227884,2.0
-0.6570045778174652,-10.16357002172713,-0.6584837979365672,0.06347893716202144,1.9795918367346939
5.5072120622991365,7.265372436073807,-0.14797693641000303,0.09002527707276246,1.8775510204081631
-3.270757750943619,9.779149365416975,-0.4942610242999755,0.06631906908916506,1.9387755102040818
-7.539893181215582,-7.111900008193167,-0.05651508953580167,0.055610737834572196,1.9795918367346939
-7.198894366255047,7.492478454240034,-0.03368909710682053,0.05116195938876559,2.0
-5.267498080491252,8.022760958859145,-0.2520708053527075,0.05430594920696485,2.0
-4.312135200410473,-9.317935552557248,-0.46747454320378534,0.05717204107310749,2.0
-2.4897625616991745,-9.310998887361155,0.4897862653476992,0.06588454049166687,1.9591836734693877
9.39381866427456,2.357824671387193,0.9412015530950945,0.07219400020427502,1.9183673469387754
-9.962242148384062,1.4181494591124437,0.03259223685678078,0.09841731516710849,1.9791666666666665
8.279841368846649,-4.837096817157502,0.8734940929669021,0.06803538934517114,1.8958333333333335
6.172372832274535,-6.665921671903407,0.04505143993481552,0.06288883897248862,1.8571428571428572
-6.303090168408806,-7.611501868125757,0.4090152826535429,0.0546489990520965,2.0
-6.708592545161268,-7.156258784089743,0.3486751123599164,0.05876669252445383,1.9795918367346939
9.863442603533922,-1.5902005975429154,-0.9967654630841316,0.07381599695897663,1.875
-9.972285258683517,-0.6754281112556372,0.033454953970199534,0.11845756129554631,1.9130434782608696
2.783303206600394,-9.689043597252834,0.7946730770863148,0.06645512768297089,1.9591836734693877
-10.00292075931867,0.6775030697826633,-0.021801516400356356,0.1204086402227452,2.0
8.847427695641114,-1.990774107771708,-0.34693617440860935,0.0661287932965149,1.8979591836734695
8.469985095674135,-4.53776770367372,-0.887590266431319,0.0758321684662831,1.8775510204081631
6.245255441704076,-8.90295955607192,0.14659591509022948,0.08683180682418094,1.9183673469387754
10.943645920004567,0.9442638184385085,-0.17113454644618864,0.0681014550734654,1.8979591836734695
7.195082786279039,7.9646510278599525,-0.5453130600486601,0.06904682618663228,1.9387755102040818
7.308337727513176,7.330837905026084,0.8540940159104632,0.07855210068184652,1.8571428571428572
2.4168507411614084,-9.755894801959112,-0.7859075790598624,0.0736362368993875,1.8979591836734695
8.533549295794229,4.57182202267862,0.9159773474065057,0.07396019643477764,1.8775510204081631
7.014319237491488,-5.918448413764691,0.4536887591475765,0.07210982769518917,1.9183673469387754
10.751135914329007,1.7333159873719575,0.4489884552314993,0.08449277938793907,1.8775510204081631
-9.415410729263824,3.573341091607948,0.16594348725407526,0.11694176938239166,2.0
9.178898176796304,0.11286815032239055,0.5717456309144566,0.07299188747744713,1.9183673469387754
-6.329725683770979,7.271980039086909,-0.2068311448868259,0.05514795894455712,1.9795918367346939
4.960041674528394,8.085681348021517,-0.7050080202625186,0.07308208526681441,1.9387755102040818
-2.4419320533615707,-9.132126485323985,-0.26758795181734457,0.04833121770063056,1.9795918367346939
5.253494105941712,-7.489148520800807,0.2475754895114358,0.07415210634964851,1.9591836734693877
-2.226488763006937,9.75488464218289,-0.6234632902095646,0.06228967916451358,1.9795918367346939
7.197885878257493,6.706164478128996,0.9162519529344212,0.07345107729338649,1.8979591836734695
0.3194950396582232,-9.445107282134508,0.46364179197671046,0.06564189775159383,1.9795918367346939
2.6141396962770904,9.100163225649778,0.5960124451535513,0.05845465141136922,1.9183673469387754
10.430533449366761,-3.45300789602034,-0.006069517385797947,0.07971870378100297,1.9183673469387754
6.660583087460067,6.847449519151719,0.8052356652426343,0.06621318519452897,1.8571428571428572
1.886350321853266,9.029141575999171,-0.014312467135645582,0.0655266878122337,1.9183673469387754
8.52474729187514,-6.841234667008351,0.15587649926032687,0.06983345531187411,1.836734693877551
6.595833682584898,8.270913831781192,-0.6903799578169184,0.07427749540138036,1.8979591836734695
-0.5550148462845919,10.61111743180388,-0.2871926290676096,0.0660540612361922,1.9795918367346939
-5.307260888996905,-9.020858279052671,0.17043182123334286,0.06046953521482654,1.9795918367346939
3.2353951204334606,10.301220338422889,0.11851161647362911,0.06545905367253452,1.8775510204081631
9.461936364254239,2.3749220414036114,0.961844445984108,0.062230402822409984,1.9183673469387754
9.162806167912425,-4.622654308494069,0.9366537695245375,0.06999426332213113,1.9183673469387754
-9.986181405800885,1.1718273107701533,0.02037604584636129,0.09879063403663614,2.0
-4.287837526766109,8.974251292170415,0.5305911367398188,0.053565047221729,2.0
8.183647334481224,-5.628787259136578,0.9525809717003061,0.0739708894560528,1.9183673469387754
7.3898922608520525,7.98079511935321,0.26650984432655395,0.06970130910995018,1.9591836734693877
-6.97961299071005,-6.915542694638395,-0.338167241805232,0.060909047166519584,1.9795918367346939
-3.633695820081148,9.314589265822454,-0.5641637065247554,0.062114084018260365,1.9387755102040818
5.628955068969923,8.927940461083006,-0.6778034650499866,0.0693723974294673,1.9183673469387754
2.5495721553102277,8.87539514507854,0.227611021347253,0.06989175865126061,1.9387755102040818
-9.243940182317855,3.6389144108022506,-0.17448790053877827,0.11629960138914452,2.0
9.162604332885833,3.2853839239253184,-0.9485788196497326,0.06234230458013946,1.816326530612245
-9.149185428683609,3.9973296851479527,-0.20389916057803542,0.11399953232155599,2.0
-1.1314338320625414,-9.904900174189702,0.6650657419397299,0.06362249865536278,1.9591836734693877
-9.998514912771359,0.800818170839443,0.025763480654288726,0.11744729117911672,2.0
8.95853717149428,4.799507931806079,-0.9560853964917936,0.07364052144781526,1.8979591836734695
7.27009095182393,-7.115314147671931,0.9096943312593999,0.05916498548657479,1.8979591836734695
-9.894877644285884,1.1611132813557499,-0.044958203908696995,0.09714286040347239,1.978723404255319
2.8505906585971794,-10.403668213613447,0.1120499126675858,0.0678112399920675,1.9183673469387754
1.5405644323849021,-10.58879378160107,-0.28565989725097873,0.06550247448091313,1.9591836734693877
-9.97739732521631,-0.5526272199922527,0.026678822296542826,0.12481560998105082,1.9565217391304348
6.762192667952889,-7.125133118914236,0.9016256819327395,0.088479293123839,1.816326530612245
-9.870430985982868,-1.4050799162966396,0.06392647457825283,0.09372749754699561,1.9583333333333335
-9.007877332524254,-3.9355913968672636,0.11381156744269344,0.11483914566830322,2.0
-1.8182914121768463,10.27101030734145,0.4767843234056667,0.06531360914912064,1.9795918367346939
-9.98799936571048,0.5532144448940571,0.027463612821537618,0.12512691841488643,1.9565217391304348
-5.172273884450118,-9.044044670093191,-0.2766830214295411,0.06353380000214377,1.9387755102040818
8.54848787239135,-4.579825317803174,-0.921703593054015,0.08038768975293241,1.9183673469387754
4.558080908567374,-9.390996730618083,-0.7251540852989197,0.07031326941041777,1.9183673469387754
10.090331574967546,-4.188639847467168,-0.3253304248352019,0.08426813647243389,1.836734693877551
8.946544156755538,-0.9941105810139015,0.012276734837168376,0.08130549426248339,1.836734693877551
-1.6806961526702084,-10.22463685784323,-0.5366230301833589,0.06671118886381294,1.9387755102040818
9.39381866427456,2.357824671387193,0.9412015530950945,0.07210205093835373,1.9183673469387754
-5.131235953950429,8.02868483743167,0.09099514489526808,0.053564152840607594,1.9795918367346939
9.755142190107671,3.3630649690083683,-0.9333850215102407,0.06094443595468004,1.9183673469387754
10.915462799082148,-1.2128903490670702,0.17707552391264772,0.07186175967036672,1.9387755102040818
-3.2167830464327625,10.025929415832765,-0.2589366466537906,0.06373099002589326,1.9795918367346939
-9.986344973527792,1.0475380765279745,-0.03218915385639921,0.09946992830911028,2.0
10.798079176437705,1.8773844753764475,-0.2662327107578622,0.08123697718606736,1.9387755102040818
0.31423461091219296,-9.28959527822537,0.14053309111223272,0.056556199436556515,1.8979591836734695
9.97546842227906,-0.2453634227903514,-0.9996929263250083,0.06383028044038824,1.9387755102040818
3.11587365157799,9.51003320878142,0.8097046840107032,0.06698784055521355,1.836734693877551
8.675240347758947,-2.7540356577723832,0.4122755803762073,0.07263747495974454,1.9387755102040818
-0.881253799284208,9.859422283649446,-0.6672559442608091,0.06601642241217608,2.0
-3.1024366170557798,-8.91016026818381,0.12716920354106512,0.058800679935384605,1.9795918367346939
-3.105691751466423,-10.105155460219569,-0.16230932658213973,0.0549281927350312,1.9795918367346939
-4.607823917073878,8.794630505644518,0.5126967384896041,0.055737946979446285,1.9795918367346939
-1.2932815583588837,10.207096369538068,0.594812095426683,0.06700523860371548,1.9387755102040818
5.14257451548065,-9.389830349542924,0.49190202237029007,0.07173118791881883,1.9183673469387754
7.670397030557168,-5.137994856202569,0.5709081716633609,0.07695354037289687,1.9387755102040818
7.50023032215692,5.158726806330896,0.32784356132922526,0.0732433098160322,1.8979591836734695
-9.68287172360442,-2.4937548312397615,-0.12569384727888397,0.1064297542082421,2.0
8.112405661224152,-4.218649982163309,0.4587341287543049,0.07207302621357846,1.9387755102040818
-8.527793586737312,5.636677574731577,-0.18293697089905775,0.06889072566136434,2.0
6.00957435677291,-6.819059037800016,0.03361044234217842,0.06769444006300478,1.9591836734693877
-5.345371261141121,7.92717471958649,0.1666021034071398,0.0628311179513505,2.0
7.366857489746368,7.573538849893589,-0.7272391882347295,0.06566905901576055,1.9387755102040818
-6.886589836491019,-7.34613388397809,0.3914559979243402,0.06533488344344142,2.0
-3.337429753738616,-8.875958148279972,0.23747985938566515,0.058840590398297976,2.0
10.634795243129009,-2.3929525891356613,0.42018698067177485,0.08239014631391826,1.8775510204081631
-9.515914032239035,-3.3461877664512953,0.1439661305381767,0.1251787709076371,2.0
2.588967671475289,-9.012536105055295,0.49994816168472406,0.06939691161594963,1.8775510204081631
-3.441140037212187,9.882912375474099,0.34566813446771366,0.06267156131490738,1.9591836734693877
-0.7824447469661558,-10.161517347953014,-0.6518464040820618,0.060636095000848204,1.9795918367346939
10.333565614875246,-3.5624752409634253,0.3271696434418045,0.07990107653378127,1.836734693877551
9.283441589708932,0.34259914544481757,-0.7037191329643638,0.06881714178507073,1.9183673469387754
2.9086822250091,9.260994524297423,0.7509944539847278,0.0683907477531326,1.9387755102040818
6.058092382874435,-6.874112401772615,0.3597344122008353,0.07471157168282164,1.9183673469387754
9.113407299485264,-5.785116134261468,-0.5393159377755314,0.07223457903544955,1.8775510204081631
9.480079528371212,-5.229948076764169,-0.503828148042578,0.08021344188668013,1.7959183673469388
-1.0805217770627684,-10.615179791339044,0.020603022256789005,0.0622181865778055,1.9795918367346939
-8.688041124813763,-5.004180234448233,-0.2569961703628912,0.08828267567113819,2.0
10.373426179329382,0.3828242909733838,-0.9246020583066682,0.062290324596033377,1.9183673469387754
-4.188216312488013,-8.495605484456064,1.293526405086447e-16,0.05197527143207118,2.0
4.108331708729016,-9.644716953184725,-0.6799977508495937,0.07056992121379758,1.8775510204081631
8.623023634260596,-5.473824609539454,0.9362003941498589,0.08960824005919564,1.8775510204081631
8.833854952303026,-6.237384825850852,-0.4958811038346044,0.06686884934770627,1.816326530612245
4.202617617502186,9.22973786250681,0.8289609533437281,0.06969210667902925,1.9183673469387754
7.44620816923805,-5.257598873391471,0.3545702827152963,0.07832994218816329,1.8979591836734695
-7.59857318434072,-6.175149826292247,-0.26162249625586564,0.053899406606058076,2.0
-7.237489128115125,6.826661565680372,-0.36562704242744504,0.05479473094974106,1.9795918367346939
5.484171497888212,8.698302973037285,0.8286574065749798,0.06982636548961277,1.9387755102040818
-1.0653101934069065,9.326034648448493,0.2590285598100323,0.07350833166642533,1.9387755102040818
-3.435768907037892,8.807224865791602,0.14070557172638737,0.057418883903562534,1.9795918367346939
-9.009827245459967,3.9364433246068593,-0.11692575697282383,0.1166565696910557,2.0
-8.353056162792251,-5.975196497819886,0.14261528826712305,0.06051584703242783,1.9795918367346939
-10.000103493372777,0.06148071915815392,-0.003060014210166671,0.14699829086729102,2.0
8.57870006115487,4.46113451068647,-0.9133766806574526,0.0751306330397637,1.9183673469387754
-7.184553803607734,-6.450363342408852,-0.09558481000339729,0.06285500002109365,1.9795918367346939
-9.695151565948564,2.882103238388852,-0.0873237842503339,0.11487650571223888,2.0
-1.7570281829964154,9.260143248287502,-0.27673229735570176,0.06364330243983513,1.9591836734693877
-8.443393193322441,5.884235288473689,-0.0693688762490432,0.07090561654476024,2.0
7.235159291566452,-7.438145784157653,-0.8407210305912104,0.07196017224358542,1.9387755102040818
-7.8729797324398865,-6.2389961258795275,-0.32568693180857805,0.053707300575048085,2.0
7.031141685860382,7.593358505002817,0.8474099377385463,0.06101073665210537,1.836734693877551
-0.8071848506874545,10.482814147668227,-0.44449567402973217,0.0669067915544922,1.9591836734693877
9.182428444811551,-0.11291156019723037,0.5767786051002356,0.06577898409926243,1.8775510204081631
-4.861090156527974,-9.278022023124056,-0.20724368111685856,0.05495623262209826,1.9387755102040818
-6.225207711875265,-7.332030772989801,-0.17521518081567913,0.05212759067426955,1.9795918367346939
-4.861090156527974,-9.278022023124056,-0.20724368111685856,0.05663650318664107,1.9387755102040818
4.627157944570943,-7.97667682907169,-0.38076912972821214,0.06373659542151065,1.8958333333333335
-5.073234444559242,8.870868009598292,-0.4514111133378531,0.05853849575177889,1.9795918367346939
-6.038987201238438,-8.497311714981143,-0.17323215082684865,0.05719474278126472,1.9591836734693877
8.167724445818344,6.7214811630592495,-0.7431121617855664,0.06494547687526507,1.9387755102040818
1.0033816298958707,-9.29006773411839,0.3513984016789277,0.06061829323324339,1.9795918367346939
-9.999850606271583,0.18445608564530774,-0.009090281603836625,0.147820944450924,2.0
-4.872505569118773,-8.519881005310099,-0.4663326942676505,0.053066963111134624,1.9795918367346939
8.850663573056615,-3.2969013897850026,0.8125730784492236,0.06356942248396769,1.8979591836734695
4.776803977283814,-7.786973851575783,-0.11766470312248983,0.06810926560991029,1.9387755102040818
-9.657450572886116,2.235505298570961,0.07265366514353364,0.10449024520563187,2.0
-6.584199361589498,7.3791280124896,-0.3935914805080599,0.05305794926313246,1.9795918367346939
-3.0993986059689522,-10.084679115921814,0.2244462824275555,0.05750820898276635,2.0
2.1914581473007635,-9.33644420219743,0.6680630380706897,0.061954095145701514,1.8571428571428572
-9.626580283338827,-2.6058829318587926,0.12901056954412476,0.10993460303215746,2.0
-9.072955507937563,-4.647520206669426,-0.1316963806716697,0.10420990257550464,2.0
2.2691606233075996,9.667486267729902,0.7806322915881587,0.06747247218736499,1.9183673469387754
-0.9039995795624804,10.11390090617198,-0.6570406043527167,0.05784478423590471,1.9795918367346939
-3.532536503609362,9.055278214484922,-0.48973445505388186,0.05621032980816048,1.9591836734693877
8.930506111272203,2.835072146300981,0.7611202631863678,0.06360696482869482,1.8979591836734695
-10.001331039220956,-0.18448339353995832,-0.008708941754798352,0.14436444536437087,2.0
-10.009812728004176,0.4310435922682734,-0.009926879100225027,0.1346835088386908,1.9565217391304348
-9.664529516641597,2.1122918228168346,0.00330034563682594,0.09746741433933195,2.0
-8.070996079915066,-6.39591552193335,-0.13901958491756464,0.05691600379000381,2.0
2.360321567297047,-10.055866519493073,0.7112722403469062,0.06786830248671089,1.9795918367346939
-9.989511868438411,-1.1722181235260545,-0.0060896535768740654,0.09656113907803308,2.0
5.614168728375935,-8.003310288306865,0.8584873672299129,0.0727882759407281,1.9387755102040818
-5.848910867176716,-8.229859937664555,0.44836242312786184,0.06283416001597587,1.9795918367346939
-9.25716383215779,-3.9096711838722658,-0.19236005965383257,0.11724503383545219,2.0
10.095819273287594,3.480512684465369,0.715369012680107,0.06724248985214765,1.9387755102040818
-9.997486228064824,-0.061464628189346275,0.002011067752132902,0.14548550881309358,2.0
10.687604895608427,-2.267142594234347,-0.36429589531723516,0.07359367651629009,1.816326530612245
9.42903302715207,1.6393582537914824,0.8989582020088129,0.06974324299710029,1.9183673469387754
4.371636895020041,-8.731893851682516,0.8177174719782091,0.07451540416722992,1.9183673469387754
2.711376452220683,-10.395450957202101,-0.27166361545506645,0.06719780283162499,1.8979591836734695
9.219359639611099,-1.2546196003044845,-0.7151815732807217,0.08306326785429803,1.9183673469387754
0.46491828628442333,10.07577492006463,-0.7180286342457578,0.06127860369707382,1.8979591836734695
-5.613157848962684,-8.107435188193476,-0.4427698451818278,0.05379138031360205,2.0
9.08520061375019,2.2803623230528403,0.7643847188655555,0.07392842252781037,1.9387755102040818
-8.195220106041466,-5.273222556173803,-0.12079117755355341,0.06900480639582314,2.0
-9.099196482613035,4.660961853103185,-0.07095199298876086,0.10005983983904924,2.0
-9.158642222439246,-4.1363023575392495,-0.20464724718966126,0.1115591429962932,2.0
-2.573016579884481,-10.119324479606995,-0.4266431210190558,0.059937643046593436,1.9591836734693877
-1.1539863835698712,10.102331756155165,-0.6442210739647062,0.05954732103461455,1.9795918367346939
-9.825493688351264,1.6461212494311719,-0.07390073141460721,0.09841951522036788,1.9591836734693877
-0.02868783602850784,-9.332488105999495,0.23010813544345768,0.0565634124123735,1.9591836734693877
-9.618614082729868,2.3514837767324934,-0.06838074739973951,0.10093278184549895,2.0
-4.2825585529830645,9.560722996306428,-0.2626290027465212,0.05598725529310383,2.0
0.8818785573499721,-10.601009448047622,-0.36726358341039383,0.06395701267434653,1.8979591836734695
2.1180580549401546,-9.023731925394404,0.28259245691836543,0.06626216770132873,1.8979591836734695
10.048212246545612,-1.8745758096555123,0.9707852915103928,0.07909825048619513,1.9387755102040818
-4.421101739937619,9.553397370313462,0.1117493843751858,0.061974070375821394,2.0
0.31856709032281555,-9.417674677751398,-0.4290048307971823,0.06626465925412772,1.9183673469387754
-9.94382276132298,-1.5404979858803487,0.04466689057754837,0.09819283480193246,1.9791666666666665
-3.2802033734072027,9.807390574321571,-0.47418079000608593,0.07243308424205941,1.8979591836734695
-9.595497068494193,-3.1112452493364753,-0.12945026406841445,0.11511558169981838,2.0
-6.829373556341775,7.846006393060344,0.10088355307627225,0.053095586205325784,2.0
10.508952661228259,2.914197236046345,0.4022797858683348,0.08063551014659041,1.8571428571428572
-9.433257876676896,3.317122453794322,0.1682630121369648,0.12167524738393241,2.0
-9.99437902974333,-0.3073205592939855,-0.015343015767941903,0.14603230378991564,2.0
10.234949321107333,3.528477478913317,0.5387620418235618,0.07349796411583046,1.9795918367346939
-2.335570524233314,-9.185481416829353,0.32257325292792516,0.05714671955846533,1.9591836734693877
9.772354403390246,1.3298740753031666,-0.9881838512966002,0.06500083533859802,1.9795918367346939
-9.705008599173498,2.3726048345136355,0.11924470155661407,0.10120480290377956,2.0
-9.895366538824005,-1.2847025756606234,0.06078956328545375,0.0973878575081306,1.9574468085106385
-6.696209690911593,7.886775476181928,-0.23800640775736517,0.053431272429108174,1.9795918367346939
9.380854878985991,3.6263613834978154,-0.981363299368997,0.0602902138837579,1.8979591836734695
-9.978696213541493,0.675862328590863,0.03377124431342677,0.11669664493220078,1.9130434782608696
-9.538665084388068,2.5820845829484074,-0.05863981873966281,0.10643211530671443,2.0
2.9084946761278445,8.877086830376388,-0.4711068439560502,0.06621172159924876,1.9387755102040818
9.978191763279854,1.6087006476501773,-0.9910442129430415,0.07110072201350377,1.9183673469387754
7.962896576607564,-4.266096634748317,0.08337849930080386,0.06731091505351836,1.8979591836734695
-8.974511929373543,-4.1867496788478205,0.19361354603767253,0.11063466133548061,2.0
-2.201048175809923,9.124765678099894,0.07965281561207802,0.06683288377305295,1.9795918367346939
9.584749914200968,0.3537187257738211,-0.912471033516567,0.06752636041506924,1.8979591836734695
-9.70501505708041,-2.8850353843733183,0.07185934240382683,0.1202035821781184,2.0
8.19009623897095,4.259050988734314,-0.5939095668685764,0.06588137712669245,2.0
8.648090680703351,-6.597280191663135,0.3578337523596064,0.08000762130870058,1.836734693877551
8.400139641180465,6.741235200687583,-0.5441285589346426,0.07523349352238695,1.8979591836734695
-0.8808887616570474,-9.855338261409228,0.6666207248199785,0.06039037604738447,1.9387755102040818
-4.189428038419232,-9.052782125280027,0.5379509329168981,0.05264957594027756,2.0
-4.341953323168294,-9.382368445600392,-0.4189622770189028,0.053930460525912424,1.9591836734693877
-0.02915171004451139,-9.48339174100122,0.4812745769715914,0.06648578557685529,1.9387755102040818
-2.476384319087107,-10.266211748080428,0.261557584390959,0.06114453486402655,1.9183673469387754
-9.700359592024329,-1.9954796780338462,0.03064118287995894,0.09366428435297536,2.0
-5.227218939988234,8.40485149922615,0.4748501869439964,0.055950946223234266,2.0
-0.9451137710113143,-9.28491476574168,0.065833767084271,0.0670556035814691,1.9183673469387754
8.939985196975725,-1.1048216994354243,-0.1102283819956853,0.08076050117816304,1.8571428571428572
-4.931030924144018,8.150390432548688,-0.12832080397855553,0.04867419076881838,1.9795918367346939
-0.2911309733671731,-10.520493313479461,-0.4593984258436475,0.07905382057614899,1.8979591836734695
6.6761140273514314,8.163612301844955,-0.7201179314480398,0.06402961047414532,1.8979591836734695
-9.825119533586365,2.2743172859813483,-0.0752990582367808,0.10795996856796652,2.0
3.480560931375289,10.197586050911788,-0.24609636727843717,0.06400053705307057,1.8979591836734695
-6.962404989531449,-7.427008203182945,0.3543795279218412,0.05710570033060133,2.0
2.4490415115863016,-9.885836533366307,0.7655896585747153,0.07561388266134657,1.9183673469387754
8.021911211163568,4.819677634550878,-0.7190201476480222,0.07664639272952056,1.8775510204081631
6.940091841140482,-7.68238688252369,-0.842963661748466,0.05889997425242427,1.8979591836734695
4.6020524696031755,-8.916537485307867,0.8533206749866342,0.07599186443187697,1.8979591836734695
-9.921329616546855,-1.6621771915411112,0.05762101779327567,0.09559855004276098,1.9591836734693877
8.94617226457231,-5.374986738620912,-0.8590081623738887,0.06808605430754325,1.9387755102040818
7.741158986612409,7.576353366391134,-0.4068648644575111,0.07678811233016229,1.8775510204081631
-8.108150712523997,5.800008140382734,0.303936159854849,0.062179969658249186,2.0
-3.441140037212187,9.882912375474099,0.34566813446771366,0.05841503224140209,1.9591836734693877
9.182428444811551,-0.11291156019723037,0.5767786051002356,0.06211785625222023,1.8775510204081631
-6.643718137668623,7.087055289413847,-0.27631267909103346,0.05914603585134407,1.9591836734693877
-7.537551057883046,-7.1096908327383534,-0.07438171208362832,0.060290962567683064,1.9795918367346939
8.808793114708017,6.383429024873357,-0.3647014770980988,0.07318112343755989,1.9183673469387754
9.674496668206205,-2.6827974546543456,-0.9900759836626479,0.06611822654172664,1.8979591836734695
-4.3023470085566995,-9.296784606070032,-0.48005303467203253,0.06132580637167748,1.9795918367346939
-3.68663511058348,-9.804676461837902,-0.3138800802502462,0.05304672589287453,2.0
-7.811345491496241,6.190153654091565,-0.3271375298712274,0.059453135801103875,2.0
2.048231114925638,9.235241567201463,-0.5623886964234776,0.05935100624473725,1.9387755102040818
1.464624729815785,10.066835833308273,-0.7362877593528412,0.07164544313322997,1.9183673469387754
9.700553107031425,1.3201029721831623,0.9753556070058369,0.06789745751488907,1.9591836734693877
-5.557314779581949,8.46417167475511,0.45806746086158406,0.06603013557426048,1.9795918367346939
6.177121875778908,8.579482019109998,0.6819960406683175,0.07046225641035692,1.8979591836734695
4.266443851639148,-8.2662913522544,0.4925796643691305,0.06766476966984519,1.8979591836734695
-4.005733882346885,9.56656038924218,-0.41107298832877937,0.058734703761525724,1.9591836734693877
-9.1182376586959,3.719558086294906,-0.11766490063165809,0.11501618322303246,1.9795918367346939
-9.9992827425062,-0.5538394075919902,-0.02348983082852703,0.12590596097777246,1.9565217391304348
6.493435996279272,-6.35519380947176,0.14737608633371835,0.06552285425098757,1.8979591836734695
5.4498830023545946,9.394958198269268,-0.09569779972760714,0.07558975024859757,1.9387755102040818
7.775350189689891,6.72597478739674,-0.8940367123380802,0.07985878771773003,1.9183673469387754
8.036831137063269,-6.781209820136092,-0.7851216684513457,0.07630778278719551,1.8979591836734695
6.806018203679352,6.186501696213694,0.47544136758558314,0.06086869083702143,1.9795918367346939
3.805696167149264,-9.935471793392512,-0.519626123024177,0.07425899137985499,1.9183673469387754
-4.956041514827965,-8.66594883571323,0.50148687672139,0.05737789131670729,1.9795918367346939
10.616094576709001,2.526275158478887,0.3920304534412554,0.07063712668384586,1.9183673469387754
9.398919685727703,3.3701182017568803,-0.9851037389935803,0.07126148724958309,1.9183673469387754
10.412304624632021,-1.5475863077767573,0.8468584933175021,0.0773588393635526,1.9183673469387754
4.866327819587588,9.428574468837109,-0.5973391413528716,0.07417206749412213,1.9387755102040818
10.372657002839725,1.935103620652689,0.8289978814988027,0.08533372202671625,1.8979591836734695
-6.506576651134764,-7.475157359687071,-0.4045674155023493,0.05076296006697369,2.0
-9.99654927474097,0.30738729289539474,0.015316316777488846,0.14639464955886153,2.0
2.7604897035228886,8.789162256672748,-0.17212268829519053,0.06806649952953181,1.9591836734693877
-4.823351979794678,-8.198348554886971,0.09104528304616366,0.06185774777633967,1.9795918367346939
-2.9745090343118163,-9.678319232858824,-0.5809157166895978,0.056658315069715935,1.9795918367346939
-3.5985740169856446,-9.93978414725245,-0.05991111128900918,0.06158780579485266,1.9591836734693877
-8.393095113342508,-5.849182350586764,0.1918242156013753,0.06122694110540256,2.0
-4.008163093854138,8.661093323121282,-0.28581049931081653,0.05334279003524486,2.0
-7.658273906149419,6.707454463023887,0.3022422742766324,0.05291220217638794,2.0
3.5760764435568326,9.336007152296865,-0.8239191130278809,0.055848762584743465,1.8979591836734695
-9.997365856256204,1.0486941345577705,0.0012843855332747413,0.09958080965649872,2.0
-8.495437997023506,-5.766624623931984,-0.12091768677738444,0.05896046376363782,2.0


==> Data/Pinched_torus_S0.50.csv <==
x,y,z,euclidicity
5.325624647528281,-8.926053238614825,-0.7751735566863102,0.13723335891962052
-7.175033614701041,7.109169428731157,-0.3670245184458342,0.09820373870432376
10.250229860689078,-1.266744421245935,0.942605652844008,0.1260637354105711
10.469647570745009,3.323686904143275,-0.0849514160080228,0.08597164407372475
10.635894315348853,1.049607416449143,0.7244619788050661,0.11503493700176477
-6.295078390269842,-7.2321750871290895,0.04576487848673529,0.09271976701915265
1.3811043349398122,9.492773353798418,-0.6372649883629413,0.12557976882904767
5.979668322192613,-8.98653359725798,-0.3824546435163981,0.094164944216609
2.673319447166324,8.8926475879611,0.36584825162793433,0.11608202584087848
-9.04236472849788,-4.773104210829431,-0.08532267187026484,0.12178631402552127
-5.512137311071339,-8.174488432798963,-0.44795696131732715,0.09571837916970254
7.054178129528572,-7.075895825951473,-0.9235458986998614,0.11891444928944112
-8.168705496109263,-6.311398693390536,-0.009927827796635338,0.08628901541233062
-9.858636794785832,2.1547161555965415,-0.05642991006691693,0.1889661106467247
3.904106814444401,-8.301947991522352,-0.1751934630067725,0.12422062709927559
3.9660106948743694,9.310604229958932,0.8255428789032992,0.11987337037920952
10.491020746954984,3.189020612724993,-0.21713769610288577,0.09790054015815258
4.116335759694202,10.002878930423043,-0.1523690034501266,0.12672743178904056
4.969051837056061,-9.627603610388379,-0.1823473899114353,0.11259310770779848
-8.884533706310878,4.14477343551832,0.09154007529954168,0.143885427005589
10.865127733911619,-0.5348157414028253,0.4775095269022303,0.11786209758371115
8.270269691995454,-5.393696123166309,-0.9501813180423369,0.10684920784085988
-0.14412470810064562,-9.376381289615068,-0.3237210467281062,0.11267223592847586
9.461687392800044,5.527533189808873,-0.1183881501740625,0.1099943670630455
9.058442599188478,-3.891539202396095,-0.9692851154000859,0.1447165147960186
-9.391848181472614,3.9665537808514353,-0.03640021229802719,0.1366553596407175
10.265351183899694,2.046006101725036,-0.8786473987857147,0.1267034633271396
4.9201250578334585,8.727214738184735,-0.8632525239490735,0.13831463873386382
6.523235911936986,7.779484459989973,0.8933144939273281,0.10138465702533722
-4.718302152618294,9.281338834452228,-0.32223377386424096,0.12274626284837722
-2.313482970412697,9.098614069833214,-0.04900695409693481,0.10221556462347507
-5.6713316755381,-8.63782722954593,-0.3384120913985931,0.09619503438472748
-9.393282265328791,-3.045679094586704,0.09316356977301529,0.1579295765608549
7.1085738470298425,6.622953771343879,-0.8860116955259687,0.10472260408103466
10.250652412985685,-0.6309982160383694,0.9623541784041421,0.13040225133299826
10.040443590095673,2.389289492335177,0.9399442923245432,0.12763889357447625
-8.476388485274326,-5.454140630401063,0.2705554559738621,0.08525876369327307
-1.5838507260986556,9.635470686156705,0.6029677866411175,0.13675141859799622
-9.403178007843877,3.0488876914596927,-0.10572595873584391,0.156913203522563
8.415212022272351,-5.341907504345662,-0.9597276126817094,0.11905107583850622
0.5859394255097639,-10.020881584772521,-0.7264587157397399,0.10357628960162402
-2.690121346160641,10.060283356447478,0.44682684625789076,0.10036547571420669
7.343130513295715,6.511646836760043,-0.9163316571905433,0.10655217185616493
9.067702477580347,3.3777490979884908,-0.9294197543884024,0.171816483810544
1.217494174345988,10.106847071164045,-0.7262436114443978,0.1101741698011756
-9.993049439350012,0.43032172979631067,0.021391689357567214,0.19641391649842263
-9.533614709484787,3.4847096800794564,0.08793272600382468,0.15721023600548506
6.037592857061439,7.2003159844803175,0.6761913422744723,0.11443004719913005
2.4897451449929644,9.086707116941389,-0.5455412458635398,0.11619181450456381
-6.259512317928883,-7.558878015146581,0.38284400359770127,0.08624608807265759
9.961026495666582,1.4805126023327337,0.9947883527557044,0.13282942026853561
-4.784889758390213,-9.13258366478718,0.4144365628515943,0.10291918225586415
10.813642000107764,-1.880090271756879,0.20074688583703934,0.13880459129810332
7.6149030781791875,7.828543497825955,0.0,0.12106475953012705
10.028938807479047,4.163154838343527,-0.47372830114330844,0.1088202876970172
9.981296280570787,4.288000430675719,0.46255798707302126,0.10821548756211996
8.154526107606088,-4.368761549386639,0.6163149618635807,0.10746440418064594
-1.1490020819194144,-10.058697732771044,-0.6541030847726037,0.12778960220515728
5.499816816187691,-7.255616280572943,-0.011011477195450332,0.13774956651031972
-8.117737287909756,-5.510244881014076,0.22510986992048895,0.08046986319124699
7.845241050288245,-5.116501373492109,0.7191304774951632,0.10294248232617974
7.160971789255553,7.008518080559441,-0.9257104274411594,0.10245547249913216
4.9772073103553565,8.828466041686612,0.8528633603702439,0.11662601120769978
8.205162224299574,3.766587539382516,0.10191876894883288,0.11466446988284588
1.4116908324778858,10.61775045119263,-0.2451797345415102,0.1047457230091095
7.173243459322794,6.683205498602211,0.9096466467339495,0.12324369557201863
-9.600642159986045,-2.725989459005043,0.13645112580170948,0.17989808216691017
2.4658985866937573,8.99967544165216,0.43021864879862387,0.11100563496351241
7.381258646299221,-6.545457612179918,0.9251917088914626,0.1190219746902585
7.718794006300825,-4.899827065274888,0.43253378984007573,0.11523196771740914
-0.4006149749130893,-10.019673850490012,0.6922849029656324,0.10869867315515876
-4.010545857245441,-9.578052427857477,0.39946529415792265,0.11055149212479591
-0.29590343120023455,10.692953873553106,0.01714505116230776,0.12835729535669088
9.50179892451449,-5.395369411058372,-0.275501879257168,0.11055831134319305
10.37169464115104,-0.2551092730247704,-0.9270113809248031,0.12266488986089825
8.969611656644053,5.540295265442662,0.7942645037858523,0.13123132593929768
-9.469115171980045,-3.5937230268710914,-0.12695234782442533,0.13326308336108922
9.30716196528366,0.0,-0.721093237834332,0.1126968927308917
4.251908736561677,8.238129374680799,0.4443109660922629,0.10539777603000403
-9.738265361008262,-1.8787785163383544,-0.047995923910515784,0.18759938929229975
-7.565563033207602,-6.626254186550989,0.3472897652023494,0.08838626489043236
-9.805443037508612,-2.525322202464442,0.00849421123789703,0.16473449122160674
5.102939106446254,-8.318627596411313,-0.8386901480361202,0.10892298426479101
4.4922197546757525,-8.703735148474028,-0.8289445013550677,0.1084693729877472
2.380621410511376,10.142351563123672,-0.662973655261308,0.11549825556576251
6.70973784628353,6.098985239966292,0.017202163487653153,0.12004471108317376
-8.997265527583759,4.891683899948069,-0.05113613007422036,0.1348010842129588
-8.81975332181849,4.247369343931176,-0.07123006714322763,0.14120558772236108
7.141836296447046,-6.177961081330222,0.7537002735561178,0.1064489534497261
-3.1114861029024152,10.124008851585366,-0.058358567998900504,0.13624991644173862
-6.6035937776794675,7.044253419767509,0.19841853235528142,0.08796387352049351
-2.8845116426846262,8.99032036393455,0.18863032697338497,0.08678832449018956
-9.862976231290707,1.2804973841347531,-0.03490622590985324,0.21838478729128838
-8.243948384457621,-5.162359722046044,0.04059054378567328,0.08769315425306559
10.10164259459338,3.0706589219060767,-0.8166896495142533,0.12450551066547633
9.380854878985993,3.6263613834978163,0.981363299368997,0.1400416361540556
8.974055489524831,-4.8078218215684485,-0.9529128997878981,0.10749927137047052
4.930514266773818,-9.552936558614425,0.4079176555213222,0.09201840184628964
1.4313831173076406,9.838355561780954,0.7540661434790896,0.12001082766801119
7.73361060106438,6.206335875266413,-0.9396286451571554,0.12620049297809602
-8.163262335921015,6.307193136694148,-0.0670292398184587,0.08347355384379625
-9.84013737242101,1.7732266797148244,0.0890164586102741,0.20198052793741225
-9.727822284902519,2.3781821465273887,-0.11873926734745623,0.1767084401100874
-4.736195024509403,8.281533485052496,-0.20089089869072374,0.08230394013226032
-8.36503088559431,-5.67810548458132,0.2723541790451829,0.07621829066425562
2.1769184205117567,-9.27449944270113,-0.6245864476374837,0.12562431082129477
-8.352486738233214,-5.374415927611826,-0.27372626925970117,0.08496354717761279
0.09759206080393013,-10.582345722951287,-0.4061527222195484,0.11632698386907578
-9.833147427063011,-1.7719670674625287,0.08862306418877477,0.20683644261211157
9.459450205846643,-0.5822942739753352,0.8519964568528116,0.1167991453781724
-2.789235890249651,-9.075486088691239,-0.3122746893595033,0.11200991302728652
-9.963277693119334,-0.9214166259101483,-0.045727551862978666,0.20382173750549554
4.524002277399735,9.320784656655617,0.7669666749302223,0.13344234861433507
-9.467959947912636,-3.0698925963482036,0.14895665821586682,0.1596595385670662
9.326983040515149,5.448838687744361,-0.5371943445294068,0.12236542996019124
9.807663267261589,4.35702328258358,0.6490344969462928,0.11506284147500992
-9.82294586753901,-1.5217717257806658,0.04805178889854171,0.18593110974878072
9.036785727696671,0.7797318973969428,-0.36595551028891127,0.11381378814578057
-6.315019039500613,-8.019432879941684,0.38425841300141533,0.09530459489673376
-6.3522033699333065,-7.670810114583502,-0.4236260422043381,0.08458835959434509
-3.24727368705981,-8.969441607724438,-0.3426713826850758,0.10361822407692671
9.163478510962983,1.5931881972551896,-0.709882278123638,0.11119024790823459
8.11627893411871,-4.348270747260379,-0.5594364680719597,0.11016922004520893
9.221269279612388,2.3145152132499613,0.8615136194485007,0.1459135552495718
3.7484699506525567,-9.437029492990332,-0.812888191254142,0.10650435065850615
9.18004488096197,3.164801368492102,-0.942735431817411,0.10904278032481671
-9.63716087290591,-2.8648641923483877,0.1334758854099798,0.1742759293317795
0.4284547224620279,9.285531402662727,0.16309814730203712,0.11994318779557943
-6.201289785169151,7.303860311416173,0.033530803461008264,0.08607397332787514
-7.4372860024039475,-6.19745992894631,-0.1188290981341377,0.0712371077388525
7.537287488184229,-5.048831786637974,-0.2329225890518936,0.11636738397181035
-6.013778722046659,-8.245233477317646,-0.4039657600186633,0.09945892913267017
7.777368241899869,-6.400244582549407,-0.9385390742119393,0.10867042046040297
-1.407138215369375,9.271282707869386,-0.1934267889487301,0.09798526417464018
2.9575716014638695,9.026875699220321,0.6361714185386244,0.1322501688823104
-6.391845352618191,7.163550570500937,-0.08728627404335157,0.0753045965358615
3.585794412043113,-9.02748269766971,-0.7762294856447357,0.10196845050901175
3.8332829164581588,-9.650551935542156,-0.7328913270237156,0.11993510942906141
7.114498962732528,5.70948970987439,0.3455530690734725,0.125994653403759
4.997719004936914,8.864849255762097,-0.8452042011450868,0.1163077238947153
-1.1061621798255907,-9.683664795194957,0.6156801366404541,0.10935770817101002
-9.108837592602153,4.665900404102356,0.008647859565329069,0.14824703320860863
8.869256320023878,1.6546319822082471,-0.18862923996866746,0.13060782097280024
-7.5112281216347565,7.084862087022666,0.1743302954519884,0.0721474065631628
4.671825396261861,-8.784977897159198,0.8557232992406242,0.11302356295287609
3.3155081977533265,-8.655745685608704,0.38013325094354544,0.11635773092508316
-9.749415605702367,1.880929704399742,-0.06356545600770329,0.1912672569975257
-5.052905635302464,8.124572931015543,0.22145002226814126,0.08705709148198366
-1.5438878121936193,9.392353402993368,0.4323874298859923,0.1063786594197154
-9.540876203620584,-3.3549654952346795,-0.12416381029280991,0.13948807783424855
-7.886159315601204,-5.789104161590007,0.2231854339161754,0.08774954676628113
-4.750150398976078,8.305935330910645,-0.2557687008971617,0.08704603739082813
-9.841600643028052,2.1509927126717447,-0.07788788974967686,0.18547959119081497
-9.98969270272382,0.30717645783091707,0.014318282082931353,0.2010234908759594
4.834359805710062,9.3666360194273,0.661088635265323,0.12071998052299023
-6.80146989602426,-7.622630221169542,-0.34713574633254624,0.0949579568207264
7.392445440285951,-5.219638228625087,-0.07025315640132217,0.13542508088052274
2.4781636703410226,-9.501310258061235,0.7703844685139889,0.11264783956110477
-5.3125016783167665,8.091304525866777,0.3504718918438848,0.0768594541400671
3.235813694551166,10.302553042483428,-0.10869871128909178,0.12353002712130547
-7.756854345838558,6.6270416284047995,0.28094602128879453,0.08939649485051632
8.882768181205906,4.481374575837031,0.9715063971067038,0.1397083366662264
8.742455895575132,-3.1347336424710988,0.6804108866150778,0.1331041894108057
7.818803631809462,5.813968837904393,0.9140255541679927,0.10327103529125452
4.470384427485681,8.162478004930922,-0.5091093358482671,0.13799167025834322
-10.002876513540476,-0.18451190118018898,-0.00800511434650498,0.18765666633844375
7.476082874115755,-5.142117971379999,0.2324828984389458,0.1261206740140915
9.946600841393344,4.56599659631982,0.24946446325649463,0.12290006309747696
-9.958080667131696,-0.5515573106051762,0.007391935411522161,0.17101924743503333
-7.763236548610949,6.799385380258911,0.14683143377415905,0.0922120013833046
1.892746598247795,10.321501144416317,-0.5886711046434003,0.0946934700012207
1.986096499023228,10.12706325984211,0.7027364492064618,0.15041860163211823
-3.1797969794711136,-9.910652851832591,0.4249232170578472,0.12849828630685806
-1.7723434495065509,-9.340859973916622,0.40528055003166275,0.10487985525280237
10.460895925369437,-0.2573033286306444,-0.8857185072800048,0.13875685427337886
-5.751733267000994,7.885954219070154,0.38481646302946043,0.09895540960133076
10.113297177087633,3.9095019394215735,-0.5062739845675177,0.10509285174310207
-9.510450773283475,-2.7003806752021258,-0.07814121231927139,0.18186639063060284
8.104650591182942,7.010832207819912,-0.6043130135138288,0.14330006685107946
10.550871612191429,3.0660149888514865,0.07297260638046439,0.11459380261600018
-6.116440189940957,8.385988202597018,-0.24755277329897513,0.09989569135010243
-9.727787181184091,-1.8767569880256423,-0.020887343082499794,0.19256406258791686
-9.548546663217177,3.357662745123471,0.11620603903963514,0.1513109590485692
-9.872115247422242,-1.9046018310341943,0.07822914052037258,0.18619012344628572
3.7812505905867475,9.188607069808059,0.8283764912561289,0.1365074624493718
7.706758951858231,-6.50270592905097,-0.9354950156090204,0.12919564597308636
10.044535001671115,4.169629039907308,-0.4417376715745096,0.11275262769311667
9.838078754860963,0.48426116214338255,0.9883786525000835,0.13155906960368158
-3.554547124199504,8.790896358330219,0.21116883116088175,0.11761643685400486
-0.830639293143052,-9.293149786294746,-0.08277550527406048,0.10942829456180334
-4.003770888266468,9.561872334077858,-0.415607915088699,0.0994004786759615
1.2189661226558448,9.168210064876492,-0.04160245173016508,0.08958095628768206
0.48780370297271636,-10.5717509104821,-0.42797036306665653,0.09907130435109139
-9.870475031233344,2.1573035355617627,-0.02869464958028883,0.1857623726502061
4.376831065187561,8.230265668327048,0.5240828578207559,0.0935835924744606
2.7229709111277454,10.43990425650139,-0.058326948520803744,0.1000007102265954
-6.214069491792453,-7.504002050058227,-0.33913734940895074,0.08603433761745691
-3.3965280439130416,-9.033131179303467,0.4493735055517114,0.12626067623496057
-3.749308186804582,8.954160271358754,-0.4704152967277339,0.13245786260813475
7.775873499414285,-4.671854699921058,-0.25750439895684013,0.13810019254684447
6.430775645076821,6.45057407242853,-0.24132592014527232,0.11152765084058046
8.608784898279096,4.47677936412423,0.9249504315598605,0.12098443437367677
5.08872326003567,-7.647578440720359,0.3379489469763502,0.10743871755897999
-6.735893790742961,7.933515288671546,-0.10224376880991459,0.10450368240475655
7.8835977103125545,6.014079284498871,-0.9436202157185075,0.11541870694607496
0.31579877522471234,9.335836057908194,0.28784397105618664,0.10847336122766137
-9.706686002566087,-2.499888029624325,0.12349582319077329,0.17019728403538464
-1.0107919077388392,9.930144917065439,0.6700915314361233,0.09517181061208248
-9.83875001596906,1.4005700529726939,-0.033742581993048075,0.197599464841187
2.967160245340457,-10.329074068884463,-0.2834276658153256,0.11568410228937864
8.457477181110765,3.882412960787392,-0.6876072586588243,0.13649866089224816
-0.5033465120710287,9.623290231295659,0.584560484209699,0.0974468433484435
-8.837108099846553,4.3903907593941405,-0.1862625313277699,0.1322928972542286
9.890921908824374,4.105862064856976,-0.6772962945044765,0.12099060107022525
0.20736358130241028,9.635370803577102,0.6159753713446335,0.10175841853022576
6.376363352511282,-6.718595569824669,0.5482504797646457,0.11856574520468711
-9.973976042478611,-0.42950038920506955,0.013466713995128353,0.19993524618446826
5.9067190198040915,7.596556824883522,0.8152208294038519,0.08228270856663585
-7.462940086952075,-7.039315065864461,-0.2630290328265712,0.10052165534347296
-7.027781668636443,-6.628857903620511,-0.14571228639664616,0.09273503050208091
-6.389591388850462,-7.161024479435919,-0.07002377398942682,0.1073005985841155
-8.872000873656846,4.40772594529155,0.2085446637699234,0.1428695560246706
8.383096200611977,-5.036682681073644,0.9381386343223156,0.10280642542988062
10.803269690042335,2.0154379236067563,-0.10996776183598547,0.13568199060857297
-4.768626481797207,9.380331466890318,0.0064292414708309875,0.11614918798208236
-8.166491784932656,6.309688310535603,0.04355623720414961,0.09417962718755007
-1.3063779615788245,10.310458432420873,0.5317775153596772,0.12345375552773476
-5.493875227252834,-8.596095196485365,0.43593457320573764,0.10223275683820247
-6.25649865382353,-7.945117932969999,-0.42183054668250336,0.09203550327569246
-7.901544221215618,5.951279291228544,-0.2982471461055149,0.07060556150972844
9.059557144933093,-2.5122709410399326,-0.7896479419412169,0.1188534126803279
-5.634160953130022,7.72475587387984,0.11302224718555316,0.08415810462087393
8.490144966497217,-6.813465793652988,0.3238639263594225,0.13507984690368174
-10.012315924218756,0.554561288333302,-6.775275064416901e-18,0.19565380301326513
-1.3501618600153293,9.698216400268281,-0.6226455229177792,0.09929715305566787
-9.954829318164313,-0.9206353094212125,0.04601455042573321,0.18723693959414958
-9.93825152482719,-1.6650122157836296,-0.0313126744490452,0.2021290972083807
2.589819541259348,9.01550157552842,-0.5037687087071843,0.100605291351676
4.198301608990431,-8.134264856484652,0.11515580244894635,0.13089977979660034
-3.0873986065295513,10.045634075537379,-0.3060348755070325,0.12590065917000173
4.68199901461225,-8.071216392648347,-0.5506257754999286,0.11248672306537628
7.592787243431793,-4.9518563050685085,0.21042218707149762,0.09265018228441477
-4.866072353046229,9.287531192370352,0.18069377984731713,0.11119761895388365
10.467966054938508,-3.182012535071361,-0.3050808649903862,0.10773605912923813
6.148142648168386,-8.110918124043396,-0.8777484160904704,0.12345021188259125
0.08568779592381928,9.29151278529992,-0.05671372530797744,0.09707934383302927
6.528629740709999,8.18664275413548,-0.7679850992900062,0.12133287038654089
8.669987819364675,4.508606384705825,-0.9443086037782809,0.09360679309815169
7.9469391930559015,-7.4040464419289,-0.35145685048011854,0.15864385187625885
9.901772352245452,-4.545418035650571,0.3911286111083509,0.1289853623509407
-8.956708967047181,-4.313323706575718,0.2146107361381583,0.13952609669417143
5.297298757973998,7.9610357461750985,-0.765173688702058,0.10811028074473143
8.771973594850612,2.784744525896292,0.5847813137628293,0.1182538915798068
-6.576320621474856,-7.015160318294251,-0.10151386757681301,0.11159285273402929
-5.617311949921132,-7.903982745480867,-0.34408721290073746,0.08564381744712592
9.231223414295652,0.682273345852128,0.6676094005283678,0.11231668088585138
8.290433868451803,4.311229017853711,-0.7168019773227092,0.14045639634132384
1.2418252174037168,10.308827611562497,-0.6425246705339541,0.12168628290295601
-3.594603417675115,-9.559916417478933,-0.5277242360412066,0.12641509592533112
3.663963390976274,-8.601518167998526,-0.5221391200553235,0.10656798154115676
-8.010489666885652,6.189156169368685,-0.2987118039685387,0.07574202414602041
-9.897174992745885,-1.5332713090515604,-0.0752460872159727,0.20047743823379277
3.5978017959800606,9.392725191972687,0.8218646077891252,0.11252539105713368
1.1536197262497818,10.68108591681882,0.03658284319887906,0.12307929035276174
2.188850650655829,-10.477079567104264,-0.32809240244988785,0.1449507524073124
-3.5504153024064937,9.806762782271099,-0.3810184600449153,0.0944441295415163
0.3390428113418822,-10.022990434487479,-0.7183860876838618,0.10564417477697134
5.236162738971894,8.77610993403495,-0.8414392082223774,0.11650083124637604
-1.915407300330082,-10.094855706653389,0.5754884857904301,0.11051726451143623
9.599247688795472,-5.29569048847677,0.10102793379075745,0.11135517679154873
3.7457790617716764,-10.150976034823252,-0.025215560408043472,0.10440413247793913
2.866906903183282,9.980079032832455,0.7005899178295324,0.099750856757164
-8.13205171313861,-5.37510119842654,0.1390659524651305,0.09312444772571325
1.7241783905812778,10.10077618436042,0.7233146442338113,0.11079767990857363
7.697307524103261,-7.350326741298788,0.6693399337283629,0.13280999694019557
10.720892787802056,-1.5934519286244382,0.5396390070719708,0.11286159627139568
-4.06500830902111,-9.708120562476761,0.17732914095223512,0.10101433243602514
6.637045173363898,-6.183637436625428,-0.057170399010618725,0.10316050723195076
-6.648583688140129,-8.028713822992044,0.03397561831020975,0.0767837094515562
-5.956490451795637,-8.603331954391907,0.0028532055744464675,0.07937400810420513
-1.7994101284180237,10.164355313095763,-0.555784241117123,0.1159833774715662
-9.787558127155224,2.5207160708463494,-0.06605611058804779,0.17314284827560186
-1.5535674963292747,-9.451240462994308,0.4907942446215949,0.1188328006863594
4.972052420597582,8.819322406242604,0.8544564722025318,0.11300613287836313
-9.876968952021567,-2.0318103300557375,-0.05687413016613267,0.17801632598042488
-9.923905559070777,-1.0409883664695654,-0.04753760704841224,0.1947401575744152
-7.9978083322293445,6.499597165855265,-0.13585472720897668,0.08407918874174357
1.7810755741904845,9.081665981112883,-0.20175875938455295,0.08792521707713603
7.690642652497892,7.714319832086641,-0.23584051668917913,0.12168913148343563
10.693647313158566,-1.5894024194113292,0.5802181864092834,0.10731116183102131
2.5105108900427355,-10.133964719170038,-0.6529669719091763,0.11048168577253818
8.012921636716616,5.9583126639617285,-0.9492200039624006,0.14442410349845886
-6.017881113718894,-7.4517381293587475,-0.08946041249876707,0.08795315587893128
10.904846287467288,-0.6712683521341153,0.3775295261536124,0.11866559114307165
2.561436680178498,9.348356380242466,-0.7333702759332626,0.09449927229434252
8.615306533373754,-5.770939949619188,0.8825294645694433,0.11469674877822399
-6.045714867210041,-8.506778049810146,-0.14145949791068727,0.0907948885858059
7.143719456542037,-6.82169342842706,-0.9201323187738444,0.1245500884950161
-7.361752167239804,-7.294173973206839,0.11291478644388747,0.11224653588607908
-9.92922650024395,-0.795268604702404,-0.008770144486488883,0.19436933781951665
-6.608950725989658,7.9808537484274105,0.22363409276332502,0.09215463403612376
-0.7481818745156242,9.716549477510183,0.6298788507945674,0.10045366805046797
9.056952068237962,2.3920233585780384,-0.7637895172683354,0.10952570009976625
-9.151733333285534,-4.133182107419154,-0.20632855187929453,0.13972551880404352
3.979039033191559,-9.031545822020695,0.8273365385097073,0.11718042757362128
9.393751673794537,4.5951502196007965,-0.8601709863109469,0.12625244129449129
4.3342013746713,-9.837686434005995,-0.3726762540113258,0.10470280691981315
-5.531492603893894,8.8940934823175,0.1066300896783397,0.08229809403419494
-2.3138255153676632,9.099961252581764,-0.06403756199304936,0.09880740329623222
8.690247991021476,-6.629440306371014,-0.17946654034488932,0.13223131217062473
9.722705523250402,4.463217237132284,0.6833277637902851,0.11849587935954332
3.6185558314605775,-8.494919409642847,-0.32928927275193587,0.11945928324013949
4.292525532123278,9.74309141282022,0.5322435927294651,0.10314364098012448
2.8843672118874677,9.183577609709255,-0.7140460944988338,0.09980514220893383
2.51214264367808,-9.631586063404368,0.7899724024289336,0.10153524104505778
-7.430962406797515,-6.508365014212141,0.33018740507818356,0.10308035027235746
-5.530811039909944,-8.20218153472547,0.4571087448580903,0.08770315386354924
8.854657149017894,1.6519083879869718,0.07949879617640533,0.10946398615837097
9.695551612862,1.4410549310007705,0.9774387179033128,0.12251262448728084
10.919495023177177,-1.213338396555313,0.1528595520068104,0.15111877024173737
0.8839982074380068,9.24854361681265,-0.21085699283940432,0.11798998609185218
-1.0004253804092846,-9.828302868389487,-0.6593533998323532,0.08730209060013294
-8.766029130042519,-5.34037414594298,-0.054439889294681444,0.09565839372575283
-1.0699099479906662,9.366302235192704,-0.3393641129238003,0.09951411686837673
-2.241859801911837,9.293956216142144,0.4354449648090212,0.1013306899741292
9.963233787215387,3.1629211430207844,0.878146550024749,0.10883684426546097
3.7302582173680396,-8.466867938992339,-0.3772809524390856,0.10012967269867659
4.617861689680349,-8.683503649010564,0.841161080165385,0.1041264059022069
-7.1929049556488005,-7.486244784507187,-0.0883786917742835,0.08323984883725644
2.0168705042049084,9.093840133744859,0.3725276686904492,0.10958523392677307
0.08907097757178312,-9.658366375104668,-0.6230391652294048,0.10116138886660338
-7.070512566571392,7.542329828786334,0.20891249695232644,0.08557647280395031
-9.860382748867769,1.4036495252443455,-0.05808049521946591,0.2031600324064493
-9.990934277568787,0.1842916160791511,-0.0055480360505406326,0.1891225266456604
-7.361390275119603,6.447430669104648,0.2791660912662163,0.08550722543150187
4.345330223878557,-8.171030964294044,0.42325694134765457,0.11645133126527071
10.4609367193771,1.0323416572331026,0.857725487728293,0.10928185384720564
4.752955790110177,8.193537539615907,0.6873350902484253,0.10739698056131601
7.334164559753098,-5.314816492369994,0.12826840260139744,0.10521537818014622
7.679745331029824,5.42249417188769,0.7415152288629347,0.1352541459724307
-5.823065636578516,7.584743142534512,-0.062316291682851424,0.1001292773336172
-3.685800270796653,-9.115503901323494,-0.5333900145272694,0.0955391265079379
2.076046457533481,9.360657789221522,-0.6622759207706921,0.11543343424797058
10.040943008326071,3.324034735092573,0.8011933761561004,0.12574741169810294
3.4493262556170228,-10.106072556363838,0.44847900436613825,0.1352642472088337
7.632875706453784,-4.845286833905935,-0.04721067031597269,0.09116970628499985
-8.571535369116592,4.660220534160815,-0.0377263641383568,0.13333307702094316
10.897873193507904,0.8054542797536844,-0.37175527543161846,0.10385469131171704
8.99981093997413,0.11066600745326442,0.030734232414441787,0.09268994510173797
2.680481334160244,9.782828119948505,0.7820253600752701,0.1044564787298441
9.876496936448,-3.4049017652627445,-0.8791718016085862,0.1204719763994217
4.7740933104351075,7.782555020078484,-0.06966736344261563,0.10070443756878376
-6.055536166747968,-8.52059736103552,0.07021502998742243,0.10888233967125416
-9.496920810133187,2.6965390012480537,-0.052081289630804016,0.16723885111510753
7.406855902236063,-6.568156417593913,-0.9295265010784989,0.1166079207509756
7.601948788509984,7.62535290632211,-0.5140013122648258,0.13230607874691486
-9.632834631361384,-2.2298072038934302,0.015303495932872939,0.1767058051377535
-8.792192045976893,4.368075877010702,-0.1374774036242103,0.14337915010750293
-8.808526762047142,4.376191177364831,0.1588265231640393,0.1469978930056095
-8.881572229968604,4.9712299656741505,-0.17873371379767414,0.12704370688647032
9.740433301741025,4.1845248371331945,0.7732471485444988,0.12347980260849
7.038254616524906,6.557438377835623,0.8491977366261705,0.1293973614834249
1.3315213404750321,-9.15197351938379,0.08352333654257228,0.09513526558876037
5.7882353160416455,-8.47111979698635,0.8453319265463949,0.12933813828974963
3.23724869646949,-10.3071219654114,0.06435874501155842,0.11505156811326742
1.0337203010494702,-9.570966149618917,-0.6436491124318874,0.08822456613183022
-9.034571350157892,4.768990396789844,0.10566314417031888,0.13776926025748254
4.691645201442307,-9.666178734377215,0.4048312703853133,0.12023136384785175
-9.885613564105647,1.5314802114061523,0.07669191620192227,0.19282856896519662
5.986509133566526,7.50684501454794,0.8081054511037513,0.09097232120111584
-6.930175230777724,7.392627743699418,-0.3746246309406988,0.08808605246245861
-5.7234439645701745,-7.647853239404474,0.005504468733858623,0.09446802303195
-7.562411142182119,-6.301726194843356,-0.3025001259618407,0.07058787036687136
5.656872424833327,-8.97221945921417,0.6313855594605434,0.11714189946651458
6.670534161249256,-8.578889843644092,0.23471500964564154,0.14618391260504723
7.137130956440128,5.584779420475091,0.12171803651972367,0.14112946048378944
7.633748523635492,4.8458408910871995,-0.06489136139443122,0.11212483119219542
-6.411157095964054,8.14151844867776,0.24300878069355458,0.0765241401642561
-7.08487678732464,7.557652577969569,-0.17028208971691824,0.10106116704642773
10.772731656063407,-0.2649734528786967,-0.6306254822543994,0.12313545569777488
4.406675570066472,-8.04615195829246,0.24007658039570512,0.12942330092191695
-7.016085295870197,7.3022140953797905,-0.37088606437697397,0.09162278793752193
1.525082762803672,-10.482383297791086,0.4697244318196844,0.12327912766486407
0.6791266970270146,9.58957841918945,0.6212995078185779,0.10629197925329209
-7.911468659774491,-5.659315453793632,-0.1376082395931135,0.07758752316236496
8.8872760546947,-1.5451668598500716,0.18271512789577452,0.11692807245999574
0.09410358103610787,10.204074184809901,0.6802847359773264,0.10804014079272747
-2.175582452944702,-9.531849524976343,0.5822379887671144,0.10049917064607143
10.030046083047981,-4.0197615619409515,-0.5614038840331408,0.1338074030727148
-4.357324598893133,8.571262438455477,-0.3540826383455608,0.09041454128921032
1.546658718520691,-10.630681766148422,-0.14326874739135653,0.10313099540770054
-8.986407650837245,-3.926211174266342,-0.06665222156923517,0.14368984535336493
8.011691655559819,4.292238443838495,-0.33297515471926353,0.10666866093873978
-9.984835382189003,1.1716693617839247,0.02369836936143971,0.21597810491919517
-0.5086527087416796,-9.724737384223937,0.6365966912033848,0.09498395923525095
-8.491597673239328,-5.764017847718036,0.1307093676446323,0.08467606205493211
-1.2445209714017098,9.822258275396619,0.6536874277944976,0.12403945229947567
-6.27701846989605,-7.7726191307072785,0.4310123447922212,0.11193255227059126
9.929623452892946,-0.4887672799496809,0.9979930471161178,0.11046404581516982
3.696362258024076,8.389931546199325,0.09761928883560636,0.1324229074269533
4.805289433503961,-8.053941490284469,0.608241539494244,0.09423439741134644
7.774939016131153,7.609414235028989,-0.2909946055309055,0.12422373995184899
-9.602179973452964,3.113412115331676,-0.12442476627674243,0.15827438283711673
-8.512293504900558,5.778065986555879,0.05742354132937592,0.09395061571151019
0.7933747976323838,-9.537111040342543,-0.5971576073807969,0.09456327363848686
1.8966018446601236,10.34252452403496,0.5700666541763008,0.09688872564584017
1.0055779765609645,-10.520532392575548,0.4737128169487254,0.12286452990025282
-3.263173679437054,-9.371795158315221,-0.5742445847404216,0.11837836563587188
-10.010179594531568,-0.6779947144990461,-0.006811901850115939,0.20741075590252878
10.157511337648055,4.07084606610792,-0.27399750066098494,0.1336427630484104
2.879735965896696,-10.02473868315276,0.6730599796068678,0.10037226907908917
-9.527001056725195,-2.5789271698579004,-0.020977482422316732,0.17636701609939337
10.06845110795428,3.750531265457749,-0.6438563719193163,0.1282331733033061
-9.951767778977045,0.6740384515932513,0.022274338050029065,0.18585802756249906
-7.9626260109883225,-6.310036926639963,-0.28743044102733806,0.07690019488334655
-9.7548202215403,-1.757852234983701,-0.013088348059171046,0.19792455852031707
9.75284096003522,0.11992562705732379,-0.9691431944471223,0.10360536031425
-10.001482275838102,0.0614891959241781,0.0025799256461048058,0.18205779008567333
-5.757594428953421,7.693486208168975,0.21865574472115032,0.07727430418133735
8.932941638753663,3.3275502407899396,-0.8660625988586519,0.13236057441681623
-9.99251063353839,-1.048184836042604,-0.022082970450700505,0.19642694491893053
-10.011907706142114,0.5545386779857844,0.004738338308181428,0.1971150404959917
-7.436182082666061,-6.196540037155392,-0.11489781643271815,0.07319149360060692
0.5714966253196936,-9.773877228765397,0.6966531780796554,0.11069912504404783
-0.410979487048858,10.278897887839925,-0.6305489717575161,0.12681502662599087
-9.627143021025873,3.1215061372062887,-0.09921058250664383,0.1582955314591527
2.531582511370816,10.219022731848412,-0.5843974274776836,0.1094046569429338
3.185186465623304,8.631782853656281,-0.1850192403993019,0.12372187931090593
-7.767765815103818,-6.803352311857863,-0.13293444993296014,0.08965731270611287
-9.478527827848882,2.945024735221857,-0.13025820464195428,0.1667463219538331
1.947610134641466,-9.32236575401954,-0.6126426372857444,0.11800706561654806
-0.7171429040258891,-9.31345004037158,-0.16540243095396803,0.11548095237463712
-7.907717192262555,-6.1097509242705845,-0.32294094132633366,0.07635126043111086
9.002285850352187,0.0,-0.06757570267886705,0.10652114342898131
4.3312024493817995,-9.210152074345608,0.8253423182562964,0.11236138984560967
5.94069239738207,8.040727074984616,0.8928094032248921,0.10548893332481385
8.412338260755782,-4.115071310018288,-0.738771308991407,0.12296572029590606
-7.626376471815011,6.679517281498747,-0.32379795806351974,0.0886758104711771
-8.18279823693054,5.55440765058654,0.2723541790451832,0.07393370039761066
2.2544130833124827,-10.164892655390691,0.6622759207706921,0.1115735898166895
-3.9339028842470682,9.395012402949384,0.5220355161769027,0.0993978165090084
1.9415248156343987,-10.587497885366467,-0.08014589364980504,0.11354367054998875
-8.072802456831935,5.479743533884439,0.1649920756235906,0.08207187108695507
-5.230828941243019,7.966911344059045,-0.0727120859620076,0.0876894162222743
-9.329962739939456,3.6727775382575842,-0.18447280115661505,0.1562357947230339
-1.0721087165772916,10.53252884293196,0.3238090417689851,0.10213570967316628
4.997585974066458,7.926542223008686,-0.6085834359331111,0.12735184237360955
5.182050382257376,7.583964228348119,0.3440707157245496,0.10955784521996975
-5.332170442344668,-7.9075979321326635,-0.08042759135796461,0.09849831327795983
10.568992652598359,-0.6505942490707992,0.8075498322084579,0.1265398180857301
-9.997835953282937,-0.06146677830288576,-0.0023554651515371294,0.1890603119879961
6.021933450580788,-8.150686839328436,-0.8827048197690359,0.11234838545322418
9.449803195159179,4.914129512932838,-0.7208189303659648,0.13960061822086572
-7.217207891562846,6.479680504988899,0.19355442021708757,0.08210763845592738
9.197610812865829,-2.429172611461696,-0.863853214769186,0.1240310987085104
5.251969047705226,7.892912074035552,0.7121658030097698,0.09163783118128777
7.180184844628082,-8.147349787369642,0.3023266751970616,0.10848113894462585
-0.9359520292095213,-10.471383273139528,-0.4383896774426444,0.10787994861602783
4.4162551924791575,-8.063643397453335,0.3003183125546524,0.11465219557285308
1.9289105391746648,-9.23285889364072,-0.5290117847904243,0.09306640602648258
-9.364123886738419,-3.0362247780234157,0.007675957537320187,0.16175481721758841
10.532526521771869,0.12951301603269694,-0.8458894890172499,0.1162441112101078
5.085455263353288,7.850271352672048,0.5949198321835425,0.11202055871486664
-6.124165335458199,-8.396579817516674,-0.22618206445144068,0.09899591604247689
3.262607195048105,8.841591268949728,0.5845680104034571,0.10526884596794844
-9.550989008342812,2.9675387767242736,0.15004901778146632,0.16522566862404348
7.262955630633102,5.400646914291521,-0.017508292177587016,0.09884807977825404
0.4875591234148839,-10.566450347678982,0.4351063069796882,0.14229692451655865
-7.694925895168106,5.945341677898999,0.16805504733553872,0.08438952110707759
1.7888337135687078,-9.754844752521217,0.7637934139590778,0.10867765463888646
-9.634374684438892,2.2301636951629322,-0.024232843508835096,0.18361299455165864
-2.4849471229194924,-10.301710098083287,-0.16165422570333385,0.10304549004882574
10.2548967895731,-2.1753529942589336,0.8693361580748917,0.15399459049105643
-8.537951655700278,4.917730971150961,0.21238819137689854,0.09284840106964111
-8.776094418917626,4.632550719122681,-0.22804628393316922,0.1423530975356698
7.840248154434572,5.392594171819589,0.8230836812053681,0.11200835831463336
-9.639012338308511,2.9948880538202305,0.11731803454013057,0.1620355511456728
6.250932876375358,6.750763452325215,-0.447567283267256,0.12916461639106275
9.636698932901366,5.011319882056157,-0.4481713646474532,0.12113172173500061
5.707419770846594,8.352845724246292,0.8766403293221788,0.10356966897845268
8.164657630191563,4.374189480540958,0.6300223870885596,0.1311880461871624
-8.80077453397094,4.784854571971267,0.2458107488933982,0.13379966996610165
10.902512204414327,0.6711246732556254,0.38321218776919086,0.11423415198922157
9.422020257253282,-2.3649031997337633,0.9504321175686232,0.18011408299207687
-5.536180851447841,8.901631721089382,0.0536431735034328,0.09713513497263193
0.09033172963949748,-9.795075387513819,0.6802847359773261,0.13898882389068604
8.619798823826164,6.744961718336042,0.023246578307046763,0.1194694871082902
-7.647887113657678,-6.372952971376665,0.33744539325828155,0.07937125645577908
9.3606642285325,-5.6240193688524585,0.2859228626015134,0.10992060713469982
10.401679080791034,0.5120033418534639,-0.9098206025574661,0.11497399546205997
8.761349724182892,2.199076570733985,0.22381414545439654,0.21983437959104776
10.426575654751694,-3.0298953882562563,0.4941308825353574,0.13485007878392935
7.55112709988343,6.214063525088406,0.9150716931562944,0.13270994655787946
-6.690376327082828,7.879904957946693,0.2506060204501459,0.09521508760750294
1.2851738677741869,-10.668679994651786,-0.059734587304704906,0.11044632468372584
-1.595131968138088,10.50992665214924,0.1664645566805629,0.1306979101896286
7.761769132224969,-4.663380596767531,-0.1883590097621683,0.12298310570418834
6.556511708779756,6.908412849898563,0.7861243204338664,0.14184539765119553
9.094563236314057,6.091968765298232,0.14066047326898293,0.12918501608073713
7.866713976882816,4.993725448203697,-0.6758799232356673,0.11831189282238483
9.25180293799941,-2.266038170872611e-15,-0.6634765680969326,0.11307695515453815
8.950386076548087,2.9630079750741105,0.8047246427526771,0.10440874308347702
5.107616551093178,-9.326000578292048,0.5825865660886628,0.12767649598419667
-7.870335011276147,5.777487791395559,-0.20224519894572077,0.09027202218770981
-9.800203478694566,-2.1419448959561067,0.10264307242134238,0.18367442630231381
-2.7951529724971684,-9.094738815866702,0.3427469690539296,0.09271226696670055
6.471594366314141,-6.818937823249392,0.6967323791249458,0.09832872670143843
-9.581627769103756,2.467680169932997,-0.068017204512954,0.17199740163981914
-8.819411220569501,4.381598718562431,0.1705040148840376,0.14553368803113698
5.683989038951235,-7.1274968145544,-0.17610983496492286,0.11244380310177803
7.002549304788478,7.562479849772868,-0.8635296324301883,0.11693321209400892
4.4849918807933555,8.958308745485585,-0.850590821053005,0.13076506353914738
-6.24844468334965,7.934890208361675,-0.42509807474579453,0.08907660480588675
-9.386035031632218,-3.964098654764156,-0.061217910666520416,0.13289053943008183
8.417341631452599,-3.2538956244153883,0.12056882888054614,0.13436423972249031
-6.254053672950281,8.35687130653585,0.09289835455124695,0.08759869806468487
-7.136347844543879,-7.246883912989116,-0.3464215431556898,0.08573252778500319
4.893004285758544,8.934139895212576,0.8399256346678807,0.12612687837332487
-0.1434972145685233,-9.335558180992793,0.22868475138942834,0.13954278524965047
10.013364750581994,3.870871015362501,0.6522236652235125,0.08543744005262852
-10.002870058185325,0.06149772802155077,0.00030188855355768726,0.183588562682271
-1.6996873736168756,10.340171326913273,0.43534009829062487,0.13686773162335159
8.049991818670305,4.570995446522047,-0.6189444776772491,0.1313758010789752
-7.197055951167656,-6.957721025074148,-0.3747164764840118,0.07786846671253443
1.0150182503448053,9.397808387271438,0.5038793077840352,0.11984237313270568
9.326251580944145,5.760582448400469,0.01182800061048152,0.11412088721990585
7.994195206636646,5.944387914593781,-0.9485742273898531,0.14385262072086336
7.896057826874937,-7.177320670837365,0.648297537991602,0.12531017381697893
-8.734342558769889,-4.474069502307444,-0.14222453899007054,0.13496501334011554
-5.732316243285433,-7.659708668746217,-0.11431648197990353,0.09229827210307122
-6.20227446064898,7.305020059211535,0.048947281451721045,0.08374306421726942
-6.503096791796408,-7.659327688974293,-0.41727175456553217,0.09707117695361375
-2.9297123404253953,-9.532561832559065,-0.5936007431626803,0.09171763192862273
-8.473597055511563,-5.162220883262457,-0.25874393074938046,0.08496249184012412
9.92754607505823,-1.2268664974500954,0.9981060268063978,0.11572859391570091
-6.415866285279923,7.944549672458183,0.3755431390041139,0.0767237213999033
9.796225358368721,-4.0665521827476265,-0.7704948621635754,0.1356524321436882
-7.6706403209126615,-6.7182855151528305,0.2918069478060218,0.12103785306215287
6.746852841853423,-8.460285867731095,-0.3708373494515175,0.16693986997008323
-9.480415229884938,-3.465264302099961,-0.1468846094959318,0.13513573296368123
0.20004479365773703,-9.295295500352948,0.13106682559477398,0.09979547500610352
-7.597062453405131,-6.020343608857542,-0.11856454584295996,0.07653677329421044
-9.876929989080699,1.1590072158158724,0.018685215872715936,0.18951266694813967
-4.302840346260688,9.606001678429909,-0.13883390284260394,0.11208861254155636
5.633693380394888,8.466585788993154,-0.8649902783436106,0.1072722639888525
-9.594249567468399,-2.5971311157224495,0.11711676832030339,0.1752321195974946
4.297723247889428,9.754889087515098,-0.5161791991760317,0.11024795077741147
-0.37996688671491674,-9.503250046245741,0.4906628775783971,0.1205218242481351
-5.331220338403345,-8.811854540838096,-0.3895393353034241,0.10617233909666539
-9.20217131898635,3.492412370705051,0.08809697855400905,0.16100787509232758
-8.514959246029512,-5.77987546694295,0.03782311006456378,0.0804710727930069
5.5603253766416225,-8.583314719202313,0.8487286501933708,0.115749197229743
-4.110415174223793,-9.487404940221339,0.43119839063736237,0.12903001796454192
0.20039481921866092,-9.311559812770051,-0.19942971107634808,0.09424231916666032
-9.040536976249593,3.9498605757343115,-0.1542530767394023,0.14813732519745826
-9.78257688395857,-2.2644695194367053,0.10573115758106282,0.17416868798434734
7.157329879130438,6.346884939972331,0.8281495030048264,0.11848663184791804
7.480369047879993,5.281719095789221,-0.44493341803589953,0.10947680626064539
-9.208342098426753,4.434503835899184,-0.030005272243484687,0.14308045655488968
-9.805332716194002,-2.525293789993519,0.010035577190691066,0.16649922784417867
7.42214971622713,5.662059188588538,-0.6750285768584972,0.1138602264970541
6.007830691736939,-7.346429426089795,-0.7460833434290667,0.132030530795455
7.003458133726059,-6.365969694326589,-0.7635932634106343,0.12363367646932602
1.4534252231394025,-9.194858096477823,-0.31719485662395247,0.118784966096282
-5.419669137124714,-8.03735831871227,-0.3560487489450828,0.09187670631334185
-9.698101979240333,2.625243614585339,-0.12307596112113296,0.17371572837233543
-8.90476625571074,4.561367139172846,0.23443710527799158,0.14412150405347346
3.8030767827315546,-8.35227112488535,0.17450643660344065,0.12016661759465933
8.311073911368283,-5.133533669519602,0.9337479041604081,0.10852256361395121
2.3538863084953205,-9.024829310865819,-0.4158470091136358,0.1328207678720355
0.22761231833131687,10.576250047426125,-0.41936323343635284,0.12838807424530388
1.4479469887600065,9.160200938382692,0.2255925775913729,0.11289415895938873
-9.623769390261579,2.35274410612305,0.0754270509184696,0.1822428024560213
4.665657919085443,-8.043046263248879,-0.5084754537107732,0.12208417236804962
7.355140341507607,-5.330016919071761,-0.2541938670836981,0.10380176976323127
-1.34035153369571,-9.627748798995748,-0.5941317141942206,0.09912309788167477
-9.441009405007595,3.5830563130206117,0.15138275439585155,0.1401781141757965
-9.360008777829165,-3.6846052824995357,0.17678880367583172,0.1356273338198662
-1.5804632253986084,10.413277965175004,0.37600849949346765,0.1074679920822382
-3.9504442337353667,8.81928467849934,0.42715264590055285,0.09233474150300026
-9.755467737257593,2.0068160808613817,0.09292091619892706,0.18683353058993815
-2.3344733694777466,10.227996115618602,0.384227724969716,0.09847094461321831
8.261371474839525,-6.629871712980023,-0.733929915128931,0.12319591857492923
-4.522412228184094,-9.173506634357228,-0.4765238210942174,0.11294453050941229
-8.378383016205548,-5.537920586329084,0.2846340724251966,0.0814198949560523
-9.943692321377887,0.6734914966143034,0.004352612346228629,0.1854923228174448
6.1471923121521,-7.708335347423827,0.88991972928487,0.10091521821916104
-8.245374564633423,-5.163252795941293,0.050634533938046525,0.08599689155817032
8.813881987808896,3.9155391028784545,0.9113416592327913,0.12647259283810855
10.332771970211745,-2.728978990435962,0.7150918094930516,0.13712271086871625
8.376429989505342,-6.893231616912576,0.40842227741858367,0.1390805199742317
-9.687549827098689,2.8798434494616156,-0.09684083062255698,0.15440707098692655
-9.96355886508671,0.7980184112340599,-0.03969279039022075,0.17181710094213487
-8.287960718591021,6.084060182777586,-0.13336464882829652,0.08008289724588394
10.99340751176465,-0.2704013466867828,-0.07983200524618969,0.1514641047269106
-9.944836339115373,-0.9197111459760419,-0.04430149370388139,0.19110334694385528
10.70150071141428,0.5267615049968112,0.6992468379998441,0.10060793403536081
-8.508664872307605,-4.762504732931062,-0.04017041446572455,0.11801813647150994
-9.30351525836425,3.2714995992041804,0.09620591470670548,0.15614332333207132
2.187485979993889,9.863125944575563,0.7731079369639685,0.10299742620438337
9.260553946234571,-0.6844411452069397,0.6989825066608734,0.138103428222239
-9.888480080184326,-1.6566737205140596,-0.07862089272824141,0.19606233917176724
-9.685459873816,-2.621821439131708,-0.12732256763637864,0.16847419697791338
-0.9475998953647807,9.309338759367625,0.19101470370407217,0.09342795297503471
7.64671256923188,6.9506720176619,0.8710210488250187,0.13461560405790807
9.843577019867018,-3.529556501629063,-0.8726936519643311,0.12148821078240872
-8.065020398693699,-5.920403238750272,-0.3113180942910948,0.0708329714089632
-2.6790377967854266,-10.018834056225762,-0.4830291498237982,0.1071636638790369
-7.551337495005666,6.779665362027468,-0.3255396577470586,0.08413518205285073
10.958056503860853,0.9455072242502034,-0.02456647792788544,0.13096050634980202
0.35357420714628424,-10.452576422672331,-0.5537427920749997,0.09449127983301878
-8.897216587964056,4.696486288241926,0.23267919954517632,0.1321215696632862
10.846942103759954,-0.5339205875205488,-0.509575062491898,0.12151685237884521
9.894755286429437,-4.107453354307443,-0.6729229862253658,0.11666598536074162
5.630391397352671,7.820121202974923,-0.8122625336981555,0.13280806936323641
-2.3185008196679355,-9.118348588918915,0.16402872954722753,0.1060394711047411
6.826947492405214,-6.847965613923085,0.8624782164999316,0.10743113465607167
-9.978881660082456,0.5527094342034246,0.02704225710864575,0.19766519863158463
8.055064733485134,-5.9896497665266475,0.948574227389853,0.13103973258286714
-7.109028748644232,7.583416206358507,0.048758236241306485,0.09229272775352002
-9.28133400300728,-3.522456229636743,0.16506181404081954,0.15116430051624774
-9.034230855814657,-3.8155176559293063,0.04594873360271907,0.14176336087286473
-9.8907073518549,-1.9081887579751524,0.060911144329000015,0.18514697209000588
7.810916589203712,4.6929090835533005,0.3749158572009233,0.12247422557324171
8.901267119842496,4.0861351551371765,0.9550455277861006,0.1257509971410036
8.822935498631342,-3.2865725905538317,-0.7915441024326808,0.12994183246046304
-3.418977474865669,-9.092835869526539,-0.4923848860129825,0.1027187678962946
5.161631708832163,-9.424626892008273,-0.4294037878024379,0.10213897917419672
1.732307917340191,-10.148401494319742,0.7049784264965114,0.11099025402218103
1.5820016052611443,-10.008275649266867,-0.7486650170001988,0.13028319001197816
-7.351828978371619,6.9345110487475665,-0.353524167843356,0.08547365218400955
-4.247017793316283,-8.614881602437187,0.35039672687139184,0.10912099231034517
3.208683011996807,-10.21617127811743,0.3850446310501229,0.12582739040255547
8.742757065548295,4.546448178118832,-0.9603942792724247,0.11377975597977638
-8.692848576569428,-4.452814672989355,-0.025896531680752496,0.14123654298484326
3.59289872663021,-8.434686806369525,-0.0614899704606318,0.10588525705039502
8.946172264572308,-5.374986738620911,0.859008162373889,0.12212557595223189
4.20083511766728,-8.654964588655885,-0.7578660044992183,0.09920042604207993
-7.426377632195698,-7.1794167145922065,0.1790533239382034,0.10227791354060173
-5.727299684162447,-8.723070346425175,0.19015214830354427,0.10197049822658301
-10.001412848081065,-0.43068187576916495,0.018677423497330137,0.1976837469637394
1.929288226379323,-10.520769475912747,0.3247892182271286,0.11068844094872475
7.701206436250798,7.000205590840346,-0.8391156397004677,0.11378832403570413
1.8832893226630187,10.269928852139214,-0.6289251327819756,0.14709775060415267
5.083812250316877,-9.559684805017833,-0.22397602212692205,0.10959292780607939
-9.445445599130178,3.7182378324851046,-0.10938645502670165,0.14142430070787668
-6.21811812864081,8.308853055521562,-0.23992524435930387,0.0955042451992631
-4.0677011992928165,-8.78974704189756,-0.4370326957526133,0.10304606903344393
6.095576490380742,-7.090532563945045,0.6356800642085193,0.12611732374876738
-4.648666416578449,-8.61327285984826,0.46630706007327816,0.12164239894598722
8.66526990833984,-6.443391034167645,0.513693976159573,0.1485066092759371
8.914015003967183,-4.9176629253715705,0.9514244462179183,0.10868089564144612
-4.986146313811865,8.972827277952018,-0.4322363871062679,0.08728234894573689
-2.822601747642905,10.058472006223928,0.4063175974583768,0.10383774258196354
3.5153942409473733,-9.899756816826567,0.6417917193646625,0.10885508663952351
0.3226847053048996,-9.539402123954984,0.5565514726429872,0.10805452117696404
-9.98484913172713,0.6762790689669184,0.03291268762842458,0.1839109705388546
-8.30101060807476,-5.93796672105144,-0.22543691583733438,0.07546286985278129
-4.172530849325723,9.315088433795944,0.5027855573249057,0.1080301608145237
-1.9796445126047624,-10.433407924136748,-0.15146449279811103,0.10410935627296566
2.0707692451859336,-9.911875047493519,0.765772001191959,0.10524589858949185
7.085837032591793,8.242429293059626,0.2643170493133668,0.10620047092437744
-9.9941702474989,-0.9242736087323598,0.027730744688485933,0.19716452669352294
-9.971919209001435,-0.4294118176288782,0.010393267872570328,0.19477237515151502
-9.529318836443395,-3.0897876105494686,-0.1551220762811162,0.16008765026926994
-6.189077156203466,-7.663724383867729,-0.40445421230533457,0.09097400531172753
-8.935565236854847,-4.035554469481696,0.0783140190970009,0.14516044832766056
7.9818944089869825,7.078081669054447,0.6539462293791573,0.1385809900611639
6.797292532832355,-6.8182193556336905,0.8451933255557302,0.10748188279569149
7.612346301404668,4.964612311715209,0.29564550051467636,0.13518144708126784
7.087891235690948,-6.131296544081312,-0.6953692054815678,0.10791939448565245
-0.032606769069826055,-10.60736279365341,0.35987855840953403,0.0956122900545597
2.515286688135539,10.153242775110876,-0.6391258936001256,0.11372945453971624
7.076685533049583,5.679143878242289,0.1787073860291428,0.11880732275545597
-1.1860166511937962,9.360518733425375,0.34398804215620143,0.11117771312594414
-1.095407067469494,-9.589511419866646,-0.5675046491561573,0.12745192110538484
7.634309688118937,5.823907489179182,-0.8597785053258161,0.11444021567702294
-3.719841022750809,-9.89298821921422,-0.0034995755982380763,0.10939502406865359
8.723284555244883,5.537469419055952,-0.9008975772532487,0.09977396432310343
-5.202851416454923,8.36567092939491,-0.4625123620975927,0.09428215185180307
10.665736052928569,0.9202845857234564,-0.7075370514709851,0.08227285359054803
-7.489919963340665,6.241319592767443,-0.23051620010944804,0.0720944407582283
-9.934856448527144,0.7957195281570799,-0.02202933289450314,0.18717745311558245
8.157066133568234,-6.712710097691615,-0.7536421468363015,0.1425493586808443
10.905629373524095,-1.211797691139764,0.22517164394248387,0.13287657614797355
-9.232736026013718,3.374733045532007,0.03931227834006334,0.16439971271902323
10.865699465815874,-0.1336098709282849,-0.49910292783742477,0.11617782354354858
0.22660304740740142,-10.529353193445724,0.4774474639304309,0.10098379973322152
9.130858105931287,4.3282381984893386,-0.9699662741906009,0.11124547969549894
6.491998287240501,-6.6741349768599125,-0.6112016843758474,0.10385459464043378
9.105717481782534,-4.878359317150759,-0.9119866243837895,0.13616674464195966
3.73896444837623,9.085849863967814,-0.812209956691785,0.11411288894712925
7.52161338762417,-6.506482765597935,-0.935498280654315,0.1284020421653986
-9.306588712438904,3.6635762578692774,-0.18640705201173155,0.15697905659675598
-0.8000060165891751,-10.38958347865209,-0.5337872108993905,0.09760184060782194
-7.95896083151026,6.4680268787108695,-0.21579418269626674,0.07345728877931833
-2.538879805478309,9.494683311415502,0.5842493238513417,0.09362136099487543
4.118267503205016,-8.225814621471422,-0.2871603573441268,0.13985202312469483
-7.4065707299905545,6.816015232688201,-0.35747180167094494,0.07740623354911805
-8.918390708919475,-4.707663263394718,0.22507826560177424,0.1299662748724222
3.9570663690029497,-8.414564650977617,-0.4698557397730944,0.11193478919565678
0.9460822118988447,9.898077313070418,-0.737798677025193,0.1247455608099699
9.033656171282377,-5.427548306239221,0.798963246876424,0.11639503225684165
-9.94299819706226,1.5403702443051681,-0.04581090117992227,0.1958243454992771
-3.6135701219497713,9.610358729609723,-0.5025835786360479,0.11144988678395748
10.373546980732657,-3.5762587336391674,-0.16296168465434943,0.11384431473910808
8.485926161856485,3.0427512068503457,-0.018170164993927172,0.11045171052217484
4.132198207966313,-9.075083608990651,-0.8404705262239969,0.13472938366234302
-8.874655036962302,-5.111667024304652,0.09166011381246318,0.11582230783998966
-9.77966004232432,2.6473211081802206,-0.006479565788915379,0.16725780352950095
7.69501940913983,4.753012865207772,0.1121134710091235,0.10577806882560253
-8.46818370549342,-5.15892300299638,0.25675304824650863,0.098365239482373
6.172618306378955,-7.547933203971933,-0.8684954334532249,0.10016298837959767
-3.2402036971404984,-9.30582564825513,0.5605449568299805,0.09745070800185203
-7.13893231456502,6.569716698198231,-0.20779493356575668,0.08064503155648708
-4.556398642735541,8.696478689386689,0.48452193777816766,0.09477369595319032
1.2830286622164309,10.650871889311055,-0.1732091377031244,0.10233144763857126
7.485030283619606,5.14827208122358,0.2721163888344403,0.11578723002225161
5.819612201593145,7.677505351127155,0.8173169721934692,0.11234605368226766
-3.611388119041588,9.604555651216607,0.505831849244107,0.09846880733966827
-9.075233608340412,4.508694623085208,0.1854451801244792,0.14449597463011743
9.2234994232544,3.6965202493781177,0.9798482964923986,0.09927972219884396
-7.789401398878891,6.17276390923277,-0.3230639468762942,0.07875639457255602
-3.2299445990802043,-10.066950770378986,-0.13994049264393385,0.13412826582789422
-9.803123033580382,2.0166193437673257,-0.10091838365035938,0.18283982004970312
-9.964609953009557,1.0452581371059615,-0.04854429326390024,0.19760190971195699
8.591918785043749,-2.7275844534736744,0.07283936606803924,0.11013588231056928
9.619468697976696,-4.705564425687573,0.6684828799679129,0.10380521684885025
8.20463901053018,-4.658808158103878,-0.7846347648565511,0.12965586829930545
9.543979024959219,0.23475021537567506,-0.8913574249729994,0.09083953015506267
-1.5924298264123296,-10.492122914334,-0.22379929704277177,0.12582900144159795
-7.699116309221446,-5.9485793235447595,-0.1764540432614144,0.07625669211149216
-6.611542021720889,-7.98398295200409,0.21691870349050474,0.09249548781663179
6.399107942684903,-6.578638541066087,-0.41493749251338874,0.09979722481220961
3.489499876871661,8.479639862678841,0.025535362901908824,0.1179092863202095
-5.94411200079583,8.585452982891098,-0.14042503018016123,0.09485938116908073
-3.557598444303128,8.798442703293386,-0.23011628614805688,0.10361782662570476
10.723881024007799,2.4129979257063665,-0.06106476218579215,0.14119802355766298
-9.164873866352774,3.8706934336227814,0.19174413161270215,0.14536075245589017
-8.755628316872388,4.760309222870755,-0.24407249558916536,0.1381926178559661
-6.497664000536414,-7.10434117245009,-0.15457517642416052,0.12659378726035356
8.81293392113731,3.160004554949651,-0.7510325803348762,0.1161129418388009
2.2184698029836647,-8.955107425802824,-0.1444315783913685,0.10154690023511648
4.153985094031799,8.297156825599254,-0.4515386377241955,0.12880412075668574
-9.82415579184515,-1.645897103964482,-0.07319529589816466,0.20082558352500202
-9.708645443457032,-1.9971841765106615,0.05000315525957795,0.1818190572038293
7.733805139709894,-5.899808563321052,-0.9072721491613142,0.11836765017360448
-5.636513821020474,-8.81927735479815,0.11407336421141452,0.11709325589239597
8.5229274034449,6.669160178714676,-0.4668135241685635,0.11269668709486723
2.326079847091346,8.918218992854964,-0.11152228331859036,0.11199748370796442
-8.304971063301869,-6.096547206360891,-0.07394009817760135,0.07318146340548992
-7.286003750118664,7.043710904143396,-0.35005815301281396,0.08706025589257478
8.17050939862699,-3.99677566121836,-0.36242514077778804,0.1048956866003573
-9.963918755670244,0.55188067014815,-0.018225606565168268,0.1987061182036996
-3.22405947135647,8.905320571961445,0.22343009190998753,0.1059652253985405
-9.00164675928482,-4.894065912628293,0.013628155393522414,0.13278995603322982
-6.597809243689631,7.967399488520836,-0.24971247697088395,0.09683368097990751
-1.601800331261897,-9.744668410114222,-0.6351257796449459,0.1004123032093048
9.273531177622761,0.6854002834144889,-0.7120351963709042,0.11145087514072656
5.6003526161987836,-7.20254285766757,0.19719407328837066,0.11451859552413225
-6.15292624923528,-8.436012669983239,-0.10219712684122524,0.08312227759510278
7.212666572079618,8.184206776565906,-0.06717515634518095,0.10311243034899235
-8.716809554591615,4.739204019975208,0.23370132370365504,0.14329343184828758
-10.005573601082423,0.30766478497471783,0.011404682301268109,0.19263144247233868
10.890717918607644,0.40191459343393415,0.43933986228707994,0.1447924195230007
7.259015473133035,-6.931792107901708,0.9274883284830476,0.10356803346425295
8.804838945410104,2.6764614774769635,0.585327226751942,0.11333347119390964
-1.2104763425264098,10.596861253552817,0.0,0.09195201780647039
1.562404327595965,9.15305313460199,0.2711882459618253,0.118301502764225
8.39907104134265,4.367723013176065,-0.8120119807136064,0.1177602345123887
-8.92597170743608,-4.031221759742828,0.043684510315311585,0.1409591954946518
-4.362338653715531,-8.581125550277477,0.36574092371467826,0.1083677800744772
-5.947317824381493,-8.590083354536592,0.12126454642717381,0.08129835315048695
10.459213262537473,3.3203744360483514,-0.16927388145380728,0.136400043964386
5.512972124372312,-7.272971380102687,0.1965973110664502,0.10410330317914486
-4.043152535704503,8.736700730827472,-0.388325513260182,0.0911209861934185
-3.755149236247816,-9.625922063761019,-0.45580779448469005,0.10058660238981247
0.6821549927794858,-9.63233933511567,0.6459908344781482,0.09979737006127834
-9.528428236188777,-2.7054851644188744,-0.10001535425113932,0.1759814339131117
9.639320728367384,-1.1912470181852899,-0.9558530936011146,0.13198748409748076
6.702307983825136,6.722942377719461,0.7720483767011466,0.1151538847014308
-7.176212554932993,-7.287366094450564,-0.31204784805980657,0.07850134816020728
-8.78147492580093,4.4982125313318075,0.1927934492853986,0.1511640165001154
-10.005618369004182,0.6776857803016192,0.018118300613324766,0.18148831482976674
-9.980667406875025,1.2957770764849534,0.003171468883251891,0.22708414644002914
4.148333097983129,-9.73862418961122,-0.5944086190256928,0.11483321536332369
-8.450281619758117,-5.291565575062166,-0.2745005546927211,0.08470370568335056
10.959453135423042,-0.8100056107227527,0.1408357932974494,0.1329314597696066
-2.66133750723486,-9.952640042850119,0.528622370382931,0.11371208775788545
9.467208209279748,-5.530758459790803,-0.041527625880116194,0.11530290246009826
-9.530218183205887,2.705993398828566,0.10174894310774084,0.17102369725704192
-8.031012253718428,-5.451376731090049,-0.01083422560367979,0.08277432687580585
-9.44668647175008,3.7187263070067345,0.10752220335148191,0.13934347577393055
8.44887650410407,3.147234380628784,-0.018150399700802733,0.1199974512308836
-9.875669808989555,-1.2821453748281804,0.049430498873216586,0.19879081912338734
9.490745761807533,5.389093136803522,-0.315118297018981,0.11204465202987195
-0.2685210606302008,9.703447181230315,0.6327833162257949,0.09018204316496849
-6.043280171078602,8.075228851564948,0.43931096865041414,0.09144469613209366
6.12939978656231,-6.784985212860185,0.31900887019436497,0.11921849880367517
-8.578916020802952,4.94132582564331,0.2382787741364635,0.10011817876249551
-3.835447339161157,9.485602207058186,0.508816016219142,0.09983532298356294
0.979080369270937,10.243309797890413,-0.6807917255262769,0.10348570734262466
-9.84875642456693,-2.2797887501767877,0.030999247948235137,0.1631242258474231
-4.146432209846337,-9.570537224239818,-0.34087732576117136,0.10375820562243461
6.015478025429851,-8.141949421478868,-0.8842853468934038,0.15522711299359798
-1.2409974680158795,-9.794449374554292,0.6488138385731995,0.10637223035097122
-9.94911773119977,-0.6738589624672806,-0.018814651406534835,0.20390017598867416
-7.808725096010606,6.033266518358522,0.2947926256945094,0.09977471902966499
-0.15881401756091384,-10.332029826189675,0.6174622351020831,0.10306809097528458
-6.721999975672721,7.917151195397212,-0.1657767325143251,0.10573360327631236
-0.1509705925098354,-9.821756848956147,-0.6789381592859022,0.10472724933177233
10.752230633115575,-2.143046943879815,-0.2481987417747576,0.11538327977061272
-9.682259966468635,-2.8782709186611615,-0.10258453945776516,0.15587648034095763
-1.5080640426775875,-9.936257809305609,0.6499749539170135,0.10140651538968086
9.411354435165514,4.461199954399113,-0.8828580273819778,0.12026346698403359
-9.859136809361,1.2799989169761299,-0.027989167251745356,0.21497567430138587
8.0771082832692,7.162514203947143,-0.49131577347011895,0.13571082912385463
-2.9917059486007544,9.324418911887946,0.5515736994881697,0.08339135188609362
2.1068767613143335,-8.976095366980342,-0.07697023077473862,0.13062725707888603
5.729116124148291,-9.086803327493369,-0.4647045219667282,0.12994833484292032
-0.030413944255921692,9.894011271638163,0.6980252975588724,0.09905439730733633
-9.87245126474707,1.28172751541267,0.046516606681079854,0.22570843350142242
-5.885605092264241,8.500947793166372,-0.3163612450269009,0.07522273611277341
-2.9195739553994984,-9.932886516401442,-0.4840849391646718,0.09914514044299721
3.6163122717840643,9.800123979537261,0.6885681696188977,0.09708651050925254
-5.729262416569463,-7.655628045490904,-0.09289835455124693,0.09399494916200637
6.848961456022498,-8.374971692841042,0.3820258752032638,0.10923362299799919
-10.00647265810287,0.677743641750367,-0.01669315712592304,0.18877599745988846
1.1525353936807083,10.671046343925655,-0.12745990345839067,0.11757678102701902
-6.553523223169753,8.11500559098837,-0.015899079730858093,0.10594390943646431
-9.423291068945682,3.1839770330838975,0.15318040336877137,0.16283440295606852
4.887448859594302,-8.425387794972645,-0.8267200269739062,0.10660393599420787
-8.683828208735779,-4.721272536456468,0.21757368743457706,0.12289560042321682
9.088012113562776,-2.5201616789284325,-0.8111851807803943,0.1630578649044037
-1.174029453030193,-10.2777946038826,-0.5696341734891485,0.1240551745146513
5.920601501839397,-8.66483856544335,0.7332308060873991,0.07916008196771145
1.8347483664733597,-9.355342392630837,-0.6153518360867574,0.11372477103024721
-8.989386227283227,4.329060245717569,0.22137701761652934,0.14714412584900857
-4.223060622705929,-8.566285576147306,-0.2775332127418572,0.09501201760023832
5.345594161141034,8.033616404460599,-0.8088206285738349,0.14963008016347884
8.62746192697907,-6.4152774715554175,0.5804216828819778,0.1472069054841995
-8.56122746784068,-5.658776609603231,0.11849659739860775,0.08228335412219166
6.861067386533168,7.40968490191276,0.9110587968857752,0.16083867631852627
-0.7357168428141992,-9.554667585698642,0.5363613188921958,0.10277229249477386
-6.483508627346274,-7.08886413323141,-0.08850651326950054,0.10190551195293665
10.216064134846214,-3.8055176051251944,0.39401517908715084,0.1310073172301054
-8.201080079149285,-5.566817195750229,0.2802769320955231,0.09195208638906478
-8.041586825644492,-5.752392956668852,-0.283928299105655,0.07400827374309302
-5.954534664279369,-7.755986069979088,0.3824798758710426,0.0963851635158062
5.193488837073148,-7.600704480902867,-0.38859835339101195,0.11089960623532534
8.509826142498433,3.410499986059911,-0.5211203434339433,0.09975772492587566
-1.5176659687972207,-9.232830918191153,-0.07147757030912502,0.10112778708338738
-8.857251459107763,5.101642826783343,0.13303920518754941,0.09752439834177494
3.9259752529277696,9.216617051452825,-0.8340412847531659,0.12168769255280494
-7.757643838537216,6.464412800157417,-0.3260025162185813,0.0774019411765039
-8.743815380629126,-4.753886699287884,0.24181981418784726,0.11773446843028068
8.890416281669419,-1.6585795453429417,-0.27786441614432655,0.12115900307893752
-9.414761389858326,-3.310618326318499,-0.16705608319820117,0.15844245705753565
-9.997478334564214,0.18441232699625815,-0.00918514788916238,0.18698709450662135
1.3374729844720814,9.192881078731189,0.25963996276681256,0.12283693082630634
-4.0924049473229385,8.56521968412746,-0.1644970412773058,0.08522088848054409
10.135168445808608,1.8907981966471827,-0.9462557691206085,0.1258033901453018
0.43030277274497475,-9.325582610028064,0.28546946721229405,0.1234960923716426
-3.9095948750766785,-8.728089333968574,-0.3244228799136451,0.09364467147737741
4.503084367942446,7.987476700541794,0.23584442226962773,0.1037885369732976
6.409800028905215,8.037635008596391,-0.856185052802922,0.12568559784442188
2.4388030550651436,-8.900786139434976,0.1935555811583169,0.08518727717921137
-9.342916327719424,3.811210156735012,-0.16991848876990726,0.14536853041499853
2.8663890175735722,9.126336582254899,-0.6792421442653745,0.11610649544745684
-7.541760676256946,7.113661497073816,-0.03625392584388733,0.07233079839497805
-5.148795433491914,9.002991128847254,-0.3375059937789497,0.10556838981807232
5.118920233325824,7.901930266474035,-0.6555321762203913,0.09186365995556116
10.100831410491157,-4.192998478215751,0.2909893017995766,0.12964691877365112
-8.772898430230661,5.053056758444298,0.22656980721832862,0.0932991275191307
2.6521216590923102,10.168267345188097,-0.6063612794682786,0.1342246237024665
2.9100673638601484,-9.265404687499414,0.752781402815095,0.1126517854630947
-2.1653970416914854,9.487224322523439,0.5625738211219208,0.11840726777911187
6.257831428487584,6.927153585240904,0.6270658374621643,0.10402854193001985
0.9215249258365346,-9.641154697903504,-0.6696338196130074,0.0893200458213687
-9.91196116946759,1.4109918391718759,0.06963509923053363,0.2067632457241416
4.273113218603027,9.699029719128074,-0.5858723461696541,0.13374391846358777
-8.197501249868658,-5.8639233119576915,0.29513726587880873,0.09931689042598009
-0.14347579920094072,9.334164952485786,-0.22460229279374594,0.10219246063381433
-9.998270838286503,0.18442694542809562,0.009221721964369283,0.18412698790431023
7.923126501486908,-5.167296628281427,-0.791431544562474,0.12959419805556535
-9.943641454469471,0.6734880513719157,-0.003940064983032344,0.19226505912840366
-8.520493138424106,4.9076751293540495,-0.1969203070888186,0.0974854176864028
4.126987542054692,8.502816709964575,0.646079837281691,0.11810781139880419
-6.600709190168072,-7.9709014133622,-0.24331482001664592,0.09807796236127615
5.820141296547194,8.746788698646688,-0.7216243609887355,0.11650310464203358
-8.03852797963391,5.456478336227558,0.07326899692743088,0.0767386881634593
4.3554689315045225,-9.885959123079772,0.23867536788070026,0.1352056870982051
2.2713273773919718,-10.241157287162208,-0.6067580954059159,0.10641185522079467
9.651023188542137,3.194952533969822,0.9731755391154016,0.09935446754097939
-3.6769006237689696,8.781235323081308,0.2764941554885355,0.09582152822986245
9.033339101416786,1.5705617927693052,-0.5493687439341424,0.11803310994058848
9.79471063908307,-4.941451396709585,0.06573996959051903,0.13573616202920674
6.373326788476226,-7.991899011712407,-0.8731843485821402,0.10248813975602389
-9.979006940617834,1.2955615003090697,0.014933836914308565,0.22664329163730146
6.356924383628066,7.7733043335499135,0.9026588961656483,0.10611396286636592
9.240054915160222,-5.246744331447991,0.7370273944509487,0.13669144570827485
-9.959467949336569,-1.4177545451141638,0.03749200049915322,0.19648028392344713
7.825875261590466,-7.47309887635527,-0.43331196751402223,0.1625487258657813
-4.448169866052709,-8.489910010085268,-0.30887754926771893,0.11423274587839842
-0.162969936668794,-10.602403190186843,-0.35765245110376676,0.12124377187341452
-9.455521160243283,-2.810867676613282,0.048594616243688646,0.1647745641693473
6.7977050902383445,6.4912767675945,0.7075885951452423,0.10216502487659454
10.341037167639954,2.193625799261205,-0.8141947842633055,0.12857541505247355
6.967739195110606,-6.491740196140736,0.7990789283950358,0.10208374086767436
-3.641257797725671,9.333973583961248,0.5638438798534977,0.12318895794451237
-9.972696032624356,-0.6754559331901103,0.03351227192930328,0.21563816346228123
6.113695596630091,8.274886902695194,-0.8449530969768145,0.09628526873886585
7.275407244164939,-5.9871648547443,0.7431121617855663,0.12701255168765782
9.1979050670014,1.251699947707712,0.6934625900703049,0.10301790304481984
0.9705108685916151,-10.153654185310915,-0.7124620220126219,0.12029405169188977
-6.115605656565115,-7.385098838180979,0.10866732248965204,0.09903893321752548
-8.307482218789707,-5.789518373825101,0.27193886605574275,0.08484325800091028
9.026692704317654,-0.6671566223623622,0.31406077237079677,0.13197829034179448
-1.8182914121768463,10.27101030734145,-0.47678432340566695,0.10960993453860284
-1.9990692801143792,-9.871464676110053,-0.6289655143724414,0.11905063595622778
3.870273503950909,10.10406284220599,0.08091610758023811,0.124215301387012
2.848883383394966,-10.397437250672628,-0.15061258817391657,0.11575214385986328
-2.48318664496066,10.294411780385214,-0.18719650707450614,0.12437296621501445
2.1916040977832703,10.49025912534838,0.2975318286935131,0.13043212048709393
-2.8432568651737293,-10.13207747381865,-0.30150211612973077,0.10696948561817407
-0.4234944833780622,-10.591907109439674,0.3458040268101153,0.12348918259143829
-1.3400867619802301,-10.576501794730335,-0.012193855561571706,0.1268165235221386
-1.5074642829958653,9.932306142365368,0.6502703636407962,0.1107348058000207
9.365903435937554,0.6922274532180873,-0.792657783397698,0.11703518100082874
-9.695167011502146,2.62444912868179,0.12419796286434126,0.17821701418608427
8.79616654494757,3.4003381453931243,0.8012911401627971,0.1286543360725045
-9.870314760124515,-2.030441483408524,0.06577947252031038,0.18674292448908092
1.631259830239932,-10.31989979170883,0.6142752934261938,0.13304319012910126
-9.190272170427752,4.287405193827443,-0.16419063116024535,0.14718370500952005
0.7694229811427552,9.249187685376882,0.15711583758611128,0.12340512245893479
-9.203637376066672,-3.623049048243571,0.15128303634598975,0.1493112125247717
-2.411026578983221,9.482239824036952,-0.5745559858096612,0.09301095575094223
2.5219278711814708,-9.204162916659623,0.6508899439603846,0.09202684819698334
-7.523785472190734,7.096706634335939,0.13732808580717765,0.07577046394348144
-3.4736299251262768,8.904277522409211,-0.3503944457501992,0.09530599467456341
6.88704926931958,7.623671008541061,0.8718859883130443,0.16045173559337855
-6.529628539969898,-7.501640794174944,0.41078311372496584,0.1000673220679164
-1.0559664150054597,-10.373944872605318,0.5163018315719516,0.11887140262871981
2.2447509880917766,-9.061194439294749,-0.4220710329954186,0.1360672428831458
5.013806457672672,-9.428044752385615,-0.5240828578207558,0.1027065521478653
5.742071661937939,8.629461891114916,0.8022203318569744,0.10362729780375958
10.045784048088779,4.315704605275639,0.296372364750998,0.11738577578216791
-2.1985496255901777,10.209542747556911,0.44494662710690913,0.10934804327785969
-4.628164954536701,8.328621371557967,0.1857414788759725,0.09043450064957143
-5.719622717461616,-8.047941733076035,-0.44081299581286953,0.09394721027463675
-8.56940069016865,5.664178923641534,-0.09383129224469985,0.09937907561659813
2.1475185993352954,9.149245036037371,0.5017276182787734,0.10353764086961746
10.85124811899103,-1.7494562432718501,-0.10399163260792833,0.11331224396824836
-3.3309187247419603,-8.858641942354792,0.1921287628409228,0.1128501720353961
7.633659740090139,-7.471142728076896,0.6270015663042733,0.1429900446534157
5.4780936384828385,7.6085929362431415,0.6341623616782978,0.11265375643968582
-2.3131030136309207,-9.09711975145492,-0.02263755768304536,0.09465763946995139
6.971865092751636,-6.823437376346759,0.8930099047721237,0.1302552378922701
-7.177089933305368,6.443662205955996,-0.04605299632776284,0.06967158153653145
10.886530594409988,1.4814971101005074,0.14667947794765823,0.129777292907238
0.7740572747316842,9.304896251722901,-0.31926618029918474,0.14343365367501973
-7.741310700521993,-5.830594725431363,0.07343042678697194,0.07665255188941955
-9.957083371017166,-0.7974997648789443,0.038398014588559425,0.1994885402545333
3.685777684752983,9.62240247649873,-0.765728120839686,0.14845975518226623
-9.379202609179528,3.96121304901453,-0.0805807989709064,0.13622514687478543
4.933150569702243,-8.750319118219286,-0.8622737058015814,0.10469379507005215
-9.299935486627332,3.9277353672439834,0.1740827692945588,0.14751756750047207
1.110856841642094,9.221613091055639,0.23076809059014913,0.11438794866204262
-3.2111489618435356,-8.869659869365377,-0.0914053764275427,0.11611999467015266
3.767710706788982,-9.15570455012365,-0.824865309532518,0.12016902558505535
9.811939363551508,-4.799715479696173,0.311858882133512,0.11846572663635016
10.885618580566883,-1.4813729983955806,-0.15274389570061148,0.10779284000396729
2.4268256134310717,-10.33919901968956,-0.4791813227475267,0.11596587009727954
-3.472525167878482,9.235246981426727,0.5533605769507555,0.12104496322572231
1.6792401445416556,-9.157210526587031,0.3375738600232505,0.10786225236952304
5.122344509717699,8.585344034992605,-0.8695852808602647,0.12512587159872054
9.360118974949739,1.3911994017660214,0.8403185857874368,0.10948195710778236
2.1327339843226856,-9.086256959679982,-0.4118650564825997,0.116311951354146
9.043120807604328,-2.9937076281768995,-0.8658944673790134,0.199429150223732
-4.863407812139019,-8.266432260283274,-0.2813369905404234,0.10704087756574154
-8.77002499508432,-5.342808476703619,0.021570867958024844,0.08343800462782383
0.09207670832220864,-9.984291267858115,0.7101952386274409,0.10750476932153105
-8.817826067337124,-5.224364649763243,0.08766230830084915,0.09587916873395443
-6.948353420635589,-6.884570075991241,0.31154381177514645,0.10516300894320012
-8.527972512905446,5.195347089271168,-0.2698140043741464,0.08255954388529062
-10.002836191522734,-0.06149751980902602,0.0005451574826594621,0.18830955512821673
-9.996925328411832,0.3073988562975941,0.015280355667515155,0.19511820882558822
8.03618012725758,-4.179010834302952,-0.2364817511891918,0.11829326950013637
-4.386234400305578,-8.628130704595831,0.4127908224665199,0.10835823822766542
2.377678478426704,-9.116048785566408,-0.5394230734302286,0.11339165721088648
10.344521635637454,3.2839645133869952,-0.4984839069038777,0.12643645938485862
-8.999425938352621,-4.892858484219584,0.03772636413835681,0.13596801679581405
-1.9258126780107303,-9.50972135527995,0.558934720702181,0.11067492470145225
3.623519309483937,-8.5065716675501,0.3573330299702633,0.09170589994639158
-0.5582602165003834,-10.673164428744492,0.02961614973854724,0.08704886093735695
-3.2205379143038924,8.89559351985702,0.19715093170643833,0.10274972524493933
-2.650185855637109,9.910936059821305,-0.5510714238121612,0.13410536281764507
10.809090783595753,-2.0165238960059586,-0.01836438071697581,0.11370644263923169
-2.540541182859886,9.053336125011175,0.09248041523816689,0.08791759587824345
-9.184810167389509,3.6156376414603963,-0.13442258052443198,0.15183964803814887


==> Data/Pinched_torus_S0.55.csv <==
x,y,z,euclidicity
10.743101865638215,-0.9269600335824095,0.6205084850821502,0.10437291730195283
-1.6864125494661293,9.526064173211823,0.5537916411585672,0.09386337965726853
-9.394016870445574,3.8320553511712245,-0.12590700534783472,0.14673168323934077
9.92967990502158,-1.1033533939704885,-0.998427153533043,0.12165295220911503
-9.754351637086412,2.0065864857428592,0.09241889821198528,0.16304265465587378
-0.14378400948023257,-9.354216317266205,0.27695626267498924,0.07929009549319745
-2.370681333465096,9.323567457213084,0.4822551526118247,0.08361618656665087
-8.815235932300766,-4.245193883796169,0.05417184569670835,0.15703450106084346
-4.854241513730757,8.250852118169696,-0.2530531681865554,0.0869074173271656
-8.13150792049239,-6.282658676963521,0.16805504733553855,0.07209255687892437
8.957070428093363,-5.532548875540627,0.8041385387704303,0.11305604938417674
5.881396908859416,-9.07894362969358,0.3218074622463642,0.10777805551886559
-5.392695098263397,8.913464792794413,-0.25807775039731495,0.08525456517934799
7.64564563967702,-4.853393082677166,-0.17610897391545308,0.10870653241872788
7.40606342824,7.248391834257753,0.8518603648793295,0.12195169046521187
-8.98992045237812,-4.193937994964465,-0.20122964302565036,0.1605613438040018
-4.741704707344423,-8.532942008580378,-0.44771069267518104,0.0816689358651638
6.860307055998689,-6.5510567493017655,-0.7727838740552145,0.11639628197997809
9.675753308480349,-2.811711274919818,-0.9870973415480014,0.1266128983348608
10.864498242910205,1.4784988302727349,0.25476959569661345,0.10586961014196276
9.36663744482722,-4.023940805723252,-0.9600028054173623,0.12193709209561349
8.9277844342172,1.779413202730296,0.4317862917438465,0.09992591328918934
-7.415344078666446,7.168750077026427,0.20477501701844453,0.0733284118026495
3.533508958766494,8.586583888563112,-0.42349760214301835,0.10496350396424532
8.830099629144206,1.9868750913223514,0.2948978636193161,0.09936949908733368
-2.822601747642905,10.058472006223928,-0.4063175974583768,0.11242940697818994
6.070455294575303,-6.888140587424785,-0.40046722788095085,0.09366289366036654
-8.17070036922454,-5.400647080938505,-0.20136966194777317,0.09443169545382261
-2.987712262233723,-8.932879380884168,0.06452815257777046,0.08320750456303358
-2.1563326116263806,9.447510459556165,0.5412311926036121,0.08887512177228928
-7.455126741430157,7.2072097848601,-0.06421093508073869,0.06940907888114452
-10.006792924605417,-0.18458414284491584,-0.003587858545540781,0.1868602580577135
1.8634514884662259,-10.161749432583257,0.6931775563632311,0.09572925463318825
5.7903770937951675,7.260903215729773,0.5508523818215433,0.12380014277994633
7.878028226146489,-7.160932211072696,-0.6725876511806822,0.10976848557591438
9.857992962434759,-1.4651986741468226,0.9967097751953564,0.13812723208218813
10.060979795959662,3.7477481770830474,0.6529594001688741,0.14083163052797318
-5.6381280649301715,8.587255852621274,0.3888243853878706,0.0806616284325719
-9.257980505622681,-4.181166341189449,0.1387020057481466,0.15252729035913945
-7.302514063351449,-7.235479653459511,-0.25769585164492936,0.07244685761630536
-7.4415991185456605,6.8482506677730735,0.3453677246356595,0.06342846209183335
-9.98073992944116,1.2957864919954496,-0.0007931669835910397,0.1602404934167862
-7.7277704835273715,-6.12392407283281,0.29756683718575666,0.07243612788617611
2.0699597308271396,-9.333213429511853,0.6439423687318161,0.08966760640963913
2.4663040174128135,-9.455840201594652,0.7578190013943378,0.10842765972018242
-7.637442773022878,6.052343266702318,0.20738295500979453,0.06536888960748911
2.33177729521658,-10.513719103921838,0.12886697470714575,0.08149707205593586
-0.7429609643020242,9.648746134317827,0.5978989964548469,0.09509445626288653
-6.631789362612157,-8.008433288093343,-0.15099859233921584,0.10077972896397114
-8.26779949191824,-5.177295283349779,-0.12738282488266484,0.13078320294618606
-3.210442204703984,-8.867707703485639,-0.07743675140413173,0.0989036825299263
8.00822186814612,7.279275001668162,-0.4404774138135521,0.10581089541316033
4.1353421339301075,-8.793661893680685,-0.7955906678865697,0.11691739849746227
-8.825973312479904,4.250364733562932,0.08908882645564567,0.14776151582598687
5.124235992346378,-9.35634602752219,-0.5425901339060735,0.11391322813928127
7.384976379190907,-6.712760314344148,-0.932517340601622,0.11657429728657007
8.163414232049197,3.8696473977943935,-0.1374939647815849,0.1163094187155366
-0.14589313234575924,-9.491430403833608,0.48457353663889247,0.09061866477131844
9.506736110283729,1.65286793079761,-0.9325536935297654,0.10924130454659461
7.208291595993372,-8.17924249482981,0.1284402323091844,0.09867675255984068
8.432179938255583,-3.379381562010643,0.3540384910383497,0.14262403093278408
9.024656699660348,1.0027901900395788,0.3884687491797205,0.10200641125440597
-5.867790096408912,-7.642998288736398,0.2505806766587552,0.07071290124207735
9.498388000458307,-4.791956024108554,0.7337931202817143,0.11988700434565544
-9.117654218887798,-4.390830854879746,0.18749850128146023,0.15158579654991627
-4.04836372351123,9.668369686080336,0.27353771335456883,0.09351060833781957
-8.977170025300278,4.323177232904355,0.21957427593344095,0.15553501140326262
-9.133574973924178,3.5954687004932246,-0.028538985904574037,0.15285509541630746
-5.077260960125975,9.136792780048001,-0.22840312445883396,0.0867746215686202
-4.651044545346993,-8.369794374436406,-0.27700414815618624,0.07968269934877753
9.282830289938442,-1.2632570247089538,-0.7723367391876428,0.11578332934528589
-6.239395319070105,8.337284334093942,-0.1716373963587963,0.0805637826770544
-3.3571400976965884,-9.272908592593556,0.5574254003198266,0.07967929415404797
-1.3207093161592034,-9.486658695733595,-0.5030895640831793,0.08378998443484306
6.468446462751385,-8.755042194922208,0.11494812656486425,0.11946892596781254
9.349996300998377,0.22997888403579272,-0.7622416577404474,0.1003524874150753
-4.753250841600839,-8.807051915793346,0.5123108941645905,0.07821968331933021
8.164146811171834,5.042780630397707,0.8730210949109118,0.11021053470671177
8.624436318062681,4.620514457160411,0.9455966562831823,0.122190912514925
0.08673067332234434,-9.404596668220318,-0.388048727566517,0.12490333750844002
0.3548038204886302,10.488927002469685,-0.5214898558103583,0.1231363783031702
-7.517666536179787,6.749435242739455,-0.3425541411417704,0.07519928945228457
-9.988567921090937,-0.3071418715380122,0.01382662649952494,0.19861857809126376
1.510726448820663,10.38370774418594,-0.5735054044143114,0.09402715411037206
-6.268917979618612,-8.165481144217624,0.3299297711896654,0.07815924651920796
-8.267190784859858,5.611692530440418,-0.2936634678211095,0.09963489223271609
-4.5644891945473836,8.4573052517291,-0.33281849212238823,0.08975406337529421
7.53138588528773,6.678585514387429,-0.9325966356129711,0.09969406809657812
9.73331998155951,5.061565197961227,-0.03582420836580724,0.12806923255324365
-0.8112501188042973,-10.535609303688478,-0.3746396521760164,0.11172819055616856
10.440657418356466,2.349269321163127,0.7038608288607624,0.11802489254623652
1.6084996670985257,-10.175911324324261,0.6976444626330014,0.1103804923593998
10.616494341152006,-0.9160358036330596,0.753585293112855,0.09725290440022945
-5.773830589817644,8.562579033473277,-0.3365698942968228,0.07691443141549825
10.801110511780738,-2.0150351113214944,0.12820110637721216,0.09976507171988487
6.6767566789842885,6.375780493244742,-0.5213174387875433,0.09330491147935391
9.464688150757596,0.5826167055398221,-0.8551935182146662,0.1295059684664011
9.579142243942053,-4.981388991640732,-0.5554000777624308,0.10310749303549528
-1.2139712822772126,9.58114788536766,-0.5656985466996646,0.08995775811374188
3.1145977859849863,8.771067638538398,-0.4335495614572609,0.09737242862582207
8.285416977986285,-4.1800096814319385,0.6543536372928511,0.10469802252948285
0.21046320354617698,9.779398069513219,-0.6805048030708114,0.10320603501051664
-1.0716271378639126,-9.381335013772116,0.36369252243339695,0.09579992860555649
8.729342096631244,2.305498587476007,-0.19981581692455705,0.09470060721039772
4.96918762018709,8.100590739328107,0.7174388312523651,0.11306071083992719
-0.032847795200154094,-10.685771408799084,-0.16766438976866666,0.09423339702188968
-8.922146903951381,-4.296679494215157,-0.20018670133094849,0.15751449026167394
-8.899157012206711,-4.42121746971368,0.21962822850598449,0.15384403176605702
-9.544220411727048,3.4885862572638557,0.06484881499944044,0.1573018117249012
-9.928955310381172,1.0415180704592315,0.0495363687111203,0.16329334642738103
1.7264159491749644,-10.113884502315067,0.7186385473257804,0.11143065720796586
6.464452077060146,-8.749635793946181,0.15833775831920632,0.1134006081148982
-9.965111079345197,1.4185578584296021,-0.026279531322445922,0.16584652043879033
6.632106262219287,7.525445474531371,0.9108443632493979,0.11127925433218479
8.970675505454706,-0.9967919771659414,0.2191870368364698,0.11034190755337477
4.73407015668506,-9.753586708033948,0.09877684762947114,0.11178927287459374
5.966911231532571,8.732613154169844,0.6706112845808831,0.1035990284755826
-9.658770435548904,-2.2358108201942666,-0.07424930008318462,0.16086256992071868
-9.970853738215903,0.6753311536235084,0.0332145736714605,0.18424486991018058
9.585417545854854,5.288060707602333,0.2009533084418953,0.1543090419098735
-0.7300108916972057,-9.480565073685217,0.4692206499350851,0.07840144980698824
9.453763793950225,-3.654545816276043,0.9736493631064326,0.10486366871744394
-9.304898538898497,-4.2023558545404995,-0.016807251686981408,0.15670674033463
-0.8159107937912926,10.596136938281504,0.26048556587162136,0.11270098693668842
-2.4628690134903866,-9.686129072435957,0.6138035198989112,0.08459235578775406
0.22003841916376238,-10.22432071417516,-0.6777687815803511,0.08473223634064198
5.752938120598481,8.645792528631006,-0.7929958478023827,0.09703020211309195
-0.8448282550579088,-9.451895164072207,0.4415360520773069,0.0938159304857254
10.126202381561708,-4.058298313367974,0.37086896667431574,0.1041168012097478
1.797096989523881,-10.527956139532064,0.3484427493520329,0.11642289079725743
8.235468630514221,4.028551828934648,-0.5068664454618388,0.11945701736956835
2.7553755405486737,-8.772879200760595,-0.049528257805904245,0.10126248337328433
7.602265937985326,7.440417285197871,0.671609448036817,0.1016442845761776
8.895154794495946,6.280667255501964,0.343665380958206,0.14023401539772748
-6.030995609867744,-8.268838812066198,0.38773004864000804,0.10439671758562326
-7.412590449272688,-7.166088018365465,-0.21053095124217996,0.07461795005947351
-4.4934861509818305,-8.576402026493138,-0.408646001867678,0.110048015024513
-3.2033959280563615,9.984205027838359,-0.3339439628067594,0.09914864640682935
9.75284096003522,0.11992562705732379,-0.9691431944471223,0.10801137708127499
-9.226712273247443,4.304405069695698,-0.11828017192787908,0.1514237504452467
0.2275004335907066,10.57105120317261,0.42644695593653104,0.10587941877543926
-2.2938553616243134,9.509511379310442,0.5790879846101878,0.12556224785745143
-7.00615916032789,-6.608462771578075,-0.013614083708364366,0.09212548445910215
8.98738452476148,2.3736499380563356,-0.6979810176909507,0.10661167116835714
-9.179607441200845,-4.420665954299049,-0.1180985459956731,0.15748122565448283
10.817833793048854,-1.6078603211744555,0.3423697995500898,0.11123494204133749
-7.4909930774602715,-7.065775661343737,0.21844907170429523,0.10610141672194004
8.789071177711728,-1.9776432126788017,0.07325740019348678,0.1325163449347019
7.7248207147076595,-4.771420354680204,-0.2797768293854111,0.11501946203410625
1.4610884405822875,-9.243338194268876,-0.40747133082241777,0.09637674294412137
-9.781931319671841,2.1379513097166076,-0.10661061038146534,0.16841162940487264
-8.006958742254628,-5.5800823325140065,0.1787998981661163,0.08020661532878876
7.917899094264912,5.026217340497148,0.7320181109566699,0.12637673541903496
8.210783828223214,3.769168142021598,-0.1495632705012197,0.10435345437377691
-9.34000046778394,-3.8100207042544425,0.1715561150054143,0.1609752657637
1.4487697651802753,9.957859572782713,0.7536949235444868,0.09932968515902757
8.752127376395789,-6.507977208267493,0.2816790135713266,0.09908120395615697
9.29933730898967,1.9726518632838028,0.8633306469076574,0.10613089591264725
8.435571834935846,-6.600804759113882,-0.6228876997454755,0.130581983551383
-8.316554214390573,-5.497053154780905,-0.286229094816216,0.09208776257932186
6.470297277336696,8.757547272436975,0.08768174032825102,0.09915803924202919
10.030811941243867,-3.458101542027414,0.7748507673559685,0.10664555676281452
2.370476271249933,-9.568698943212967,-0.7746310173473051,0.10162371732294559
-2.0900542005440768,10.320750969994293,-0.34581983123497156,0.09065717108547687
1.4171045309466748,10.658468502225597,0.0,0.09021140616387129
-1.6344071226176156,9.232300328966804,0.15258611598159197,0.08641931727528572
10.649910655158994,0.7871275398306419,-0.7332492824637266,0.12071051605045796
3.416345692395306,8.600883955805052,-0.358991698697975,0.0853219247609377
-8.830592494709167,-5.231928472337758,-0.008121935064192584,0.1446434224396944
-7.150182377219709,7.441779901137037,0.22604040197436423,0.06620838567614555
-4.088112656570982,-8.556236112435045,0.1298377830588518,0.08700497392565013
1.9468144654874133,-9.926765017139363,0.7634139112446682,0.09769544988870621
3.9956035930588953,-9.380076499252016,-0.8109744486276493,0.12191429123282432
-1.6534608835414253,10.05894912414732,0.6174848222444762,0.09783142112195492
-9.26057732332758,-4.045997419627269,-0.1749720777869328,0.16365415923297405
10.215045229509519,-0.6288063487945684,0.9716589427508886,0.09823496792465448
1.3544028248187345,9.309245304996377,-0.4697244318196844,0.1061838473379612
-9.73714651737506,2.5077329188405866,0.11308287357770895,0.15547703836113214
9.162604332885833,3.2853839239253184,0.9485788196497329,0.11024206086993217
-10.002378107252769,0.6774663156736067,0.02243026937445955,0.18448063731193542
5.549104708395988,-7.320639179533701,0.3736243728843839,0.11480089530348778
-5.0475421969645495,9.083312334032373,0.3222163715573011,0.09132485564798117
-5.242728971572788,8.429790097305373,-0.48023570939061416,0.09022237628698349
9.1586155170564,-5.502625647311887,-0.6782437555544243,0.12180390127003193
-4.945379259974181,-8.174106475070444,0.20488383404520022,0.09090258181095123
2.575758600375559,10.397344574299119,0.3373355015997669,0.10276199445128441
-1.7883666828864484,10.101974034647343,-0.5879897635259053,0.08935409806668758
-4.586053183975992,-8.753078233492046,0.5039452800480553,0.07307356294244528
9.358292917990877,4.866541923595552,0.8020412675604695,0.12367203682661057
0.7363647098888255,-10.397805242401908,0.596384822310193,0.09584971524775028
-5.954500932255721,8.600458366803688,-0.0569207883676076,0.07356380976736546
-8.59591660781495,-4.673476263074885,0.11903531874201823,0.15076542884111405
4.390641930710854,8.016876125150553,-0.037013528979543464,0.08753915712237358
-9.997750430781968,-0.06146625250984099,-0.0022810226752662784,0.18947841949760913
-9.218287954007534,3.8932523429283723,0.19836745438460296,0.15725762646645308
8.285721149134426,-6.991214903633149,0.41788806486602276,0.11450755275785923
-9.065427610731556,-4.643664125335395,-0.1433680397439589,0.15452226378023626
-0.03168725898014014,10.30823542249973,-0.6351566088744682,0.128991258405149
1.484478199543074,9.391309697123841,0.579580823039564,0.09717037685215474
-9.168887873707272,4.140929583984525,-0.2016040511233055,0.1519532749056816
4.05470073559814,8.622180751710195,0.6999894405860525,0.10700363364070654
5.610531570858507,-8.660816580447204,0.8184733796384405,0.13149430930614472
-0.14306775967883836,-9.307618954988856,0.12018816010321985,0.09117039989680052
-8.991333310106587,-4.467011858778786,-0.22501173426626817,0.15982525393366814
9.24136293517348,5.866341321303343,-0.16448878639548092,0.12120080035179853
-4.757737742737231,8.815365462156892,0.512078527324928,0.10153907723724842
1.1176263303604674,-9.277808996274935,0.36141370478045326,0.10189391147345304
-5.669087527224277,-7.772642198149514,-0.2475527732989753,0.08054774899035692
-9.988971362534508,1.172154697922807,-0.009998747959957319,0.1583383883908391
-9.996863081383419,-1.0486413949593905,-0.007361372561382469,0.17169959746301175
4.501017648785737,-7.983810797404769,-0.22048541844559413,0.09078398648649454
1.9408979398209747,-10.584079414329905,-0.10826869712241118,0.11057780720293522
-1.2096836513016107,9.547308183345988,-0.5436017112056448,0.08892453216016293
-8.139261940959098,-5.524855616133255,-0.24457884180001774,0.0885240239650011
8.671070168561075,-5.964041128975389,-0.7982810423812393,0.10626007735729218
10.20452427590072,-2.695107608743265,0.822213511861407,0.10283484362065792
6.222512543098182,-8.422170638185143,-0.7581490803267041,0.1032821624726057
-9.592606331916393,2.9804694817413355,-0.14316037672223578,0.16337520524859428
9.659585122754965,0.0,0.9402753380527685,0.119633306004107
-6.562438196866497,7.9246860286498,-0.31225160875651276,0.076153276078403
4.45876422535602,8.141260669859458,-0.474397244731068,0.09541018728166818
-3.900169109924505,9.64566827427521,-0.3861105424447484,0.09779613643884659
8.38232118847129,6.232993751219127,0.8381800747304314,0.10523930180817842
10.478229346910839,-0.9041057181411772,-0.8548055397844119,0.09364553343504667
3.5952724196954517,8.440259286726787,0.11757004405118968,0.10096378941088915
-9.110709999728837,-4.250288201255191,0.20984573540472423,0.1562285700812936
-8.311468410684922,6.101316805765275,-0.022949427086622756,0.07751668963581324
0.3151920958130469,-9.317901031013472,-0.2426654889143144,0.10042659372091294
8.627140780650484,-2.622445464742809,-0.10923703751276942,0.10573845472186803
-9.981953622615883,0.42984392058706855,0.019636155419870828,0.19865862756967545
7.532442776398743,-5.180882826087265,0.4196263334189491,0.13776221841573716
-4.555682327465979,-8.961450525137321,-0.5202036209830576,0.08060951635241509
8.538769454285784,-6.349326809960901,-0.7005231657816372,0.10122816000133752
3.7261966728110174,-9.380954992550603,-0.8220456375381201,0.08806109003722667
1.672764878803599,9.799579754713001,-0.7620294805821973,0.09769633114337921
-9.984511914442376,-1.047345794046885,-0.0344148691407782,0.16892670657485723
-9.056160983756874,4.4992190940113455,0.19905619400685598,0.15816148154437543
-2.1017258130358027,-10.378385746123085,0.23188492773763653,0.09762596353888511
10.429417805232875,3.4526385641906456,-0.04853687090270529,0.13289966858923435
10.53451068635985,1.4335923646950324,0.7723367391876428,0.12165741875767708
0.33050396940591753,-9.770559979740355,0.6832232399652779,0.08348488615825772
7.711816576297847,7.735558944040442,-0.034061100787107716,0.11138321489095687
8.460023350801537,6.789292755500873,-0.41453256362230195,0.1089664513617754
-9.966819865136475,0.5520413565483163,-0.021086844480019133,0.1864617996662855
9.50787488685744,0.3508817047811824,0.8739572259440851,0.10796465691179037
9.882751413788077,4.6846530390770225,-0.27224336468252386,0.10825446166098118
7.922003090065673,-5.448825962027967,-0.8739113108704404,0.13599705558270217
-9.031250562742123,-3.8142589587563447,0.029179777045023527,0.15693696688860656
-6.027942463352208,-8.481770933472232,0.2141005211907328,0.09909484747797251
9.098129241356885,1.1243654646675927,0.5503682117604619,0.12168612230569124
6.002534972771648,-8.124430999890901,0.8870451068870981,0.10912852548062801
-7.6876934820476475,6.7332214267127135,0.2751658626156698,0.07760419923812151
-4.584563126551739,9.29957689282544,0.37856864094196235,0.09344953790307045
-1.534425906700726,9.33479121514974,-0.35688614710461486,0.07410721354186535
-8.750890156314314,5.331151294558983,0.10969089381638693,0.1438066454976797
7.097077588905154,5.988277147967712,-0.6100872642358226,0.0935226809233427
-9.944024924914105,0.9196361053560216,0.044059253149518474,0.19452438700944186
0.4928849119633051,-10.681871591086303,0.20608037038926336,0.09448474567383527
-0.14676332016190372,-9.548042575787152,0.5376505520974615,0.08815928146243096
-6.225207711875264,-7.332030772989801,0.1752151808156792,0.0747818759828806
4.732570888598407,9.750497771706904,0.12460168090537765,0.10764834422618151
10.466330813367131,0.25743700884144566,0.8828487786661983,0.10864026486873626
6.492580863384486,8.350026351936986,0.6883229242964218,0.10116521745920182
-9.720429645692061,2.8896177197245403,0.029876213254916264,0.16809599421918392
9.728634565306777,5.059128666552855,-0.10727773038803877,0.13545618399977685
-0.9558094043261163,-9.389989992385875,-0.36619154311353697,0.0898397121578455
6.405949932187566,7.833253215442185,0.8957369206464626,0.1230441128462553
-0.1549819421721026,10.082724898189895,0.696615750105578,0.11904894813895225
-7.3112732525191415,-7.244158436472296,0.24361727460312574,0.0848411326482892
-8.901182834319828,4.98220649341851,0.15307442385217365,0.15963631514459847
-5.105533133106795,-8.677977547372652,0.4917041796112621,0.09041443102061748
-9.131533458218023,3.5946650495850094,-0.0011460591744824303,0.15740315720438958
6.19641842152937,7.577036198922469,0.8784247754216908,0.111737946793437
6.952465166632428,8.087287681730274,0.6195169535112534,0.10369255371391774
6.066572873711344,-7.60724176917448,0.8595694921129304,0.0987524363398552
10.72652644133569,0.7927901596626908,0.6537818672280126,0.15678850401192904
6.412111175578268,-6.431852140632464,-0.10199799949932063,0.09818910129368305
7.473785374352928,-5.1405377300934045,0.22107674106784858,0.14784948024898767
0.20633034738426698,-9.58736048341571,-0.5850759297622832,0.11868580162525177
8.047702786898556,5.831893073713682,-0.9492650250002567,0.14584535986185074
9.81409212193789,1.090509659430527,-0.9905501496972317,0.10851507592946291
10.692016636771124,-0.13147418325864751,-0.7210796102774192,0.11846493657678366
-8.993378055977708,4.889570337531964,-0.06876532046180502,0.16295769378542901
-2.367564284151902,9.815082449422063,0.6110842530990624,0.10367700789123774
0.2301833401851155,-10.69571533033578,-0.15259771562835184,0.09007399551570415
-7.034760436312733,-6.635440529753442,0.16627632364872102,0.08683965384960174
-5.247675356318126,-7.992569589984534,-0.18209306490223734,0.0795402516797185
4.121536999998289,-8.232345104133374,0.30676610491152356,0.11020353496074677
4.392293081660756,9.34005918909785,0.7807392045618441,0.11769116934388876
-9.844328819709729,1.4013642092870542,0.042500118010746546,0.1766087556257844
7.094910392620146,-6.775084589344119,0.9086121790034234,0.09668860178440809
-0.2778658143380228,-10.041135122029285,-0.6958058680093392,0.10094433180987834
-2.6000678512284274,-9.265462163659256,0.4722861326879546,0.10805572170764208
0.9564615313234857,10.006667565407955,0.7381340021051421,0.11322648923844099
4.582088953637318,9.743653540647193,-0.35222071976279556,0.10290339440107346
4.942179043689546,-7.838662719712706,0.47831189278802366,0.10765949618071317
7.878019602718784,-5.858001125423731,0.9315857644239083,0.09823037721216679
4.162980695791033,-8.31512461239855,-0.4821429273089232,0.09411752332001924
9.059557144933093,-2.5122709410399326,-0.7896479419412169,0.11032884310930967
-7.624467879369033,7.016538571148906,-0.03569211190293912,0.07859592208638787
-4.199601361116854,8.518699535564092,0.1628899197305564,0.08501566244289278
8.928248900761012,5.980563554175514,-0.5988347366814849,0.10012173309922218
-9.421510553643028,3.1833754258758393,-0.15251302817212098,0.1546231573447585
9.243017217273701,-0.1136565889083446,0.6542145541703352,0.10298293955624103
8.017346544216295,5.514404059180792,-0.9162086704770207,0.12445969015359878
3.222825313757105,10.261199152952607,0.2813921429190746,0.10925407551229
7.663958017094096,-7.68755304270259,-0.3488454755627499,0.1356798180565238
7.617141054672251,-5.5198798134744225,0.7437143190396662,0.1065994368866086
-1.9025550664175777,10.027120010526238,-0.6036125611822613,0.09695242457091809
1.4664875618324558,9.277494856029392,-0.45741846778384665,0.09922249231487512
10.329376790182645,1.4056766507093261,-0.9028631930531289,0.12481416143476963
7.8139142004014515,-7.461676998297701,0.46329075996727753,0.141886405646801
-9.89960308976927,1.9099049898358529,0.047995923910515846,0.1659864854812622
9.339443359320219,4.012258129737277,0.9655244322938864,0.10607402835041285
3.454034899180437,9.360355991856116,0.8201094615756226,0.1174534559622407
-6.388872306628163,-7.71509088365039,0.4252170201157893,0.07229426674544812
-7.891236160817156,5.644842528608417,-0.06889688096130102,0.09218175057321787
4.327532040286602,-8.64379895287814,0.7827335478850677,0.08834214441478253
-6.620036319879594,7.7970587106796945,0.3524869052391503,0.0939342039078474
6.558316336987815,7.821320693604239,0.8822579234490129,0.0972590684890747
-7.137577005558435,-7.072056657569363,0.37753404776276184,0.08695431623607874
8.726870136059198,2.7704260138065946,-0.5141358352939726,0.1055433490127325
-10.002300074402527,0.061494223756530096,-0.0018037694850172683,0.1856633076816797
3.6187597250134926,-10.190845976497142,-0.06521912137248521,0.11228193797171115
9.861358181667974,4.236474596225659,-0.6498686639486698,0.10287920974195003
-2.8022831994655815,9.11793881694489,-0.3747663764528085,0.09765285462141036
3.2827176104096356,8.570139809224179,-0.045565536242045755,0.08343420702964068
2.10658269434799,8.97484252999308,-0.06257261485249105,0.09698138274252414
6.762192667952889,-7.125133118914236,-0.9016256819327395,0.11213374421000481
-7.581672405182991,-6.008147660881276,-0.04033042431679377,0.07387542769312859
8.69464058076313,2.4110773324118173,-0.16372381626439633,0.08707918096333742
-1.9820963950126398,9.204385308895528,-0.23013730466229357,0.10061974100768566
-5.224139556805969,8.399900155375184,-0.4735570039585119,0.08003023400902748
-7.981998932310561,5.709767914454085,0.24232709728903865,0.08403273236006498
5.759823425488916,7.043163909444245,0.06106270992096023,0.10039436683058739
10.538327332019103,1.9660107694904427,0.6876836049617808,0.09662641450762749
-3.609804208055919,-9.253345682448321,-0.5601170328383808,0.10004233121871949
-4.435023767474642,-8.464818973260602,0.2665898325468617,0.08732982035726308
6.997041677330895,5.758088944271186,0.07515293007707288,0.12330638479441404
-4.4298915915180626,8.455023548773829,0.24725342034291067,0.08710153590887786
7.232732759117462,-5.517560618297991,-0.2866572022810194,0.12455244235694408
9.395974148475311,-5.645234067812143,0.06511831338989506,0.10997183289378881
10.694673947929212,1.45538823502319,-0.6051370808859611,0.10589600220322609
-6.680300783298592,-7.3040304785259424,-0.3901249538281787,0.07067464545369148
-4.3650371942904655,-9.135826727739234,0.5184625664408372,0.09562758576124906
-4.574426745147197,8.998322536747954,0.5143154959394451,0.09633524615317583
-7.767715944072171,6.001581558228111,-0.2655761250760604,0.07520461983978749
0.491950055448179,-10.661611248340387,0.264911470812214,0.0993803920596838
10.40097853850205,-1.8083434394069002,-0.8260447272881926,0.11506159849464893
5.489241878235709,7.429688803769688,0.4645032011379755,0.10249483035877346
8.132510058698202,-5.023239433225163,0.8548311538047487,0.13149407751858233
-9.45199781108738,-2.8098202813308952,0.036764306651947555,0.16425755687057972
-3.408354997080229,9.414371583932304,-0.5741427404413424,0.09164750076830387
-9.476563276557847,3.730487431962051,0.027405897528262044,0.1491528945043683
4.529315550588224,-9.046840704808815,0.8426609386572764,0.10940121799707413
8.356296716431407,7.050764211296064,0.1037251575967043,0.10105166099965572
10.488661796223894,-0.9050058737653651,-0.8483821296585573,0.10338076964020729
9.839960403335837,-3.803838017123431,0.8150517641082135,0.12273186840116977
5.469484686707815,-9.167170939093717,-0.5484266853231973,0.1467398526519537
9.119968590951705,-2.8952187709397,-0.8890257103364333,0.10704330645501614
4.329839972011457,9.509142055141727,-0.7113652548409434,0.09023002021014691
8.207065968275174,5.352475982554733,0.9370620916617519,0.1206446735188365
-5.988708511183223,7.800498680197652,-0.4099311453882843,0.06827331662178039
-9.507414304219587,-3.343198911589798,0.1490456349020466,0.15793690882623196
10.513653080040896,2.915500691105438,-0.391115358735692,0.1240414397418499
-5.777651370080489,8.345023475789345,-0.4392164745392682,0.07012727715075016
1.4006696898493685,-10.534857129635002,-0.4148047121061333,0.11403892420232296
8.477863012923784,3.15803195082495,0.2454509335763659,0.11145123288035393
-7.369341043953869,7.301693186806555,0.06979104141176093,0.07582106806337834
-9.98960482256773,-0.3071737555741121,0.01428367135332395,0.19181645669043065
10.31128382840438,2.1873142763933093,0.834704184805272,0.08720023188740016
2.0303409392909275,9.154576796286582,-0.4692133484294212,0.10510293785482645
8.378972971816108,3.8463755286885313,0.5877497055454397,0.10433925801888108
-6.769539536584763,6.874394050666611,-0.15897188501982634,0.09123755933716893
8.57627639510476,-2.956653439470963,0.33288350536831396,0.08340205587446689
6.400510612180846,-6.744038861379791,-0.5925150875756543,0.1039851761981845
-8.54326972840033,-5.061696162025316,-0.2548645924072815,0.15741579554975033
9.384750428045969,0.34633787973908525,0.793062463100319,0.11602242451161146
3.0716654511928727,-10.217723285755241,0.4424860948358134,0.1053875957429409
-6.648532493645169,-7.451228262013114,-0.40856128198464586,0.0831228818371892
0.3137698879555739,9.275856854660255,0.013259598623180355,0.09986303374171257
9.142069210797438,-5.340811727162563,-0.7656414229995161,0.10334750358015299
5.3973537298748555,8.798571714918692,0.8109750122996624,0.11745658621191979
10.157949376425416,1.8950481647417947,0.9383462084712688,0.11828578215092421
8.529833052363495,4.172546346213276,-0.8335569160232156,0.10066775634884834
-9.626839542995805,-2.479324141142215,0.11098176775955243,0.16696798276156188
-3.9808339152716656,9.507093873065209,-0.4612011356478319,0.0985896621644497
9.010203348457702,-0.11079379751045233,0.14701275508834805,0.1041980679705739
-9.395767490519596,3.434324012844327,-0.17428050771477696,0.15827401630580426
-4.255146670056286,-9.499526537173946,-0.35822011827944295,0.08818888172507286
8.711868763220703,2.3008837213096274,-0.06701329172289014,0.08959105398505926
6.965664580908615,5.877395238777147,-0.311568374530755,0.09811741027981043
9.116615861784734,0.5611904602097169,-0.4988765666570133,0.11013487670570613
10.67574210819382,-2.1278018747245278,-0.4537027844638338,0.123513566814363
8.98760968115462,0.9986736471101224,0.2845124641354335,0.0875443971157074
9.571868523005085,1.5431925400398578,0.9491503979985725,0.08929318800568581
9.228733192455762,-2.4373923147783034,-0.8812262161124794,0.10996337495744228
-9.704483222177254,2.121024155347754,0.08436413944485692,0.16430392364040017
-2.4706251594557354,-10.242336313314128,-0.3087865443299874,0.10780108742415904
-9.580351854095406,3.3688467617366746,-0.06451121842384133,0.1515270134434104
-3.7934443412819103,-9.724087455677658,0.35580458680594784,0.10950634069740772
-5.205082115516392,8.847182958774736,-0.4199466440155512,0.0874000297114253
6.147844268163768,8.764094501402159,-0.5381124378759617,0.10479502094909549
5.847255039647832,-7.713973079514139,0.8363127977283021,0.13831389494240284
-9.956658818165414,1.292660072619336,-0.05043473666467298,0.16149632189422847
-7.826025519509978,6.359994035058278,-0.3237952277479199,0.07496000856161117
10.558013086874494,-2.927801993953867,0.2589061733036958,0.10970409907400608
-0.7206009610309773,-9.358359417530364,-0.29102090900258293,0.10998413510620594
8.07909252342389,-7.343694669081141,0.1654173849751615,0.11775544375181198
0.2234418376340847,-10.382464197014968,0.6021913822054548,0.11563724927604198
-7.852634694644779,-5.764494270396125,-0.1732778054005179,0.09507570900022984
8.81560576452673,-1.9836138032514437,0.24195693525415005,0.11353006076067686
4.91315749014003,-9.519307574481477,0.4709054758305462,0.12516909521073102
1.4129942553364392,-10.62755388571679,0.2143559363609118,0.11280088622123002
10.50894130772776,-3.194468036676814,-0.1031910801452733,0.10577467687427998
-1.567661880704413,9.536984671869755,0.5537639753596318,0.08894160784780979
-8.381241360016219,4.965697979074042,0.05642471277256889,0.1638451508618891
9.700353052430904,-2.375901263251753e-15,0.9540501594845645,0.11753969863057137
7.178900861327392,-7.946738324277919,-0.5763586779760101,0.09027212485671043
3.0527278305681618,-10.154728350171109,0.528714136218714,0.09925961449742317
8.412438078482404,-4.374674200449744,0.8217064767546866,0.10841832663863897
-2.2014171165377743,-9.126295175603751,-0.09095430638497222,0.1106435372121632
-9.695151565948564,2.882103238388852,-0.0873237842503339,0.1701488707214594
9.929623452892946,-0.4887672799496809,0.9979930471161178,0.11367612324655056
10.977579738908036,0.40512017027945274,0.1712640103147831,0.10339715365320444
-9.47177245601022,-3.462105210957542,0.15237489375955673,0.1581623850017786
3.5656345901180018,10.041239451516095,-0.48744147999375487,0.12575199123471975
-9.36707325402434,-3.9560903363577147,0.10533978357486241,0.1575442185625434
-9.852813820277571,1.5263988719135506,0.07081606481821376,0.1697729720175266
-0.3747965061935618,-9.373935043684636,0.3120724614360061,0.08299714855849744
-9.849144821056909,-2.1526415777854337,0.06975115518326475,0.16036322459578514
-8.44916146091319,5.888255217776246,0.025759089540067642,0.08504015259444714
1.0996233538693674,10.181146569849927,-0.7042152061422758,0.08998570973053574
4.802069625854539,-9.591638841074971,0.4426384592432011,0.12205245353281498
2.325865495777134,-10.487063471399573,-0.24054975469997317,0.10623820025473833
-1.9818008691770097,-9.203012957042834,-0.2265387860005668,0.0939208048582077
9.085880168438994,-2.64029795900022,0.8309072899013447,0.11829257618635892
-5.182493332066575,8.108885658087905,0.29833891558724096,0.07912687733769416
-0.9627183223216879,9.457864058641139,-0.4539345854013371,0.09061995211988688
9.020961904351259,-4.007533698649533,-0.969699480200158,0.1054911444336176
-7.932580800603521,6.286227396123886,-0.3056023425258829,0.08098956663161516
-5.248101613797234,-8.674469464934745,0.4711684446943777,0.12061458725482226
-1.40864597862714,-10.118307987116863,-0.620037887883192,0.09457872703671455
7.436719829557174,-6.119914130417209,0.8660216610618331,0.09717336896806955
-0.5130476960253563,9.808763471977436,-0.665026551632426,0.09473198160529137
7.003289772508176,5.763230701233934,-0.14410988780515457,0.1023451492190361
-9.162074297912133,4.137852380078071,-0.2037020255301105,0.1515267087891698
-5.113768202309634,8.452432781611744,0.4759553472485581,0.07278732728213072
10.076502409631933,2.6612958702890404,-0.8974002742556025,0.11201283190399408
9.215342263561004,5.849823612588825,0.2905587871178918,0.10495511345565318
-8.704613300963892,-5.450828050500789,0.05563154578897783,0.14045928128063678
-5.7399679193881825,8.290594909485652,0.45648312143240327,0.09533110391348601
-1.8516748570336194,-10.459583879169502,-0.16024878935071368,0.10139577072113752
-6.405592114989247,-7.931827515762851,0.3843040634466457,0.07475274786353112
-8.883727389725877,4.278177631297242,0.1731176281566936,0.15435374356806278
-7.435312573765608,-6.675497042152549,0.3576154323990392,0.08981773249804974
6.461380365264925,8.10231470459477,0.8244966438872539,0.09780523888766765
10.930108049467758,-0.6728233874737284,0.30828652164880127,0.08950740404427052
-7.257476776551352,-7.190855792490241,-0.31288149677799687,0.0730180924758315
7.055291424028514,7.809907927591836,0.7481576340926448,0.11013365104794502
9.081500712637512,5.156713117245086,-0.8591621722543061,0.1388127425685525
-3.5976896171783723,-9.937341306520908,0.08093362824999321,0.09333102792501449
-9.982460263792861,0.3069540651068962,-0.008474742165249113,0.1825518152117729
0.8906933747218081,-9.318589626097594,-0.3732696958523941,0.09343601047992706
9.071412946691758,-4.300059816353635,-0.9748284441340854,0.10319792859256267
1.0191663330310383,9.43621448119786,-0.5428666503586685,0.10067479528486728
-3.328553248328132,-8.852350912670538,0.17223715437877507,0.09300855331122876
-5.0753523347567855,8.38893605563752,-0.45062544149040024,0.09261796269565821
9.994532027080336,4.148872095469285,-0.5357333342655225,0.13043140958994626
-10.007732657493937,-0.8015564542277634,-0.003679012185651709,0.175402421541512
-9.564372251607784,-3.231646073773588,-0.13104680904614124,0.1553848857805133
-8.835050960222327,4.663671529221229,-0.2402714602761821,0.15322112020105125
-3.894883122986431,-8.989927249766009,0.5100773787679842,0.07347801934927702
-5.674619517602528,-7.780226872340424,0.26138290993053026,0.08490228109061718
7.597445844000367,7.620836098598371,0.5233973383877829,0.11644038520753383
5.821547315039374,7.29998943688618,-0.6101023595871833,0.08786265023052692
8.415381287179006,6.753466845030503,0.5153379531632198,0.12308008179068565
-7.64357299991891,6.057201206536395,0.2166529558885284,0.06796185325831175
-8.866135178062358,-4.136190235357466,5.3032834155341296e-17,0.15658988375216723
1.2610228588875676,-9.484531400842318,-0.615848220794432,0.09464720621705056
9.991506824277716,4.292386916617226,-0.4411880411574061,0.14132633812725545
3.9877775116567618,10.039502646256256,-0.2014251940037472,0.10188949681818485
3.140621273790654,9.585566024100045,0.805057128282494,0.08905401457101107
8.825007948155218,2.1000564936295567,0.3524079679146176,0.098160912245512
-5.2103910763830035,9.110694966315124,-0.07986549931819016,0.07553434357047081
-3.2278578453372666,9.270368511883895,0.5493838496626626,0.09329527460038661
7.989747028926279,-4.40776493305901,0.4148008014341217,0.10862712372094392
-9.945120620227836,-0.6735882360445781,0.01062473561863682,0.1757107662037015
-4.018748137379409,-8.97177172432204,-0.5166684270701286,0.10129583410918713
4.57235976698491,8.59794107951094,0.8162028237233317,0.10878536656498909
2.6869958272727037,-8.938141301289635,0.4465933912073951,0.0919755108654499
-2.4406469849020005,-9.59873285445625,0.6063018483943096,0.09393252357840538
6.553088573344035,-8.42784455448059,0.5918474083306046,0.11573679126799107
-3.3374873924228456,-9.585223239065376,0.5596355217723508,0.0853297134488821
-6.516337035405558,-7.6749220077628815,-0.41442378815804737,0.0661051056906581
2.4496564253180515,10.436466951334157,-0.30935982930399514,0.08873256098479032
9.373644709381876,-5.32260010308651,0.5721391080020064,0.12933644317090512
-4.7656235989896425,9.374424517331846,-0.08322676733595663,0.09830883048474788
-7.2598591068491105,-6.358505188494039,0.043166365015691835,0.08851823527365923
5.939917647613539,7.836217937738763,0.8798676323465096,0.1017532267421484
4.588235231156982,-9.756723387025625,0.3188844951870162,0.14607626259326933
-8.153198031754748,-5.389078434005633,0.1774154925080736,0.09530695728957653
-9.087751128796517,4.65509909833841,0.10303893986200566,0.16643462426960468
-7.427214601768436,-6.1890674720948775,0.07472889260010206,0.08492036718875169
-1.293473488515637,9.29102366992662,-0.21779649486319538,0.08490468293428421
10.707030677097714,-1.997483752139784,0.44303827784926775,0.11606104046106339
10.340528074082604,-1.2779036595868627,-0.905816347263739,0.10225326754152775
5.291911274609447,9.386681339615006,0.3794135949402693,0.10048331499099732
8.585873514573882,-5.0158812952774365,0.9636137859157415,0.12871463924646379
2.1090131319852037,10.094931961326905,-0.7101792935954623,0.09638374708592892
-2.4552138769858765,-10.178446598003953,0.4018672366940316,0.09730760332196951
-2.3200906731733024,-9.12460126665975,-0.18573148903222103,0.10485306639224291
-0.5481880999264306,-10.480599468602454,-0.4784676228058277,0.0985561341419816
-9.877281588981598,-1.1590484742658813,0.019701935065072132,0.16375302478671075
3.8045491401067006,9.932477267732255,-0.5235472913048738,0.13070217985659838
-9.340312142617197,3.414054073945348,0.1653192087312166,0.15646956223994493
-5.642331642041039,8.828380317872528,-0.05304868123169009,0.07742206182330846
-0.029537334667292338,-9.608839934511094,-0.5877859618158537,0.13618545833975076
-2.43090223526421,9.090878124692273,-0.15187845593568636,0.08740090239793062
0.4835802651014027,10.480219967011793,-0.5306612365980026,0.10212868325412273
8.870646623515713,1.542275620082362,0.0061251336789956085,0.1073299378529191
-3.9749152920019095,8.589249361713538,0.056181256697640285,0.08385941576212645
7.4710542243554965,-7.680658882918896,-0.5809828323695616,0.1427754395082593
-10.000531818991858,-0.06148335250760755,-0.0029882530090791374,0.18398598946630954
-5.026094461728619,8.081463213401792,-0.05067417738779708,0.08178625889122486
-8.86011038726642,-4.538492668912328,0.23010791780842377,0.16059512313455343
-5.54487139623982,8.445219548233588,0.46368405581839217,0.07547211606055498
6.843440246210916,6.220517404469093,-0.5519515807898079,0.10850951228290796
4.108933997501704,9.32637889916089,-0.8154467435921691,0.10438834741711617
5.316416208486888,-7.780609483501578,0.6706112845808831,0.13197575330734254
8.006593604842426,-6.4254087374884294,0.9050869755750883,0.1014973309636116
-3.9034827572724433,9.322362548940443,0.5436160779754546,0.0903587181866169
-3.7634042172804305,9.30742940595159,0.5576828919436589,0.09489424452185631
8.379897805076196,4.895549950214265,-0.9191105275982416,0.09938058964908122
-2.7814189191009717,9.050051591321019,0.26439110503871743,0.08516993101686239
-3.013928565561061,-9.393681397378279,-0.5736849888166868,0.08059445530176162
8.538283108195289,3.0615245450365154,0.3268264784571573,0.09916587080806494
8.973275050582282,-1.1089357277951128,-0.2785229461289448,0.09936993755400181
8.924847437180778,-1.214540810004304,-0.0979838466738771,0.09466122478246689
0.09339922651492477,10.127697858771885,0.6987087840591456,0.11025797065347433
0.20819260840341983,9.673892435361577,-0.6370775877845406,0.09247290309518576
-8.915198511199351,-4.847065243142442,-0.19729512314936593,0.16000689052045344
10.008485904332067,4.446238101806286,0.2264628623663942,0.11608599498867989
-5.681393108399094,7.994149781856215,-0.4162303827689374,0.08750670939683915
10.211051855999118,-3.6613199037376036,-0.5021954418796837,0.11488993279635906
1.4511209079744107,-9.180280221665733,0.28284022525658087,0.09975922878831625
8.448719647473812,-3.147175951016356,2.4104683656986695e-16,0.12442107342183589
9.157328044576957,1.8251639636146055,-0.742547025877264,0.12368179704993963
-8.693730780053686,-5.150840968627446,-0.24247925519882724,0.16339998383075
0.20034317585191463,-9.309160148446063,0.19097639407520348,0.07819735836237669
-3.2254928368304387,-8.909279735604622,-0.23314883617896448,0.09058447677642106
-8.751558860553345,5.185102812444621,-0.2003887410703693,0.1585900964215398
9.835276928687447,3.8020275241753287,-0.8184152261299237,0.11085000719875097
10.013311919872894,4.448382043895293,0.2029938256345616,0.11396914266049862
0.5533743151789989,-9.46394497970325,0.5088221951599291,0.08561739064753056
-9.276260523176536,-4.189422115120504,0.11172761062780522,0.15493764508515595
10.730166866105504,-1.326056020344052,-0.580701602494873,0.10049452044069768
-6.856825448722963,6.96303194869011,0.3120478480598066,0.08683846719563007
6.581430285500791,6.766076040493978,0.7307018708652506,0.10652148816734552
10.19518232096174,-1.1328551497709745,-0.9645798535342927,0.1313602839037776
-1.21023514445403,-10.594749735617427,-0.053154040584548805,0.10121892232447863
-7.317514142809531,-7.250342037670986,0.23266976669323208,0.08519683606922626
-8.308592073689349,-5.346171861903602,0.2551913613880382,0.11508034385740756
10.304619311749102,-0.5072257549155286,-0.9480748322767224,0.11628487758338452
-0.028596997901676965,-9.302937402440746,-0.11237450344967823,0.11406431589275598
0.5898350012110387,10.087504687959235,0.7198727588181801,0.09638485241681337
-7.479759713547179,7.05517994612796,-0.23805893736566253,0.07159466549754143
-6.029588326118073,8.266909345815243,-0.38916488632763696,0.08095269583165646
-9.543547815696193,-2.583406321904732,0.06787607179568193,0.14635363031178714
6.014667694099,-6.824838443439101,-0.12289075078771194,0.07799392528831958
-5.847991470778917,-8.446620085556674,-0.3749569249458666,0.07681722339242697
6.069333120653867,8.88250825089744,-0.45545043658875467,0.10515053927898407
-4.824562027354332,-8.20040529710765,0.1030179530304908,0.07477150745689869
1.1097482681903812,-9.21241043318698,-0.1999346551152312,0.11202944349497557
-1.403148676461821,9.244996631148577,0.06003227539579833,0.0956968267261982
0.09243911839044137,10.023589020194231,-0.709953625446652,0.09962454445660114
-4.852708551720145,9.262024641571339,-0.24445285366412617,0.09834654688835144
-6.454569775013693,-7.794426001820503,-0.4082852067088941,0.07714138101786375
4.3274360018979685,-8.384464449515763,-0.6407008614296917,0.1050887742266059
3.4089456554883126,9.238165167304233,0.8060422908965299,0.10513171672821045
7.689703502882869,-6.989749709785891,-0.8464842671812971,0.13240304142236708
9.107892795293068,3.9127831827602653,0.9756006565820668,0.11690691869705916
10.776172725469841,1.873575758077226,-0.33627344886425214,0.11281035248190165
9.705852172422844,0.8374617655326939,-0.9651638408575874,0.11608327120542526
8.446101560405928,4.5249721752559715,-0.8751521980148047,0.10466416530311108
8.250310061686559,-6.789443502518688,0.645893181258198,0.12016164019703865
-9.77215171214827,1.7609754293439173,0.054431093418903356,0.16684814780950546
-5.790528641481504,-8.147711730719383,-0.45862094717153196,0.084222956225276
-7.1487412396574985,6.578743518474978,-0.22572201049290186,0.0796252428740263
-8.220082773559525,5.289220464401582,0.16965839342569197,0.1218730365484953
0.993916623631119,-9.202433531255297,0.009149168558603914,0.10545628651976585
2.394742537219721,9.66665250484823,0.7864728268306957,0.11643518805503845
-9.434421169832738,3.848537279382789,0.03529446936490891,0.15222577691078187
-8.107950870829642,-5.951917815739547,-0.30589716007735607,0.08670292593538761
9.272048615659884,-4.821692770374654,0.8604456125916123,0.13124911528080702
6.962310357356031,6.022664289474983,-0.4973450742402003,0.0931505374610424
3.550651469191806,8.628240951144578,0.4916487855286497,0.08609117686748505
-9.867627975745753,1.2811013140709777,0.04129620813982303,0.15471796914935113
-0.7848873299431414,-10.193238884062357,0.6416385364827772,0.08964525043964386
4.2401962334131635,9.312267563198516,-0.8082632794987717,0.1085825952515006
-3.1081915160187146,-8.926688268080749,0.18880671581354092,0.09536063451319933
6.951033499972576,-6.012909377272727,-0.47269968718401145,0.09358710560947657
2.313066869493791,9.854543555659507,0.7741328295753727,0.0948907931894064
-9.46970552378503,-3.0704585821018937,0.1495206348236794,0.16377261929214001
9.614671478981977,3.581496856109136,0.9491637840307763,0.09189438696950675
-8.33985150785747,5.222414249120862,-0.22505103941968269,0.1321640595793724
-7.541031380622149,7.112973599048416,0.045276283211326665,0.07394432857632637
-6.5000631124367425,-7.467674203897671,-0.402238778713443,0.07205531872808933
-9.107641058587003,-3.7152354670457006,0.10113512076557139,0.1579565803706646
3.6908106416225204,-9.635541938720205,0.759988451883518,0.12511885352432728
3.479055522456285,-9.797422782166505,0.7140508230057547,0.11856969483196736
8.986181948041388,-0.55316135498138,-0.07367344284233204,0.10863240230828523
10.71384992487118,0.13174265587876435,0.6994451083613864,0.11174623161554337
10.77411844649248,-1.8732185953451193,-0.34203278821562405,0.13559003181755544
7.6836001247324,6.323079805821494,0.9400323178466065,0.11103880319744348
-9.57921579232472,2.7199056938343182,-0.13129529746804033,0.15356633953750135
2.30377360249186,-10.38745363260765,0.44591925145698297,0.10564091894775629
9.955779943575804,2.6294119697741967,-0.9461099052071431,0.13763546340167523
-8.527666870483458,4.77314060913559,0.10950359396184951,0.15377722419798373
8.958981954199398,-2.3661485610239446,0.6670278592913154,0.09871014844626189
5.432859376001599,-7.35337508780134,-0.2491397693624547,0.11811949528753757
-4.704970486142289,8.466836884243428,0.39838901054187187,0.08086944468319417
-9.774675498481518,2.3896364548790063,0.10194496716847426,0.15319682348519564
6.649722277546269,6.195448508263853,-0.18748880952922842,0.08592146445065736
-3.2947193068799834,9.462393817037745,-0.5789667350102419,0.09122363183647395
0.32411341344305516,-9.581638465571347,0.5885852783259855,0.07851013284176588
8.234171700912846,-4.810416522745776,0.8466057172316968,0.11603501569479704
-2.2288267182159385,-10.350142380986341,-0.22293170486720076,0.13485119100660087
-9.874159753227646,-1.1586821428076832,-0.005732631076750001,0.1564522475004196
5.153115882631081,8.883366539655942,0.8234649280164225,0.1036584222316742
8.224111630914656,6.939230848868188,0.5511275778578896,0.11090255327522755
-9.144772634646277,-4.130038458667253,-0.20772913839491786,0.15709532037377358
1.7264159491749644,-10.113884502315067,-0.7186385473257805,0.11565699122846126
10.023751279552721,3.182132983285134,-0.8423507768217872,0.10841244876384735
-10.001297925934365,0.4306769269797854,-0.018742739766858054,0.19594428896903993
0.7334493032657768,10.356638372423243,0.6236633365403563,0.09641674011945725
-5.45895445723493,-8.777459310744208,0.3502605156922444,0.10705910503864288
9.788892286958367,-3.6463946820411244,0.8772942973491086,0.11140096422284841
8.252240059510418,3.6660314585611697,-0.12594568158657185,0.1100376608222723
8.935739341893461,1.2160230384530546,-0.17694154536341639,0.10040737159550189
8.943338519619108,-2.3620169877703256,-0.6487819967040404,0.105704225897789
9.289905036110671,0.5718576017196473,-0.7207525746648246,0.10889938335865736
8.144941322865723,-5.311959594144524,0.9179603773953361,0.12963481679558753
3.1085707276698993,-8.75409474515843,0.4033616976683005,0.09541378799825907
6.9663102190048045,-6.9877573965138025,0.9139627341949739,0.10558689784258604
-7.212587200808634,7.1463782866448415,-0.3482519965480484,0.11817913234233857
7.9131738347963,-5.4427531197442445,-0.8691112138252136,0.12796954207122327
-2.5603997964755516,9.12410321402839,0.301502116129731,0.08841673698276281
10.62109780142456,0.9164330095557237,-0.7495383984292012,0.12006242174655199
9.953163425681844,-4.569009156892239,-0.22031601591161043,0.10882359523326159
3.2369933767028347,-10.306309049190917,-0.07423388509162644,0.11729781232774257
3.9487404389116865,8.396859848859231,-0.4392433182626111,0.09756666846573353
1.1665524801476659,9.683962162425143,0.7065897099861689,0.09866359356790781
10.085969715902696,-0.24808138795033355,0.9959539224039605,0.12872438091784716
6.7608821313202325,-8.267267502089993,-0.5953624098199408,0.12047194004058838
-1.078805103889628,-10.598314981427123,0.1511747296587972,0.11038219600915909
-0.9075675667234843,10.153819363433154,-0.6463238486966805,0.08306922413408756
-3.698203746978897,-9.146179447262606,-0.5426752302533302,0.08961472395807504
2.0173692018618494,-9.096088704864265,-0.3767330994844988,0.09503558296710253
-9.773151450411472,-1.7611555856256769,0.055721108293310596,0.16910904709249736
-8.38106452199724,-5.248221834794294,-0.25266247904466704,0.12612979840487243
4.955810927950976,-9.31898899718834,0.6534314275657305,0.10033308412879706
-6.972562791307738,7.080561966057604,0.3811160384193436,0.06987872608006
-3.3641701258502867,-9.29232655150368,-0.5621389371189413,0.08512443229556084
3.161670407468681,-10.066487180843252,0.5881082291951703,0.12102911964058877
8.174038002470109,6.896980392793273,0.6317467159008213,0.11945239193737507
10.12190502309667,4.201746433903204,0.20350793599003134,0.12199896186590195
-5.749103134280968,8.756278496804416,-1.1632946203170345e-16,0.07586609894409775
-2.3173273498083438,9.113733491461273,0.14577135889607365,0.0820590066537261
-9.13037315981268,-3.724508461904724,0.132910555338137,0.1574638794362545
1.6105004951608906,10.188569237380948,-0.6919514074690007,0.10080125264823436
5.529316060377855,-7.294533066997681,0.29188586235222613,0.10407048650085926
-7.9656160786461605,5.69804875826358,0.22543691583733447,0.08703131344169378
-6.344740953088643,7.856477585316945,0.4197055453466456,0.07857585780322551
10.257214058230442,2.980680004678852,0.7180997306190318,0.11035477012395858
9.203211010381224,-1.600096201573078,0.7474557964320893,0.14539015784859657
7.701206436250798,7.000205590840346,-0.8391156397004677,0.12899068020284177
1.676063303205402,9.139886616710184,-0.29889287644826384,0.10495196871459483
-9.83635022241438,-1.8977017766476996,0.09348091794498917,0.18580345720052718
2.8073972334040733,-9.772918065395801,0.7808789124423443,0.09732376750558615
4.489849422682268,7.964000831945773,0.10063125564750071,0.10185144104063511
-9.997711225706496,-0.8007538005593713,0.026689762854720675,0.1729062969982624
-3.0253540743591008,9.843756460753823,0.5140103260168799,0.10404747191816568
7.544380895851969,7.028988793232375,0.8768560235040634,0.13524252861738206
0.8224676435862258,-9.886834403334891,-0.7315788191663011,0.11318020306527615
5.092262194868302,-9.575574220785787,-0.1416351283803669,0.10723170060664415
-7.596351176764877,-6.990663725659763,0.1656913592676775,0.10692117445170879
4.61156778280147,9.806339250389124,0.11384237762514537,0.10126374732702971
-9.574647365025978,-2.9748895433087097,0.1477578856731404,0.1668176247179508
-9.64127079946002,2.609859605204227,-0.13127261283415342,0.1488631024584174
8.281745529546868,-6.9878604085431695,-0.4281987242624023,0.09930504109710454
8.736438607598455,-3.753205140786778,0.8472578031241627,0.10428017217665911
-8.442212267388458,-5.432149908894069,-0.2793069694881391,0.1075476836413145
0.32133970749749713,-9.499640478206924,0.5214898558103582,0.09479090064764023
-9.995862665534535,-0.1843825245525346,0.008893949232150282,0.177907654941082
-5.519921047417964,-8.875487563010935,-0.17792228344066746,0.08812023505568505
8.550122570971123,4.994995535779442,-0.9602975339349353,0.10449927471578122
-1.4208916990783633,-10.206269031218499,0.5815612596153481,0.0960123348981142
3.400398754083081,8.877368140711692,-0.6596533297906386,0.0887001233920455
-3.994604032787506,8.917870512431715,0.49341857009499096,0.08664223305881023
-7.690461279806062,6.904572069676177,-0.12486222537834081,0.08043210033327342
-3.160585250592097,-9.077162437168061,0.4298661485715211,0.08961460940539837
8.697614228015237,-3.6105031101001446,-0.7887788205672552,0.10462004574015736
-9.976623094185864,0.6757219151295092,-0.03380318331649556,0.17770536094903946
3.3104195388928366,-9.699094133985005,-0.7744459081765783,0.10469512596726417
-6.4791359374966175,7.084083171868876,-0.05190824039823297,0.08969483591616154
-9.779753780611324,-2.6473464828194957,0.00405072379267086,0.16101411372423172
-2.84124555940293,-9.666400008324887,-0.5944134618285897,0.08873845156282187
3.9832119779711483,-10.028008602924038,0.2454976515900155,0.1059598996117711
-9.517577728816946,-3.346772790771316,-0.14288430144648387,0.16031005743891
-9.978418440324784,1.29548509608096,-0.01723807168953738,0.16154259894043208
8.990626072740824,-0.442546877176692,-0.049148754639325054,0.1013578362762928
-1.7902493632628125,-10.112608759874302,0.5831121384679953,0.09006848510354758
-2.6144969479394917,-10.28246112908052,-0.07153891131966689,0.10679363057017327
-4.384611187793199,9.474546268166533,0.31061459049836454,0.09106465701013804
-10.000439636802998,0.061482785770748886,0.0030089954654511646,0.1853600501269102
-4.51582612888455,-8.367139981694692,-0.14297731618399676,0.08008923066779972
-2.2317697461036854,-9.252126420710956,-0.387220353012294,0.0900950701534748
7.558557906956447,7.581828437272511,-0.5956000883042679,0.1125678288191557
10.588531186803184,1.3085523927138347,-0.7406449047598389,0.11529684741050004
-2.126055887720406,-9.314859464880964,-0.43610513374187265,0.07801792994141579
8.24479970064658,-3.6627261027473446,-0.0,0.1019949184730649
-9.981917141949646,-0.30693736446865255,0.007588946018824995,0.190199194252491
-9.975935330291527,0.5525462431438256,0.026233729470330144,0.18258533027023077
0.8508383949880548,10.227877510860655,-0.6871486948873445,0.09693042367696762
1.9620423583177753,-9.39144655482321,0.6615031357000883,0.10201184548437596
4.789987312032192,7.808464849207326,0.23834536388606847,0.1159537724032998
-9.993617736307947,0.5535256347187137,-0.02617929088230585,0.1866956539824605
2.444503225848524,-10.41451236398815,-0.35731430504573397,0.10913438212126493
-9.899441573892005,1.161648835151496,0.048397159016997,0.16019430186599493
10.558465445072983,2.7885866884428854,0.3689122350584695,0.09964028794318437
-9.757595541322376,1.8825078383628433,-0.07176916489596474,0.1741581352800131
7.293379830081667,5.563825826969683,-0.46272042137781133,0.10605613596737384
-9.054076541439095,-3.955776086604415,0.16596195997782198,0.1561351080983877
3.6755502488215543,-9.960657549548364,0.5405476116490427,0.11874635580927134
-0.5582935087287609,10.673800930177334,-1.6860734763145073e-16,0.10628903452306986
3.7456502696002247,-10.150627010968849,-0.035296447263349066,0.1077877963706851
-8.596278415132199,5.531283925419899,-0.1737838829603084,0.11793179634958506
-9.477126945493811,3.202167301561337,0.1621628426667309,0.15170666512101888
-3.5288341239993857,-9.747152432727773,-0.44230692661347254,0.10217755537480117
-8.578935869852492,-5.08282755282087,0.26273051384351737,0.14554209500551224
-9.991995928888743,0.43027636341973036,-0.021479410182436178,0.19142294086515904
7.517835328219524,-5.882679228363575,-0.8291839549466797,0.14865059472620487
4.405954852455334,8.285030520548123,0.5957875361195973,0.10389503039419651
9.365239067391764,-1.3919604037961648,-0.8436044823841206,0.12010528426617384
2.0039657797581625,9.035654196252061,-0.2314096525776742,0.08016818474978209
9.785333756843547,4.347103468441423,0.6755852799583751,0.1233140579238534
-9.857816847207786,-1.77641258202378,-0.08746642867332118,0.17069968707859517
5.321092648993424,-7.787453484408824,0.6776490985929363,0.12860057704150676
5.856605173206193,7.726308214217503,-0.842078548949077,0.09050475392490626
10.243660973565529,-1.0108997147450847,-0.9547184240834569,0.13792642444372177
9.15640622995444,3.5395961660495048,0.965807882962989,0.1055250059440732
-7.205146989362223,6.796155290414459,-0.35662355457179534,0.07205379240214825
2.2355564596021282,-9.024079672060294,-0.35473228073087343,0.1093948919326067
-9.677237722012752,2.2400856250642076,-0.0916934907786124,0.16267549600452186
-9.810496566554766,2.144194566287313,-0.098791948766932,0.16131646882742642
-4.393809464538543,-8.912641802498934,0.5243316031595978,0.07032406061887742
2.981262103468585,8.734706111991676,0.2603514398596816,0.11018903750926257
-9.989354466039027,0.43016261647295684,-0.021471282866458056,0.19365506209433078
10.875954155372046,-0.8038342587861924,-0.422485431331635,0.11489489439874888
8.383217735357023,6.395219285948998,-0.7755856784889847,0.1269429651275277
10.690972418289313,2.544093578401395,-0.08537898179678594,0.09971640519797802
-8.926509663808654,-4.572504957319152,-0.23263149799652813,0.16083787370473146
8.76374791005174,4.557363932272168,0.9636880887947546,0.11199076991528273
-8.606349287769433,-4.817181053828913,0.21181850367636795,0.14979244999587535
-0.9508024977020579,9.34080152146278,0.27591419018360686,0.09593866620212793
7.756257200651361,-5.334824427937094,0.7538875535710627,0.10550981514155865
-1.5182613601565094,9.23645302467805,0.09908611714476791,0.0922239688038826
-5.449591140017218,-7.871185553423889,-0.18318770067391033,0.07804294429719448
-9.007369459848867,-4.06798329131336,0.17526272990860756,0.16081598497927188
2.9676816300275015,8.694917109799764,0.03499133017569114,0.1061020389571786
-9.1016389498688,4.383118307806824,0.19773698228376546,0.15312033109366893
-7.819925935480503,6.680926622436055,0.19618600228817507,0.0900332397222519
-8.394059081452736,5.849854143909818,-0.19040534934855002,0.10294576786458493
-5.695157716740849,-7.808385914255001,0.30481296183188783,0.08043169982731342
3.236067016355806,-9.113139041907987,-0.7475567757183453,0.1031590298190713
-8.828229549086906,5.230528479926481,0.03885010155238324,0.15617460422217846
-3.757573482236366,8.672997667527861,-0.03035274355996424,0.09133079450577497
-8.774095485866486,-4.359085269519209,-0.10542785081779124,0.1509910887479782
-6.975854077355661,7.08390423137781,0.38185750500575066,0.06913275390863419
-7.265602551908389,-7.023988138794972,0.35964593659155514,0.08344649847596884
-6.517097306206255,7.869933159066461,-0.3654528129507233,0.07891954783350229
9.33102777300614,2.4644092432426308,0.9282284869411513,0.10752294212579727
8.911031459177718,6.291877408703018,-0.28839475276889753,0.09768040794879199
-9.100119017440973,4.245347342962136,-0.21247539833407855,0.15331792101264
9.12817777359332,-1.0142931115198197,-0.5759067925555993,0.1385286109894514
9.643762633995719,4.865297821779751,0.5513069749716794,0.13127260901033877
-5.065495074459206,8.144815505085187,-0.2628367277922724,0.08303095631301403
-0.28619688740721916,-10.342192057005589,-0.6052670885836885,0.10235525194555521
-5.728597862811432,-7.6547400469986355,0.08750668057456042,0.0827807604894042
-9.449049483280252,2.808943824159191,0.022041576057754912,0.16503868881613015
4.4345555532352146,-8.097058038761405,-0.38751745676760097,0.09263870298862457
-9.29031099801841,-3.7897511219088,-0.1895049372442271,0.1535644842684269
5.297458142684431,-9.396520257985129,0.3553956358043321,0.16974696815013884
-4.79643517183165,-9.154619586098345,0.39459760465253946,0.10364204119890928
-1.9299441137275013,-9.53012251003002,0.5695164677525734,0.10009251996874809
-5.234471168367214,7.972458705848034,-0.10710943291148069,0.07432641353458166
7.924801737359715,7.027453763976259,-0.7237369701540868,0.12646680191159249
10.012695079602576,-4.301489466567096,0.39215013665878534,0.10926537543535232
5.019235839359474,8.412527972672581,0.8453436689793942,0.11227431163191795
-8.515679065421605,5.479422193409366,0.2521633126438824,0.1240879774838686
-9.877402920262096,1.1590627118710666,0.020039369169077958,0.16797163683921099
6.45607651763248,7.325704669362123,0.8804320346167455,0.08583676688373089
-9.86951685275492,-2.030277344344825,-0.06672118254313393,0.16754572492092848
6.823491796515106,-8.137563796630491,0.6611510283643359,0.10637770049273967
-1.825626151102904,-10.312442158477447,0.4350944843740563,0.08340665277093649
10.069905541407216,-0.3716230667105805,-0.9968789782434031,0.11031962968409062
-9.97041874811168,-0.429347204626662,0.007012598970787776,0.18250610508024692
6.575676231350819,-7.84202376647286,-0.8754764236135818,0.09952941540628672
-8.80173737264749,-5.214832458137384,0.12906914758334326,0.1411362337321043
-4.992489649644288,-9.250325093019894,-0.028335752231193116,0.1001099706813693
-6.013463216366048,7.446267596868385,-0.044975624939425134,0.08550107765942812
-1.3576486815972817,9.751994260539899,0.6382428976827826,0.09434847306460142
6.78464379087832,7.327150402399594,-0.9162490257479146,0.09510006245225668
-2.6248119793836575,9.816045029970372,0.5873170977523159,0.09228715483099222
-1.2016601798268365,9.483983730884775,-0.49333727290632445,0.0826383788511157
3.4532060809262264,9.015231407586079,0.7477355925719283,0.09431013964116573
-2.936149018608349,-9.553505196837067,-0.5942070576664634,0.09362709525972605
10.806545582969715,-0.6652172671227159,0.5613603302149313,0.09302236475050449
-9.38054322912806,-3.961779246532075,0.07722181081971964,0.1598548524826765
-8.237670517130132,-5.892657617148872,-0.27725675628432983,0.08496407579630613
-1.9320381792070453,9.540463068817248,-0.57451763147366,0.09563978560268879
-1.0617648530545656,10.430909446301852,-0.4629545323508839,0.09602438218891621
0.3253623541200002,-9.618560411825618,0.6128409577628438,0.0804334650747478
2.787345872718813,9.70311664835902,0.7930460843434346,0.09092063080519437
0.22697411678954604,-10.546595329544846,-0.45751062308838336,0.08616013161838054
9.101393930097089,3.6475837874883585,-0.9623584108833306,0.10446632083505392
-8.112130041534442,5.361933426664685,0.08203489797669936,0.09492580361664295
-9.19118453104352,-4.287830824273433,-0.1633197464067941,0.1582548287883401
8.430175628895052,3.3785782909529605,-0.3484012861073284,0.09775376427918672
-8.296363006138135,6.090228168467355,0.10868508051436562,0.07955230347812176
0.5856786825220943,10.016422293436536,-0.7266785909878822,0.10436432097107172
-0.871913652839425,9.754925204527586,-0.6426305184496514,0.09482330184429884
-1.2104063829180043,-10.596248806834481,-0.028643056694693775,0.10843220543116332
5.460160311644243,-7.390326903803623,0.3724761311886909,0.09562060844153165
8.29122602500274,-6.823114554783304,-0.5846366889524737,0.10152314264327288
-9.524350247878228,-3.2181232886064355,0.15318040336877106,0.1563512308895588
-9.23914486749217,-4.310205068667337,0.09394579888397755,0.16023465409874915
-9.499233796813112,2.9514581805705355,-0.1404546545210431,0.16514021888375283
-9.364014452679845,3.0361892951096694,-0.00479865238518689,0.15569201447069644
-2.9982368393894117,-8.964346526986214,0.20396178209245866,0.08529582992196083
9.176456308697686,-0.9055822023758703,0.6251333101024688,0.11176903240382671
0.3622602758005481,10.709359283486767,0.07060787269932255,0.09861223600804805
-8.87049704570355,-5.109272084251637,-0.10342305388215532,0.15573320910334587
7.83935666562664,4.976359251616931,0.6415260504689948,0.09782820221036673
-4.8030831187072405,-9.167308056283877,0.3819735177420678,0.0885019926354289
10.309446107731159,-3.13382624401679,-0.6143349571912445,0.10574180848896503
8.541368153034524,-3.3018406138855667,0.5062739845675177,0.11212139442563057
1.2840410665314224,-10.659276213373904,-0.13269045490984022,0.11036730587482452
-4.641067544556176,-9.414193523791479,0.18130628411399757,0.12088585443794728
8.991994766967101,0.6645921217812465,-0.17722629014781802,0.10695792488753796
0.8888222587022379,9.299013683552134,-0.3373630627709297,0.09069323569536208
1.1148845193657564,9.255048259504685,0.3163175397364421,0.10922918312251567
-5.743293207638454,7.674376447954992,0.16909218178781976,0.07947133913636208
0.5570426337167497,9.526681474435547,0.5659455138229164,0.11935847513377666
3.6109941409629576,-10.168977193546581,0.2037366561646101,0.10284304544329644
9.166446685661633,5.8187851011622955,-0.4325337898400758,0.10099404241889715
-9.76721102890947,2.387811599556856,-0.10627712786014552,0.14262960512191059
5.589980653989546,-9.112585190942365,0.533512934459638,0.1493445248156786
-6.952552874145523,-7.236090705217388,0.39033796916265534,0.07629033636301756
6.264079670169859,8.700258789975404,-0.5222593279536646,0.11073632914572955
7.948331945577085,6.706537156726171,-0.8499340293099729,0.12451237097382545
8.991701034177098,0.44259979015770684,0.06755527040902157,0.09361006703227759
-1.5173589308592081,9.230963030641874,0.05167315127923533,0.0922613438591361
9.16211398502447,2.4197975766031434,0.8421010051933555,0.1283645699173212
-3.147486577705963,-9.410584247687439,-0.579201263398944,0.10142686627805234
-2.2108185114023664,-10.266516541874042,-0.37799115464068145,0.09848557144403458
2.611005641698559,10.010628024384031,0.7118974208538164,0.11174643717706204
-7.619237416809121,7.011725154281366,-0.07978181404852451,0.07504188947379589
5.805564691173307,-7.279947860466354,0.5810153240182451,0.10349048528820276
8.57853311177958,-3.4380358150946986,-0.6239267967128096,0.14535692933946848
-8.175386766225836,-5.260460773875492,-0.04488502437354752,0.11610705569386483
10.318297105113427,-1.2751563108636308,-0.9158500743196213,0.11708227217197419
-1.4823186906243428,9.766628106485978,0.6404719213820157,0.10162966035306453
6.744591744572668,-6.130666568818579,0.2931343405401428,0.09349168110638857
3.9332291722714494,-9.902173470792766,-0.5058671509560955,0.10527635890990496
-8.940015203488555,-5.00394190605168,0.059934841279776135,0.15577726133167744
-9.863872951225055,-1.5281121535517173,-0.07452084188978965,0.16995121270418168
-5.696650238789527,-8.676389138384634,-0.28574199381001186,0.06704854506999254
-9.376666369122633,-3.427342205349403,-0.17352998000661146,0.1579049016907811
6.788278798129609,6.019622568719261,0.12037083830204667,0.09681860323995352
-8.78147492580093,4.4982125313318075,-0.19279344928539857,0.15587353762239217
-4.992788492153294,9.250878802802767,0.01259882604970114,0.08063472613692284
-6.287203671816698,-7.59231761163283,0.4010235897297079,0.06786015383899212
2.9220035764665995,-9.71988143198612,-0.7883967006847228,0.09734094709157944
7.2342594691617865,-6.908152060076183,0.9282250009117011,0.14312953248620033
-5.136722569382768,-8.490373540178473,-0.4850774689936834,0.08410932414233685
9.696338068118052,1.9325950468088862,-0.9887360592574981,0.10060710992664099
-5.4780154358727,8.343393333870667,-0.4745718917899454,0.07045757487416267
9.29654998286276,1.033002078004613,0.761132667029174,0.10739559035748243
-3.369608692667039,-8.961538650720446,-0.3776719516089038,0.07725907165557146
-7.464648005575784,-6.8694617748860685,0.3334798115674612,0.07533242419362068
-7.452597420098213,6.21021887052593,-0.16260051106770396,0.08983328867703676
-8.40418137372921,-5.856908410843704,-0.1743348260121757,0.08560071928426623
-7.736741848297843,-5.827153560658373,0.04277085664778986,0.08717220418155193
-1.9667188194926557,-9.711717121355493,0.6264601845692239,0.08691269263625145
3.867342328243905,10.096410467376439,-0.14113236221966532,0.1039872733876109
7.577301113141652,6.235602956082173,0.9225895774678702,0.13907715551555155
-6.838594702564287,6.944518823498196,0.29132740973814464,0.07683036118745803
-8.231689644825622,6.042752482251175,0.22845614646999904,0.08325583174824715
5.680589340385256,7.494099872569601,0.668230117580932,0.10505555801093579
-8.949195673432136,-4.041710360887825,0.10841802276406493,0.15783934596925975
-9.900035038644871,1.1617184752047982,0.04879476188001007,0.15615856911987067
8.81127057883164,-1.8691191369547646,-0.061105323543960643,0.1060678057000041
6.750800101441981,-8.050873092840845,-0.7513725896284708,0.10606413539499045
-9.103752675867682,3.7136492981030162,-0.09399721645068171,0.15428898686543108
-9.785128560031994,2.5200903530919145,0.06995516144450684,0.15581787966191768
2.5799827309182897,-10.414395760995424,-0.29746312035324907,0.11366783659905196
-5.441019899163181,7.858805573815918,-0.14314183663882288,0.08148265361785889
9.026049136634422,6.208198900087277,-2.338993959251247e-16,0.10793223962187767
-6.29252354291088,-7.411315154733561,0.3150868441107219,0.0768259585648775
8.982293123431168,-0.6638750800091631,-0.11036189899850082,0.10631179865449666
3.7364973010346727,10.125822674401133,-0.20949782205962592,0.0912896017357707
-9.065232168745496,-4.094115730315763,0.20370202553011035,0.15587728656828403
-6.004021809645196,8.02277054350414,-0.44720386404549267,0.08506712034344673
10.152564826483923,2.1536454971595176,-0.9197132047831846,0.13685699705034493
10.616614130166075,2.6647432335374517,0.3002938115449688,0.11688430778682232
6.408911073243018,-6.428642186142964,-0.04540679020021981,0.12345821183174849
-9.781283632562502,-1.638714485498416,0.009155429485286793,0.16387243777513505
9.538083189029374,1.2979931997528253,-0.9249622924507584,0.1093295855820179
2.833083365359384,9.424093324185657,-0.786497797891989,0.12486010938882827
6.1173454893053485,-6.771641617812068,0.2657889494538774,0.12066631063818932
8.836708669131118,3.291703142019001,0.8021950293110458,0.09694069501012564
-4.5302698353321835,9.481651221582812,0.16137491685395808,0.08541461430490017
-3.569620352461691,8.828174577694993,0.2908717717941884,0.08562929924577474
-2.876021306777349,8.963858054448846,0.061476054287267684,0.0932762549072504
5.515153622012602,-9.24371470153679,0.4153628074986667,0.1427048084139824
3.3889564717029614,9.543693433265801,-0.8068747500727392,0.09917096745222807
-9.065865955369775,-4.504040650702514,0.1925453565842466,0.159719343110919
5.646369974483701,8.955561793578534,-0.649732411077685,0.13158267475664615
8.512725057553524,6.831586647729895,-0.22966082967920715,0.10650390304625035
-5.69568214530561,8.674914665591556,-0.2880689879117851,0.08919750265777111
5.604074723955412,8.422073445355105,0.8737788649573832,0.11914878524839878
7.926447414525841,-5.309509518418715,-0.8391621594354793,0.10664620883762836
-8.69519102745413,-5.444927823693377,-0.09478509536828127,0.10200247071683406
-9.99013520212135,-0.3071900643953577,0.014483192476792629,0.19643332153558732
-9.005375036408852,-4.336760050377426,-0.22246942080067061,0.14705444764345885
-9.333007939948928,3.1534718298489106,-0.06493880055917778,0.1492941427230835
8.595762493046468,5.309378384048451,-0.9564117311331638,0.11072348784655332
-6.219314202613201,7.325089415645561,0.153838371807917,0.08010377116501331
0.5783838785052057,9.891664743330113,-0.7216819104637521,0.11109499279409647
-9.271606668422708,-3.649805434867482,0.18293022468966366,0.15689638752490281
-8.292169731113628,5.7788470384656225,0.27982147514317435,0.09554466992616653
0.6710741780327525,9.475873181704998,-0.5337854890254513,0.09929086320102215
-3.0989901782437013,10.08335019277421,0.22782469970502015,0.11284948527812957
-4.715401676589188,8.245175014555295,0.009254085377973854,0.10310946136713028
-5.9497783877827635,-7.950288707012854,0.4421895091948797,0.07913672029972077
6.52247101719765,6.383610688502227,0.30715647414351993,0.09758958980441093
-7.9165615224874335,-6.59683825454549,-0.15146039981750722,0.0817943313345313
8.855791280294623,-3.8044794740534593,-0.9103071915022649,0.11843699246644973
5.776245032195754,-8.916623695232463,0.6183562540505197,0.10684448197484016
2.6376699913533104,9.182075269694804,0.6622791307257576,0.10951503649353982
9.419287051842057,1.757244693716997,0.9036746665386098,0.11058010786771774
6.730058188150374,8.439226038102687,0.42547687652092847,0.10012919303029776
10.297549891357244,-0.6338850786493445,0.9479135493765543,0.0954892098903656
-1.503259922560106,-9.904604660179784,0.6516495331959395,0.08785399727523327
3.623519309483937,-8.5065716675501,-0.35733302997026334,0.08579275358468294
-3.1793171604376993,-9.505753638582288,-0.5838316953816213,0.09153489952906967
6.239133626387855,-8.894232567291589,0.20008026022280018,0.11578408241271973
-5.340045911687252,8.133256282991258,0.3904938923060542,0.07042690183967353
10.501654900134197,-2.912173521990804,0.4189118656106071,0.14854279395192863
7.596171029241196,4.9540631390753225,0.22763334285248968,0.09928293954581022
-6.191184575034527,-7.476366623307093,0.30867296334095556,0.08073444664478302
-8.310198291879967,-5.2038454079961385,-0.1955298764250916,0.1424659663811326
-1.5560465343263596,9.466321870324709,0.5035301706910676,0.08428768668323755
-7.835985570378284,5.901901874591232,-0.25395126515007954,0.08266586512327194
-5.075880225310017,9.134308076583537,0.23395242199044114,0.0788076139241457
2.5416614352946043,-9.276183588265326,0.6973326207507317,0.11800167016685009
-8.827263661142153,5.0843703088822085,0.17840333994441823,0.15620037443935872
-8.711140947900802,4.462184736064839,-0.09913663552749019,0.15723250530660152
9.901772352245452,-4.545418035650571,0.3911286111083509,0.10738925233483315
6.44389253195614,8.721808449941625,-0.29098882366347917,0.1004624242708087
-4.92756030624582,9.130020880760794,-0.34927004413920915,0.09009246993809938
1.8014125478911072,10.553238029976791,0.29302184388025876,0.10805535566061736
8.461330977177886,-3.8841820495450485,0.6918607640808976,0.10857515506446362
-9.444224144205489,2.934366413732079,0.10161189344089826,0.16575142972171306
-8.37275559678656,5.989288105336685,0.08163808203906205,0.11856484070420265
9.31753176930499,-4.277221839213642,-0.9437795391926099,0.14255940198898315
9.637049064820484,2.418874885334756,0.9903829946956515,0.1354382089152932
5.481253711070397,9.186896500878419,-0.518885626978248,0.11349813103675842
9.12984482755075,3.2736375308395296,-0.9381166667498297,0.13271751791238784
8.180413741413727,-7.254122089511601,-0.05170470342255715,0.11894556410610675
7.950737479685671,4.644833788935205,0.5518934216176921,0.10596730012446642
8.948566565839242,-1.1058822025931343,0.17096952732556012,0.12015068143606186
-8.581461310406304,4.942791873943618,-0.23948752203819015,0.16100823193788527
0.541259316843977,9.256751269176883,-0.004472294964519591,0.11248864479362965
-8.218584190536525,5.727564973936443,0.299136017385579,0.09323732018470764
8.07009269491812,-5.405729923807521,0.9128093052498786,0.11029405191540718
9.791288422482886,1.8266445783384353,-0.9949558799571638,0.16361154604703187
-9.949225697623481,1.1674907474361471,-0.055689952633111536,0.16431995391845702
-0.031930745877500395,-10.387444553898774,0.5901793843340927,0.1012972990423441
3.8652830389432107,10.091034312827345,0.1709728955161711,0.11185512576252223
3.035749819012213,-8.894347956777374,-0.5470677285347385,0.10077816527336836
-8.08456413469015,6.246388432122873,-0.23969278770045996,0.09437724836170673
-7.9586243817531654,5.546397918772215,0.012891480797414074,0.08937778666615487
-6.6646286176218155,6.936424370541163,0.09306643572280385,0.06673355355858802
-9.934809323627185,-1.0421321391492206,-0.05112972489766554,0.16939620845019818
-9.277702266042258,-3.262422686694174,0.030858576088764324,0.15160744350403546
-8.996783594550026,3.930744481426619,0.0932341673291978,0.1557812125608325
-8.816816163580627,4.654046106309476,-0.23855617637646304,0.15154809467494487


==> Data/Pinched_torus_S0.60.csv <==
x,y,z,euclidicity
-1.6190999411038518,9.849911840424577,-0.6469770197335143,0.10683568298816681
8.088616267912885,-5.134587200771283,-0.8638944113036475,0.11665000449866056
-9.444183491412824,3.7177409986815446,0.11123416896752088,0.15813868016004562
-3.1622322029657512,9.454671790355627,-0.5835005436006099,0.08605671394616365
-9.954266150461192,-0.9205832269538946,-0.04597799017466689,0.1774607614427805
-10.001164896656395,0.8010304178847373,-0.022233816154252878,0.17927881095558404
1.2820568389849771,-10.642804443086307,-0.20436343854825567,0.08961384773254394
-3.270154575077275,-9.391844205772914,0.5766696391761491,0.08053200472146273
5.197415099865276,9.4899638103399,-0.2603186268222781,0.13020408153533936
7.951574450223428,7.40836504290279,0.33550731980856535,0.14724437311291694
8.808794960719357,1.9820812932000174,0.21221483438232516,0.10158493857830762
-5.817789285176078,-8.402997178646608,0.40840920515331197,0.0773082860559225
9.573727513268029,-0.11772316189809727,-0.9049146297477855,0.09189833011478185
7.527508144321381,-6.040935632449877,0.8767426582355289,0.1273666076362133
-8.269766159349032,5.321189288572537,0.2278372360187068,0.1514393102377653
3.612985668581605,8.779715827374629,0.6590110884749544,0.11242608398199082
1.1702153818697962,-9.714369197072505,0.7165201674307858,0.11624615598469973
-10.001208999273613,-0.3075305763495485,-0.014176605225261582,0.2080558167397976
10.91140926523935,1.348454327612895,0.08580238909741128,0.09835487209260464
5.519449029599332,-7.281516017239432,0.23931484445241227,0.1234591793641448
2.261355199820294,-10.196193870605176,-0.641225128680199,0.11397246196866036
-9.892577879172674,-1.5325591237712735,0.07604016438843944,0.2052302087843418
-7.982742317865619,5.563205807201513,0.13001193802644295,0.16713278777897358
2.675643991910995,-10.258452261050813,-0.5140148058146022,0.10311325237154961
-2.2051997756597195,10.240424466405731,-0.4110407200595325,0.09840370669960975
0.08835744099406209,9.580994397412185,0.5739219804697162,0.09711858540773392
-6.506415102024743,-7.663235984702653,0.41665414629297054,0.06826653476804495
9.235583719304893,1.4889761454924766,0.7598659077281261,0.10031560096889734
-3.1896742541841756,9.160705702040026,0.4956459452999042,0.0929275619611144
-5.95408272333506,8.599854321485417,0.06257970688198523,0.0724289445579052
-1.4468656364530499,9.53303677587658,0.544938980662441,0.08691239856183529
6.6702539204984514,-6.214577538227987,-0.29243213958919584,0.10318990897387266
8.441365927161335,-4.522435074735601,0.8725649677302909,0.11870230011641979
-5.249970951386101,-8.214465784193694,-0.40945190723854635,0.087790882922709
1.8791166846999252,9.581575491392256,0.7352397259170463,0.09504648834466935
6.2516133807023895,-6.58715001667863,-0.022592630566459278,0.10905971527099609
-8.158789690422097,-6.145031245376987,-0.23405912214159563,0.09417601149529219
9.160593168315982,0.7904145243281184,0.5912092523755218,0.12211369160562753
8.645386385534406,-5.194270331292659,0.9598086297639898,0.1039082732796669
8.21537598342199,-3.771276175242369,-0.17916467794975446,0.10513776697218419
-9.305072419747814,-4.202434384059339,-0.01422582313353631,0.15536122590303422
-9.912242031484713,0.9166967828431505,-0.0076161029654061045,0.17709998171776534
7.795702973629794,7.629736137675156,-0.18098789593160794,0.10837141122668982
-9.305789945533748,3.93020793980493,0.170448252967701,0.1570862502977252
9.32836606358102,-5.2968897063007185,0.6370214060118058,0.10347075328230858
-1.7714766226266905,10.00656689481385,-0.6217262021416755,0.08961728814989328
6.7297285706049115,8.025743594397415,0.7724744579692555,0.09671959739178419
-4.602962408177133,-9.336898995177355,0.33307251605278687,0.09643141262233257
3.487808212569125,10.218819632241477,-0.1589795742833977,0.10816570170223713
-5.5778396364108,-7.84844221511843,0.26912565308379444,0.09425071131438018
3.8218407204800737,9.9776201276762,0.4585364940288503,0.1155008178204298
1.846812678258681,-9.416858058509353,0.6581856181053406,0.10197221584618092
-6.2975636002352475,8.202793049680437,0.28097152366348904,0.06271235400810837
4.041602107537254,8.876117551540366,-0.8038436961274797,0.10421172715723515
5.132006212659099,8.139742696669472,0.7900478333565774,0.10750524207949638
9.176898497557024,-5.06268987557791,0.8406360052398116,0.12001457080245018
-1.762994514503275,-9.291587868786458,-0.33517142540873257,0.09245280982926488
7.832968174991752,6.946018778608776,0.8087154979373792,0.13554338872432709
6.6785842588635,-6.222338792043256,0.32481055869521785,0.09854177959263324
-9.88478950173546,-2.03341911041868,-0.042812945082216974,0.15926220875233413
1.6425973550351274,-9.622848966712041,-0.7262954449851066,0.10911404460668564
-6.322265002559957,8.028634517187978,-0.37770284879743843,0.07551438961178064
-5.745203963126672,-7.676929662005955,0.17670826744239815,0.0670207330584526
0.3183902369199333,-9.41244642955944,-0.4218786193650263,0.07810466321185232
5.343057322376461,9.210803272840112,0.5749271784305228,0.10409861668944359
9.2520367894295,-0.6838116480309158,0.6901483424470448,0.0900783621892333
-9.491080280119492,-3.0773891359467456,0.15450418555107862,0.15320384740829468
-9.826608964648525,2.4023327437737305,-0.02911558629567408,0.1491864810138941
9.599722984090084,2.9180873063852037,0.9885687686935792,0.09640939576551318
4.942370255083208,9.575907692664796,-0.3562843685238613,0.11925643302500248
-6.980448422083696,6.74831668397655,-0.23641409189927234,0.06465353909879923
5.248142204448228,9.309044680038747,0.5237041811495087,0.10936260607093573
8.189573837532603,-6.247496152771873,-0.8984607528363513,0.11937233243137597
-8.975592295493506,4.1872536864798136,-0.1942058202792912,0.15747342474758624
9.332827749563922,-2.3425161064068876,0.9177775105580047,0.09838591609150171
7.980586187700904,-4.275573787895954,0.21291851966325795,0.1030759634450078
-8.659374341367014,-5.130485547416398,0.2561091484915374,0.1556107358634472
-4.054724985702724,-9.35886430690285,0.5113133460342869,0.08329659439623356
-0.03182859265141397,10.354212916404453,0.6107057973818919,0.08711269412189722
9.621217016208258,-5.154536560930159,-0.3217491374927194,0.11030485942959785
10.862614892142155,0.13357194152560725,-0.5044207725552823,0.11316141799092293
1.660338121064416,-10.503858865462703,0.4192403823618791,0.106892541795969
-5.882005191626257,7.859727943077912,-0.40856423159553795,0.06915256321430206
-9.10888097040509,-4.665922623897825,0.0072070490684228525,0.1622878260910511
-9.496107563034863,2.8229329034562567,0.10975148984878555,0.15317736607044935
9.629443504555782,-4.277849718568829,0.8177296668897567,0.11437101859599352
10.934077592047482,0.9434382228409468,0.21931973964015572,0.10656146109104156
7.791893785534484,5.793958998158704,0.9039444993267562,0.09804984375834465
10.598433114485434,2.799142513195208,0.24141994103375594,0.11002344563603401
8.463577431236107,-3.3919647978581566,-0.4314583042952344,0.09790751457214356
-7.74630450915596,-5.834355958561956,-0.09597518324788072,0.07336757369339467
-9.782777903592836,-1.6389648292850452,-0.018198853708708634,0.1922752520442009
10.063779556516637,0.3713969913732959,-0.997332053768595,0.10173710852861405
6.5776717257050095,-6.5979224019829985,0.6212273155822788,0.11050634320825338
-2.980081339914926,-10.138742916334209,-0.1917959794790784,0.09010416254401207
-8.174832555185661,-5.697074280116379,-0.2974962129986563,0.1655970533192158
9.432204251770253,2.491130870862939,-0.9610954888995442,0.12297170076519251
5.75563484351999,-8.64984529373952,-0.790614573999791,0.10493334248661995
6.927977579466741,6.6156768072489625,-0.8274467049971843,0.1140563303604722
10.073704167083386,-4.32769918783367,-0.1737095483705813,0.10729823030531406
6.087945791273863,7.26036591591138,-0.7386870693902758,0.11745350982993841
0.22328190054761768,-10.375032549067559,-0.6068780284627616,0.09039981599897146
10.917091990341039,-0.9419726336540329,0.28468471703058307,0.12457261178642512
-9.08542615958461,3.8371394839025443,0.1431232429251659,0.1590012026950717
9.85701989112748,-2.090952076322814,-0.9916079589313787,0.1028555191680789
-0.8129350867443305,-10.557491782955902,-0.3391075464541665,0.10588705755770206
9.054387937314289,0.445685436585307,-0.35471868441631454,0.10694830507040023
10.197331156224394,-1.9023951564196242,0.9231421482910377,0.08687739621847868
-9.852398506765384,-2.1533527074585534,0.06565295725574999,0.17317232724279166
6.029126367512697,-7.953906264841652,-0.8953585990840611,0.10805476196110249
-3.03535803540372,-9.876306884190422,-0.49268631761460635,0.09158455602824687
7.534000785933573,-5.895328641147926,-0.8400997896354715,0.12277455747127533
5.7325623714962495,7.372576156281199,-0.6082845185702258,0.10009649306535721
0.32719045714069683,-9.67260390862527,0.6428897815566144,0.0891106218099594
3.2563905679404948,9.170372514045777,0.771465278919026,0.09902127832174301
2.239382808903447,9.039525169220477,0.384654212987404,0.10004900887608528
-5.009394172857637,8.759239298141997,0.4935439066673951,0.10609521523118019
-5.1028755441536,-9.182887544182726,0.040484444482574225,0.08499942414462566
-8.780422245010882,-4.497673307344804,0.19196918543978087,0.15694518126547335
6.13817503094076,8.983258831558432,0.08685100098398094,0.10849597916007042
3.9297440193873285,9.893399360025423,0.5178561834780984,0.09433685578405857
10.292767262863531,-3.8340897734461086,-0.030247617161594516,0.10816009029746056
9.036350144529871,-4.148145146367182,-0.9752727078678066,0.1170179133117199
9.001453712146374,-5.111260341267846,0.9007352344019552,0.1100471942126751
-4.498946580331934,9.41609305621245,0.30762078970873863,0.12560413867235184
-7.101636011525719,-7.575530149844164,0.10387497383567154,0.07136991612613201
-9.848788159376577,-1.6500239056197872,-0.08171979727881512,0.19399147994816304
8.476226487063633,-3.276658770121761,0.3656988892152785,0.09553462456911803
10.827391456126243,-2.6519460579720807e-15,0.5616256567583927,0.10727152295410633
-5.430146617453535,8.975367568986128,0.030173480328226823,0.09765949226915836
9.27726638143476,-5.5739127636001715,0.5013493738334872,0.11723697561770678
-8.114926054091125,6.111994063881051,-0.27437012550531525,0.10558283649384975
10.334960757489991,2.8659482105426712,-0.6754478678621706,0.15055811524391174
-8.77048252064374,5.343087206973895,0.013283166084826024,0.15969963639974594
-10.00500071769402,0.30764716918860346,-0.011897410456671115,0.19810950506478547
-5.0253511624621785,-8.30629023926455,0.3949886177964352,0.08233256734907628
-7.713864315603816,-5.959974096958508,-0.2021723648654548,0.07453796118497849
-1.1494582060083907,10.06269077543983,-0.653327707557615,0.13568801041692496
6.1968748284001505,-7.208365416265673,0.7627560192306161,0.11086572427302599
1.4001695238285925,9.623814515924982,0.7045830062514975,0.08664539378136396
9.654775484596511,-2.423324171762031,-0.9913952792524634,0.09721896976232529
5.175204302592323,7.573944946509031,-0.3137920043554811,0.09055689189583063
0.9940198118617435,10.399608855116309,0.5897116179359976,0.08439653340727091
-9.927588045735854,-0.9181160018098363,0.034952698962862606,0.18260864928364753
-9.666379426792135,2.112696141524455,0.020341696848864485,0.14566695969551802
2.9493119207037832,-10.266941709343985,0.41558010182626126,0.11982422512024642
7.269783579471275,-5.4057240953592816,0.12801028914385415,0.09197239425033331
-4.602053546699954,9.33505541118505,-0.335585925843498,0.09491832178086042
0.21737486429484484,10.100555785654429,-0.7072275114429416,0.09863570623099804
-5.728744701585636,-8.274384513593441,0.45966183677993205,0.07864753644913434
6.8713629336298485,8.402364421219497,-0.2945106505386403,0.12624719001352788
-9.927601259011272,1.4132182440510668,0.06499166209987967,0.16756158478558064
-5.194886966260986,8.128277590914681,-0.325276590619602,0.060774095952510834
-5.955776840691713,8.602301241212215,0.03420763211948145,0.09067366223782301
9.721231337612814,-2.9550229538640034,-0.9760359094151116,0.10061539117246866
-9.911116531359442,-1.1630188316953647,-0.054510080547841594,0.18581530295312404
0.5414389459207256,9.25982333026189,0.06698980213409435,0.07704212382435799
-4.745848116762754,9.058067620201582,-0.46568610840465074,0.06695305548608303
-5.428858872734923,-7.841240642231595,0.03420763211948167,0.09057242963463068
9.754319210140693,-1.3274197500755385,0.985478563788099,0.10097220629453658
7.163144765805652,-6.1963937209113995,0.7737238514307581,0.10882648382335901
-0.7156090780757208,-9.293530424243016,-0.02505652601483591,0.0960720133781433
-1.4202993746419732,9.357998303428364,-0.37272744666860536,0.11024940438568592
-9.739801654887986,2.1287433967739533,-0.10302318940528667,0.1449723180755973
5.3311837406998,7.404547937325272,0.15784366178027914,0.08822847705334425
-2.489099618410657,10.318924872731406,-0.0683242298316983,0.0845897176116705
3.942117834857063,-9.924551286829168,-0.47306639032579645,0.10592158939689397
2.2002768876593466,10.531772012293501,-0.1610384327578059,0.09885870706290006
-9.955878314203282,1.1682713979650634,0.05312424130647808,0.17817062444984913
10.897443559950565,0.13400021159005415,0.4394062945029396,0.09686692398041487
9.436123047436368,4.331661278468873,-0.8987935104663488,0.1015024133771658
-4.765023142661797,8.57490473476741,-0.4701064525440571,0.07053289400413633
-3.9987704894364478,-9.549930298290478,-0.42666885585870784,0.1042462594434619
5.543703630473857,-7.313513824232936,0.35349806698338504,0.09287607196718455
3.612631395935994,9.09504664024737,0.7993083832482666,0.10188242100179196
-0.6638594553357436,10.269611942894295,0.6189003864654159,0.09702447861433029
8.815284959759376,-5.90489496159934,-0.7369061192337951,0.10339610040187835
-5.532166093451008,8.89517638697078,-0.10079532676318997,0.08520115114748478
-5.387079167381091,7.98902745979855,0.2961211505583991,0.06433247588574886
-9.09226128217288,-3.708961670083192,-0.06717934335055673,0.1561217475682497
7.896805854703459,5.289654199158117,-0.818612687163839,0.09354662604629993
-0.15065116814590515,9.800975924790883,-0.673174800416581,0.08120317671447992
8.503964083408327,4.555971838793451,-0.9035921628515358,0.10807269096374511
4.8471746542323775,-9.391464957813476,0.6372173839542862,0.09459125250577927
-9.325998216774659,3.1511033582149723,0.044303608598069866,0.1471759482100606
-7.990882295708441,6.493968567935449,0.1543871538497257,0.0774018658325076
10.280233891458632,-3.6861261202744617,0.34958168006163665,0.1186808155849576
-1.198708824663986,10.493844986562792,0.35680832273322893,0.0946811168640852
-9.392886160631768,-3.564792556766709,-0.17424921976951616,0.15294913068413735
8.643970288029392,2.861569621766822,-0.4173834251694401,0.11271366283297539
-9.804802261451893,2.525157175142716,-0.0154168826289453,0.15039982534945012
-7.063057525135641,-6.82817865768731,-0.33096964548056823,0.06824429214000702
9.155061808339129,-0.11257504686200286,0.5359204800548297,0.11637511312961578
7.720689115605257,-6.678690871280291,-0.9136011735950746,0.10013892590999603
1.5890866527450858,9.309366539225243,-0.524421048573863,0.08823233798146247
10.13840475776816,-1.6345304527000097,-0.9597356023135846,0.12129525396972894
3.630909567229781,9.14106318669117,-0.8109302991736553,0.09763360135257244
-5.890301263814389,-8.075938842551915,-0.45314936048254434,0.07774333950132131
4.379023672239238,9.0220857887806,-0.8470564464939143,0.09569119840860367
6.780959064732169,-7.887787338758925,-0.815145243034998,0.16645919069647788
4.778015579903276,7.788948962541418,0.13359101127660716,0.09706239119172096
7.514843790593735,-5.445748508972152,0.6223309469755891,0.09907791007310152
8.346840758329494,7.042785589517665,-0.18358754996908871,0.09923887386918068
1.309132875970997,9.846381278905064,-0.7492748345844482,0.11183975420892239
10.323785797271402,-3.7017422841963317,-0.18663435842089404,0.11003934010863305
-8.008633538041613,-5.728820462381856,0.2642629534191029,0.12386571334674955
6.104991689157996,6.757966485785891,-0.19513218726813117,0.11211793325841427
6.459925424876102,-6.806642586306962,-0.681793601113467,0.08691000916063786
-9.271190466007841,4.0506343603275345,0.1674186169675461,0.15810963973402978
5.048912947761942,-9.494059578138273,0.40943775005284494,0.09888154532760382
-2.4820654679213123,10.289763777728957,0.20163946824625611,0.09763162393122911
9.033927732103358,4.419134808283037,0.9725781029610633,0.10463085252791643
-10.002654893946294,0.3075750366565061,0.01347996994083228,0.18766121685504913
1.3504089354641042,9.281794021639637,-0.4324184287170058,0.08940728235989809
5.37107050677513,8.29116740763852,-0.8701560573200069,0.11169765088707209
8.941650363182413,6.313496723062858,-0.11689979106734835,0.11603562656790017
-5.295680516547753,-8.28598611497412,-0.45064960321544173,0.09876110300421714
-9.751279978069679,-2.7687612962822383,-0.017752792466860123,0.15206439290195703
5.160879035981037,-9.154259100201706,-0.6976104192811045,0.11928257398307324
-9.370999335122532,3.6889317597948024,0.17238899319553033,0.15522123172879218
10.020308174926965,4.015858881092379,0.5761652925760943,0.12465452317148447
2.317408189902385,9.873039229787997,-0.7708898578178134,0.09535927079617977
2.152136341355848,-10.301344077946096,0.5726552131019952,0.12809552647173406
-4.890910207951681,-8.31317863664378,0.34724349899501805,0.08942093547433615
3.687003459620501,8.959582350827135,0.7702458242888524,0.12636474888771773
4.217709251612861,-8.171867420576946,-0.2882453910875981,0.10791229408234358
10.317634479766694,2.589700099201111,-0.76047873409916,0.11260728113353252
2.333282134422472,10.52050425306096,0.0765937819058564,0.10134237296879292
9.456453896896823,-1.6441257234792834,0.911734612381244,0.09071545425802469
5.255887653648888,-9.322783395543611,0.5023572812774619,0.08530771657824517
-6.214069491792453,-7.504002050058227,-0.33913734940895074,0.07266813911497592
-9.54597162264761,3.2254288000446154,0.14320924338202032,0.1475079969316721
-9.485874021513007,3.6000833532982863,-0.10584010176780424,0.15406635522842407
1.1445891684770046,-9.501636992490836,0.612520488721669,0.09285106409341097
-7.082459248176539,6.846935184972947,0.3439653287093993,0.07254035763442516
10.825880797506654,-1.6090563516755272,-0.3192342812249445,0.09766673941165209
1.2621924752826783,10.4779033779843,-0.5032567293613096,0.09957924902439118
9.161813034503645,4.481692580280326,-0.9536497044041418,0.12466930478811264
-9.998694098275212,-0.3074532448035768,0.01498388345756796,0.20908644571900367
-9.086239132667687,-3.8374828350081067,-0.1439659662625808,0.15477520221844315
3.248716253501164,9.51831161794471,-0.8112993974262157,0.1056494677811861
4.200513403696636,-8.138550237961274,0.14628476881002578,0.12233959868550301
-8.394214255313752,5.4012655401219325,-0.2814133154462175,0.15684882864356042
0.7015053231207529,-9.905574816885311,-0.7283369698642298,0.09231691978871823
8.5756468670986,-5.009906871161173,-0.9628481593559232,0.0968666361644864
-2.060093981717428,-10.172806501647077,-0.5068402151641256,0.09189186930656433
7.212873487783099,5.502410779769184,-0.19089064318316526,0.10265876971185207
8.976759642216757,-1.789174541880337,0.5229690508069423,0.09377554066479206
-9.480501700602819,2.818293707632726,0.09352064036707351,0.1540483858808875
-9.779198897245273,2.647196277757035,-0.012943460593580404,0.14682065606117248
-2.9436312258683066,10.014733436915005,-0.4084354864895937,0.10913953453302383
10.287076389978557,3.265727986377693,0.5896677562176732,0.09919057905673981
10.920212507006383,0.2686009924439081,0.3833643308153967,0.12069347746670246
-8.371050502147714,5.988068399002151,0.08885239618044874,0.13357805194333194
-9.961469171792444,0.5517449928082184,0.014968296456398043,0.21477921340614559
8.820919412608758,2.4460952294943112,-0.5155173543788669,0.10437681838870048
10.332107980887036,3.7047263231517857,-0.13284951216668114,0.1324120406061411
9.256762699352105,2.566957254714279,0.9092033795943598,0.1065237632766366
9.060108342266087,0.11140745333651242,-0.3432971503161078,0.09525752406567335
-9.792037479953315,-1.889152633093938,0.09112039754763354,0.1711475072056055
-0.9674742914616291,9.504587288634497,0.5001828994970113,0.0852087815478444
4.359309175370037,9.894675634315227,0.20391253003378162,0.09120851248502732
-9.65052976452172,-2.2339032708254125,0.06316132491830789,0.18022365357726813
9.129601210813664,-1.1282548351770216,0.5955745605512711,0.09640767809003592
-8.556642111626429,4.92849639097055,-0.22580265437236707,0.15093887999653816
-5.002805838842155,8.503369895264752,-0.47798298345475065,0.0711779772862792
-8.470041507379888,4.878615753225398,-0.1261706966584936,0.14558971382677555
-9.900935795636551,1.6587604978845507,0.07319529589816458,0.17228661257773636
7.005680429419203,-8.354838421923537,-0.07235207456093781,0.1165468842163682
7.407767547208119,-5.508327322953931,0.5570586517156844,0.09174469139426947
-5.677497296853454,7.784172471757485,-0.2681657774910972,0.07204313419759273
-9.05620168356605,4.780408188326912,0.0,0.15521829515695573
-7.995876903437137,5.572359353666757,-0.15903163891492336,0.15459061123430728
-2.883477835643944,-8.987098239137858,-0.1783022143135175,0.07478449165821076
1.640340575126549,-10.37734764613811,-0.5673054857250448,0.10399129115045071
-2.9024858313381086,9.04634153295511,0.31274668464724537,0.10790618937462568
-2.999459530215085,8.968002216927978,-0.2140252990832103,0.09268729589879512
-8.097298754741303,5.94409826669053,0.3081109970348994,0.09160461947321892
4.748363417922873,8.928901261487454,-0.8497075542637118,0.10538937166333198
6.415207811256818,-6.434958309922494,0.13578136658060624,0.10374255064874888
-1.6384908964680012,9.255368404319997,-0.22798488580918722,0.10464619547128677
-2.3631918119661077,-10.353819833317836,-0.06504535702851781,0.11315608236938715
5.873617777196975,7.004762488814633,-0.29009056157860175,0.08649363275617361
-9.840918570536836,1.4008787520026453,0.03749200049915319,0.1632881275191903
-5.4777627528851625,8.57088451044205,0.44857087590905464,0.07940563574433326
-10.001641477973704,-0.43069172105327774,-0.018544675605658482,0.19251029543578624
7.327438803599296,5.589808046586969,-0.5320740749291843,0.09028254736214876
4.213152009610055,-8.680341034200888,0.7713434174717193,0.10750892575830222
-0.38070310309840344,-9.521663357050022,0.5083688197852506,0.0911197467148304
2.563461114986974,8.923744435773623,-0.35539998769284437,0.08904769934713841
-4.85205446528534,-8.73152208542748,0.5069647524275207,0.08537822976708412
9.963525475024447,3.7114461209174543,0.7541174309232596,0.10684694245457649
-3.902812685278682,-9.652206208966172,0.3785877807777931,0.09762335799634457
-9.100152234270622,-3.7121805875738687,-0.08668525092950374,0.15299235485494136
-9.237133262441303,3.3763403154722904,0.05580098254223513,0.15448465310037135
0.5429452887666363,-9.28558517974299,-0.20299551980088068,0.11588142231106759
-9.589965405995477,-3.3722272830035913,-0.029841070281708727,0.15872643928974867
3.0870169975794917,-9.828797131975245,-0.7473354690736621,0.1107613556087017
6.4564878729836215,-7.147057831216188,-0.836310592468051,0.0943184345588088
3.0283048241542314,9.641862611618933,0.7990844314911013,0.10820091053843499
-7.743678126104236,-6.452775229253914,-0.3309234965731461,0.07279338367283344
-3.590096853078842,-8.878815851651138,-0.36576494627358674,0.08197132395580412
-3.4787363292748363,-9.990888469466174,0.010683844075481355,0.08841309905052185
3.9018641407122563,9.160013819476445,-0.8330955884214143,0.09960330419242382
-0.7186345742940001,-9.332822185645234,-0.2293202321929608,0.10256213717162609
2.3379668950897643,8.96379408236061,-0.28985690728615654,0.09109893515706062
9.157298537369456,-1.0175289150759006,0.615310315417357,0.08865252844989299
4.225677554333955,-8.706147366275921,0.7837713871475223,0.09392506755888462
-4.229334132969007,-8.57901110516043,-0.2992877971353858,0.08713549964129924
-6.751769246330104,6.856348513456132,0.08246830396673975,0.06853819072246552
9.362156100370855,5.6249157065385305,0.28025992653004717,0.11134152948856353
3.390612479325571,-8.536098831771668,0.1417264839887553,0.10590378295630216
8.00141359697435,4.286732006486035,0.2991528754204001,0.11712869353592396
1.592677851726686,10.075817184731372,0.7332786941644188,0.10436578720808029
-4.301105562969297,9.294102011615607,-0.4815443054779686,0.08859985072165727
-9.893820179285841,2.035276828512502,0.007464212828144868,0.1742514220252633
-4.390960904879195,-8.90686362934379,-0.5235153532049344,0.09551100339740515
0.853268990911927,-10.257095559240026,-0.67518874985468,0.10837421495467424
-5.3613413921110755,-8.861640955024981,-0.33697268902511507,0.08134859636425971
-1.4184072208825158,10.18842301741925,0.5906514404141177,0.12331842806190252
4.5635412863355125,-8.841921558723422,0.8525463076039118,0.09336494840681553
-7.492930613840833,-7.067603215749297,0.2147736426879979,0.063393379971385
-9.945785289132067,1.4158067850738798,0.05356847958477471,0.16513137180358173
-9.909410707213976,1.410628774651703,0.0700260950929784,0.1617786267027259
-6.5917860785184725,7.960126019202235,0.2622508140585362,0.07130336489528417
-3.8319064034882064,9.822680824387353,-0.15075762087600528,0.10322930168360472
3.411645550593613,8.589051027333506,-0.3312557274282599,0.1100696700066328
-0.2814894187883281,10.172079988352904,0.6746866374781723,0.10746158417314292
7.699875688249717,-4.756012462201503,-0.15311390298906596,0.10656890399754047
-6.784985054980673,7.061689163697094,0.33278406768311947,0.07053016357123852
-8.134326715022862,-5.521505630479951,-0.24050314974444026,0.1677962278574705
-0.515850660847825,-9.862352288722626,-0.6771011416386302,0.09952732358127832
-8.1813460218802,-5.407683615181765,0.21363062240090716,0.15801529239863157
8.381149660849788,5.764631160135234,-0.939303952255199,0.11824111975729465
-2.09580236173415,-9.182310106932874,-0.22480992698484595,0.09724935196340084
-7.620602069362851,7.012980997630825,0.07103914368591199,0.06057465448975563
10.40032613707899,1.2852936268101784,-0.8754186034522929,0.10455938655883074
0.9980399135119921,10.441667860602417,0.555159456253727,0.09962289609014988
-9.191296470520353,-3.4882851431197683,0.06296247265504509,0.15483993530273438
-4.076340196932479,9.100344800757883,0.5429512062020031,0.09077346436679364
-6.7192861620753295,7.9139548739684065,0.17521518081567936,0.07300784219056368
6.464279654005081,-6.484181230140612,0.3749641742479583,0.10266342785209417
6.48850771254172,-7.36250431932457,0.8921045211339684,0.09828562319278716
-7.1924886190676425,-7.126464202537809,-0.359389858239037,0.0644529665261507
-0.14566791875495486,9.476778589257243,-0.4687482797688885,0.08022348742932081
9.203536009989117,-1.36792639340331,-0.7148702558691014,0.10611650213599205
-1.914746787782685,10.091374578197183,-0.5771680624327609,0.10151529684662819
10.071674788738468,-4.326827359669031,-0.18554888044833562,0.10838711947202682
-9.188282857816779,3.4871414154144666,0.053518485657521174,0.15293432999402284
-9.031609130640524,-4.76742675908264,0.11225208554378327,0.16243852619081736
10.862148707928446,-1.61444687025944,-0.17686452298760513,0.10085455488413572
6.185172093684159,-6.67974437450631,0.1901539985584389,0.12368839655071497
5.252749720479988,-8.562843465372413,0.8714174293412306,0.11342027463018894
-0.16246305744689932,-10.569426937087,0.40822161858089157,0.09847266033291817
-0.02859491469784117,9.302259711904588,0.10808718432609503,0.1050549678504467
-2.4360660912786916,9.580716822479127,0.6030698606839816,0.07740373782813549
6.802865198233241,-7.719205497585049,0.8643038580042747,0.10610285371541978
8.383096200611977,-5.036682681073644,-0.9381386343223156,0.1102535691857338
-5.370919292146143,-7.965062397658624,-0.2564915363461214,0.09386290661990643
0.20983762988095916,-9.75033011943507,0.6704813673679829,0.08896024774760009
9.651981716437641,-2.9339727172209082,-0.9852065446882323,0.10187863402068614
8.648832446551449,-3.343383135238031,0.6612178291669232,0.08938807040452958
-2.200184705553933,-9.639639036483588,-0.6132636891275718,0.09465525936335326
10.904312793578555,1.3475773310958397,0.1467377832586113,0.11512937910854816
2.4926188820107242,-9.556731718945166,-0.7816172233324558,0.10730489570647478
-9.230448380004672,3.3738968692824685,-0.026687451182636792,0.15390353485941888
3.4155361562060933,-8.598845893077122,0.3544019438946821,0.08953100468963385
5.5045445230559915,8.97331028648256,-0.695404709415952,0.11979470323771238
7.877211943752329,4.732740269561433,0.5214334227548219,0.118528373837471
-9.648976044004197,2.3589064322993236,0.09916011227391879,0.15360575906932353
-7.19444330109167,-7.30587921964248,-0.2913274097381445,0.0680151197873056
-4.427133814477142,8.449759973053851,0.23599614137035477,0.1161058373004198
1.4806562345498333,-9.36713065770505,0.5578734342921651,0.08812990948557854
10.080541585781186,2.2682390714734093,0.9365861612494565,0.10612369276583195
6.448521897869127,-7.690381977842915,-0.9055121017400949,0.09304994482547045
-8.0451936268793,-6.37546819322183,-0.19458628510477924,0.07570026881992817
-9.050902177834663,-4.222386920263134,-0.2161537821437897,0.15675417322665453
-0.7530255575191382,9.779453815559656,0.6518464040820621,0.09876013197004795
9.675153441697077,-1.6821494426492465,0.9799574787109342,0.08617393676191569
-8.638387697298313,-4.696567183755406,0.18081497903838498,0.1530463270843029
8.979886279783548,-0.6636971918577549,0.08590631947921776,0.11051544778048993
1.450586264802644,-9.176897888664778,0.274141400172436,0.09301677405834198
10.844262034598122,0.0,-0.5359306083218596,0.1020388026535511
-8.753621885413072,-4.348913717329669,0.03637118381170688,0.15587123267352582
6.204485618606489,-8.84483990195462,-0.37508756931349824,0.12064127258956432
10.62109780142456,0.9164330095557237,0.749538398429201,0.09281957022845745
7.316493154888139,-7.709184025362048,-0.6703184449913451,0.11258802086114883
-3.215798159101724,10.02285976185828,0.2654255727692434,0.07860691778361797
5.5315226918029925,-7.297444158662829,-0.3022740063733814,0.1289819184318185
-3.0081418503784296,9.787752126434851,-0.5437952134753813,0.08549675658345222
9.33699357221208,-0.45959617430086597,-0.7580765262322736,0.10009384289383888
9.367476118141179,-5.3190974159897,0.5816789101413393,0.11938198275864124
-7.85880892675503,6.227766374911913,0.3276960222820999,0.08099213853478432
-3.1037072622943787,-9.673499732497858,0.567360628058408,0.0821621024981141
-6.463178474454573,-8.003134752055782,0.32167606379608643,0.08043561514467001
1.5610586637509267,-9.145169814991721,-0.24909841530522306,0.09255331970751285
4.070616927530442,8.939839547457785,0.822105713678148,0.10248798370361328
7.874959363172369,7.1581426907648344,0.6765479115725141,0.10736529543995857
-5.473213508946113,-8.336079669720203,-0.4741412295494403,0.08266844786703587
-3.128661308709323,-9.751275418450035,-0.5377891010333811,0.09601604424417019
-3.466833286375641,-8.886855068388579,0.32540524274749294,0.07997078876942396
5.9270812008401155,6.894534475947211,-0.03909936415224685,0.13864717859774828
8.676021573568187,3.8542950513418957,0.8369737012633622,0.10424938835203648
8.010251565672922,-4.1655273461202205,-0.0,0.11082023236900568
-9.975658318280642,0.42957283153986864,0.015330647640058287,0.20332363780587911
0.4869301442876351,10.552819022987059,0.45265603451703296,0.0849703824520111
-5.752685204137756,8.308963279777611,-0.4518156556756865,0.07036865193396807
8.62746192697907,-6.4152774715554175,-0.580421682881978,0.1588223736733198
-9.9695857238888,0.4293113328513143,0.0038158139101253544,0.19618970546871423
3.832844359168725,-8.417646315379248,0.3787865402150436,0.09249122779816389
0.08624751029560061,9.352205129938426,-0.2923829138924115,0.07448217038065195
8.736044546168847,-2.7733385155435095,-0.5296128732649578,0.12992881037294865
-7.5811329552127615,6.007720170097771,0.03430486063811256,0.07580058190971613
-2.106388074382608,9.781566373595256,0.6282579189197214,0.08297561582177877
5.990631722543233,-7.32539837180978,0.7267750877762283,0.09270292572677136
9.012138720427103,0.33258689618634013,-0.1894019559806268,0.12112971726804972
9.45680583196794,1.0508091812249698,-0.8727681724931919,0.10398112550377846
7.835182728810667,5.677887106096973,-0.8944334532835875,0.09561645604670048
1.1564099923729765,9.599765806483646,-0.671079929443215,0.11010729253292084
-10.00280993710878,0.0614973583966739,0.0006748050243934738,0.1881368450075388
9.733977639338839,-4.32428867621482,0.7299122928360608,0.10865170583128929
-3.4618264736012496,-9.20679359973694,-0.5451318577562466,0.09690481007099151
-0.143633769564513,-9.344442096362163,0.25299261026985137,0.08677176680415868
3.8014016845395435,-8.348592294543558,0.154225428156539,0.09467437826097011
5.873211433900744,-8.59548289471188,0.7833485158315765,0.10488991260528564
-3.907101635228424,9.662813387089539,0.3657649462735869,0.09712111871689558
-7.313208616497306,7.0700110846715605,0.33310875033252546,0.0809390489012003
-7.679942562251956,-6.399664645245765,-0.34040040233338303,0.07098950602114201
-9.999782668519924,-0.06147874672429714,-0.0030738298642980833,0.18907531678676606
4.606085248112502,9.79468083016324,0.18533492842738872,0.09785129219293594
10.79130788691013,1.468538696512856,-0.4493966769846875,0.10641154907643795
-6.480078954625323,7.085114237096815,0.06172384171676361,0.07845339983701706
-5.137276310835997,8.038135995432405,-0.1368756943781684,0.06460620891302823
3.726427511267964,-9.728526346352599,0.710137370919795,0.0938223247602582
-3.431336039383363,8.795861685295451,0.07950890606177649,0.09564214922487736
-0.742679226987337,-9.645087245147788,0.5959038223823194,0.09858168877661228
6.351947871223619,6.859855702849248,0.6449678337758628,0.09634383842349052
0.08858871345739756,-9.606072309930104,0.5913996235602416,0.08537523437291383
7.652713249313454,4.990938786975188,-0.415896140135579,0.13485659494996072
-5.937734301768838,-7.73410302034568,0.36508573128885113,0.08453708983957768
10.190397617407259,1.6429128278796847,0.9433725680867694,0.09653263047337532
5.3465797922437925,9.216875597171468,-0.5669120118744735,0.12652580566704275
-9.563021220998543,-3.1007152762128554,-0.14680598369671033,0.15627389915287496
9.3476608937013,-5.616206781501294,0.33081940721063585,0.11426413774490357
9.593027181565827,-1.18552596676034,0.940570059667495,0.08609238456934691
-8.913954525217488,-4.158498706048688,0.14165515995875697,0.16011103443801403
-2.8871776612653184,-9.822668820908012,-0.54978473148187,0.11523342166095972
0.4925128632449004,-10.67380849858912,-0.2315062177659888,0.1140124868415296
-9.873901558883295,2.1580524417887226,-0.009231015854140772,0.14258115012198685
2.6213083336234577,9.566867170616113,-0.7909783532161598,0.08960884254425765
9.475751617873964,-1.527696412965658,0.9122010262068864,0.10599718149751425
-3.4873417100360626,9.632544358363557,-0.519680289234232,0.10229952037334442
-6.644883633512396,-7.088298559118132,-0.2780646318094801,0.06876025259494782
7.202223616056115,-6.076995855590702,0.7414599902295341,0.11585721999406814
-7.706073092346679,-6.91858850912019,-0.03293982552201603,0.06814856003969907
1.6240003895585313,-10.273974121875538,0.6456279173281744,0.11256909914314747
4.539942279364483,8.289483734581403,-0.6626296404686871,0.08174965988844633
9.122461084334574,0.9002536624088486,-0.5507431680998495,0.10622189994901418
8.969393424411145,4.387566501129365,0.9741242146528142,0.11809841025620699
3.7261966728110174,-9.380954992550603,-0.8220456375381201,0.10522766351699829
8.421395000883617,-3.7411780044654632,0.5837133152359107,0.10054219260811806
3.309203122036439,-10.10009875375782,-0.5106807240143691,0.1148667486011982
2.5349995606271465,10.232816042502694,0.5712392985979949,0.10125458654016256
10.92137582883565,1.0777802719637417,0.21925753186959,0.1016023325175047
2.648070330095174,-8.808657812530797,-0.029594209481188728,0.09184230614453553
-9.939447062827787,0.7960872074953959,0.027767938552292173,0.18277223441749813
-9.904633047846797,-1.1622580280667996,-0.05153767132335854,0.19138146094977856
-5.76431845038595,7.702471065784936,0.23759705924018448,0.061506433710455895
6.811434810647577,-7.3560836577529445,0.9160065967537393,0.09344314824789762
-1.332492204083202,-9.571295212503331,-0.5638203245820195,0.09691286701709032
6.783778531196999,-6.015631879886586,0.05744279312310056,0.09994410499930381
10.111592910415967,4.197465729571037,0.2504275927141221,0.10801839958876372
7.77824681682024,-5.492043839174532,-0.8244517158973385,0.11155623834580183
2.9602235513305772,9.425097683017945,0.7969891115232843,0.10950595945119858
9.92353242608859,1.8513157739749002,-0.9912331860079675,0.12307701494544744
-1.1748213881647949,-10.28472743391683,-0.5653536748871556,0.10389083977788686
2.5685241279861737,8.941369448228743,-0.39013988266887734,0.09652780421078205
7.108079144229606,5.704337711416916,0.32386392635942274,0.09996769070625305
10.350907693620316,-3.5684538865208917,0.2693867529844593,0.11630758617073297
-9.835660068013564,1.6478244812608087,-0.07829162898702309,0.1676496270671487
-9.951131375997427,-0.7970230475058008,-0.036152850960977985,0.19335785929113627
-9.631960057759866,2.992696875925024,0.12284464962162439,0.15095772966742516
-3.1326700382007027,-8.996990286362362,0.33413293587168563,0.0866712687164545
1.2768351116054644,10.599457048754484,-0.3204800958795994,0.08606939658522605
-6.570835546690109,-7.934826521989094,-0.2995233819980118,0.09615444779396057
-6.762254690461681,7.7688960920282435,-0.2861907534804192,0.06990365214645862
-5.3951871125889515,-8.217240114984888,0.44352699296557174,0.09683739729225635
-5.173484483442267,8.31845180316492,0.44081989228887075,0.0730479271709919
-6.576752420966494,7.015620931885584,-0.10387497383567157,0.07458531346172094
-7.409801302176278,6.818988218437061,-0.3566387711183121,0.07904483683407307
-5.119845298060206,8.462477476894554,-0.47878722807528784,0.06755465537309646
5.096159622318868,9.039461160287567,0.7767884438365908,0.09572874054312706
-4.085899976454046,-9.121686809928503,0.543670287746893,0.08789668418467045
9.339782914369916,-3.4790999586082036,-0.9835858310606406,0.10785878159105777
-10.009278505037818,-0.5543930520224462,-0.01261136375965386,0.20213545884937048
0.8779699027555402,10.554023744699457,-0.4390732219818831,0.09338330775499344
-8.301932022125612,-5.487388218312285,0.28378893451843146,0.15290395177900792
-8.055729523542979,-5.6140708896891365,-0.2387965123473424,0.17059297792613506
-8.732764404462067,-5.173967517728552,0.2172672700063029,0.1589083420112729
-7.650656828588331,6.868835240359007,-0.22043276429349798,0.08556651219725608
5.508427712003869,9.232441689488533,-0.43864724134060223,0.08418854162096977
-9.949380138219706,-0.7968827843721159,-0.03527328319865712,0.19619104757905007
5.405652204803015,7.5079781207687075,0.4816036335431909,0.08902662508189678
10.313045692387036,3.134920432079294,0.6095573269588288,0.1008353067934513
-6.115326287205064,-7.765843363642835,0.4211291075388075,0.09244145795702935
-1.5580747495239615,9.478660664479792,0.5133769258959006,0.08040650837123393
-9.911810534591275,1.0397196341443375,-0.03981765933424234,0.18684495925903322
9.19923278843381,-2.069934344374599,0.8136543265036873,0.11086811538785696
-9.245086143916023,3.904570292223079,0.19522554415124804,0.15476733431220055
7.9596423699170495,-4.650036040316181,-0.5664047645213801,0.09518091037869453
-9.806283906924882,1.5191904532275495,0.0023596196533708837,0.18316372606903314
-9.835375180360105,-2.2766912616522474,0.061411576580887514,0.17717869278043508
10.636227381413214,-1.7147902428575672,-0.6286599527113438,0.09999208495020867
-2.8801890437127926,8.976847875563719,-0.13994049264393374,0.12621528133749962
-0.4270193544852193,10.680066716719324,0.07651497203599697,0.09143138095736504
8.584871831989231,-3.3186578510602756,-0.5768377918761166,0.09150284279137849
8.930465608477057,-1.8944037663333437,-0.48041030269476587,0.12813325002789497
6.767084230686641,6.462036241332603,-0.6693399337283628,0.11836869154125453
1.0279271837734478,-9.517329078456347,-0.6091696052521588,0.10099744476377964
-9.349950250020349,3.417576977606642,-0.16840411616412745,0.14959546409547328
9.180383549857588,-1.0200940457872893,-0.643891442370982,0.09828388310968876
-3.8871657060212694,9.613509022470497,-0.4194400070589716,0.09004423558712006
0.3148164330999535,-9.30679546070208,-0.20909960102192793,0.09134597800672055
10.78122796784668,2.1488264562151254,0.061143575308221926,0.09308781184256076
9.613999356310066,-5.150669722486861,-0.3441508306611449,0.10773879520595074
-9.002654539119778,4.7521427833904255,0.15954185515328018,0.15375377789139746
-5.868732425339073,7.644225704557757,-0.2528157237651045,0.08407298035919666
3.3487058771429736,10.2206660664636,0.29196530693980133,0.12324811536818743
-8.307482218789707,-5.789518373825101,-0.2719388660557428,0.16301237098872662
-8.413685247281375,4.984920256360373,0.14571476032463995,0.1516860044747591
-7.215453949676729,6.478105798645794,0.18984120352334355,0.07239387683570385
-8.60341687151663,4.6775540486067655,-0.13334401040482055,0.15156856324523688
7.591186277774284,6.731614537345283,-0.9234667130531488,0.11915769264101982
-3.8471909686105388,-9.187925561494568,-0.5525877839515515,0.07300104431807995
-6.735504099513232,7.010190284303497,-0.2758302873412016,0.07197251446545123
-9.387127614132247,-3.171757988938856,0.1339225590329343,0.15329076766967772
-8.492976967056668,-5.464814505559441,0.2639578993422538,0.16383726678788663
-9.670420244595643,2.1135793077861074,-0.035621550089745685,0.14098569467663766
-3.6450358926622215,-9.343658324865205,-0.5633962240537954,0.08257689591497183
-9.325734402223276,3.671113036027401,0.18507697355143807,0.15570561464875937
10.714282475919186,-2.4108381407762884,-0.15215738918503843,0.10276884507387876
10.625467762535349,2.8062826094592834,0.06092923631492153,0.12106608014553785
8.74191213739392,2.6573332255463926,0.4831129938809082,0.10203655660152436
5.325812706008624,9.446814988307816,-0.17917567284601774,0.10336044915020466
-9.038167747656878,4.490279819238143,0.209115021373651,0.15247774038463832
8.462301254654536,5.518935073480392,0.953000429958119,0.09285635203123092
-7.3640954507861665,7.296495746266766,0.10169195268968782,0.09094031076878309
-9.188008626920357,-3.8804641699278513,0.1967495359937833,0.15499624237418175
8.562478106970962,6.366956280451695,-0.6723101399640312,0.1602039385586977
-9.672745350679332,2.11408748591928,-0.04177823442261739,0.14456473343074322
-5.096615617372545,-9.171622483303258,-0.12042112380019573,0.09219649963080884
-6.36718524549517,7.688901966481593,-0.42521702011578943,0.08414295319467784
-8.255941961480216,-6.06055572228914,0.19636315843760024,0.10418904006481171
6.249478558529376,-8.908979844376725,0.09255765509599191,0.08848733890801669
-9.846810511490407,-1.649692578939157,0.08135208380306089,0.18527399525046348
-1.7366706152326439,-9.80995767238251,-0.6414303527865312,0.08307043937966227
4.134657909314888,-8.258552767336283,-0.373848569550148,0.09451928772032261
2.5561940222293638,-9.800479595304727,0.7808428815880326,0.11197775345295667
-3.56983623112052,-9.860406208374156,0.3047853614940019,0.08777479454874992
-5.5369311243727335,-8.902838085810266,-0.03878016288960621,0.06697845738381147
3.0529239632833054,-9.317902945135552,-0.7859799098998208,0.09094029385596514
9.498127098199713,-3.5380836896498007,0.9747476793730174,0.10114646434783936
-10.007732657493937,-0.8015564542277634,-0.003679012185651709,0.18399321902543306
1.5543304935781082,9.105754090135626,0.05164711105603307,0.08952795162796974
-7.067467572504234,6.832442050872834,-0.33415943711842516,0.07619455136358738
-7.923268101950646,-6.602426819711617,-0.1324432313832765,0.062278323024511334
-9.272653771206638,3.650217631110092,-0.18314732848997156,0.15423151103779673
4.714271866979303,9.416271872288627,0.6651726687534166,0.08929683774709701
-3.778190313526526,-9.684985392592012,-0.4019797681784222,0.10524925775825977
-5.375651744851082,-8.885294216148827,-0.3050142080696479,0.07673632372170687
-9.942081831987622,1.042895003784845,-0.052124836629450944,0.18829044703394174
-5.835949469213387,8.429227069030926,-0.3895074098100158,0.06711530365049839
4.789280020082342,-9.566092922534729,-0.48644338722026775,0.10465600807219744
-6.682138290810567,7.8702022237966345,0.2668722262264829,0.06868642639368773
-8.748354096835468,-5.18320406164701,-0.20353178758370155,0.16300131432712078
7.864257421421067,5.847767732058917,-0.928057820002086,0.1053756108507514
6.027026771625685,7.187715076194915,0.661151028364336,0.08985466085374355
9.22438958624425,-4.796908905761572,0.8865185605769595,0.09659006744623184
0.8792790046648787,10.56976038053632,-0.4169981236629916,0.09110722523182631
3.10985214939575,-10.3447492010554,0.02466355035727224,0.10336662072688341
8.496563557454442,-5.541280227467504,0.9476897992362131,0.10910356927663088
8.797804124221313,4.4385100366457095,0.9618195910677196,0.0926142343878746
8.795953035034254,-3.276521533816812,-0.7694381992867648,0.09505285009741783
-4.81092774366723,8.913918455719049,0.49578502293026194,0.09894942607730627
-9.88800794723973,-1.160307157544425,0.038188627417184616,0.18779388897120952
-6.932615553869588,-7.579903501944334,-0.29750860936171847,0.0673128356039524
-1.1804310480148648,9.31643491458418,-0.25723892044730673,0.08909036375582219
-10.001916778136708,0.5539853013296481,0.021627147318842483,0.21930182676762341
-6.107022826572742,7.374734362221526,0.023534628981749146,0.06746216285973787
-0.1571127607013816,-10.221350448609199,-0.6654197046759006,0.11032288294285536
7.593713935550303,-7.251402965448138,0.7821359353048254,0.1398079816251993
9.021239177161354,3.1100534325909566,-0.8736099727749704,0.10698787502944469
-9.774220327723606,2.1362659855412285,0.10726721599188646,0.14609149256721138
10.51231745651985,3.1954943055546723,0.06077298452116486,0.1952090910077095
3.0173589479715206,-10.037075740848534,-0.6424719109792727,0.10124396361410617
-5.510460188095634,-7.959102529133736,0.33662620301706475,0.09533178847283125
-2.2594257336104584,9.366778343539899,0.4998441272415001,0.0778142186254263
-6.08926909837,-7.5401354501349935,-0.301544980692979,0.09038518592715264
-9.699324593552612,2.3712152531363797,0.11864908632619825,0.1460789790004492
-3.9814637100086463,-9.189767181798409,-0.5486329321339496,0.08281022444367409
9.927529719711524,-2.621950828889353,-0.9547958828010311,0.09584510691463947
10.117824905817084,1.1242594480600414,0.9820932990216673,0.0954909810423851
0.08569472011842576,9.29226360683781,-0.06541582137554655,0.0916665219143033
-9.174170802705127,-4.41804780718788,0.12722777618648387,0.15301569882780314
-6.468853880306635,7.811675238499153,-0.40102358972970803,0.06371355233713985
-8.985711204409514,-4.327290447978049,-0.2209237761371234,0.15990698605775833
-7.3307413024215435,-6.581611922243206,-0.32553965774705856,0.06900788802653551
1.3971544978937682,-10.508418315899071,-0.4525788636394484,0.08971606098115444
-7.070344152220694,6.669004377857799,0.23978899466815246,0.06939844474196434
8.9549483475551,4.110777573882079,-0.9658771948441587,0.10900182433426381
-9.933410036279275,-1.4140451376577514,-0.06216610140108361,0.18036812908947467
7.934448985185618,-6.052871674730109,0.9471627487686664,0.11001538019627333
-9.933029910278377,-0.918619272382019,0.03899044303737161,0.17795646365731954
-8.174730444681643,5.260038463122865,-0.039742824969603824,0.15464300632476807
-9.517573190300133,-3.612113836689178,0.012188719326219477,0.1552020215988159
5.672502784053587,8.086468734472533,0.8787331632567402,0.10625846333801746
0.8451383896048215,10.159358086708698,-0.7096759901732298,0.0922137812525034
-9.796934580654842,-1.6413365784991056,-0.04946766698046318,0.18810642208904027
-3.4370863630634347,8.810602022923439,0.15409707622631927,0.07995984572917222
8.571465377012103,-3.4352032649435764,0.6145574463131118,0.09313998740166425
-9.84254614413827,2.024729147864467,-0.08881879356815327,0.17312061978504062
8.845101782300308,-5.614797994692997,-0.8335847850631315,0.12302867077291012
-7.083300409107866,-7.1930148170788755,0.37431979834075474,0.08941313110291958
9.471171737547728,0.11646208671374791,-0.8491523138399865,0.10852396186441184
3.3876198401197013,-8.844006428778595,-0.6313424916485526,0.10315218742936849
-10.012290351439175,-0.5545598719103961,-0.0011900878795995447,0.20994083743542433
-8.007864314726207,5.58071342967738,-0.1802748141294657,0.15983717143535614
-7.730539711898785,-5.972858032416576,-0.22593603430121353,0.07451666548848151
9.570992180893592,-0.7073854206876127,0.9144997047693059,0.08959254391491413
-2.6155163180072205,10.286470173002252,-0.007547373916318621,0.09679560415446758
-9.375351037838156,3.9595863761200003,-0.08940101930187579,0.1563671926409006
7.677750745377902,7.514295056677462,0.5525010590457219,0.11745741132646799
-8.70574843704432,5.014379378374504,-0.25408726022503664,0.1551342973858118
1.14683499860918,10.618267765219535,-0.30209701084847485,0.10635052673518658
-3.4642125186449935,9.949176261808093,0.22209893200994513,0.09735172972083092
-2.6152962598558895,-10.285604714203789,-0.033946710598946904,0.10208278112113475
0.7769223153479392,9.339336733792482,0.3828313068818014,0.09889331158250571
-9.973327048160813,0.798800781273018,0.03960241818398308,0.18226117212325335
8.15204145833137,-3.9877416817337066,0.30617862653627337,0.11004575688391924
-7.8593164268518665,5.919474191987754,-0.2733864525972602,0.11155045997351408
5.119608893431837,7.6939948583596305,0.44930997890044894,0.09448371019214391
8.883308514791414,2.2296879180109896,0.526723093946757,0.13009105302393437
7.15780598600468,-8.121956515052517,0.3853006801536146,0.11096761099994183
10.097713884659875,2.6668980136320166,0.8867519052877643,0.10367362327873707
-9.702260059006075,-2.4987481592996295,0.12427597442112605,0.17753838285803794
4.361115879567506,-9.273761948115189,0.8070084037115711,0.09009068585932255
0.541259316843977,9.256751269176883,-0.004472294964519591,0.07817760270088911
-6.0448974443340635,-8.077389905046438,-0.43877298447843116,0.07461256876587868
-3.505350908147096,-9.322547664380167,-0.5678096800340291,0.09094849471002817
10.658741754133446,-2.124413502761807,-0.4860589940823212,0.09526226453483105
3.6716831899729456,-8.619641163301019,-0.5457786059224664,0.10685141690075398
-9.473183931235296,2.816118335061347,0.08376434717509704,0.1517919558659196
10.719842840444553,2.273981172063749,0.26576376853619726,0.09807962235063314
-9.875216474154943,1.1588061436036003,0.012463673475454455,0.1778622829541564
-5.628161163851188,-7.716529820726717,-0.06110637713402321,0.07314031414687633
-1.964135532718987,-10.351670262346845,0.3451220967443555,0.12404853820800782
3.619354872371868,8.496795237587083,0.3339953824071561,0.10834887228906155
2.578396995478435,9.410255654572385,0.7570534192297014,0.10128586035221815
1.8991021154059808,10.356158967963484,-0.5572311929764807,0.08572311809286476
7.994623272683393,6.0987762159304255,0.9457666778097499,0.11003675531595945
10.548518163344268,-1.4354985768250004,0.7605567802648825,0.1137278674542904
2.6065613566420147,9.993588580338077,-0.7201785315624911,0.09813117824494838
-9.275111994816216,-3.7835510668783816,-0.19168739819181177,0.15445819705724717
-1.7576705718454948,9.263528858615867,0.28377690078877343,0.08623945970088244
-8.194766477547962,6.172128215563173,0.18295260650620648,0.09381104663014411
10.564166372000972,0.0,0.825661131883571,0.09686309508979321
9.951916104262597,4.568436572805913,0.22616324297032786,0.15966858118772506
-8.939355978751035,-5.00357292208303,-0.0629446899098605,0.15444558821618556
-10.003235824688947,0.9251120048710294,0.003962387862624409,0.1711800055578351
8.189757126466606,4.00619109009921,-0.41188209568554596,0.11187704019248486
-7.263498467071195,-7.3760039924740655,-0.1589718850198264,0.06969489114359022
4.655141693253523,9.590970695526341,0.530467536763903,0.10054276719689369
1.5437267408654223,-10.610529342717589,-0.2244034049452546,0.10007313326001167
5.228273154194238,7.85730074382795,-0.6789063593634874,0.09198020324110985
7.608492275357173,-7.821952836299103,-0.12982775139874647,0.099441532548517
2.380621410511376,10.142351563123672,0.6629736552613081,0.11233606863766908
7.334711219467883,6.50418088365973,-0.913980749614065,0.11823386013507843
-9.788940785692446,-2.1394833074959227,0.10549906941623893,0.1812183880060911
0.3521521840067196,-10.410537707062744,-0.5860358053549805,0.07828801408410073
-9.586709198396786,3.371082266140805,0.0449637775309214,0.14739987447857858
-6.758222811038521,-6.862902038492415,0.11686496652323193,0.0665496713668108
-5.917432741546493,7.514538657060651,0.034861378721861166,0.07804171241819859
8.724719983748402,-2.535347147319579,-0.3795667890548199,0.09972134791314602
1.3628888967666861,-10.250696445460301,0.6705849257967718,0.11638193100690841
-8.693839698425364,-4.453322364099348,-0.03447387672867017,0.1497381077706814
-8.689868004229231,5.148552360379438,0.244375499297292,0.15242517583072185
-8.1611080921949,5.539684581243556,-0.26022241137397506,0.16082002878189086
5.212381071186554,-7.833417355956936,0.6540905484589172,0.09740738660097122
6.851895869531838,-8.37855992008303,0.3719282677624063,0.09299434218555688
-3.431706677896178,8.796811777346054,-0.08637039929034528,0.08623949658125639
8.986143789597179,0.6641596800855445,-0.1408357932974494,0.10723470818251371
8.654036164429552,5.643980553016577,0.899271064233365,0.08576032035052776
-9.89117603808643,1.1606789168011746,-0.04159131383900414,0.17482666797935964
9.349675416148767,-1.7442580762830378,0.8674016744568018,0.1007186870276928
9.212763109779909,-1.0236919560600564,-0.6806303326969326,0.09553131258115172
2.9269286645809083,-9.31908962162693,-0.7719872327248023,0.10570226158946752
4.565312806409298,-8.584689858061536,-0.8112342949222576,0.10065049719065428
-3.319707117569307,-8.828824459027105,0.04195708704307538,0.08399087451398372
-9.539247666345915,-2.8357572755778717,0.13567422008480734,0.15848303910344838
-9.922367701205424,1.6623511078113118,-0.05651197275732404,0.15923896960914136
9.444526111039396,3.386471043274762,-0.9846569293606465,0.1286798132956028
-9.986454219288724,0.6763877823893694,-0.03249308414599829,0.2071817584708333
5.03876609194743,-9.200286477520036,-0.7073476566931028,0.1028639867156744
-6.032960881348855,7.858138913384495,-0.4322648008508664,0.06931095153093338
10.917552895787383,-1.213122593743183,0.16498000931907109,0.10655727982521057
-10.012015812259285,0.5545446657580508,-0.004066767163413422,0.22436002660542725
5.734408262537263,-7.761521501419268,-0.821397759364,0.12857180442661048
-9.55459786142068,-2.7129157218065463,-0.12011442293430695,0.15461677439510824
6.738785019580698,7.277624719854745,-0.9127186025800211,0.09806216966360808
9.038887122177071,-0.6680579033627527,0.3488339382986848,0.0919734051078558
-7.657748406538662,-6.068434603546038,0.23571048239880454,0.10251483429223299
-0.269501492389728,-9.73887668449147,0.6480097837333753,0.09007232658565044
-8.645367125099725,-5.5628701048397025,0.02941962273504945,0.16315865885466338
9.592726697196296,3.5733223524721445,-0.9552717078034024,0.11112729582935571
-3.1002184739864944,-8.903789788240259,0.09220474059564357,0.08843509498983622
-7.7223397727774925,-6.597554222522923,-0.3086016021443466,0.06282327950000763
-9.120959264541872,3.7206682976549312,0.12137404673804994,0.1551552689820528
-2.6028756321685735,-10.23675607374381,0.24575377959756256,0.11270492374897004
-1.1862838213410702,-9.362627347301926,0.3474529105206475,0.0780244828760624
1.167072573037158,-9.68827963630525,-0.7080889107278203,0.10067362625151872
-2.8895603124313785,-9.401917030243752,-0.5711343863348144,0.11154519714415073
-8.274824978430354,-5.181694642359147,0.1421923702225332,0.15999406814575196
-7.101556033067656,-7.3911704856724185,0.3018366927990083,0.07017075330018997
7.595578469724473,7.8086767265337915,-0.22426510895203297,0.11170291695743799
7.965557851234648,4.267522404205641,0.11303889628305504,0.10786652311682701
8.99274076253848,-1.5635032511628961,0.481257990383336,0.08549396704882384
-8.306305151134648,5.490278757109448,0.2846340724251967,0.15785499557852745
8.493254756011831,-5.10286749810032,0.9592630662044092,0.1042153563350439
-9.177007480964097,4.281217009468335,0.1757168530423793,0.16080085027962923
-5.556199157328824,-8.23983206127428,0.4654360875019264,0.09166555654257535
0.6261330030235435,10.708282130287019,-0.03576416204682755,0.09621700435876847
4.756890794280551,8.437673221676418,0.8044099591462632,0.1156810511276126
-2.231715440723662,10.363556922821198,-0.18272790258932062,0.09502937193959951
1.9645513926578106,9.403456214965736,-0.6688744956352213,0.07894314981997014
-6.8976381814350365,7.730409170410908,-0.19305084651538135,0.08201701432466507
10.993693389476588,-0.13518374582457798,-0.10432268110410561,0.11910727635025978
-2.169272819331713,-9.504205213874576,-0.5705693808569324,0.09049019943922758
9.700297180913374,-4.167282216680222,-0.8053142422971293,0.11047742642462254
-9.09470018544583,4.518365872918866,0.16766920598765722,0.15215212378650902
-9.64680584198193,2.4844663196177668,0.11968950529404021,0.15287571858614682
-7.340254449865558,6.271120951038551,0.01914535022064115,0.06880614388734102
2.9705354026449844,8.703278288474783,-0.12451602149344776,0.12216854199767113
-7.32295478801434,6.907275867863294,0.3630986091353156,0.06789657928049564
-6.778721815254141,-7.787814542649085,0.25737575190763073,0.07740953043103219
-3.64892683526088,-8.714427855351634,0.04083229745009964,0.07734188877046108
-2.4535783062211194,-9.649589983555707,0.612296096855541,0.09315357595682144
6.727357722917415,-7.265283685612492,-0.9110587968857752,0.09744407560676337
5.681751483181012,9.262186692416932,-0.10702459309058612,0.09811154309660196
4.248586308837649,8.486112995967815,-0.6811619361871583,0.08372819814831019
-7.166066237474492,6.594687124947101,-0.2526043343416734,0.06387311734259128
-3.293548746779697,-9.459031982652562,0.5790761963612354,0.08064476218074561
8.728067665434972,2.420346868672949,0.30561533651616146,0.10280137542635202
-8.590903259465643,-4.808535539637702,-0.1992385257400659,0.1638542265444994
-2.178783244205657,-9.54587310777321,0.5875458655645651,0.10278302874416113
10.836268682187656,0.6670469284775296,-0.5147654943847939,0.10849152527749538
9.340778562629128,1.1543525652710187,0.8064051293603343,0.10302114825695753
-9.977654555540859,0.7991473874014897,0.03877868342730822,0.18668579638004304
-9.56277871649484,-2.5886120621240494,-0.09333693439148505,0.1600592852383852
-1.9535907251258549,-10.296095497079557,0.4202254792675452,0.11464148219674826
9.382734408469187,-2.2327767224987314,-0.9274734883559114,0.11812545739114284
-8.831648122673242,4.5239131915073445,-0.22145128785693988,0.15740304343402386
-9.115568966020106,-4.38982665002487,-0.18895773695843576,0.15489495523273944
9.255697368828624,-1.0284626698083466,0.7242290519324761,0.09196130439639091
2.5530571065600522,-10.30570739466718,0.48913304436456595,0.12222117368131875
10.913832612309783,-0.671821522285234,0.35465834101701876,0.10174457721412182
9.65329070659872,1.313671252816717,-0.9638500349431133,0.0998855035752058
-7.616626140360798,-6.18982096329744,-0.27858945142443514,0.06911228254437446
9.960902357767091,3.4340003586098033,0.8277475986420805,0.1211724192276597
-2.446704723939601,-10.143170665146291,-0.44081568771995383,0.09759718272835016
-4.88926148452844,9.059058980701447,-0.4194589951004989,0.07541899763047695
-8.379915517695013,5.994409815702698,-0.03747009490775357,0.11018847607076168
-9.80321401885923,-1.8913088940300518,-0.09379214041256581,0.16029944103211163
-9.785097609201786,-2.2650530165610165,0.10468496655918615,0.17176024705171586
-5.17056927973509,-9.041064062041112,-0.28180898582816544,0.10443256698548793
4.59239594708525,-7.916751228260567,-0.17981581558453497,0.09069083973765374
-2.3171092826564856,-9.112875862993116,0.14210280247333568,0.09260069619864225
3.8007857229775714,9.568738028173797,0.7726489445406949,0.10115274948999285
-8.80133876981508,4.645876206557239,-0.2356793564995418,0.15589340187609196
7.103538313286139,-5.70069362802021,-0.30746782242459714,0.09266348786652089
9.545146367398582,4.669208102299756,0.7465244369056983,0.15272277377545834
9.011272505095963,-6.036176692624156,0.4466365092671406,0.1132872822880745
6.132096016202782,8.299791870323952,0.8337425980981767,0.09886959861963987
6.204241601682615,7.979196864531325,-0.8918368787180134,0.13275785833597184
7.510544163454586,-5.729491753449128,-0.7688375502332134,0.09896991640329361
-7.507132710269916,-6.100838687361842,-0.07345848128928954,0.08127660432830452
10.43548347034553,1.8143425640945758,-0.8013160901026685,0.11199430391192436
-7.192778757754542,-6.457747787451899,-0.12897422654701685,0.0630732723325491
2.246346239721243,10.128520173444151,0.6840411081556158,0.09423087686300277
-4.854315875008155,8.488075186487103,0.45005557854991035,0.10639862410724163
10.351247550815101,1.4086529403905697,0.8921500022029419,0.11481736160814762
1.4001695238285925,9.623814515924982,-0.7045830062514975,0.09593618866056204
-1.36036355407729,-9.771495197123851,0.6426731535612646,0.10230836939066648
9.577822232188717,4.254917132136063,-0.8521415936720347,0.10354653842747212
-8.689840019767338,-5.44157702317081,-0.11053861263245643,0.16314340822398662
-2.055587704201686,9.545661509353398,0.5824710374201566,0.10845845147967338
-3.157544409303389,-9.841297009488832,0.48448954658923615,0.07989465273916721
7.964879237204998,5.056039949536903,-0.7758376778979473,0.10363037649542094
-6.619601244612854,-7.9937151291519415,0.19401417814535232,0.07964357793331146
-8.92744101075459,4.435269329718149,-0.2263277177394344,0.1591326207667589
6.773007429446511,-7.497431535814472,-0.9079739462973923,0.12130138896405697
9.378973912956209,-1.0421607542039308,-0.8243975482139472,0.0930648734048009
7.262565249752423,-7.843286918573489,0.6037549879972263,0.1089942542091012
8.249311270585094,-7.135969218841833,0.23371589177729335,0.14266260243952275
7.997916567500673,-7.269907739046298,-0.4655387021724629,0.12569735191762446
-4.713725901294221,-9.272336922799179,-0.3347382070274284,0.12114235777407885
-0.14916316352097264,9.704170186843887,-0.6367707852507594,0.08362989444285632
-9.500947742236594,2.6976824012709986,-0.06135022406430024,0.1548432931676507
-1.3027458737448474,9.357627238848728,0.3552656432179414,0.09043217986822129
9.297072510459943,-3.2051464002200643,0.9721925619061365,0.11715314172208309
4.7214981740605975,8.620986767745844,0.8432183353591195,0.1050993674248457
-9.806271004368359,-1.5191884543622396,-0.0018878027552640868,0.20906322214752435
-9.799828362159472,-1.8906557079814699,0.09313789664956215,0.16714731760323048
0.08788645946855426,-9.529923754053291,-0.5329352977131352,0.09524200525134802
-3.032672044177154,9.867567330789367,-0.4987296287851613,0.09442282997071744
2.8614372430023796,8.733461702471557,0.004978188709692693,0.10995963286608458
-9.75216518324003,-1.8814601733298066,-0.06655260058073122,0.16934020603075622
-10.00943399758912,0.4310272833399205,0.010624122848866319,0.19750348329544068
1.3376378652130532,-10.060775858385961,-0.7372954685677712,0.08198213294148445
-6.843872405793693,-7.670152103551298,-0.298239450993482,0.07708681244403123
-9.1905846306002,-3.488014985299736,0.06087945409720423,0.15044748749583958
8.959046911922808,-1.4443924221397395,-0.3708208345809056,0.10539257995784283
10.986377253488033,-0.5407840239021283,0.006146033216102174,0.16371605802327394
-3.5823133899507567,-9.89486993343807,0.23637095591466814,0.09025359749794007
-6.895907286542503,-7.177135006876703,-0.3890812519997458,0.05885082021355629
-9.98991280424116,0.9238798749509318,0.032642830830350675,0.1780890801921487
-3.1080717446878676,10.1128993715352,0.1304476583758287,0.07417155969887972
7.3479449527630525,6.845972312275113,0.929509927178015,0.12577936708927154
9.807572896809186,-0.8462386576512361,-0.9868218511447973,0.09739643625915051
5.0531662099841625,9.226579662960761,0.6856234569852745,0.09592220097780228
-0.7555037160014506,9.811637366547293,0.6604777656214078,0.09874953173100948
4.498479078230962,-7.979307934144355,0.19989098492178622,0.10838191755115986
-3.8646987353498603,9.557945035341621,-0.46545361762527326,0.07603750742971897
-5.744383228429867,-8.749089756379059,-0.0899719646490096,0.07791791059076786
-2.4886620670464175,10.317110939844932,-0.0834231798065098,0.08420368436723948
-5.5642131871172635,8.251716851167702,0.4671181473507566,0.07246869781985879
9.22205180980518,-5.696220966454506,0.4698473925628222,0.09654429160058499
-7.0167636069344335,-7.671908332899081,-0.07150211724688489,0.06908178586512805
6.713842362364377,-6.102716143254586,0.10300828798028991,0.08651725191622972
-4.762864352763729,9.368996823572095,-0.1147867414087297,0.09466811317950487
3.729830394280481,-10.107755508780286,0.2721585697248292,0.12028362479060889
-5.7253343039781335,8.720076937567484,0.19814654882023489,0.07899000126868487
9.537175019985678,-2.3938067532620826,-0.9782997552991216,0.1033211026340723
2.0623947061592545,9.299103592120607,-0.6186235183374011,0.0947738066315651
9.562634095757709,-0.11758675189647975,-0.8996138680077495,0.09270355988293887
-9.427713296716375,3.8458009695139603,0.06272446802472224,0.15201085135340692
6.341844926852903,8.15616676532469,0.8348372338698498,0.10731260631233454
4.987768757552986,-7.9109713890880125,0.5889478141456856,0.12040894690901041
-2.1169434698445593,-9.830583125335476,-0.6257898514973749,0.11940848089754581
4.142175081156828,8.273567542845983,-0.4063821429529223,0.09849783703684807
-9.469659255260895,3.727769636076913,0.05858548610959878,0.1572199885547161
-9.981392831140512,-0.5528485227287664,-0.027463612821537493,0.1948112166672945
-6.181309280959906,-8.051367802921263,0.4157651319043485,0.07426628973335028
5.581236003610858,9.09832997675232,0.5544837122343538,0.10871730417013169
0.988303703729646,10.339805933647344,-0.630760620173695,0.10301654443144798
7.989972506334469,7.444139947406195,-0.13679779385220162,0.0922845708951354
-6.241849152633224,8.340563226851666,0.16141857708766827,0.06046067889779806
-7.57996528579156,6.0067948425543545,0.014146912255590706,0.07721809554845095
-1.0629028016667177,10.442088794435062,0.45089346956909526,0.09136778205633163
4.589063234445946,9.758484107356402,-0.31407251926487034,0.1118191896378994
5.771930831449616,-9.154710630529431,0.3005949138267205,0.09680941969156265
-0.9706717663759382,9.535999678291237,-0.5266588515040802,0.09415325473994017
3.4702502726670503,10.167377176109156,-0.33020247813067355,0.11241764470934867
-4.747087072069329,-8.542627851310211,-0.4534298058373283,0.15584028095006944
-9.601290333149304,-2.4727441236321455,0.0922315848377596,0.1761760318093002
-7.047275175239125,-7.156431582422699,0.38373511026267615,0.07446930170059204
-0.9178267256543635,10.26859830708908,0.599728639860553,0.08882823798805475
9.235021223996581,-3.967398008501185,-0.978152890901432,0.10599859982728958
-10.003397922118538,-0.9251269958480169,0.000850084188395404,0.18197682064026593
-0.2589950122955315,-9.359207862927112,-0.2830781964380806,0.09871299251914024
-8.705911177388186,4.595503781100144,-0.18330510455951995,0.15827613778412342
4.364116042323855,-9.905586167936944,0.1485473261811148,0.10220737673342228
8.2884816734603,3.5607612464754057,0.030104442247638093,0.11014289990067481
1.1019353141914285,-10.202552451072666,-0.6964951808153547,0.10565416384488344
7.87591726678208,-4.864748755521566,-0.6112693230510561,0.08452384632080794
-0.9498050680705349,10.62637036102889,-0.09100483330632934,0.09293458644300699
10.682046902613283,-2.4035847619531774,-0.2948978636193161,0.09876995094120503
9.203488514579405,2.6744741830444885,-0.8984731366966695,0.11357082311064005
-8.759859278227934,-4.352012535570622,0.06645911500642752,0.15870782986283302
-9.670140007934753,2.874667986669639,0.11365884383717732,0.15664340741932392
6.061058692892166,-6.877478271289236,-0.3700030670680415,0.1039705166965723
-9.882343611157882,1.1596424766771005,-0.030369213431721286,0.19313357081264257
-9.735085698517343,2.764163121012275,-0.06808558412742068,0.1509127051383257
-8.0789493643871,6.402218156094165,0.11478442973664577,0.07875968785956503
5.789751462605187,-7.079760182511412,0.29451065053864023,0.11423489175736905
-2.5344647052201537,-9.9677051965929,-0.5437213570574655,0.08688904538750648
-9.321971008651389,3.537878805059469,-0.1779828232086055,0.15349035434424876
-9.95742837639717,-0.5515211815823962,-0.004402885563806291,0.20108345188200474
-6.013463216366048,7.446267596868385,-0.044975624939425134,0.07161445740610362
7.954323343655646,-4.3882224773128735,-0.3156240038137236,0.0991238921508193
-8.423116690295242,5.717533590796295,-0.2319180053342024,0.1507267952337861
-5.851517769434168,7.62180302353805,0.20641363856708933,0.0689151006937027
-6.043280171078602,8.075228851564948,-0.43931096865041414,0.07001886449754238
-6.649403942221877,-8.02970434752981,0.007848435696546073,0.08394711496308446
8.343063758507485,-4.338597851959964,0.766854895845339,0.10336699869483709
-9.14574195031349,-3.9958252104145076,-0.20357492262392793,0.15739902146160603
5.679147319616459,-8.766736742737946,-0.7572185859737555,0.11970355670899152
-9.049481664709482,-4.7768609580100385,-0.05997263732132522,0.16376879177987574
8.208366251880353,5.498352094679573,0.9491841275353529,0.0978475115261972
9.429606628163862,-2.614887939707186,0.9673612272769824,0.11228791076689959
2.83901673337714,-10.361427396765432,0.2821099076169606,0.11143855221569537
4.311709357827507,-8.107809730602785,0.2593654995913752,0.09764534842222929
-9.847304078009099,1.6497752689657526,-0.08144863343878425,0.16850768268108368
-9.287516714977622,3.2658738516427785,0.06546541831630026,0.15145378109067678
-9.181438405175511,-3.745339257660175,0.17313538405436765,0.15048825465142726
1.1526977297983807,10.67254937476052,0.11843632353817274,0.09539206795394421
9.285069232823606,-3.589333482222559,-0.9819946598743255,0.11084425278007984
-9.709860961657924,2.757000853568171,0.10117489697591253,0.15540050502866506
8.70376624455726,4.391067735496418,0.9398147666078593,0.09909018639475108
3.889934293889294,8.829297608506154,0.7601557391506534,0.09375940669327974
0.22963559400680614,10.670263717757011,0.24121863351996328,0.09158027488738299
-5.253570828319796,8.001548798308166,-0.20607354704634462,0.074648990444839
10.4303917557254,-3.452960988614807,-0.018207634529462485,0.11182801105082035
-4.626015780950794,8.324753822921604,0.17408314386519863,0.08735274035483599
-3.7676977819183226,8.998078608761197,0.4968735541525591,0.08422999169677496
-5.587295955055001,8.070081236221645,0.42584591178224235,0.07480599075555801
-0.7493768736979498,9.732068790495635,0.6359509805336375,0.09812848780304194
-6.216333462730346,8.306468326493185,-0.24455432162585583,0.06544347237795592
3.9338074644571677,8.365105395620024,0.37563653605811703,0.1009367984160781
-9.881668086945329,1.7807106576548624,-0.07911132155894697,0.16783384781330823
9.714240167107711,-1.936163147218733,0.9906508728218225,0.08436865039169789
-3.2008424324081477,9.976246403721316,0.3457815211637861,0.08320625972002745
-0.7187437402886351,9.33423991150084,0.23324778889360262,0.09224859073758125
9.200540172385395,0.11313427071771216,-0.601612693452289,0.09524814981967211
-1.3399438830597035,10.575374137027715,0.04062288804222694,0.11336221747100353
0.3189296164638095,-9.428391896703934,-0.4430616071109239,0.08070524446666241
-9.6318436245148,2.229577805768148,-0.002093097983945286,0.1540824419260025
-6.861470865907593,7.141294205981267,-0.3798086740847063,0.06578079888597131
-9.805897768723543,1.6428382327477884,0.05977993551584575,0.16189280588179827
10.352057564156256,0.7651134236241021,0.9241302572778626,0.09445392400026321
6.023962021193783,-9.053100301759558,0.11348740197353034,0.09303767956793309
-1.2152900233910893,-9.591555918752784,-0.5719143750604345,0.09379641473293304
-3.098155056313608,10.080632911856732,0.2345555736658987,0.08480810761451721
4.72425643188817,-9.153309277408113,-0.799362260117608,0.10465700868517161
-6.067263593391604,7.7048086233427115,0.3916453202166369,0.05573934860527516
-5.481291134577782,8.813374480590392,-0.3040170175626644,0.07295215718448161
-8.740278346862013,5.034268083978517,-0.24343185791779856,0.15839418925344945
10.596651704175683,-1.7084097864468675,-0.6750009264837896,0.09647499337792396
4.341222695738368,-9.853623292734794,0.3353462996630924,0.11853348962962627
-1.699314264066299,-9.598942284362364,0.591130494937236,0.09146578416228295
-6.999410953238816,-7.4664835850997635,-0.32118737022322186,0.0812858497351408
0.768349054227388,9.236278074091478,0.07676557190174167,0.08422399774193763
8.364047279138974,6.061137033394672,0.8924257492877377,0.10074061907827854
1.2329738058785544,-9.273566054613335,-0.3874214991911849,0.08876807741820812
10.806987759758677,1.6062482695472062,0.3709964215946679,0.11408041186630725
7.540987638577855,5.0513103224443805,-0.24999761745331514,0.10311000041663647
-9.519866129009133,3.2166081776554645,-0.1547473096044556,0.14599528077989818
0.08596188732578604,9.321233747757386,0.21077282497943284,0.1023145080730319
10.015336996715318,-1.4885848006424787,0.989369822832913,0.08609110228717327
8.54901437758609,4.445697226890799,-0.900560244573367,0.10610902432352304
9.244929925791043,1.6073495697731206,0.7827415167525622,0.09769964523613453
6.574320679183095,-8.673152169939538,0.14797693641000298,0.11893991235643625
-7.889334274932201,5.643482051477944,0.05787340638242491,0.11652741581201553
-3.2599376059087093,-9.74679850897662,-0.5141895235524118,0.080691539645195
-3.48603971236768,-8.936088680181726,-0.38962353563358476,0.08020019844174385
1.7538796942231805,10.27477570906705,-0.6362945462350372,0.11136925522238016
1.1082605700877224,-10.26111646496467,-0.6714037591590856,0.09393459599465132
-5.5872959550550005,8.070081236221643,-0.4258459117822422,0.07236334554851055
6.05344558561696,-7.59078067056305,-0.8526711700348769,0.09634398628026247
-7.222671672549691,6.484585941506167,0.2045162702826639,0.0791050285845995
-7.7729275188811044,6.005608184779316,-0.270017069619134,0.0898411762714386
-8.767351276491738,5.341179614030053,0.04628046698255453,0.16334754519164563
6.669638345057495,8.577737745739563,-0.24004127380965662,0.09496765479445457
-3.1501435440053136,-9.818230314587888,0.5003948632387242,0.07556380864232778
7.802286865090868,-5.08848755643399,-0.6704607529153137,0.10460207033902406
-5.957353224872792,-8.382446536334957,0.3603308024457276,0.07099146939814091
-6.749107558143112,-7.753791853935112,-0.3057890512091126,0.07618239562958479
-5.739725772102131,7.669609523775821,0.15369006362477156,0.055285551995038984
-8.653339611287773,5.271722287325025,-0.23535711087698913,0.14785699980333447
-6.48912498428914,7.0950048810240105,-0.11962763789614374,0.07071821499615907
-8.209296614084598,-5.282280099322703,0.15113279463615348,0.16311442226171494
3.9279845945222704,-9.221334180524954,0.8339151712537628,0.09393754504621028
-5.795527490250956,8.59475549273228,0.2938753882462522,0.06799674965441227
-4.308495193815347,9.310069995173759,-0.4723256639133691,0.09526850666850806
-9.890644097135327,-2.0346234705285,-0.02646030511201021,0.16192689899355173
9.10816071859764,-1.2394870584263287,0.5854487378607329,0.09865637056529522
-3.137541063884766,9.010979812941834,-0.3541827321043813,0.1438430082052946
10.278828060212726,1.2702786453752057,-0.9320729698423649,0.10709588557481765
-9.497588412725335,2.950946951725144,0.1397946838161126,0.14920591488480567
-9.160932045334933,-4.1373365064460135,0.2040248148988364,0.15711841333657503
8.07967522746971,-5.128911501702306,-0.8586735089984183,0.12350979559123516
-10.00447992197798,0.18454147746644983,0.0068429818101347,0.21057895287871362
5.430671539150269,-8.852885207968283,0.7826683242169663,0.09881069242954255
1.0393663631955299,9.62324167291437,-0.6714037591590858,0.11013857573270798
-9.967342986273358,0.5520703311365953,0.02152070544606008,0.22308433391153812
10.661173505147294,0.0,0.7502330278595044,0.11238119438290596
5.298209134158982,-7.753963312542206,-0.6414570252384343,0.09145025346428155
-1.8217976205671254,-10.29081587991087,-0.45781251164194103,0.12891543038189412
-8.502209655486446,-5.771221162974577,-0.10085433092107428,0.16263896122574806
-5.208144399932161,9.106766511899409,0.10412344648563591,0.08866028442978859
1.3875247878656471,-10.435990376548874,-0.5360015786439088,0.08703380696475506
5.755303807416316,9.128338936530206,0.3750492361722221,0.09568637572228908
-3.716936122672783,-8.876848768513774,0.40647591296098456,0.07249648194760085
-9.987908042166948,-0.4301003304183892,0.021328409673244942,0.19233687683939935
8.505253782305704,3.9043448551016775,0.736888754601946,0.11098676398396493
-1.5797634438885009,10.408667279356736,-0.3825278457608253,0.07843204531818629
-7.337488252770492,-6.920984357577159,-0.3588605851968178,0.0646856141462922
10.05166317505133,2.3919593780033113,-0.9359286477650721,0.12502344727516174
4.917700269640382,7.799837567514217,0.39918957443999453,0.0963632706925273
-4.670140481005693,9.18660035043587,0.42434700337762443,0.10677048970013857
-9.28530297207075,3.655197040150146,0.18521054190695257,0.15360110763460397


==> Data/Pinched_torus_S0.65.csv <==
x,y,z,euclidicity
-9.59822456835929,2.7253030122881605,0.13606178726762744,0.13944707743823528
-3.473037749250785,9.974522216877405,-0.14102778840663246,0.09038363888859749
10.582334953077149,2.794890842453368,0.3000599824902331,0.11100732650607824
5.736592130972441,8.621226988029086,-0.806650990883475,0.08285153742879629
-3.3558479227415727,10.033558148611364,0.0716635978858039,0.11490474201738834
8.198717041487182,-4.789703852946745,-0.8227865135549374,0.09552199937403202
-6.772194021447206,7.224104404506893,0.38528319422510904,0.06015976347029209
-0.7249405886856587,9.414717648405773,-0.3884634757310928,0.09814869109541177
-5.233753140891663,-8.895915678351725,0.37844065878757355,0.07189902726560832
8.38408027332577,6.728347322568018,0.5721788562315503,0.12474297821521758
0.21294708442960003,-9.89481425394339,0.7072275114429416,0.09679743386805058
-6.917532909181168,7.199642561986725,-0.39158122500662146,0.05839272279292345
2.265577008339063,10.215229525926073,0.6272774693064739,0.08797248736023904
3.000121942669005,-8.789962961949097,0.3928765637898049,0.10552607700228692
-7.081186082070921,-7.016183382147496,-0.3792424689662337,0.06540513459593057
-4.565802169485529,8.981357194887664,0.5174438738554642,0.0721853469312191
3.801998126173912,-8.925568426126512,-0.7790391480981808,0.08651367694139481
-7.666353694070742,6.549722710203783,0.3360313413663795,0.06722005896270275
-8.508208962128991,5.183306887940227,-0.26760201070006023,0.1625181095302105
10.017211309220889,-3.044993820682265,-0.8704501528270531,0.12509433668106795
8.909957328974299,2.004844002354682,-0.4854324715602812,0.08846012812107801
-3.0579321951905363,9.949757635998608,0.43101994221867573,0.07635661698877812
8.89317469033965,-1.4337723931768818,-0.09789484036893135,0.09443776894360781
-7.502896267978253,-6.41007342469567,-0.3201416558132767,0.07863869734108447
6.445046219579675,6.4648885817454955,-0.30638035791619594,0.0946512153930962
-9.677206646155273,-3.0067552111885805,-0.06841126050240523,0.14376137979328632
10.238228712580094,2.704009256805144,0.7975995666933232,0.10396404251456261
-9.615463670008259,2.3507135883933876,-0.06347408627318726,0.14446320766583085
2.647971049215656,-9.217934603485462,-0.6859629360489583,0.08237649317830802
4.71924445071954,9.723041362515922,0.2564474445264168,0.10787799432873726
0.5770916616762523,-9.86956493017377,-0.7185305748133483,0.09598593339323998
-1.5704481767713168,-9.553935305937191,0.563799454832135,0.11134809702634811
8.673965481942485,6.617019035759548,0.2643671016150949,0.10126992218196391
5.655498825131175,-7.273465701369335,-0.43391280024849394,0.12257378734648228
-0.3813362054645315,9.537497710780588,0.5225964176021337,0.08775287024676799
8.449347020637898,-3.147409649590425,0.036294625291978126,0.10431516643613577
-4.716281446870727,-8.246713347965974,0.043134875441675,0.07627534922212362
-9.340398506778568,-3.9448245218453266,-0.14142159944767863,0.1544864722341299
2.3906405514396227,-10.185036909565605,0.6332117815272318,0.09970020905137061
5.420381203363716,-8.59712683207834,-0.8602466788779366,0.10395782463252544
0.6562922662947247,-9.26714585230108,0.17811888314682886,0.07984948728233576
8.58714085024531,-5.906313778529423,-0.8565377425504709,0.11626407224684954
-7.7871977776722145,6.82037168275685,-0.012979654358254131,0.065337690487504
-10.010407763092191,-0.6780101684753367,0.005586057124250933,0.1565275167301297
-4.04080768308973,9.326741253642197,-0.5236237118835166,0.07852611532434821
-5.911804160883914,8.53878874767726,-0.25828197798746616,0.07528074622154236
7.981669612676855,-7.436404263421471,0.19868097939522786,0.08885805353522301
5.307211545965745,-7.767138400408027,0.6562325741714023,0.09608984250575305
8.450664164846167,6.123905307671002,0.8452983411362582,0.09567541990429163
4.33780456967364,-9.845864896317586,0.3541183484822949,0.09257714457809925
-9.075785485522625,-4.648969831105419,-0.12688584965433358,0.15759869873523713
4.935010562561946,-9.561648191131585,0.389345443902709,0.10394872352480888
-5.099391692846139,-8.667538817606136,0.4932387357682659,0.07562192060053348
-9.72669928753253,-1.8765471034984862,0.015144484647434267,0.14409868262708186
2.5715636681896,10.380411250113816,0.37191454531323803,0.09245464041829109
-6.322977320829656,-8.23589529427713,-0.22069441568392176,0.07272365055978298
-9.735486184426847,-2.7642768342774464,0.06734713012663765,0.13442275241017343
1.355124974727695,-10.192301657567668,0.6974080662524939,0.11677591800689698
4.578304546578723,9.73560613004281,0.37098106318573315,0.09218483120203018
3.798673869479263,-8.342601500177938,0.11339594133748884,0.08895135723054409
0.9810582273043593,-10.264002494024906,0.6715571643196879,0.11551836237311364
-2.0756812745959206,10.249777026169067,-0.4371997695135455,0.0847176955640316
-0.8353601917367842,-9.345966957502064,0.27400001404112523,0.09720774382352829
10.524855526898282,3.058454882881866,0.24101630894204926,0.10270893178880215
-4.431347991746566,9.274612247489117,0.454612467588494,0.05787292778491974
-3.319707117569307,-8.828824459027105,-0.041957087043075096,0.06992109380662441
7.985042956254131,-7.43954715805096,-0.17626829392211915,0.1111084807291627
8.683126922829338,5.9723338745004515,0.7884789317249707,0.10830012176185846
7.420445435342007,7.628630235660106,0.6603423298543769,0.13116117991507054
9.51532223928585,-5.249390693001337,-0.43086884291803645,0.12048292078077794
3.4136392101716413,-9.613202879906828,-0.7917010712818011,0.12906139116734267
-9.507123690940242,-3.4750267306871834,0.12420708399884021,0.15314252614974977
7.970814376584317,-5.927002209090765,0.9469604266323102,0.0932238944247365
7.6887090349416605,6.170301710235564,0.9326933088397663,0.12463551849126815
-5.340112119957203,7.919375423896223,0.13931612670916438,0.08296345759183169
2.6745411847828318,-9.310428731069115,0.734885278809861,0.1013245064765215
-2.215390640707786,-9.18422445454909,0.27866586122865483,0.07270620182156563
-7.707183947287435,6.9195858456541615,0.004398097234595747,0.0637453182041645
9.88694408228279,-3.273053688898977,0.8959614982638217,0.1020006175339222
3.2676436035496472,8.855239821402407,0.5985460989595747,0.10860375631600619
-6.536619763476667,7.893508138324874,-0.34535593753734706,0.06528789281845093
6.797257530388407,6.652547126553955,0.7862660262186489,0.10900251619517803
-9.793706919359504,-2.2670458984638917,0.10052926454651817,0.1399011677876115
4.559996524997526,8.326100795494275,-0.6950916919453992,0.09873088344931602
0.2070400481768272,9.62033749053026,-0.6068780284627614,0.08764997564256191
8.518351886154038,3.659514308534987,0.6543618746237406,0.09311760365962982
8.330606032448683,4.332119528758381,-0.7557276172095004,0.09516613805666566
2.4879841239094613,9.08028000015607,-0.5383886056997025,0.08619877777993679
-8.381749239151805,-5.995721532733332,-0.005634382391466173,0.1587250669300556
-5.3670636042449145,8.629707899834305,-0.4577329539759783,0.07300403129309416
-8.305332896615056,6.096812822442861,-0.07207928392628672,0.163198876157403
5.734408262537263,-7.761521501419268,-0.821397759364,0.0900687388330698
1.9206439745053974,9.193290430730471,-0.4819909852009714,0.10872250460088254
-6.407875604122142,7.3617634972084804,-0.33778237777191344,0.060393790006637575
9.258447359247263,-1.7272387394663593,-0.8080907030422584,0.10630542859435081
1.075532664860308,9.95809670927099,0.7439316812825251,0.10260315846651792
5.196218320550734,-7.60469909761419,0.3983365887328504,0.1068078400939703
-2.375454229324126,-9.84779136588325,0.6048071206359632,0.10227816216647626
-2.859628661985977,10.190419129727147,0.1542529597795795,0.06481187630444765
-4.786435223504334,-8.369381618019803,0.35096979527822136,0.07310572281479835
-4.565802169485529,8.981357194887664,-0.5174438738554642,0.10472557172179223
7.328890502608553,5.310994564778225,-0.0642811383634652,0.09877338089048862
-7.623373667269152,6.676887292678872,-0.32546937297361406,0.08549372911453247
6.509884350973404,7.572466205769817,-0.908710293737566,0.11000135749578475
-3.5957438631770584,9.562949454064743,-0.526402412217793,0.08338695973157882
-9.462404184600892,2.9400150407788335,0.11902354756610033,0.14264786086976528
7.009870669721225,6.216122958721683,-0.6898974119755596,0.08930200748145581
9.517372264568781,-0.821198926000956,0.8933660751468638,0.1141305897012353
-9.69368976234812,2.6240492423002006,-0.12473083988981168,0.15063439898192882
3.0991319341731587,10.309089004836583,0.24280784484933085,0.09972850114107132
-1.8606408355554298,9.187900822557985,-0.09691693444834328,0.06626990765333175
-9.452670430558106,2.810020232692317,-0.03932530651504976,0.14525159511715174
-4.8725648431221416,-8.281996650367603,-0.30593673246770414,0.07936794009059668
7.086841042128785,-6.7673789906635635,0.9062094854652585,0.09967624243348837
-1.7149406303601893,-9.687211176904013,-0.6217262021416753,0.07587674964219332
1.9224830033297964,-9.202093064804055,0.4931263228115406,0.12317294180393219
9.555398783382117,3.8295362175229775,0.9367755763700598,0.09791848238557577
10.630457896406686,-0.39230987299293907,0.770068645473296,0.10205825049430133
-1.975566777011171,10.411916854106842,-0.22263874407211767,0.07919211097061635
-8.645210566077782,5.562769366780788,0.031143316145114845,0.1611816246062517
0.3540298422796537,-10.466046186462053,0.5422998454401309,0.08457323245704174
-5.7211940420008105,8.050152705540453,-0.44158316802570186,0.06950919836759567
-6.233805703317427,-7.916300190332452,0.4299656228442461,0.06161658585071564
-5.638741546091173,7.731036127972128,0.13977181244718506,0.07598124645650386
5.526324184452785,9.262437206716088,-0.3724768580733401,0.1174767156690359
-0.8970887803545396,-10.036583239270684,-0.6705368625411507,0.09607233189046382
-8.09915861902962,5.497633852661972,-0.20418933394217129,0.15510808035731316
7.591297320957795,-6.5667620285577035,-0.9363479932724688,0.10896232351660728
8.56915070195278,5.588620037951721,-0.930417439655457,0.10082124151289464
7.51721475700119,-5.035386121549514,-0.09396307130832035,0.10532209839671851
10.991138831998562,0.4056205594574243,-0.04915525796708497,0.10690531790256501
1.4058401389806054,-9.66279047382537,-0.7187055346046719,0.07939284659922123
-5.993329607643125,-7.806517817173366,0.41291836859488673,0.06631511874496937
8.920483220707938,2.711614584744955,0.7216303155607279,0.10043514229357242
-4.091210828450795,-8.840548141394095,-0.4723256639133687,0.06877199992537499
4.9643030234773695,-8.805576688000778,0.856603853547108,0.09516482461243868
-7.425270952306968,-6.187447836968639,-0.062430052968362605,0.07594409950077534
4.198980337821236,-8.135579902565112,0.12555162920236076,0.10157434195280075
9.412191260124308,1.3989389328742614,-0.8717281931235145,0.09390945710241795
-9.3212020889619,3.1494828245084543,0.01890368116419655,0.13845728006213903
3.6670200370360275,-9.57343217734272,-0.7845311910703376,0.10452697724103928
3.6852916917363263,-8.65158847354032,-0.5835122036453092,0.08829758323729038
-9.434421169832738,3.848537279382789,0.03529446936490891,0.15034084856510163
-9.408196425890718,-2.9231724262777314,-0.02388377315952534,0.1409947146102786
-3.454191711686566,8.854449748369431,-0.2694762965619144,0.07140021301805972
-6.8154670872982255,7.830029782010965,-0.16357129620791258,0.06240702986717224
0.3431885883300731,-10.145550423096866,0.7028483456589893,0.11451222933828831
-6.339119984512932,8.050038632618039,-0.3605259504151995,0.07489544440060854
10.891878053889,-1.4822248208891702,-0.10408618213606306,0.11887253761291504
-0.7621339738896954,-9.897743741232489,0.6754927785151588,0.07584917858242989
9.283843850833353,-1.969365263595544,-0.8540779372148652,0.10566369526088237
4.961846616060723,-9.613643399478311,0.2433467635809072,0.10133288867771625
2.8870766380507447,-8.811716319195034,0.3558111884270781,0.10433484375476837
-9.387369142827387,-3.9646621033743785,0.05655684717937062,0.15536824107170105
-7.953720006914403,-6.463767805815518,-0.22355269611572778,0.10544324532151222
8.979216474881904,4.81058680313665,-0.9517833118566301,0.10380214963108302
0.7725349161492137,9.286596070159826,-0.2779301652661711,0.08636019613593816
9.947616940830352,1.9826779029716937,-0.9847976717622071,0.1004573243111372
6.711497922370439,-6.1005851054634554,-0.06875015035327722,0.10258756309747696
1.1564099923729765,9.599765806483646,0.6710799294432154,0.08928463257849216
1.9699149547166743,-10.044553914039932,-0.7352397259170463,0.10423507176339626
4.43118528454439,8.090904262837697,-0.37328532784175333,0.07610044993460179
-5.634999401983762,7.725905435058826,-0.11840958477065465,0.07203045226633549
5.714803961435453,9.064103175332995,-0.5050339478133046,0.09349747765809298
-4.417862928210636,-8.690346958414775,0.45861552704843966,0.06341969534754753
10.456897644908299,-0.38590474906643635,0.8856348105055902,0.0948924971371889
-9.967034435424727,-0.6750724702421461,0.032253742035480926,0.15837520688772203
-9.001483204093372,-4.893976990022385,-0.01665243668565036,0.15288879737257957
-9.756028033531956,-2.0069313404884648,0.09316666171432061,0.14225586716085672
0.2293264142266973,-10.655897348273982,0.2780538071578604,0.0978814396634698
-3.4857932895156076,-9.270533804235649,-0.561115679058674,0.0729607069864869
3.71318357202872,8.428112239314487,0.2778594184683075,0.09408392161130905
0.8288305952453351,9.963323065059877,0.7358300003005148,0.09664638888090848
-9.433345724421656,3.7134746679062207,0.1253875445604549,0.1487642891332507
-7.926870575332247,-5.6703329149607615,-0.17002312346151766,0.1654044970870018
-6.635115096617864,-7.814818448214722,0.3362507180968793,0.05717836380004883
-1.6707157883723054,9.437397640494975,0.4897970541146112,0.07396845687180757
0.08568470397641438,-9.291177511548565,0.05235937961681007,0.0745932075381279
-8.270178800462773,5.6137207677553755,0.2937411883739769,0.16315304055809976
-0.687216273037136,-10.630931574762627,-0.2029276597461331,0.09790286980569363
1.25836936998331,10.446166437133286,-0.5363227053705544,0.09253994852304459
9.152459077107169,0.0,-0.5307300481619331,0.10890527114272118
8.237299409169976,6.283904069851363,0.8761004169198443,0.09931897141039371
6.333364874809782,-6.511051014178749,0.09047056582276479,0.09401760950684547
5.7225892531272375,-8.375046359611183,-0.8726439051564192,0.1094845500960946
-9.68821482611034,3.0101755062856967,0.03831714041727911,0.14275143221020697
-9.970690952558323,-0.42935892632273176,0.007757997451146573,0.1726047632098198
8.688140596344486,-4.933352977145502,0.9668067018983053,0.10591573167592287
8.217550322274839,7.108494785877795,-0.35927638964658926,0.11139259830117226
-7.999472157913704,6.025036582890502,-0.3168541606229222,0.15834019988775253
-8.927279209981931,-4.164714879150614,0.1570525821108055,0.1549717979878187
-2.9787029910291642,-10.134053539297891,-0.20569580057880785,0.0728978069126606
9.761745930674035,-4.775162311577746,0.44416221130753775,0.0958621197938919
-9.87282395911971,1.7791169153293591,-0.0831367025924198,0.13530528705567121
6.349776389173488,7.962367745050651,0.8819277844776238,0.09501750372350216
6.7613069913303425,8.478410797889795,0.3145024650104102,0.10403491482138634
-0.14291347018684766,9.29758127911128,-0.021565140122346196,0.09515706084668636
-0.5301218687746045,10.135198076936236,0.6720613800244859,0.10394844029098749
-5.683464768171202,8.65630676202979,-0.3151189073090056,0.07471853002905846
8.884356668604545,5.79419074648303,0.7420139640270283,0.10074382696300745
10.161429133844452,-0.12494982391986557,0.986739190836277,0.0834534289687872
9.301655261283003,-3.0792949583244256,-0.9663871875118094,0.0881956659629941
-9.622005460168705,-2.6046445426006746,-0.12792881550278834,0.1392506980150938
4.596138143473346,8.642654332717788,-0.8307506038115603,0.08469499330967664
-9.320645440502217,3.1492947420330037,0.012949761437342324,0.14072681676596402
8.109917871669122,4.217356270556636,0.45346131642470017,0.1032613655552268
6.935087755210195,-7.129655570860529,-0.9196398927865014,0.09500694915652275
2.066957923783146,-10.539373922605671,0.2200248964902398,0.10924928519874812
8.713932291363868,2.53221231374736,-0.3512845676829538,0.10283637516200543
-0.38431744685678304,9.612060740848102,-0.5791609663297222,0.0849897775053978
1.4214209677142864,-9.76988251031487,-0.7455150128432723,0.09316326946020126
-0.9121062507593591,-10.204597927517803,0.6287482555068388,0.10641840435564517
-2.941099146347472,-9.16668983285817,0.4561625215946913,0.06426540601998568
8.107891968052158,-4.472942856441576,-0.624499831703178,0.07983227360993624
9.003056434710786,-5.259600236893801,-0.865769749065557,0.10179931312799453
6.436585521881013,8.491445490766713,-0.6104836087469578,0.11223920265212656
-8.831057007977742,-4.801318717671486,0.24090403498948465,0.14985268838703633
-4.651299306318428,9.434948185169395,-0.09685445966458807,0.07406273040920495
-9.373663153373828,3.426244475337219,0.17319456662471333,0.15030002120882271
2.468659991157067,-9.464873034160114,0.7605628456357522,0.10730193067342043
0.4685489448572466,10.15445906665677,-0.7040842481750773,0.08907043360173703
-9.903416888119065,1.409775539889803,0.07056723491290225,0.1464256862178445
-9.78882980397904,-2.2659169444824565,0.10299719069350126,0.13826499316841365
-9.0692713972597,4.645633062088586,0.13759721470489913,0.16297252964228393
-8.5550813270304,5.5047756179655405,-0.222622201013709,0.1668112136423588
10.660680241446785,1.5845025062193991,0.6241876577468239,0.1133851895481348
-7.249669255271109,-7.36196057773217,0.19687299142298004,0.0657893081381917
-1.7132934974232439,10.42294516723054,0.31958372920762035,0.08561222378164529
-9.765281972335584,-1.8839907617500753,0.07789468179034985,0.13996727660298347
-6.3264578793421435,7.268225783410543,-0.19793882377448327,0.05755795300006866
8.882768181205906,4.481374575837031,0.9715063971067038,0.09597350846976042
10.254342431646702,-2.843592252730255,0.7553372402138008,0.11081854324787856
4.912098368148066,8.232959408386431,-0.7652492750709121,0.13214178934693335
-0.9515082519116234,9.347734938245361,-0.2908531201944341,0.08642802368849516
4.85480161672772,9.696965554603489,-0.1043482863205894,0.11651996530592441
8.330920906927517,3.458283508088399,0.0421923446870284,0.10391271326690912
9.606125689805703,-3.9876391122684804,0.895021918235311,0.12128455698490143
-1.212235801714167,9.567450777232176,-0.5571118145965783,0.07585722737014294
7.316579463942469,-6.9867612175101685,0.9208670435614194,0.08981497868895531
-9.733533995318002,2.0023040485095422,-0.07956038258767166,0.14623480565845967
-7.308902933496561,6.562005218998678,-0.3105061924328449,0.07314423568546773
0.43480495894117255,9.423154626658485,0.44917977954423505,0.09414098978042602
-1.4468656364530499,9.53303677587658,0.544938980662441,0.09379572458565236
4.453070766301394,8.627883466065478,-0.8029974643882526,0.09989446852356196
5.208530928287923,-9.238783028344738,-0.6152270277398456,0.0878499311953783
-9.803656734488703,2.524862152810466,0.023052480225134127,0.1460920363292098
-6.42608444970051,-7.382682944305561,0.3558700340989123,0.0719075333327055
6.045785991850926,6.860148350086158,-0.3128750312556164,0.12383232116699219
-9.926331003838946,-1.7887590692605373,0.022203718411131564,0.13618888933211565
0.6567026773145401,9.272941042912562,0.19984551564395428,0.08963646594434976
2.5511813286081573,8.880996888432337,0.24636930568919763,0.10329509768635034
9.896266699483668,4.691059597489442,0.2141682399972765,0.10775800533592701
4.859848770525358,-9.138540166069287,0.7822894370737202,0.1055930944904685
2.8692772329401612,9.988330461674202,-0.6958192098507171,0.09569690015166998
-9.622148000048076,-3.2511675609861985,0.042381753216060865,0.1484159404039383
-6.729655472072016,7.542145442628626,-0.39426307310551667,0.06002823069691658
6.489387350922224,6.671450789244141,-0.606952716762137,0.09716240335255862
1.4618782453166144,-9.248334765362074,-0.41533301407012624,0.08783183559775352
-9.949507586489306,0.9201431488898095,0.045387407605598,0.16254757031798361
9.121201275793121,-1.0135179060147577,-0.5658344815010798,0.09783757418394089
-2.0967469683619147,9.186448698979332,0.2354970643854855,0.07615869361907243
3.1046066308614018,9.88480101445766,0.7208243469188761,0.08886799823492765
1.832579543991436,9.344283613520851,-0.6066447087098435,0.09717677988111972
1.9453160653431982,9.311385038380843,0.603753021575906,0.0837547405809164
7.908386768966087,-5.583932710696001,0.8981773021672489,0.11073839001357555
10.333322746040816,-0.3813443008381239,-0.9401154142187713,0.10292700994759799
-6.38685779658067,7.337616941015874,-0.31257361680682805,0.06282686546444893
4.551534399899745,8.818658057558787,-0.8506114135404643,0.10778594620525837
-5.280208926904854,8.042120449988106,0.2857419938100119,0.07468314737081527
4.245816896417131,-9.967477093922623,-0.015385573984629539,0.10228283546864986
8.164146811171834,5.042780630397707,0.8730210949109118,0.10913418732583523
1.7863058688006588,-10.464738379815834,-0.45227124697509713,0.08402601201087237
6.06355690886944,8.207024189527461,0.8691910701351658,0.09448414638638497
-9.993456866559468,-0.5535167244789979,-0.02623372947033003,0.1634072797745466
5.550006896463921,9.3021307942738,0.252908055546952,0.09409746613353491
9.783985663512833,2.974098775336463,0.9629631300423865,0.085443269982934
4.575448025830474,8.115833840696979,0.5279148196948076,0.0872236942499876
6.61527949011632,-7.32283340658876,0.9043572548632465,0.10010068260133266
-9.915600134049553,-1.0401171519286554,-0.04276168771469147,0.15256933473050593
7.903880894715611,5.580751214981066,-0.896199507564144,0.11087498478591443
4.171383302968053,9.792736836435758,-0.530099489590405,0.1110046124830842
3.6783737906762854,8.635348013332969,-0.5649122840154063,0.10334381408989429
5.335010877688168,9.463130512507403,-0.010616623876851505,0.14242957647889853
5.173266240004729,8.918103389075245,-0.809204769085537,0.09560902915894985
-1.7252034999039214,10.495400530531914,-0.1186971387295871,0.07431454677134752
-6.209821452148447,-8.297766764718117,0.260460385532474,0.06411258976906538
1.544489737306609,-10.615773662138436,-0.206576224176468,0.11968294158577919
1.6236562024430996,-9.511885771690562,-0.6791606124535808,0.09817938040941954
-9.609485377238283,-2.85663702486729,-0.14176987530836424,0.14654645625501872
-3.430048646444258,-8.792561591659325,0.04849844862349914,0.07652117237448693
9.519092062202112,5.099823440093038,-0.5496522144488034,0.11066861674189568
-6.312940961794596,-7.252696713193837,-0.1541594985345619,0.06570857506245374
-2.6120393808494358,-10.272795851752306,0.1310654625538225,0.09652357671409845
-5.207159238825437,-8.147479632984712,0.3484183185904741,0.06131595447659492
0.4279581941135879,-9.274770570000465,-0.1063245134977748,0.07796272031962871
1.1536921902323385,10.68175684330001,-0.01829695388818264,0.10124986529350281
-2.5683926965610393,10.101139374982488,-0.4452346269992478,0.07928920235484839
-2.3604920423764604,9.785763441447132,0.6150941876067901,0.06883051440119743
4.649641133342433,8.743262241525327,0.8516465759158462,0.08445060405880213
9.144299138691121,5.192371702496569,0.8178618593435472,0.09445079479366542
7.245250995320633,-8.02018510433661,0.4266127788787908,0.09982427012175321
-0.4271630386064721,-10.683660361796631,-0.029807439363967413,0.09928009673953056
-5.29272133582819,8.996145107546893,-0.2344436405401248,0.06230769287794828
8.849959292156907,-1.7639017299447626,0.19452225776092147,0.09134425133466721
5.557163166434662,9.314125114372644,0.20131170774952006,0.09897882141172885
9.675388551476525,-4.881253161336615,0.4958820963853459,0.0985253230854869
10.734486207241291,0.7933784604623664,0.6444396665776913,0.10301403004676103
8.853381795291444,-1.6516704603650607,0.061179516032776556,0.09774322461336851
-5.954879502684883,8.601005159767858,0.051253264209325466,0.0826985790207982
8.33669594008545,4.466358460487546,-0.8041696011331507,0.08373567890375852
-3.958677038999715,9.137172403427375,-0.5472230802226287,0.07917058598250151
10.24085204312906,3.9588108826316475,0.08450679166192868,0.10815210461616516
-9.889623144286332,-2.0344134483491083,-0.03004720903016063,0.14502646390348672
-8.309915566016526,-5.062504080853829,0.01991470773512103,0.14199118927121163
5.288212050403026,-8.163261186326952,-0.8348787050688078,0.10678755283355713
3.624998301958243,9.823662923687943,0.6716494568003473,0.09349849231541157
-9.444461863447128,3.58436659166525,-0.14892559597822397,0.1531251610442996
-2.834573062824962,-10.101132342113267,-0.3514522549843462,0.07764302060008049
8.465831261270797,-3.6369512610321277,0.5844635286509277,0.11637415505945682
4.977818121867955,9.644588403075653,0.031494945175032193,0.13414659190922976
-3.530676013543678,-9.752239999193526,0.43776994187850565,0.1077250711619854
-0.9447856108323274,-9.281690879491304,1.6418791973746962e-16,0.08951503533869981
10.457841180627986,0.1285946491275692,0.8886051385920759,0.07182164125144481
3.6050242354325075,9.411580702320226,-0.8201849195967925,0.10138508465141058
8.89321962931946,-1.8865028431015307,-0.40377229667023257,0.08681675754487514
-6.621842314655987,7.996421406289688,-0.1869958556397967,0.057785603925585745
7.043546548638723,7.4215878270017726,-0.8890580613828426,0.09316527303308249
-7.006483823302122,-6.608769005440227,-0.022680991839414594,0.05997799716889858
-8.12197013400055,-5.660234242343699,0.28237242156713727,0.1659575391560793
-7.897543928152777,-5.797461424645804,-0.2361022060355144,0.160035272911191
2.770636295193375,8.821468133572163,-0.28603099471904364,0.10834861289709806
1.7462911443758398,-9.522852167239545,-0.6991678164000119,0.09106380209326743
-9.902557641203055,1.4096532239963493,0.07060193638539083,0.14978801872581243
9.025499265323381,-5.729312835884818,-0.6674415222826492,0.11391074422746897
-6.562977594643052,-7.539954249136725,-0.414380341167412,0.0795547162182629
9.579062076823451,0.9453135110557787,0.9259603776343147,0.09298999328166246
-9.980540558337383,-1.295760607904188,-0.00515022819685742,0.14604983739554883
-9.999043631242465,-0.4305798523083148,0.019846497144590098,0.17456770297139884
9.82585256092923,3.798384341998101,0.8250492234540778,0.08960418358445167
7.197937123559866,-5.491016428869836,0.03493871171609075,0.09617889188230037
-0.03221413668967606,10.47963489482921,-0.5180404317937046,0.09627885840833188
5.334393983246991,-9.462036278073194,0.04775163683173364,0.10778216607868671
-9.212324689403653,4.297693037608446,0.1396309818745605,0.15419941000640391
10.150595214142708,-2.0231338774702587,0.9314938414979586,0.10740733858197928
-7.671057198733113,5.926899972592754,-0.10339895187025426,0.1490963390469551
2.2367167315910343,9.52926296417882,-0.7545961617018339,0.10078490562736989
-9.76163210889046,-2.51403900900477,-0.09681347288231432,0.14292453482747078
-1.9212617600526907,10.125710724345954,0.5594013575975393,0.08444245576858521
8.911112264916937,1.4366643187405799,-0.21283932437909853,0.09150482110679149
0.454515978878372,-9.850334641278533,0.7097000608759323,0.10949586518108845
-8.708546472355067,5.453291002065115,0.02373462072434208,0.16311106227338315
-9.729381449557513,1.8770645661269005,0.027112504167287686,0.14504768449813127
4.235034006225245,9.94216318764358,0.21302450507581872,0.09195461258292198
-8.532604581382408,4.775904364892692,0.12055032161861651,0.16039345107972622
-7.174919999710499,6.441714018149431,-0.006596938057867219,0.07482821948826313
-8.118333948697668,6.272480052160418,0.19274408800300888,0.16235266447067262
-3.565095086786121,-8.816982957452556,-0.2700612609429576,0.06990793716162443
10.369108393130468,-1.023279542716838,-0.906433464267356,0.09978435434401035
7.749633555797765,5.471840663880924,0.8031128636035649,0.14184488594532013
-0.2775106260781145,10.028299814023143,-0.69651706109171,0.11699076727032662
5.30949396595925,7.770478736820818,-0.659864799180911,0.10158904291689395
8.630197603074159,3.3361794552274806,-0.6385479596600356,0.10189656224101781
7.0660683805087405,7.6310779715857615,-0.8243832786187191,0.09501713342964649
5.614168728375935,-8.003310288306865,-0.8584873672299128,0.0835962338000536
9.665996025958945,-5.178526773658271,0.08931777915390444,0.0991443995013833
-2.925426763556001,-9.518617621746287,0.5927477610312678,0.06915455691516399
-9.33708133611308,3.2833028162519975,-0.13346640954897496,0.1487820928171277
10.85661806351404,1.750321994646137,0.0,0.10559941720217467
-9.335564425707668,-3.412318697010461,0.16354168580005374,0.151384429782629
0.22634698722390062,-10.517455082887611,-0.49037944833683184,0.10256977207958698
-6.5480031657886,-7.338561749575667,-0.37409735718903636,0.06505974061787129
6.025533625545348,-6.837168006838184,0.21098292121720844,0.09343272622674703
-8.92202749508022,-4.029440441675155,-0.010349769699674525,0.1562685640901327
6.6401491001567425,7.723993538332403,0.8896106779572159,0.09256906375288963
7.942937352694095,4.510207126790817,-0.4301784857244335,0.09546287849545479
2.233014652425296,9.013819376295341,0.33295401899743793,0.1015349281206727
5.521246939525601,7.668529097097172,0.699250036441963,0.09302614334970713
-9.982267745734475,1.1713680627789018,-0.028822737176265486,0.15166514452546834
10.854635225807513,0.6681775156628134,0.4828179391615109,0.1091314097121358
6.750216662216341,-6.939597814624573,0.8642473501435908,0.08941925957798957
9.000868804198273,0.1106790154609764,0.055302103236404845,0.09509032312780619
4.099717862664783,8.188763627513367,-0.11990293781480574,0.09193576730787754
-8.058149623287777,-5.615757467110549,-0.2410040753643136,0.1506001816689968
7.280394407900561,5.413614180433322,-0.2027022660672146,0.11486329898238182
-9.695897412065072,-1.9945617543894745,-0.006221902224907696,0.1441410816833377
1.6682599845841792,-10.553975245558648,0.3298844698458832,0.09778592746704817
-9.985290369288435,0.5530643992345643,-0.027655755954981927,0.16025594796985387
-2.7403109278755426,-10.247978017253054,-0.033677661702504164,0.08517432700842618
9.43211518306036,-0.8138425862653197,-0.8451222642295881,0.098684898391366
-9.852942084133568,-2.2807576460638144,0.0020930979839452837,0.1383771286532283
-9.895366538824005,-1.2847025756606234,0.06078956328545375,0.14513223886489868
10.287264707980858,-3.127083626427045,-0.642506860568115,0.13396376091986895
8.955532335542339,-0.9951093178981605,0.13463610788211636,0.11214962720016426
-6.161010198045027,-7.823857291135807,-0.434670173148568,0.06551533259451389
8.814118501937372,-6.387288149609953,0.34843644377654726,0.1141661036759615
-7.889507178093446,5.791561774213678,0.22715129704108475,0.14849867686629295
-8.130680529567195,5.51903063356521,-0.23735079914631935,0.15422204360365868
-9.997498635593628,0.06146470447093865,0.0020253225573960572,0.17334856502711773
6.833279591807069,-6.525247634598335,-0.7465688098018516,0.09372986305505038
-9.258206126773791,4.3190974431835025,-0.013303298735480081,0.16055997401475908
8.665644899837737,4.642591824402597,-0.9550639827576507,0.09109999887645244
7.070213145316568,-7.091980208738518,-0.9234760829728808,0.08832241192460061
2.9798452406756013,10.373232201761146,-0.09796950660060046,0.08776794765144587
10.37920922419092,0.5108973048780036,0.919732160043267,0.08970153294503688
-3.319707117569307,-8.828824459027105,0.04195708704307538,0.07587136209011078
-4.122484569621321,8.628174982128886,-0.3049364885229412,0.07251314669847489
6.880154606387497,6.101095016353688,-0.4765623133247536,0.09788590520620347
-9.876385576353801,1.4059275667540339,-0.06642322884431764,0.15192262977361679
-9.339271718662665,-3.1555882589625694,-0.07835027357298396,0.1378946353122592
0.22819359605509335,-10.603259739163072,0.3792986405946325,0.09877841081470251
-7.056472851330086,6.991697009831704,0.37472576188082757,0.05673578208312392
-7.626916513294184,-6.044001660868283,0.1896645049532747,0.10010745599865914
2.48624647633305,9.073938188573038,0.5311545685497103,0.09927339907735586
-5.332138177828432,-8.573551265503925,0.47607157908234266,0.0719762084633112
10.532526521771869,0.12951301603269694,0.84588948901725,0.0731190537661314
5.420015699434947,7.527927758545718,0.5178187328205566,0.1264367351308465
-1.9761301533363218,-9.176679498334021,-0.1379229231995275,0.08617581941187381
-7.276283539157282,-7.388987094649768,0.11005583835370315,0.06895190913230181
7.607594802919792,-5.0959269526412,0.451829963278794,0.10894248604774476
-1.8288129082185876,10.330443241781811,-0.41435106559527934,0.07198751658201218
-9.28168780419228,3.9200286398399657,0.183547077094419,0.16284847483038903
-4.545445749787245,8.675573670405555,0.4749791968794985,0.06065343055874109
3.433129535848572,9.303702932857846,-0.8162058520154387,0.08095442777499556
-0.6446776432794649,-9.97287780045463,-0.6838903404243859,0.08854262575507164
1.2853986375527329,10.67054588758649,0.027592924120696152,0.08168608915060759
6.330107773849566,-6.669857361429772,0.4438234343835951,0.10788209978491067
-2.0631502792458587,10.187898591446906,0.4949428919052877,0.07479107286781073
-7.943853225090258,6.619580318413826,0.0041855887664157725,0.08159700445830823
-5.020206204519446,9.034119806728896,0.38042976997028183,0.06401395976543427
-4.265197235485701,-8.651757770494301,0.3918914249787679,0.06621611479669809
3.7242097721812724,10.092523750769725,0.3145448503871366,0.11306989714503288
-1.9306400969257687,9.533559296151035,0.5712051331326786,0.06331768769770861
-9.490344009341698,-3.468893451686835,0.13956563501086816,0.14787770668044686
8.917065838421506,3.701600588226525,0.9179631004336882,0.07993929799646139
-6.244564084303967,-7.354828649762647,0.22942569098871962,0.07083549253642558
5.535220027898447,9.277347152018976,-0.3333947566924013,0.10373043306171895
4.452226816843444,8.892863909300736,-0.8490157226622154,0.11223002217710018
1.8403309690780072,10.035668916815379,-0.7409261082174431,0.09403092831373215
-9.208642556334302,3.4948683377354763,-0.09945854881417852,0.15588225323706864
-9.143449595476273,-3.994823667915328,-0.2033202846391542,0.15606490194797515
9.939106182272159,-0.734592472245549,0.9987484930729622,0.12183687373995782
6.943508804874816,5.858700934585504,0.21181087204569635,0.09434984967112542
8.958409844178476,-1.7855172097463297,-0.49138857840345906,0.11109771482646465
-7.293195642107892,6.387702798156942,-0.17566276907838413,0.06505462665110827
1.417057692241447,-10.658116214265606,-0.023120629156176322,0.08758914448320866
-0.37511054672643157,-9.381789427350329,0.3271884006739442,0.08659939382225275
8.14000526069065,-4.62210742810774,0.7253611626804292,0.11188580077141523
9.446140236162133,4.336259678500791,-0.8940181367801685,0.09736615806818008
9.001870200536569,0.665322008254663,-0.22536336033712834,0.09912649817764758
8.05226882196471,4.187377350287683,0.29960884628679685,0.08221753802150487
1.555552529073982,9.112913156216372,0.11700736385763139,0.08076361801475286
-9.208806888899124,-4.434727667193738,0.02593375233463478,0.1616186084225774
6.485050087236497,-6.346986432473513,0.011384756087434285,0.09559536054730415
10.813331334336047,-2.6485023213428834e-15,-0.5818007739657511,0.11555601339787244
5.070957461361142,-8.266492270115227,0.8186506475419691,0.08365270964801312
-7.982090739806544,-5.5627517197842105,-0.12834971876285953,0.1529111723601818
8.959339116333073,-1.2192346215490837,-0.2784122768342274,0.10139276124536992
-6.195598272597798,-8.27876128646509,0.2907970140844544,0.05538322027772665
3.492697274186291,10.233143940171221,-0.02999502528559991,0.10339643277227878
-9.44880001468268,2.80886966397221,0.020290534889601163,0.13540766093879938
9.366248166200018,-0.11517189597460523,0.774091600765335,0.1074682392925024
-9.650641340509205,2.612396179175839,-0.13178037927207803,0.14293872766196727
-9.997283419203223,1.048685487154527,0.0032092649248008673,0.15656604651361705
9.029565879234024,-2.148734434092527,0.6859118528657605,0.09230590123683215
6.848839804291665,-8.167793338417965,-0.6218215518792,0.09329651597887277
4.840314794467191,-8.837934116776081,0.8569187058372697,0.10049252074211835
10.927385746330707,0.13436839512670978,-0.3720013110919541,0.10849283844232559
-0.9498141420148644,9.331091792755718,-0.253195799467605,0.08518792610615492
-1.2170703329434005,-9.60560683523775,0.5798991653582724,0.10633680194616318
9.587518291441425,5.289219642008671,-0.18929029536820804,0.12121812138706446
-9.897453992665204,-1.0382136753220936,0.020026024778752025,0.15293125405907632
-7.637996647086124,6.857468804404547,0.24059710324459574,0.0654470283538103
-4.613949858664631,8.303040573889373,0.07763115484991145,0.10187113057821989
-0.6124375077945295,-9.4741371743244,0.4600219230387838,0.1441705821454525
7.752710181969243,4.657937851417854,0.12406625214948551,0.10796080619096755
-9.88731590100387,1.1602259494583191,-0.03736794482306047,0.15047084674239158
-9.675060830715664,2.239581718573325,0.09002128779176091,0.14662406120449303
6.2210155231555895,-6.8863999418216535,-0.5631807928940501,0.09400498896837234
9.700553107031425,1.3201029721831623,0.9753556070058369,0.1192871867865324
9.212320768438463,3.692040157604735,0.978995421224525,0.09764288913458585
0.09692739775639492,-10.510273321770834,-0.4937364750756116,0.08365995217114687
-3.9300656764295216,8.7737899726932,0.38267253818975794,0.07623975761234761
-6.850857420730984,6.787969053729098,-0.13502988757784776,0.05934234607964754
3.996495475326894,8.233964402031868,-0.01563098266312693,0.09012571770697832
0.7255031939027018,10.244435687418749,-0.6799784852742478,0.08741741929203271
9.325395215536245,3.2149105938538893,-0.9768337443633737,0.09835094280540943
-9.724741907578327,-2.1254519193108106,0.09717278797516721,0.142155182659626
4.368034237025617,-9.914479610472535,-0.0771339633354767,0.09515657931566239
-5.676953801249717,8.646390112716603,-0.328009830319001,0.06990854624658822
-1.859218996221779,9.180879736847322,-0.019456849328615074,0.06347371507436037
7.301153896861891,8.082067241825001,-0.20061735697366193,0.1226073682680726
10.87572712183838,1.344044655175731,-0.2785229461289445,0.10884370110929012
-9.849655289049753,-1.9002686889699987,0.08985753395870218,0.13886626601219176
10.773359365391366,-1.1971002825838302,0.5402828011339905,0.11113689318299294
-8.67019868185294,5.281993043129643,-0.2230794637783769,0.16256128415465354
-3.335814131688635,-9.973659663312105,-0.27275950850683023,0.10499110162258148
-0.14326588361802645,-9.320508386793502,-0.17916912473621138,0.07842278730124236
8.78338794476919,3.9019922210286655,-0.8976103389059038,0.12178096566349268
2.124227638716528,-9.050016695993307,0.3443887186136915,0.09481143645942211
-3.576505674360537,9.16798846492544,0.5412692316155044,0.06812147859483958
-4.966760183426115,8.684691098743242,-0.5017523674872701,0.06237861543893814
8.864801131562743,6.424016105959313,0.0817736982816067,0.11231987208127975
-4.753226091809904,-9.350037468534264,0.1855355394503868,0.13090630430728198
1.9202419256950378,-10.471438306620447,-0.41570057016801104,0.10958833180367947
4.979921180193004,-7.6873614170102815,0.25551356265408026,0.09063936822116375
-7.896949410984234,5.648929391155991,-0.0942281081823372,0.1489380319789052
8.727269896280522,3.497645352701315,0.7788352819801214,0.09755402918905019
-4.335532796409751,-8.794430243106799,-0.4908201888236864,0.07744938816875219
9.145476192388852,-0.5629670122175083,0.5460126907468769,0.09238362614065408
7.491212782839574,6.480185081723335,0.932278787459422,0.10219821318984032
0.36164651402739323,10.691214883500708,0.17502800076221467,0.09018281683325767
-3.6978127878149594,-9.834403707839243,-0.25951658124533256,0.09095308594405652
7.047420451885645,6.0962877708608385,0.6429967762515661,0.09667028233408928
-4.867580655245734,-9.29040998304773,-0.17171684546456714,0.08772244058549404
-1.8503726163068508,10.452227892204109,-0.18686978611137758,0.08176348052918911
9.78010503327894,1.949290795329499,0.9947850560940812,0.10590917937457561
-0.945350588632235,9.287241291386232,-0.08630609021575662,0.07940688356757164
-9.460092631864738,3.457836022669403,0.1586486814980206,0.1573431719094515
-8.297788147104768,5.782762535574835,-0.2771013144110436,0.15396994322538377
9.135372924087196,-4.750618057411117,-0.9249504315598605,0.09848317235708237
6.249663203171288,-8.458919056206204,-0.7277466002553263,0.10093144729733466
1.8414350450667467,9.389437622719988,-0.6402058051629559,0.10116894327104092
10.42680403619342,-1.2885658198678376,0.8602693863608827,0.11012544311583042
-3.616816358331078,-9.61899215724295,-0.4975688597910827,0.09405642040073872
8.994818605125932,-4.537904242121628,0.969963156820198,0.10325729921460151
8.53562137845585,-3.2996190805945598,0.49587490882520474,0.127703872397542
-2.0991204049566488,-9.196847404138694,0.2601159566294847,0.07668814048171044
-2.7824084891020755,9.466226301070417,-0.5841434668085168,0.08251355562359095
5.169227673574493,-9.169067738639335,-0.6848881833091192,0.09573582712560892
-2.814181529179349,10.028466167896683,-0.43816040653629,0.07833996795117855
-5.745859544491769,7.67780567129299,0.1792337322916412,0.0742437246441841
-1.3142034538820566,10.372220353915777,-0.4795749976518632,0.07210989736020565
3.5087136970341017,9.880943632411796,-0.6570215329259613,0.0960745495557785
2.0731157675600405,-10.570772635358805,-0.0047471353658602,0.10938992608338595
3.4715630628199023,-9.063155694708842,-0.7694099764600894,0.10778828054666519
9.58159997748026,-4.541900284074651,-0.7664857547474956,0.09118193376809358
7.579860853126906,5.077349440837001,-0.3830550694141229,0.10164763282984496
-10.001916778136708,0.5539853013296481,0.021627147318842483,0.1643929372727871
8.714434594694414,5.3826790472285815,-0.9308331175450557,0.11737505357712508
-6.781957372226579,7.234519266388382,0.3886339720372244,0.07146884102374315
7.295919429803696,5.855082294163081,-0.6882460529423604,0.09862073082476855
7.231020466224568,5.95063755833583,-0.6946089407869881,0.09834111906588078
8.234006490943074,-5.085931133217443,-0.906516542577095,0.1133203299343586
-3.3947781041817615,-9.749761467129066,-0.4803039578228207,0.07753913681954146
-8.053010385571975,-5.466308859235955,0.12256142076767905,0.1498511327058077
-7.751706314720425,-6.29959687714287,0.3344364507019756,0.11838810421526431
-6.178231494219371,7.650294568386542,0.3976588230230236,0.061470182575285436
-7.591692900810845,-6.986376872672295,-0.17750778300590211,0.0787691244110465
1.3453877119865136,9.24728154113713,-0.37747783656576334,0.08935612827539444
4.505240400960831,-9.28212963410724,-0.7857394778469489,0.12209787353873253
8.046143878133009,-4.96989329522093,0.7942645037858526,0.09778469882905483
9.307043648860342,-1.855004057187601,0.8546125876515266,0.0972749975696206
-6.0888186543923934,7.930895582721673,0.4421717243268242,0.07114308781921863
-3.9048251923264963,-8.717441116322377,0.30811200825842244,0.06718573991209269
1.547111345359047,-9.787548099172437,0.7548489930690776,0.11500866550952196
-4.271040518471295,8.939095908494295,-0.5251669373840155,0.08812852455303073
2.97384864309219,-10.352357258893596,-0.2087150955269731,0.12886245731264354
5.134947131594574,-9.108261631541755,0.7332164697602476,0.09654565460979939
8.742986164650173,2.3091021098488107,-0.25911789109776834,0.10250645220279693
10.510398501738553,-0.38787916207410034,0.8554522030933388,0.09704845272004604
9.263724865307747,5.565776829320009,-0.5264056361417563,0.11294996254146099
-9.542613689030677,3.224294208802903,0.14503861641725735,0.14265594098716974
-0.28125957537089225,10.163774220992204,0.6767993336676517,0.0831393515318632
-2.215408457439886,-9.70633865156187,0.6219321440041596,0.07228901479393243
7.702143397823456,-6.181082983384123,0.9351454012028928,0.09371937740594148
-4.639231522147523,8.595791433379881,-0.4567405890065042,0.08279933258891106
-9.970938644627045,0.4293695924642475,0.008371142572477784,0.1848144605383277
1.6930283176824528,9.232400013116242,-0.46218891651838817,0.08780140403658152
7.282166000797305,-7.864454964433011,-0.56913440807591,0.09481861114501954
8.710665144056911,-5.991274914167687,0.7645702271663432,0.10653947852551937
8.9911910388215,1.4495747516626423,-0.4435085696965389,0.09477207638323307
1.2958976080275881,9.746834856313992,-0.7334011280407701,0.0887487106397748
-5.161874383264996,-8.076623832069245,-0.2423042656642513,0.07210402470082045
-6.552050657717294,8.113182163120205,-0.047610743309902955,0.06417928077280521
8.837799552818003,4.0570003080038175,-0.9372886679608797,0.10734715808182954
10.261163962553788,-3.822317439784012,0.2571506393659994,0.10739054575562478
-9.875826912582598,-1.529964062403735,0.07650923930351043,0.13419200588017702
-8.443118666479645,5.143653068989722,0.24519927151679247,0.1589736733585596
-9.404422850272221,3.049291319334696,0.1071305570702225,0.143849490955472
-9.976441606954808,1.2952284463740396,-0.0232596263280859,0.152719604074955
7.6318953275666175,-4.844664497437098,2.351999161641175e-16,0.1167414477840066
10.293185524813822,-3.834245577402933,0.006050438148071359,0.12526883218437435
-4.3699934944595835,-9.442959428218476,0.3548137232644249,0.08596390455961228
6.012452495842353,6.822324859814744,0.0950778708214207,0.11254871688783169
-0.6884042394181703,-10.649308888870863,-0.12955771161306837,0.11083376832306385
-4.65690277083114,-8.628533573393074,0.4738202505289626,0.0822608613409102
7.400606331774323,5.790947958358037,-0.7281438080832195,0.11726162131875753
8.93985504225379,3.9715022325493834,-0.9537063966807404,0.09529276899993419
4.44045099209938,8.107822524643709,0.4109423690925774,0.10211952624842524
6.629672859899415,8.106823624424218,-0.7702443350669433,0.1135618818923831
10.118665791224734,2.6724316025847106,0.8755672975981016,0.08202911712229252
9.427557131119233,4.188162337841181,0.9257931980942616,0.10120848536491395
10.32216491020157,-3.417132701023452,0.4608645396547195,0.12023160509765148
-2.7649300815609563,8.996400978177752,-0.0837461509082509,0.07893590454012156
-6.786771611960795,-7.797062646578706,0.2410970549878038,0.06833652600646019
-1.7579978092600945,-9.265253512417505,-0.28728318012595094,0.08361130319535733
2.9720807046503843,9.886460197433566,-0.7343517311709005,0.08842810496687889
0.35447582720595594,-10.479230664942989,-0.5305289579525497,0.089874553270638
10.040616061810342,-4.313484419964567,0.313539662331707,0.1307433193922043
-9.327646686929327,3.151660349511727,-0.05002782902390714,0.14159230794757605
-3.965082236899226,9.469475452369327,0.48587513266756216,0.07645518034696579
-7.3709886177899735,7.303325636517064,0.055947119523958755,0.06971156738698482
8.843090190040757,3.418477440450345,0.834766030889355,0.08419125407934189
9.121787437986773,3.3978959242302245,0.9475469666958232,0.09383686117827893
1.1351976918314521,-10.510520757514266,0.47635110502436206,0.11480196382850409
9.275089997252522,-4.969100106173188,-0.8172602007646066,0.1120256381481886
9.87342322380066,3.001285664981353,0.9361102604025502,0.09676786046475172
-1.7666047161176865,9.310614873832922,0.3646679003203515,0.07376728605479002
-9.972179659814353,0.5523382243923058,-0.02465873546223342,0.16123917002230884
-2.9419580746991403,9.16936690336706,-0.4584473399188516,0.09170148342847824
-0.3818550795563226,9.550475131732822,0.5336236066534994,0.0833193675428629
-6.226282638058734,7.518750432698765,-0.3528350564774735,0.06605740539729595
-9.89934374168657,-1.038411904409934,-0.024099023544972585,0.15441473782062531
-1.4618350059883696,-10.500364918767367,0.26285683974500557,0.08724458761513233
8.865891802159679,-6.424806477381861,-0.06428113836346587,0.10645891733467579
-10.001712750888796,-0.061490612886697486,0.002415056678974393,0.16681489393115043
8.778351503261124,-3.899754797871488,-0.8952025254133363,0.09689778711646796
0.8013739526249299,9.633268404580054,-0.6559402177152273,0.08723129361867904
10.703644742390676,-0.9235555069616957,0.6674453139709124,0.12079592939466238
-9.434618772583452,-3.848617886506312,0.03413069798957271,0.14794184379279612
8.529597539082209,-6.674379535969904,0.45157222565860966,0.12034810598939658
-8.230554212665968,-6.041918979556438,0.22975236095692583,0.15832881074398755
9.230550974375449,0.7964507782020253,-0.6765355571557491,0.1116271747276187
0.48743532164821834,10.56376729826491,-0.4386496776844481,0.09943285785615444
-8.460803337219717,-4.8732947069902535,0.10487641115959558,0.16507617373019456
6.955753149220718,6.168133319896339,0.6159934610368677,0.10716195032000542
9.499837762986946,-2.1375739590280864,0.9585524606148147,0.09234921138733626
9.79183981976676,4.064731683430601,-0.7742104569598032,0.10395838391035796
4.585269326577409,8.372246421304535,-0.730569186528329,0.10863433353602886
-9.878586939417971,-1.1592016504629992,-0.02304067109472919,0.147724493406713
8.249121338588607,-3.66464597668869,0.09607060922482132,0.12517412647604942
0.466136136101184,10.10216833370768,0.7143502985103738,0.0918761507794261
10.066422312449463,-4.03434013590818,-0.500499733845523,0.0923860140144825
4.453070766301395,8.62788346606548,0.8029974643882527,0.09268463890999555
8.416928728771694,4.37700944877853,0.8248760211504607,0.08327893074601889
3.3074708331828164,-8.963170707573934,-0.6885681696188974,0.11355764873325824
-8.687956345692806,-4.586026140533415,-0.16391756615619024,0.15761155918240546
2.426127009358078,-9.793339520882045,-0.7824595272514329,0.09680163770914078
-9.312717017797324,3.4039675536156406,0.15237489375955687,0.15625591687858104
-0.2937337665025653,10.614549495343802,-0.3216939002627591,0.09696942437440156
-5.509491022077408,8.62052874354063,-0.42130530810703476,0.07314124785363674
2.1784897571324824,-10.427486459507875,0.4199283446374536,0.10543966338038445
1.8185928741036905,9.91712701989027,0.7637934139590776,0.10495144627988338
6.52708483317809,-6.8774065748290525,-0.7586185392967341,0.10125364687293768
-9.82423886187795,2.147198099774164,-0.09153176887428659,0.1454326866567135
8.631235738752585,3.708009613648926,0.7695361768629588,0.08978017654269933
8.973169562319168,-1.4466692992912458,0.40469167727384253,0.09747330538928509
10.911365323332882,-2.6725137235094077e-15,0.41159840551969157,0.11414524976164103
6.974980423366902,7.349341620187057,0.9092287259967142,0.12209401041269302
5.320311581948428,-9.437057209712693,-0.2256136783957437,0.10549692209810019
7.606714617222887,7.820125304958822,-0.1466257567335109,0.1054954981058836
3.6074161460998053,9.776015681334277,0.7045500581467903,0.08418282877653838
-8.653339611287773,5.271722287325025,-0.23535711087698913,0.15955211982131004
-2.663557744220197,9.061875878941807,-0.22630969682842164,0.08631065629422664
-7.426377632195698,-7.1794167145922065,-0.17905332393820333,0.07087080530822278
1.2551951081662913,-9.440699138546147,-0.582330627063141,0.087518440335989
-9.920899905541226,-1.2880175394730504,0.06437408872629033,0.14619925156235694
10.765161931424366,0.7956456820467137,-0.606110903213987,0.11818826727569104
-8.683930129343855,5.001812363258526,0.25743491675443914,0.1596656109392643
-7.378279607210638,6.303607612437276,0.18011146666117195,0.06573720969259739
-9.831605332549811,1.5231132509393654,0.0572848674928876,0.14709978852421046
-9.91249650137413,-0.9167203165430133,0.009009696454309962,0.15928845297545194
5.959025022603978,-7.472381029484988,-0.7848367985500562,0.09403853949159384
-6.584199361589498,7.3791280124896,-0.3935914805080599,0.06229523774236441
8.522001074948781,2.937942135797363,0.030312350319249313,0.11631613969802856
-0.6118957663940299,9.465756674639092,0.45061001889999286,0.0921968575194478
7.130866448851135,-7.330926946658804,-0.8928019102665037,0.0869751125574112
10.680260626807694,2.4031828291264343,0.30072741068891035,0.10823524486273527
3.099992990640018,8.729938845474281,-0.3544365077299314,0.10321055807173252
1.154448432731025,9.58348221043866,-0.6627420836712052,0.09985418919473886
7.513956202443428,-5.58728793656563,-0.7044488924839654,0.10796951521188021
-4.288198149486297,-9.573313278333234,-0.2358997280776199,0.07146181993186473
9.365483125417331,1.7472071331574108,0.876272894941821,0.11067113447934389
6.406514839479131,-8.033515511354377,0.8578934853298309,0.10395331051200628
-7.727942404087247,-6.439662716622047,0.33520275223873935,0.08694300640374422
-3.624875319103602,-9.291978858184432,-0.5635667456290512,0.07138911452144385
-3.921379594453658,9.365104073639586,0.5324387633859595,0.10037855233997106
2.1914581473007635,-9.33644420219743,0.6680630380706897,0.0942451025545597
-5.338272690145857,7.916647553223337,-0.12824849707378796,0.07369465429335832
9.445363520348755,-3.256269417276818,0.9862126424645772,0.10879232443869113
10.685347434900294,-1.1873206861470798,-0.6578558753214819,0.09954652201384306
-3.3551387696634487,8.923055614232618,0.325461937166967,0.07278742901980877
2.201549987106387,-10.537865787672603,0.12822873884976355,0.10401830822229385
3.3089392542502023,8.967150095257558,-0.6912974781110497,0.07918779358267784
-4.192206778753761,-9.058786603839039,0.5382154705528402,0.07809753336012364
-4.851151738126833,8.245600364313983,0.24247434035125295,0.06803638096898794
-0.03117036389051483,-10.140083413012885,-0.6919727107964398,0.08191213652491569
5.204793482719468,-9.232153625704605,0.6226296951047744,0.09566514000296593
-3.372439895656098,9.315168856936133,0.5666710330846028,0.07699433796107769
0.08656137678346214,-9.386239083705837,0.35832695317625973,0.06601860407739878
7.004712261695043,5.764401312992154,-0.15553657145354857,0.09516913037747145
5.617113826296073,9.156816711487476,-0.45856406427842283,0.10354177337139844
-6.111843096893226,-7.380555236676584,0.08318237679555598,0.0726218730956316
-5.46274599164678,8.547388252553322,0.45828020397151487,0.0679145186766982
-9.77293146863031,2.1359842908639193,-0.1073199646981276,0.1429363259859383
9.407108366546826,-2.9863739607734905,0.9795913537863621,0.11661941535770894
8.088166937159334,-4.4620609975844525,0.5967794617807243,0.11294429361820221
-7.2578802203260695,-6.356771992292983,-0.004327423749413016,0.06229729223996401
-5.605396939574146,-7.887217424801797,-0.32480584393656337,0.06749329470098019
-7.3408259926820145,-6.271609246663063,0.0297600810560106,0.07793909579515457
-9.010213850940676,-4.756133043036729,0.14934788122851972,0.15754502806812526
4.3607696948158665,-9.897990693099251,-0.18889479980283677,0.09030057832598687
9.975431322589703,4.579231256191262,-0.036028729690156164,0.1100089867785573
7.20137923380154,7.223550118226917,0.9016754421364941,0.1060394524410367
7.857055146555204,4.461440968757258,-0.0653354203879029,0.08775384571403265
8.328759694292616,-3.9480249760379933,-0.5821467298738429,0.10954446021467447
10.76300154015823,-0.6625368315537234,0.6207901209593142,0.10535002641379833
-5.432923621033505,7.84711161259691,0.0879154409647599,0.07776500944048166
4.979793581602891,-8.346420479958121,-0.8229738323704161,0.09151308584958315
-3.212698308794661,10.013198283316006,-0.28464768517428646,0.09154903635382652
-5.7367693833645825,8.285975063722143,0.45747786794651013,0.0744887817837298
5.76201493091549,-7.045843701998218,0.0997930293622398,0.1067118788510561
3.731384321273913,9.067429818056075,-0.8076636330363808,0.10175332356244325
-9.203678761233997,-3.8870822954881468,-0.1982699550366617,0.1549935743957758
3.132744024103154,9.974388059236695,0.6655788888312475,0.08575392238795758
10.995165876974376,0.0,-0.09820833623384499,0.10015920158475637
2.4588104673561872,10.47546664786904,0.19079948305591773,0.11177722454071044
-9.76068409648707,-1.8831037053755832,-0.07439030512863377,0.13464837584644557
-8.7513261980718,4.347773189865748,-0.012637348996529912,0.16281697675585746
-9.911936483533678,1.6606035061526532,-0.06606662794583726,0.13955102689564228
-9.944992702416023,-0.6735795721040883,-0.010229316083834858,0.15933579120785
-8.077249148694282,-6.400870808649972,-0.12044791750909926,0.12651450272649525
7.6872994416273235,7.523640465691675,0.5340636944028336,0.11503166917711496
-9.527903369911868,-3.219323830844607,0.15182259509365184,0.14462890651077032
10.362343904772738,-3.572396496516253,-0.22241694969412792,0.12882702589035033
9.311050008300121,-2.3370499485562832,0.9082131613366764,0.10364916523918509
2.9830429245072523,9.104617339319075,0.6928109446766082,0.0844942244514823
5.243134185634743,7.673360769402897,-0.5320490511387682,0.10998083770275116
5.2195281205831305,-8.997853437657866,0.7675661259093098,0.09366043027490377
-4.253333487966197,-9.495478645827983,-0.3632219179888576,0.08169137023389339
-9.46716148722541,-3.726786379595377,-0.06614487562003063,0.15307846933603286
10.763314078716588,1.195984083345586,0.5556766240197427,0.12954687267541887
-8.66528178241362,-4.85016699097398,0.24256997003816375,0.16175121061503886
-3.3797813902691884,9.706691086988968,0.5080880473699063,0.11027535378932952
2.2472552748374603,-10.13261890958296,0.6817249827666287,0.10912030436098576
-9.79723576220209,1.6413870371692314,-0.04987572454899346,0.1337905002757907
-9.950342458923053,-0.9202203589570825,0.0455278754372541,0.16148442488163708
1.0198819704719138,-10.67018327474582,0.17573000560813568,0.09587418578565121
-0.7155775371986641,-9.29312080660468,-0.008353859260160754,0.06992268152534961
-9.532067504952888,-3.4841441486652243,-0.09069373134721902,0.149566800147295
8.132735211412255,3.9782976270204466,0.23136091794670932,0.10814376756548881
-9.574322001263981,2.4657986213215515,-0.054538835508190935,0.14426332991570234
0.7769223153479392,9.339336733792482,-0.3828313068818012,0.08071723140776157
-7.695698531668794,6.909274126109155,-0.10403158912027234,0.06946242354810238
-3.5621634416970096,9.13122369070374,0.5280702576910037,0.0719879587367177
-0.4084500710038669,10.215635340531238,-0.6556974816251137,0.10790533144026995
-4.348345850351989,-9.396181824250942,0.406199336068123,0.07859700076282024
-1.631222002518959,9.214308492705388,0.011849943024886891,0.0755202765390277
-0.39351590231112943,-9.842120846816051,0.6764021998399938,0.07899222806096078
-8.81616914304297,4.245643294403616,0.058143061230564015,0.16346748769283295
6.296901458133594,7.324718984546848,0.8425479838588675,0.10126585002988577
-8.206804316316838,-5.570702754919185,0.2823567550315157,0.16366691313683987
7.874941419516364,4.600553607097723,-0.3972993357986347,0.09122176650911569
-3.5012000459830346,-9.670823095247325,0.498510019691978,0.10073903635144234
0.1997944526499784,-9.283663137418504,-0.026356597096807138,0.07910278219729662
6.350338021510697,8.820064095619221,0.1953815171322282,0.10124433413147926
-7.8647249610118735,5.923547787786399,0.27725877537357324,0.15522514566779136
-9.260180484554798,3.645307471410631,0.18008773728857191,0.14751611419022084
7.187169946985257,-8.155275777220316,-0.2704137744741953,0.09293168261647225
8.539299629157629,-4.308093994226748,0.86990269824397,0.09441403411328793
-2.0416348064221963,-9.480867563074472,-0.5510531385326201,0.07155308090150356
-6.7461390555683804,6.850631115741363,0.02609980187565374,0.06411455109715462
7.300177781051047,-6.971098892991938,0.9234576252349894,0.08818050481379032
-2.581790728867733,-9.65515787476578,0.6089387434081194,0.07697065316140651
4.88383294679454,-7.96144862401872,0.5708840574508209,0.08707467719912529
6.31577483589466,7.919731145820076,0.891582060809928,0.09212658360600472
8.970730275450228,1.4462760334111138,0.3990835372947732,0.1017397128790617
10.843235636798674,-1.2048647041918485,-0.4109684993710622,0.09766259539872407
6.004899185721449,8.340279765642334,0.8457876122844159,0.09031526871025562
7.778196417969788,-5.63659108904842,0.8657252599956756,0.10785740509629249
5.741866256991066,7.384541766058236,-0.624353785548616,0.10092747744172811
-4.290508856564938,-9.578471883879702,0.22378333914230789,0.11775490462779999
4.446643097026338,9.161401832054066,0.8274351521908582,0.0848761622607708
6.356888660568041,6.5352347730725056,-0.2624976374579055,0.10769668590277433
-9.822023483577656,2.1467139038844314,-0.09288475005800673,0.14933366131037473
-1.0685337670107975,9.354254747446673,-0.3180092766262783,0.07958473969250918
-9.896116473841873,-1.0380733735501013,-0.016415701564261625,0.15537196677178144
1.5560750704297526,9.11597436688375,-0.13554364110529865,0.08807369850575925
1.3416385419289847,9.22151229205102,-0.3281455403469236,0.07846012391149998
8.440089719436859,3.503601031579075,-0.4684401234165118,0.10000797174870968
9.14932212649066,-5.6512977372725475,0.5974661858663495,0.10371752262115479
1.9169082065815641,10.45325891288823,-0.4431101295960379,0.1048838485777378
10.540875439865978,-2.508375521707982,-0.5374234498277521,0.10547541469335556
3.165107151649765,9.660299963157035,-0.7926260821527394,0.09496040232479572
8.353867472106275,-4.214543094642229,-0.7298525132867139,0.11418449223041534
-7.187769772221241,6.614660150093275,0.27991566584014177,0.0614291176199913
8.855498767721091,5.931832072889986,-0.6939847730116439,0.1077744721993804
8.996411016430887,2.6142988026101746,-0.7625125309549491,0.08630571253597737
4.22668728183376,9.922568422675825,-0.28157321645321287,0.10440416008234024
8.984996163729425,-1.335444701216256,-0.39364662019273333,0.09293948657810688
2.990724379042117,8.76242933571941,-0.3347658803719197,0.12602851904928683
10.650298485498121,1.9868998998691476,-0.5439495736137888,0.1279718154668808
-6.829701439269203,7.108229163978779,-0.3650965701534747,0.06966055508702994
-3.120925370450376,8.963259743286415,0.27670391957369644,0.07951899461448192
-0.15319515813129175,-9.966481343079515,-0.700906146794898,0.07734807334840298
-9.489202671088231,-2.820880268043105,0.10320365976176123,0.13589757326990365
10.868043282837245,0.5349592538859205,-0.47210091711236407,0.10885137908160686
10.124931383296047,-0.12450103001062056,-0.9920496528421162,0.10586400929838419
6.184414277077377,-8.589610526702135,0.6713332694015592,0.11821102224290371
-5.368548166956829,-8.632094929969854,-0.4567250218406942,0.09328267648816109
-4.681324453870284,-8.42428463045217,-0.35468282597908696,0.07055764701217412
1.5769535897822355,9.976340201017846,0.7536738866046616,0.0920871338993311
10.137186073185271,3.77613526684435,-0.5477064627135622,0.11149930909276008
-10.00280993710878,0.0614973583966739,0.0006748050243934738,0.17298205029219388
-9.68637134877825,2.1170656013373668,-0.06565295725575007,0.1495077633857727
-4.988455812061438,-9.242851004612628,-0.09706065590830736,0.12333056323230267
1.2796666052127783,9.624756612625351,0.6938880893887495,0.10030071090906859
5.907256482031127,-7.223446377532066,-0.6077977612192368,0.07911175910383463
-6.3495936776694055,-7.862486549619554,0.4178172988341152,0.07219501696527005
5.627862427693807,8.236413038327418,-0.8840162553909319,0.10814748413860797
10.765331037915773,-1.46500362844128,-0.4979714641314376,0.11355273559689522
-5.655446936315837,7.95764155545084,-0.3924117248334822,0.06503744129091502
10.33357611806768,3.7052527449109456,-0.12083627973905307,0.12622050538659096
6.581102621322742,8.682099226077376,0.04402926244597031,0.10793036796152591
4.6239044738837185,-9.23577232415306,0.784768577654506,0.10001906339079142
6.327438253869954,-7.004205384336955,0.7214509513022836,0.07886842120438814
-9.020160708944383,-4.343880454992537,0.22221716888098256,0.15415639773011208
-6.323799157774191,8.236965765145653,0.21833461799450518,0.07107202105224132
-5.409941170183418,8.698650788681851,-0.4201606057263528,0.0716889762505889
7.484982881280398,-5.4241093363025605,0.5769532489004281,0.10709640599787235
4.232013256477635,8.719200789264887,-0.7895864903499604,0.11013147458434105
-1.7092243894567127,10.398190453996362,0.36019887759304825,0.08674324288964272
-3.9504442337353667,8.81928467849934,0.42715264590055285,0.0799819453805685
4.583925317966824,7.9021488585498325,0.058556865366110836,0.0941118536144495
3.6301406704274624,9.477151788524377,-0.8104095055951517,0.10428806763142347
7.610442208083982,-5.659033776019362,-0.7967591834120092,0.10773298304527998
-6.834003082210666,-6.771269431875806,0.028049859692982036,0.06395056765526533
-6.351978048595445,-8.27366973900747,0.09971761133006209,0.08378892570734024
2.824764078454307,9.396419681700316,-0.7800888815111111,0.1125558852404356
10.112343249138247,-0.8725355260569501,-0.9877621885827808,0.10119191989302635
3.2349404240293773,10.299772624103248,-0.12830660432428792,0.09456178020685911
10.104889128840743,-1.3751271732015968,0.9778643807269889,0.10049193434417247
2.796741497340147,-9.735824050256035,0.7882018078646237,0.09991788260638713
-9.728867421488484,2.1263535968609033,-0.09904879805781105,0.14858285583555697
6.645116914777717,6.19115775946209,0.15374901506695182,0.10874475315213203
8.56994084874162,6.705948031337982,-0.34087878897662843,0.10581566073000431
4.201230788229708,9.86280677419209,0.42081311748358946,0.09347370117902756
3.1351859313363035,9.982162882254691,0.6599367590322037,0.08645664736628532
9.636488920093983,0.4743382767820192,-0.9357356551886356,0.10120010484009981
10.38915052689805,-2.472270071084531,0.7245859007976078,0.10093613207340241
-8.873929749993854,-4.139826524638461,0.060420767858760764,0.1575211364775896
-5.869408788503018,8.477554457976865,0.34438017053024145,0.07091732338070869
-8.008798217455958,6.032060777588236,-0.31609942742315383,0.15638174973428248
-9.99676779246624,0.06146021124133424,0.00043321838130421474,0.172972528450191
-3.7526782455466,-8.96220870178816,0.47573098623853566,0.06670362073928118
-4.1304205097967355,-9.53358001293315,-0.38629699287161695,0.0873133845999837
-2.545383468133598,9.070591832768196,0.1721307597611344,0.07271544657647609
-8.825751095793203,5.229060051804308,-0.05483648028143876,0.15959701135754586
-8.260406519097003,-5.1726658044473535,-0.10898108561386402,0.1422760832682252
-9.813443473589773,-2.1448386460246565,-0.09745189091458183,0.14105768665671348
-6.033755995026609,-8.489951012209968,-0.19390081287681746,0.06642731366679072
-3.8946754219051294,-8.694781964725442,-0.26846251083531814,0.06747697483748198
-0.4019733763464439,-10.053648464951701,0.6900869241138959,0.08369844391942025
5.386267831619163,-9.027694703340574,-0.702568677143138,0.09459227602928877
8.150506818701533,-5.034355562669397,-0.8654214649110236,0.11923301078379155
1.4108679223920828,10.611561097451848,-0.26259311697742266,0.07941597290337085
-5.0746904427689845,-8.62555360509785,-0.4963876637583472,0.0812644836679101
-9.933328256920051,0.7955971296190807,0.019512829120320988,0.16161994341760874
9.00582586023446,0.3323539243421795,-0.153067806825838,0.09728276241570712
-2.2530745291719545,-9.340448500825886,-0.4789173877037565,0.07222685780376197
-7.27039038963435,6.857695225766047,-0.3691096413720144,0.07762200526893138
5.523947186932759,9.258453222147882,-0.3821102726103275,0.1120751728117466
-8.218057089844658,6.189670221880015,0.13233017640373218,0.14888120658695697
-9.867627975745753,1.2811013140709777,0.04129620813982303,0.15948214311152697
8.990162587952602,-5.552989039910019,0.777209078973438,0.0997416216880083
-5.9759085524993685,8.193311315865591,0.43064330088487324,0.07352359790354968
8.201676211135267,3.7649872817169308,-0.05402777442530478,0.08960661962628365
-7.601282829478674,6.023688074468716,0.13165006439968543,0.08252272561192513
-6.073257678663214,7.712420502928768,0.3962744885048215,0.056065249666571615
-6.937044601450841,-6.706356238283922,0.13085287900870782,0.06483490981161594
-9.215879142203713,3.4976147701953737,0.11027903398549639,0.15286402460187673
-4.633930735392832,8.585969880573426,0.45089309564016666,0.06044945277273655
-0.5228889429859438,-9.99691452392354,0.6883104293844243,0.09205888060852885
-8.706898113111114,5.304350793823202,0.18659316811053486,0.16430315293371678
10.957651607652613,-0.8098724610496906,0.1529897001981395,0.12298769373446702
0.5442097334331057,9.307210026478776,0.2664616950455234,0.09202733738347887
-7.378279607210638,6.303607612437276,-0.1801114666611719,0.07606487344950437
-9.972049937432,1.0460385694855703,-0.04485635960961781,0.1549630056321621
-9.476245792563752,-2.944315695750386,0.12886216784310625,0.15342945866286756
-4.371812873697968,-9.446890858403528,0.3498058438069914,0.08250149376690388
1.4622787924182525,9.250868761402517,-0.4192403823618791,0.08861088208854198
-8.92560313725675,-4.852722088726684,0.1878506627617353,0.1507977757230401
5.903069860273238,-8.871417738911452,0.5888769363738405,0.10503995668143035
-9.99634162669132,-0.6770574616789049,0.027795486054148263,0.15282803051173688
10.752939105441552,-1.4633172682193605,-0.519079688307281,0.10190826773643494
-0.7739735539508092,10.051502966596376,-0.6745446672279575,0.09481523778289556
4.935753554302008,8.754936237763049,0.8619801325037136,0.09026934862136841
-5.619379224407436,-8.116421110121372,-0.4460554629902217,0.06632563861086965
-2.3132858897238107,-9.097838978271405,0.03771405201203322,0.06312561422586441
7.403409654121338,5.364996027689347,0.41273030930088445,0.09977691702544689
-7.32146002382372,6.737690743414238,0.35996105274930823,0.06543816208839416
-4.344949634698965,8.813531869442965,0.4987532758439235,0.07566893868148326
10.271934671222239,-3.8263295643083333,-0.21013626640799338,0.11885888990014791
-8.527479902600607,-5.339907132695949,-0.2691746455416363,0.1539259135723114
-1.2287003901355888,9.697395907599217,-0.6216851410639066,0.0819504277408123
-9.222647394004193,4.302508740179379,0.12488818086579863,0.15386624958366155
9.592219474140775,-5.2918131794725145,-0.16001142626583809,0.12631789490580558
-1.5876173385212191,-10.460414632034974,-0.29720511571254826,0.09740752018988133
-8.95503013386988,4.448975966529263,0.2285094006341761,0.16266024395823478
10.68090588080952,1.857012395995787,-0.5339466869626628,0.10245937019586564
6.6827281950169946,-7.9696918592714745,-0.8128293386166932,0.0964656774699688
9.957825319866908,-4.571149203861132,0.19684604972022796,0.09410752922296524
5.023057925270754,8.909794901734061,0.8327583133496218,0.08405393868684768
7.111436067470653,-8.27220675392827,-0.005587312773004701,0.0942813640832901
7.461668075089144,-5.988098011733647,0.8383033442095114,0.10434051766991616
-2.3344733694777466,10.227996115618602,0.384227724969716,0.07177376449108124
-2.7737973962540834,9.025253034550195,0.20400211921045353,0.07414970144629479
-9.605297381511312,2.8553920483483637,-0.14247427329325463,0.14896333687007426
2.0953669291555204,-10.029613501708578,-0.735974639614632,0.09266182564198971
3.596787957930993,-9.747213533205416,0.7219826164156676,0.11536781154572964
3.646876640015911,-8.862072394934376,0.7186658798153596,0.10375312708318234
-9.69411408983026,2.8817948251309495,0.088724642577708,0.14799052480608224
-9.680575625421882,2.748685626674746,0.12253005095456536,0.14568073850125074
3.009086524159938,-9.580673194128396,0.8050158548025909,0.10959782525897026
8.123431513783334,5.886771074243159,0.9507025609625346,0.15803848814219237
2.51336858930492,9.636286354147664,0.7902414513253765,0.09409668520092965
9.923532426088588,1.8513157739748998,0.9912331860079675,0.15088277008384465
9.34378538718041,4.2892735875216035,-0.9355772268639739,0.09858542889356613
10.12265436208112,-1.5045354370495132,0.9694738856720404,0.12652694053947924
-10.0026427270474,-0.06149633038782823,0.0011959679164871867,0.16689904157072305
10.65701557527049,0.919532146217261,-0.7161564238765981,0.10201248809695244
10.837635009874498,1.747261515211708,0.19484320933402838,0.10381795510649681
8.654659021447014,-2.5149878852183125,0.07297260638046489,0.12343563362956048
3.47589001565597,-8.750790862395904,-0.5859526359763049,0.093946692943573
-6.96416546851512,7.2481768824392505,0.38847555218613267,0.058729899600148204
-1.4805493285252858,-9.754970220960749,-0.6381217571668293,0.06369261056184769
-4.186036771188038,-9.661950012243532,-0.14340857357617054,0.1370017246156931
7.100070028533305,-7.299266515323004,-0.9028829427032906,0.09682630103081465
-9.678896320133495,-2.240469557123617,-0.09291130858895633,0.14418093321844935
-4.445386182341861,-9.017262818689908,0.5254073082542264,0.06394041672348977
-7.098207308015375,6.695285914367914,-0.27844626427793095,0.06158948879688978
6.710003599628596,6.898256551785507,0.8407210305912106,0.0889105911552906
9.34380051856044,-2.3452702436090265,0.9223519083591972,0.10517031058669091
9.354055687009145,1.0393919228384316,0.8066950695911675,0.10579401206225157
5.885353290875649,-7.9658255951187895,0.8876512899515976,0.1262694935873151
3.694832875759432,8.386460183921322,0.0566019932015305,0.09592853225767613
2.9049498914178766,8.866267707369682,-0.4547702623987327,0.08613723248243332
-8.818232709734811,4.246637055746624,0.0660248136615482,0.15845289930701256
-9.744602621920404,2.6378311822899563,0.09102067239191569,0.15521506916731595
7.506386551538586,-7.909269381691716,-0.16294659729016434,0.10883488487452268
-0.6103389976837308,-9.441674151732903,-0.4214676850367592,0.0560582217015326
-10.008892033821834,0.6779075073368286,0.011410696205383635,0.15895571772009134
-2.0882384893812045,-9.149170616863527,-0.09923860893473854,0.08093665424734355
-8.212482329247983,-5.28432995092397,0.15694136596251557,0.14346849478781223
-9.878281075991294,1.654965022909876,0.08135208380306079,0.14215300317853688
-8.854151752877597,-4.813874998405191,-0.23370132370365512,0.1528114291653037
2.5672142424770854,8.93680956493077,0.3815401233717892,0.09258766669780016
-9.93721386267296,0.9190062096347136,0.04134229538610503,0.15921383831650018
8.982293123431168,-0.6638750800091631,-0.11036189899850082,0.09816526792943478
-5.888015411378661,8.28488298879605,-0.42829552610525984,0.06758649677038192
9.648244071446602,-2.295959134926323,-0.9897665637784203,0.11943890992552042
-7.926281480907738,6.604937856040097,0.12274241450279712,0.0794916119426489
-9.018013831247144,-4.760250341991488,0.13748651711146562,0.1527060401439667
2.211853906253686,9.972998157657898,-0.7495958884167292,0.10358977757394314
-9.997965432412235,0.9246245922726447,0.02176719719568775,0.16257705468684436
-2.489370574454182,-10.320048160460146,-0.05697240261905488,0.10627387337386608
3.996998897911506,8.235001601665012,0.04687168141783168,0.08448729954659939
-1.443576565563433,10.369214490351025,-0.4592284261459415,0.06780511826276779
2.067714639199164,10.543232398209186,0.20633716470898586,0.1117440813034773
-3.1805927224468875,9.913132988911505,0.4224051677367264,0.09006705805659294
-9.910121593626947,1.1629020808413548,-0.05411573195501836,0.1551986875385046
4.016640297632384,-8.275468702680449,-0.276233393216236,0.1080920858308673
-7.920690374016993,6.276804747021574,0.3112006578456936,0.13291950441896916
-0.3989135978954942,-9.977121165541776,0.6926776440830464,0.07820101175457239
6.940642166401111,-5.856282160738315,-0.1948991916530464,0.10404165603220462
-9.924533070684088,-1.537509625137129,-0.06365399339464396,0.1344302638992667
-8.82829350507952,-4.941408579680369,0.22355456848623403,0.16199742790311575
-8.572763644946393,5.516153323075781,-0.20454611867203912,0.16216771569103003
-1.0187132466787292,-10.007965132094924,0.6676862463005926,0.08948530733585358
-9.322426079473606,-3.149896391026712,-0.027783815087974485,0.13922309320420026
-9.974758738300919,-0.6755956413275188,0.03372271629474262,0.15622615791857242
8.307646107855843,-3.5689943557461707,-0.20325472201499636,0.1048635819554329
-9.30324929250377,-4.2016110081336855,0.032228831962239086,0.16005994759500028
4.393075529766119,8.021319635341598,-0.10026792578971694,0.08518037036061286
-6.553698425909598,7.718926140247468,-0.40068704350832374,0.06394801273941994
-7.60245849614675,6.335097490686481,0.32413961891688703,0.0732854988798499
-7.250818593616752,-6.509856525152078,0.25019501172353853,0.06507542543113232
6.295616649901159,6.968980220390044,-0.6818941689084133,0.07561448380351067
-8.516816868806421,5.781136404077812,0.010834225603679802,0.15997427448630333
10.75212102547311,-1.598093397999181,0.48709149911881383,0.14218411684036256
8.438817732037798,6.275003905101067,-0.7967591834120095,0.10516628250479698
7.88170181105064,4.475435988096197,0.24113609236089587,0.09265217918902635
-5.217808367509776,8.164141992456608,0.3661722259870258,0.07405217044055462
-0.6336875998533134,9.802866692960423,0.660706033550639,0.09524517044425011
5.274629029152698,8.365953067590027,-0.8686500299618474,0.10458553820848465
3.554145422154476,-8.63673141220377,0.5039170931387675,0.08802334006875753
-3.18216994501837,9.918048807587022,0.4173212680112026,0.08550496082752942
-4.364382138937734,-9.430834054897597,-0.3695125159457161,0.08095143493264914
10.275911602074732,2.048110918173672,0.87283573367313,0.11803794778883457
1.2317439610695295,-9.264316022683184,-0.37144853579568143,0.08494471434503793
8.568974114139024,2.836742283656855,-0.16312645409229373,0.1316326777637005
9.01499418748946,0.5549349466474857,0.24928656818363343,0.11765198588371277
-1.9353882097078856,-10.20016197598936,0.510640908219477,0.09767626658082008
-9.923905559070777,-1.0409883664695654,-0.04753760704841224,0.15260025773197414
2.819737651418189,-8.977802636950997,-0.5495081608657342,0.12517796471714973
-9.998451816146071,0.061470564632875035,0.002757125561496866,0.17298808056861162
-2.076741361735135,10.255011768582674,0.43153734569759666,0.08153940029442311
-2.782853896130916,-9.916828697147515,-0.5243792564576346,0.08951620392501354
6.915295265250171,-5.981994439704038,0.38044945685728243,0.09358974274247885
-9.464489243896269,-3.0687672548150133,0.14776123304841735,0.14310128197073937


==> Data/Pinched_torus_S0.75.csv <==
x,y,z,euclidicity
8.180420955559269,6.082863153522498,-0.9292689398095607,0.10247640695422888
8.60254794496278,4.340002897918885,0.9018967572605693,0.08293496821075678
-9.706025971738578,-2.6273886127254436,0.11960889452418416,0.1374439763277769
0.5833298500065104,-9.976251976375925,-0.7274208336052971,0.09685665231198072
-10.003461595141886,0.5540708655203024,0.020297066225826513,0.15778279360383748
-9.897332453372195,1.038200926209427,0.019729058434896175,0.13703408107161522
-4.821668756002108,-9.202781159349865,0.34105532958094215,0.061079952493309976
-9.808883761777343,1.5195932229932552,0.020060347209608583,0.13809628050774336
-9.93297483682095,1.5388174243651802,0.05696954300727727,0.14087110448628665
-1.855205833745691,10.479529360934315,-0.007900210853991388,0.08790485143661499
2.464076773275912,10.497903111659953,0.028903881177770287,0.07143970366567373
7.723361788461539,5.173473157076504,-0.6478907361138891,0.11558536421507597
-9.2756845186367,3.2617131635037193,-0.015495129264018524,0.1394320012256503
7.029218885425239,-7.976048838685633,0.6571793718520402,0.10437002927064895
-0.03200769344450065,10.412476496118023,-0.5729621048770189,0.1173448596149683
6.302995099529486,-7.152003311218851,-0.7826476925006522,0.08140555076301098
2.9972119917460907,-9.54286570222787,-0.8061124818849672,0.09768134839832783
-5.736217097225532,8.506798300381991,-0.3909019338698454,0.06584258746355771
2.1977288181234225,9.909309738860625,0.7653319122301427,0.09537596464157104
-9.638363678085415,2.4822921002741674,-0.11653339085283773,0.1424748028628528
9.110968630701253,1.0123808881250196,-0.5505660947854466,0.0933752977102995
8.852377267695388,-1.7643836611146684,-0.20650763519918722,0.10842564381659031
-10.009937265118243,0.5544295393687996,-0.011230495241648474,0.1524372796341777
-8.818113678902323,-4.654731012971785,0.23873749458361612,0.15706448674201964
6.215514789737882,8.19979861289711,0.8475578554985416,0.09450592279434204
10.102467330629988,4.19367757188377,0.28522602075734604,0.10757298514246941
9.916473447688203,3.8334156998562445,-0.7532677141618603,0.08135936819016934
-9.925628492897602,-1.1647217361562616,-0.05803463014127944,0.13931392330676318
-3.473037749250785,9.974522216877405,0.1410277884066327,0.06264330100268126
4.526719748155214,8.029400642740594,0.36504439317933934,0.07616803500801325
-6.395307215607057,8.121390710204924,-0.27746229700837227,0.0671239435300231
-9.685740953873092,-2.2420539519777423,-0.09746254866443259,0.13856317576020957
-3.066214153131109,-9.976705085778484,-0.40239186579262076,0.09902176879346371
-9.921712632580826,-0.9175726361091219,-0.02884924608891109,0.14753460738807916
-9.779198897245273,2.647196277757035,-0.012943460593580404,0.14320740595459938
8.708372224751702,-6.148784315092981,0.6872916671336702,0.09170970298349858
-4.716281446870727,-8.246713347965974,-0.04313487544167489,0.06212055236101151
8.672038895018234,-3.3523540626912,0.6875951550923215,0.08947878457605839
-10.003335487660609,-0.9251212218297332,0.0025490959919492583,0.1429753377661109
-8.919568103499277,-4.992497171544556,0.1205503216186165,0.1632517409324646
-8.786804882693167,-4.500942742268663,-0.19680485006450812,0.158607559800148
8.188582195305447,6.738645670898778,0.7212975199352161,0.11109982315450907
-8.090789750711822,6.411601150452003,0.060305077972677264,0.17526474941521883
-3.549240323035682,8.77777189060047,0.17243818014049211,0.11574982620775699
7.296872010114873,-6.004828895807269,0.7639157700817093,0.09831136982887984
3.993647880549304,10.054281701471574,-0.12163939629982172,0.08435997009277343
9.243693621639864,1.3738950403248287,0.7522319054134545,0.07562750361859799
-9.756005387299727,-1.7580658059395686,0.019543467737188458,0.13615485563874244
9.356009955398267,5.621223015771539,-0.3028459746537212,0.10836082868278027
9.456916387133537,0.69895415757151,-0.8550156874854755,0.09415231350809336
-7.101972988423648,-6.698837840354497,0.2828688200507522,0.1995521729066968
4.018924325345507,8.280174476276143,-0.2909638823767843,0.08486525617539882
-6.922504897268011,7.758278113816872,0.0946368625061862,0.05634397372603416
-1.7084994359595254,10.393780146853226,-0.36678337063337063,0.09028057649731636
-8.98100252499388,3.9238496449089983,0.046118797575749146,0.1527027864009142
6.332711399198486,-8.571324788342544,0.6045799322439465,0.10677119463682175
6.4045413088565,6.584224343403584,0.43003551446199606,0.09433960989117622
-9.814986149635997,-2.27197161169158,-0.08560490746682484,0.14446644898504019
9.93572301877061,4.26842199509648,-0.5451139336804998,0.12269312754273415
9.44586060019699,-4.912079266820713,-0.7248086386633752,0.10568097680807113
-9.656882628897387,3.0004404400943114,-0.09955824071812833,0.14282886208966375
-8.304651360558232,5.343636206106503,0.25293469376786204,0.1687848897278309
9.348364947227894,-5.308245594374215,0.6097649627785089,0.0837451957911253
-9.976907288839552,0.552600077899808,0.0265394689641382,0.15510676324367523
7.309802533035977,-7.154180288067823,0.897370655317295,0.08860450960695744
4.338676534068056,9.847844064231658,-0.34944497093877713,0.09177134186029434
9.90563156434779,1.348011141753188,0.9977094358196406,0.12620643366128206
10.510084103558057,-3.1948154194098066,0.09108769315688568,0.11818251252174378
-2.2083229228046757,10.254927620627134,-0.39323717996611995,0.08691857393831015
8.785728535825488,-6.5329626284214095,0.04084238821910113,0.10139668613672256
3.3564967095255276,10.24444465409812,-0.21638004071496456,0.09262399762868881
7.267176127694439,7.471060870760513,0.8186079928675833,0.10015904799103736
-3.7174831161787285,-9.886717321668616,-0.08714588294728146,0.07492330957204103
-6.153291573096511,8.43651354982433,0.09948093380377297,0.06594516821205616
-9.973811882434816,-0.4294933201282639,0.01325936870739623,0.16206842321902515
-4.4240382853992575,9.259313360527278,0.4645879118917144,0.05907598182559013
9.190778290266495,2.30686205221885,0.8427572329262316,0.09776423409581185
8.417840588175043,-6.755440470131012,0.5104702806050488,0.1236713569611311
10.658924709022646,0.6561301861879835,0.7334017875656652,0.10673251278698444
-10.003053999120338,-0.6775120941843105,-0.021642253148595234,0.14900627881288528
8.97183553842897,0.774127721770782,0.09200304464004636,0.11396375313401222
-5.8365471116258,8.002238835342578,-0.4430132259719998,0.06631815776228905
-6.837341371789257,-6.943246079676131,0.28976292678386345,0.10705528408288956
2.934490070476762,9.76141705578122,0.7789172860929205,0.09979349613189697
4.839107900438021,-9.665618974804936,0.2624103738264986,0.10921549625694751
-0.5417000989246172,-10.356557848835402,0.5800461863162153,0.09229433558881282
-7.661059234001915,6.709893976152322,-0.30000217861231726,0.16978150688111782
-9.044557294161585,3.8198789245823237,-0.07946412564740657,0.15928519455716014
-0.9469515272038129,-10.594445092245403,-0.2238833150909212,0.08271748997271061
-8.203936907901497,-5.568756384646037,-0.2813381107988093,0.16840731274336576
-10.011524681795104,0.4311173125997012,-0.0054942063783803,0.16411106869578362
-10.008600789562182,0.43099140364958094,-0.011974317763487258,0.1587042571604252
10.249381156690916,-2.042823086109832,-0.8871155533840058,0.07386888109147549
8.528703236306805,5.124165446077941,-0.962319551121391,0.09127456415444613
9.8377619624637,4.516034005213127,0.5235712407271148,0.10348257698118686
0.5687765940484286,9.72735857839023,-0.6809084350304955,0.10250707756727934
6.948447348433344,-6.800518184749479,0.8833786813525023,0.08807579331099986
-9.04368583730629,-4.2190203849431756,-0.21554062609650265,0.15384528510272502
-3.6559299820295172,9.041630464407286,0.5014549518785925,0.06523399855941533
-6.855609565720595,7.495707579827255,-0.3709265529575773,0.05887077745050192
7.410527429265427,5.510379538233028,0.561774078666631,0.08756928317248822
-3.784383340595237,-8.734878516994248,0.2651164739486605,0.05778316313400864
-8.149373641507696,-5.531719344806668,0.25228414379154457,0.1599196856468916
1.868810601745234,9.529024996441649,0.7158520552017921,0.0809886521846056
10.483455407721737,0.9045566446580562,-0.8516099288438034,0.1081263193488121
1.1316007968319564,10.477217977014503,0.513891685715468,0.07420797135680914
9.539657000972799,2.6454055852427687,0.9857732853314459,0.10770269263535738
-3.2254928368304387,-8.909279735604622,-0.23314883617896448,0.0692319407314062
-0.4090915004534622,10.231677960716464,0.6499962107910825,0.09589254148304463
-6.9884176197424654,-7.454756663413868,0.33231616761857957,0.07078169822692872
8.967558963521974,-1.6729711407575851,0.47023706816336885,0.09204241033643484
7.662723994328023,4.864234281999361,-0.26229107803093105,0.07963166046887636
10.872958860480802,1.2081674511125085,-0.3370063578706606,0.10399388458579778
-7.5400295959265735,6.938832889647019,0.26666810633615035,0.18653154082596302
-9.80337320281987,2.5247891312431934,0.02457006538085869,0.14419172432273628
-6.49478171004279,7.649534210889851,0.41853959419431824,0.062468027397990226
5.613785119284082,7.219818230449952,0.27705985432068053,0.08611241724342107
-2.7193541625281483,9.690544456595559,0.600583809715361,0.06929659377783537
-9.780882374755286,-1.6386472604791034,-0.004075753131159145,0.13219432692974806
-3.000307274148426,8.970536863385785,0.22069407423356402,0.08766526974737644
-2.7397912167769554,10.246034446594905,0.05980540386697164,0.07805131506174803
-9.935593693761145,-1.1658911015077087,0.05825056352423559,0.13861993819475174
6.675243109721727,-7.389210586492119,0.9129072432086262,0.1053532038256526
-9.89686452162198,1.03815184155164,0.018533848744590825,0.13531112726777791
9.219319945550227,-5.385941732261663,-0.6877667164742078,0.09345894731581211
-0.2620343675199583,-9.469039929045145,-0.4561650470049783,0.09928232565522194
-1.874791072139551,-9.257775119556225,-0.3057951235705881,0.06887241117656231
-4.854241513730757,8.250852118169696,0.2530531681865555,0.056278621181845664
5.34832241647314,-9.219879676668755,-0.5628722113511517,0.08344529304653406
-4.4365605764807166,-8.46775217288138,0.2720253925538637,0.06590834449976683
-10.007035027021303,0.8015005784138185,-0.008290245107574054,0.14657750003039838
-8.86720589712784,4.1366897424881985,-0.022588684377206313,0.15057391956448554
9.583349543159809,-1.7878518873102542,0.9635165885498571,0.08240335837006568
-0.1509705925098354,-9.821756848956147,-0.6789381592859022,0.07753900613635778
-4.791931938188582,-8.878722113129983,0.5045264440374932,0.05415222052484751
3.1833485726503388,-8.626802205514622,0.16036584295220485,0.10571765024214982
5.880194664948836,8.837039793471957,0.6318540141481546,0.10912757746875286
-9.437161199177096,3.318495022940537,-0.16822485438264878,0.1449329749122262
2.719857665884361,9.46818134674734,-0.7847776464561933,0.0976788080483675
3.8975132143779407,8.846500095615148,0.7685759837506101,0.0903819327056408
8.672857650382923,-6.12370827881432,0.7265661597287979,0.0979884235560894
-6.6568817367184305,-6.928361557655863,0.004818554171260817,0.0723249512910843
-1.0597024281172742,-10.41064792822768,0.4833834487592932,0.09329258002340794
1.2852161033572855,10.669030607072203,0.055148306974300544,0.06452747453004122
-1.0041367502346756,9.864763825313254,-0.6650311223566414,0.0897545438632369
-2.5252499512871465,9.931464821860427,-0.5617291343630016,0.07108355555683374
-5.497927143901554,7.941000269007017,0.3142677000267417,0.056022519916296004
7.885616095387262,4.870739469084042,-0.624864528516635,0.07733850061893463
-4.442527875473408,-9.011464873766316,-0.5260251736448366,0.06554739190265536
-2.9013225721380334,9.042715937301338,0.3065822037365333,0.09533760011196137
7.138439372821865,-6.330133459738352,0.814422508895937,0.10733215004205704
-8.27933909599603,-5.769905316316258,-0.28532080671886206,0.15961093798279763
9.505815934500529,-5.244146277036226,-0.4520639691204102,0.1033204460516572
5.982084056829006,6.958515223644275,-0.3842235872239904,0.09961771141737699
10.130817415516187,3.7737629208448715,-0.5577186243726314,0.1610947135090828
2.4605228874489953,8.98005600201427,0.39682704692154136,0.0783732983097434
-5.275149630211173,-8.253862077547497,0.4346860533501218,0.0661849706619978
-9.68515827081699,2.2419190725859766,-0.09710320756540465,0.1326821403205395
6.843116090071767,7.210399863496599,0.9168876064055781,0.09274314496666193
8.775420173625,2.08825626313474,0.16410688175669133,0.09862900163978339
-4.08230668701114,-8.544084479006896,0.052377731664982774,0.05903904091566801
7.799662074003341,-7.089699322965339,-0.7602857386430358,0.08691871784627438
9.606243406588261,4.267543148670555,-0.8338447529911817,0.08537586115300655
-9.530546865536792,3.220217025090153,0.1507439412369423,0.13853688523173333
2.1156202194096267,9.539091388821625,-0.7454970983223805,0.08894624795764684
8.122394976898446,-4.351547397819582,-0.5691361425603343,0.08565135221928358
4.88554815187064,-8.920525735211564,-0.8432183353591194,0.0937765572220087
-10.005698047789158,0.18456394687402405,-0.00550264486832977,0.15620622549206017
-9.763347987439994,2.5144809213366575,0.09531842755303768,0.1422862660884857
8.897245975301866,3.952573289772729,-0.9418513137315347,0.09007693126797676
-9.079824954981968,-4.235879846551028,0.21566321093829452,0.1561985383182764
-9.454684191551953,2.810618868726239,-0.04608688901705014,0.1403031176328659
2.307240109053066,-10.40308371714925,-0.42201846366601875,0.09792118303477765
10.307197391431599,1.0171698311480468,-0.9327079750286137,0.10357669040560723
2.024131388161817,10.321002340132019,-0.5729763398286407,0.08008644632995128
-4.572879223953068,-9.27587663009038,-0.40258719942027404,0.0640999636054039
0.20013860853932938,9.299654709262036,-0.15259771562835167,0.07791953444480897
2.4464627433447323,-10.422860652906701,-0.3400539384942336,0.08700706277042627
-1.555545665313614,-9.463274797383772,-0.5010206677218358,0.07217252522706985
-7.761158517524269,-6.7975653488709575,-0.15270553313140223,0.18154558952897787
0.7536578161127429,10.64199178222075,0.29704348307699485,0.07414708755910397
-8.443212310336216,-5.580771275044197,-0.26127245162054596,0.16843507163226604
-3.1856964584844336,9.149281521122374,-0.4881225408734636,0.09904469840228558
-9.626781067612482,2.861778560293384,-0.137358684205233,0.1373508245870471
-3.4524637202080344,-9.181893178333988,0.5364158021864537,0.06797344092279672
10.761534124320098,-2.0076518139998467,0.30712165640758543,0.10335027240216732
-9.829043162298065,2.402927837436188,-0.01612684748128226,0.14781132251024245
-3.212551737245801,9.226409555421304,0.5315542462880718,0.06840365402400493
-4.320307228898435,-9.042208919878655,0.5329070582935596,0.0679257445037365
-9.911632837036468,0.9166404437637518,0.0014166641787272504,0.14615618031471966
-0.7872884299696701,-10.224421686002488,-0.6298788507945672,0.08005524083971977
8.071515111981565,4.072095755898474,0.16074423323797185,0.09726677022874355
-1.510460016307611,-9.952044281907888,-0.6485477699962005,0.08125806726515293
9.09526684875184,-6.092440078200517,0.13483959287242261,0.08720349907875061
2.9718942283371703,-8.707259469151545,-0.14916010338431546,0.08024799652397632
-9.255051376291785,-3.643288377214352,-0.1785226091983169,0.1461445163190365
2.2705176802642,10.237506454735732,-0.609759134017906,0.07767241626977921
6.668722445761818,-8.576559819208411,0.2453584651493841,0.09602944187819958
1.5632663412367287,-9.15810308007215,0.284320478581801,0.07896685257554054
10.587789882886959,1.5736687739245072,-0.70626636326743,0.0959076302871108
10.015937637735034,-2.7774811364397776,0.9092033795943593,0.10427744954824447
-4.5138494115330525,8.363477424653698,0.1277876811836313,0.07861169792711735
6.332989137758333,6.510664735611462,-0.08483273042841945,0.09258533295243979
-0.15791834410853353,10.273759624562516,0.6455270000652091,0.08706647545099258
10.703644742390676,-0.9235555069616957,-0.6674453139709127,0.08929212857037783
3.1872858039322085,-8.637472012710061,-0.20949782205962572,0.08010653965175152
-10.010458028757974,0.5544583833802303,0.009974065464509392,0.15596050273627043
-2.4557911354501436,10.180839707014474,-0.3989677985924786,0.10827860452234744
8.99274076253848,-1.5635032511628961,0.481257990383336,0.08721138432621955
-2.5425643357712064,-9.999559942633722,-0.5251912269552472,0.10566558476537466
-6.656907392226096,6.928388259442085,-0.007227603597810663,0.09552031006664037
7.56113370832558,-7.58441216876068,0.5912491429355836,0.10688954047858715
6.1301803548825005,7.687003027741732,0.8851758716901024,0.098545503616333
-7.067467572504234,6.832442050872834,-0.33415943711842516,0.21200706996023655
5.412426098454289,-7.325718646932977,-0.043893949445427065,0.08201235875487328
9.261554981917712,0.4558828497466821,-0.6859513537195523,0.0892910986021161
0.09811969558683768,-10.639559533605413,-0.3082135164579915,0.09070343434810639
-2.671562758045528,9.089110295710798,0.2861939137635282,0.0947810198366642
-9.801092489811115,-2.524201749808571,-0.03433362738482567,0.14243150291964413
8.797864055838303,1.9796217124992406,-0.15215738918503818,0.09025439746677875
-9.988414790019851,-1.047755194161361,-0.029335747247850055,0.1457665190845728
2.7446391864289432,-10.016982050920175,0.6949714910346471,0.12023045282810926
5.432961946586835,-9.365788285531691,-0.25711271835624316,0.07418567188084126
-8.394584601473412,-5.6981662731806635,0.2550172807113553,0.16084623154252767
-9.97331343427515,0.6754977501277664,0.03358874650053354,0.14843277458101511
-6.200468311598258,7.302892782334453,0.0077456825778552205,0.057186394929885864
-4.759633814779862,-9.362642055124482,-0.14282325133757529,0.07475332260131835
-0.16416756745383104,-10.680317956035642,0.16662726512131162,0.08390304014086723
-2.094827152405434,10.344319950903982,0.305795123570588,0.08805130884051322
-9.998203697366183,-0.06146903919655741,-0.0026202413870726957,0.15661416597664357
8.399673003943027,3.3663536931489997,0.24488853332873514,0.10587630815804004
-2.692301346934222,-9.594140495757516,0.6030466216191123,0.07401340946555138
8.778903056229284,3.1478022975538114,-0.7187747713217796,0.08200189542025328
-1.8667079644775448,9.838193445652038,0.6376552275027809,0.06968988411128521
-0.02963909804691881,9.641944750402006,0.6085162924328004,0.08856509644538164
4.900147471083803,-8.21292901749241,0.7521938920655291,0.10527744855731726
8.725830180236729,-5.2426021001142376,0.9467435517733627,0.08234978295862674
1.8905585325172332,-9.639917226908306,0.7517264430984385,0.10415838703513146
10.14380227263149,0.4993098347245984,-0.9874377281960434,0.08667880393564702
5.865939323400297,-7.939548790418258,-0.8835117803496332,0.09416603468358517
-7.527852580970457,-7.100542878466807,0.12245898526123221,0.1955141282826662
6.1725727643428,6.666137590731219,-0.05067744151332422,0.0916577497497201
-4.1508035003912545,-8.687445231868645,-0.3823037144246425,0.07427575752139091
8.975086371957477,-3.725685735174817,0.9391892923875176,0.11838237728923559
-2.0996374748946405,10.368073469106303,-0.2570128048088575,0.10690281577408314
8.42642941174956,6.593650845703064,-0.6358979726496329,0.10019507117569447
-5.761619706670095,-7.899509091488777,-0.39475661070821155,0.056373790614306925
7.803113311303807,7.092836412049501,0.756949477405229,0.10503307148814202
-4.747845074052267,-8.301904325968557,0.2477635865506572,0.06074112143367529
-9.237826680698745,-3.5059443102886343,0.135320528582517,0.14135700140148402
-9.778946944482321,-2.6471280749908077,-0.015360188209471439,0.13982922855764626
6.8213795964760795,7.5509774700720325,0.8967949464344592,0.08962721232324838
9.981296280570787,4.288000430675719,-0.4625579870730211,0.11951163098216057
-3.039039484601469,9.471946017102955,-0.5869364962568372,0.0794465833902359
-0.1433745302807488,-9.327576658077131,0.20406575783932918,0.07447076801210642
-0.2941007666148174,-10.627811643930182,0.294781939210773,0.07242145285010337
-0.688066549746907,-10.644084979121404,-0.15423530067749472,0.10321801349520683
-8.69519102745413,-5.444927823693377,0.0947850953682812,0.1598883204162121
8.873649795001045,-2.9376045776947373,0.7406688881121594,0.0854634277150035
-7.253804702683728,7.366160079771642,-0.18656718497234343,0.12457012556493283
9.490526189477418,-4.356635092674306,0.8708672108785348,0.1018084815517068
1.206678788292924,10.01706475010067,-0.7428268311345615,0.07109525375068187
-10.002717071023161,0.06149678745520983,0.0010018755871901502,0.16087140426039695
8.779534730230257,-4.565573466095515,-0.9657761029121403,0.09310492873191833
10.245413589275294,3.391724324886698,-0.5890949939369629,0.13404092468321324
9.074913872451441,5.76068082280457,0.6010276467062167,0.09335067640990019
7.382037683316862,7.778246460167305,-0.5662144601320286,0.11377716764807701
-9.020226552922509,4.761418349638072,-0.13382471424435127,0.15888282280415297
-0.25894720400818977,9.357480232364823,0.2791553528517203,0.0815295417048037
1.0150182503448053,9.397808387271438,0.5038793077840352,0.06835671305656434
-4.2530926638524384,-8.901531855169154,0.5160678992552481,0.06861019104719163
-9.888486647588062,1.2838093683239997,-0.0578595237853316,0.14550808165222406
0.9180471496025394,9.604769595627312,0.6511938004761925,0.07551218502223492
7.26429665171801,6.768038419655533,0.9277525980764597,0.11518570501357317
-3.2259841549499355,8.9106368276173,0.23637095591466836,0.07781608331948518
9.49539232058733,-0.23355514366755306,0.8649335428546732,0.08469924088567496
-0.7656512502530043,9.94342219318959,0.6788788350947839,0.09500977408140898
-8.313620205509377,-5.495113841651841,-0.28582734805569954,0.16707666926085948
4.440469357011275,9.75210496929939,-0.4419278029220406,0.08676557224243879
3.640138905443674,-9.164298676923707,0.8155945090172487,0.12326599761843682
1.1389045876091364,9.454447288666508,-0.576261109677343,0.09561454743146897
3.634644764284363,-8.532689778290178,-0.41192455395380334,0.0688509402424097
-6.42273226862927,-7.198166549550168,-0.2062085664641003,0.062062169834971426
-8.519571922858152,-5.481927056412036,0.24979210169425187,0.16012274090200662
2.9715786405820372,-10.344455082359403,-0.2370080797066239,0.10168520741164684
-5.64920936141125,-8.377766004951074,-0.45775973171092116,0.06363554995507002
5.2810280638977956,7.528399711787275,-0.375087569313498,0.07186191748827696
-4.358644546922441,8.8413113733449,-0.5084808574641287,0.10028171129524707
8.579852113037395,4.067048597427561,0.8347274089232518,0.08782871663570405
4.202279826549012,-8.14197270558461,-0.16692944674427146,0.1124762212485075
9.076827798212612,4.3026265813739455,0.9745703986341796,0.10747902050614357
-9.993721848077122,0.18434303528176454,0.008005114346505086,0.15646355636417866
-8.710070355304381,4.461636336954911,0.09651628205527754,0.15551817148923874
-8.809054002342563,4.649948770534712,-0.23727918030345793,0.15508132703602315
2.9674983060082942,9.057173233853483,-0.6600312473503512,0.09096489455550909
4.7282550376163925,8.150956343460935,0.6465702778456714,0.06607602205127477
-9.427290773165252,2.929105132922451,-0.07806916382719657,0.13807073621079324
7.874522500287496,4.471359388076382,0.20644223025196423,0.09180909592658282
9.029878400306352,-5.577520461734029,-0.7409119955495356,0.10241071339696646
1.4058401389806054,-9.66279047382537,-0.7187055346046719,0.07864721417427063
3.2894554866938996,-8.587730278044985,0.18087004394843223,0.09542303215712308
9.47240069593521,-2.501747117106702,0.9707192033079352,0.08583091463893652
9.915520819442282,-1.723940392316525,-0.9942230461061157,0.09592213623225689
-2.428779491096522,9.082939669480703,-0.11535871388318873,0.07562136765569448
10.930930571466574,1.0787231855007076,0.17108600590615922,0.09208329766988754
10.306063486901271,3.5529939395779677,-0.40040718023350214,0.09904981262981892
-9.542308319956739,-3.355469086392391,0.12275813156437013,0.15354683671146632
8.903218767225,-5.806492210884169,0.7230131942610121,0.08268012553453445
2.3120761967020593,10.42488908733092,-0.3851010845896387,0.07781658377498388
0.9555976074577724,9.997629043059804,0.7387209430378586,0.0826839467138052
9.88739962957731,-1.3455300428907309,0.9974831807975341,0.08515406969934702
-4.368375950673964,-8.861051081352883,0.5141488862667033,0.06531745873391628
-7.53650840008167,7.108707360181394,0.08103762472984502,0.18560234509408474
-9.242292671111967,-3.770163240695276,0.19157844141017707,0.14453255284577607
-9.755354212953527,-1.757948462077372,-0.01632701467352528,0.13783301290124655
-9.962242148384062,1.4181494591124437,0.03259223685678078,0.14721450101584196
-4.405641834765398,8.408739737949116,0.10430098642421007,0.06465283840894699
-4.716154485242215,8.246491347610759,-0.04006062924749389,0.06653618283569812
0.08942993064340123,-9.697289269763179,-0.6428270202266704,0.07641766250133514
-9.586709198396786,3.371082266140805,0.0449637775309214,0.15169282861053943
9.517627282400293,5.250662333789489,-0.4255288452947759,0.09639915235340596
9.021957337732745,-0.7784524415162466,-0.3256216017832261,0.10071595780551433
-1.2053936866313384,10.552366208563164,0.24005598869947328,0.07289456073194742
-6.20313507439799,7.306033687476398,0.05918922770087982,0.05154988594353199
7.786144586868536,-4.942580660882993,0.5634807160637285,0.10565003581345081
-9.148296218989678,4.5449930826069735,-0.07712751988539734,0.1493762770295143
10.683798179454046,2.4039788196058707,0.289057170314508,0.08698389574885368
-8.31191875105238,-6.101647393468491,-0.013395181742473426,0.1696635364368558
-8.491939777267023,5.317651909472519,-0.27540720300421756,0.17014140624552965
1.4072860824756923,-10.584621004399356,-0.32639420795249335,0.11486082833260297
-9.135911333829467,-4.2620450163647705,-0.20073443809933278,0.15719923220574855
-6.61620495822521,-7.601105133841744,-0.40713402011635363,0.06346910297870637
-0.4890426464672609,9.349820073395607,-0.26001104251712526,0.09557786993682385
8.918021895829755,-2.9522938757319195,0.7793745921752002,0.08209152454510331
-0.6015723415151596,9.306057861018969,0.1130059757861981,0.0810697328299284
-9.275118008657202,-3.2615139552346477,-0.0062054379761003215,0.144491486530751
-8.703038198486153,5.012818321971965,0.2546409552129142,0.15668831072747708
-6.835894775256078,7.8534983723568415,0.04576487848673542,0.0625654061883688
8.697007203170816,6.634596637180945,0.12774733728980533,0.11577467411756516
7.811562693359246,-4.82499861336463,-0.5055263824026275,0.1041670323163271
-2.4898115813474773,10.321876418745427,0.030416125657250714,0.07663766488432884
10.121111337638487,-1.2507876894480339,0.978253083274789,0.08546164967119693
3.7311921285653913,-8.759344310368991,-0.6829559931110629,0.09017548825591802
10.625204019294896,2.528442900895465,-0.3694732481422834,0.10470636151731014
1.4473166798066694,-9.156213391386395,-0.2121635369494726,0.07685764010995627
10.285527431512774,-3.8313929123751733,-0.12670731230705787,0.09971583165228366
10.942529511234389,-0.1345546101495451,0.3317231344514062,0.11443678978830576
1.9237873231068996,-10.49077202169769,-0.383435795087041,0.08450358159840107
0.49021824984997325,-10.624079312239784,0.34544869346579465,0.08849939942359925
-4.299588213039534,8.457689601691186,-0.10535889198314054,0.07606474254280329
10.30216297159492,-3.131612343975606,0.6238203780196651,0.10005842067301274
5.005359469267218,-8.878401751303628,0.8418038567855258,0.08531673170626164
3.4259784335617818,-8.9441486120847,-0.7075553817388545,0.07081665020436048
7.579509337662239,-5.636032463648849,-0.7704201057962844,0.08475033193826675
1.799880213526919,9.815083382492098,-0.7679414414691094,0.08021789789199829
-8.932462085182223,4.999714243754233,0.0880986529725963,0.16010536339133977
-9.981561478499339,0.5528578637540913,0.02748343305919695,0.15471165765076875
-3.198200782985629,9.96801302575667,0.3574099776966908,0.07556892223656178
8.983633362224534,3.346433075074871,-0.8931450861288093,0.07622589252889156
-9.99972598454659,0.06147839823076174,-0.0030727842585334692,0.15759316697716713
7.218730692192648,6.244477669581494,-0.8191212519865084,0.08353483945131301
3.8670264780947217,-10.095585882304405,0.14612021885293938,0.0857042307406664
5.635775242724113,7.248099450825987,-0.3697324146256483,0.12003042377531528
7.7696353419414885,7.604223473558957,0.3125208156045015,0.10567124113440514
-6.683196226809448,-7.871448257609248,-0.26487345567440873,0.060249150469899176
10.809183275094533,2.0165411510481355,0.012243306112306594,0.10235812060534955
-6.470509242572283,-8.012212193644933,0.3108720535176869,0.06523928225040436
-1.4688534221681575,10.550778221730896,-0.07250728122749417,0.06921442121267318
6.023152408843615,-9.051883577320423,0.12422675657823883,0.09090426906943322
6.857786983293561,-6.711787935982734,0.8329905125394628,0.09330814391374588
5.372981967500479,7.863393837427819,-0.7451666351791911,0.0817823101207614
0.35065355905257994,-10.366234441876923,0.615140603649005,0.11386121034622193
9.147362300583207,3.1535341169209175,0.9314088127385819,0.10069113209843636
7.472680000228626,5.139777443691369,-0.2153610204872289,0.08455548144876956
7.786557264630217,-5.497911658076455,0.8302697755109212,0.08601915881037712
-7.823381154712579,5.743019711870826,-0.09966625550742401,0.16091272674500942
6.312245692007677,8.543624453952159,-0.6399867643966322,0.11087250240147113
-3.772704667510544,-9.67092352775066,0.41630489399541465,0.08299475103616714
1.1309179306766655,10.470895484508189,-0.5204696969349614,0.06665110059082507
7.309708473388149,6.167687990043359,-0.8319513886677891,0.0862515602633357
-9.643664786679201,2.7382052280036087,-0.13562616543375047,0.13381860345602037
-0.7166434276778716,9.306963400139301,0.13689847541530828,0.07608512632548808
4.921803595040189,8.249225926901236,-0.7751735566863105,0.08498048536479473
-4.030534700710438,8.998084982084242,0.5252395276612328,0.06050175718963146
-9.010213850940676,-4.756133043036729,-0.14934788122851977,0.15846219152212143
6.655004973935646,8.558917951722949,-0.31356538376191767,0.0927700436860323
6.492536952284326,8.141383828974035,-0.8006206962335527,0.09894817426800728
-4.42042691910524,-8.695390566791586,0.461669159886569,0.06595447584986687
10.080541585781186,2.2682390714734093,-0.9365861612494566,0.1264321717619896
-9.653456937174354,3.130038164888024,0.049067953431209704,0.14081198208034038
7.126757256366302,6.013319860575888,-0.6528092604606831,0.08619112942367792
-9.863181571713664,2.0289741014647538,-0.0734528953677184,0.13214955016970634
9.683511284057785,1.8065378756167603,0.984476545035562,0.08760723046958446
-3.867109232279892,8.925821280726506,0.4764326986246955,0.06303481552749872
2.803163287986186,10.230574743811733,0.5127205710202518,0.08546913407742977
8.234079205094623,3.779861906977179,-0.26684214597188194,0.07442208062857389
8.908587661557773,-5.204411425709745,-0.91158142132873,0.09746601037681103
-6.867705339921777,6.804662315179959,-0.18586945048172746,0.15147991932928562
3.834943544944529,9.654732681342184,-0.7305167585861326,0.08933435685932636
8.559522194818209,4.860320092024786,0.9540446592404077,0.09546023190021515
7.234147500644144,5.518639867648492,-0.2922031661136766,0.0864869648590684
-8.420077923780147,4.9887077741524575,-0.15637684593682996,0.1587957838922739
10.278246818161183,-2.3127250476387764,-0.8374564711861954,0.08920975513756275
7.610708290208444,7.6341393758962335,-0.4949775624342869,0.1044660185277462
-2.433901716258011,-9.10209532452713,0.19138209584092225,0.07320414878427982
-9.72311818845422,-2.890416949911777,0.009729163096862711,0.15680811028927566
-5.007164449446319,8.276229829170967,-0.3664363420874105,0.05857282653450966
-4.246792278847912,9.480875532369721,-0.38029088042961706,0.07822101358324289
8.9747901586443,-2.1356996460908078,0.6216249751594838,0.08109319325536489
5.763578330065937,-7.6035828398683,-0.7690797350616789,0.07807773318141699
9.314553688824716,-5.289046679433251,0.6547131132461909,0.09803900495171547
8.459439829538677,-3.5116335369158116,0.5050744045790901,0.08307316601276397
3.1092238274150277,-10.342659123136633,0.06406707321903032,0.11453189685940743
8.585702098724893,3.8141709112649664,-0.7685484054539269,0.09202845808118582
-3.020671617300744,-9.82852089963021,-0.5229316982131423,0.0900169362872839
-5.599702516054117,7.879204940245296,-0.3147001901218182,0.07063523299992085
4.193874444222269,-9.845537025595288,-0.45141334148964296,0.12499325394630433
-9.782669064395483,1.6389465948307536,-0.017701270635418008,0.13502390835434197
-7.969023609686268,-5.553645183299137,0.08714817336630758,0.16272451132535934
9.335129337745197,-5.300730069881751,0.6280304166448741,0.09098327830433846
2.3845482943340475,-9.142387744987298,-0.5672353068112123,0.08895913928747178
-6.07227629917328,7.909348596453585,-0.44125283651067,0.059279042109847066
5.651140815042958,7.648819012425323,-0.746325654531293,0.09664530251175166
7.636319214333537,4.847472744437405,0.10018051564460002,0.08418910019099712
5.863260711852397,-7.16964795389988,0.5211981358075103,0.08806584779173136
-0.15773465026104241,-10.261808977256061,-0.650488469392366,0.08187327787280083
2.048231114925638,9.235241567201463,0.5623886964234774,0.09070870824158192
-9.88400081930613,2.0332568690352346,0.04449818626756448,0.12831457313150169
9.166331072565827,1.8269583737491675,0.7506373729029199,0.08258450508117676
-8.273496363961046,5.91828494089046,-0.2522449929734177,0.1702403488755226
6.027943003362294,-9.059083113527668,-0.016256691656701943,0.1067248336225748
2.6504234364464554,-8.816485289168922,0.11797452558402169,0.09016008961945772
-9.77820991907338,-2.0114944189391624,0.09982310843941761,0.15004981189966202
-7.7344470230039315,-5.825425145823717,0.003900041928449147,0.17356837287545204
-9.990670468522497,0.1842867498880496,0.005179180124381447,0.15904632292687892
4.58454099172793,-7.903210207802071,-0.07449170258450966,0.08617088992148637
-7.370265788913852,7.125170845947207,-0.27816361571179243,0.1848681178689003
-9.996908862122874,-0.5537079233106621,0.024811003832997724,0.15269113808870316
10.417844099327374,3.1667766535066018,-0.43464000035756356,0.11621105439960956
0.36052043443733556,10.657925031652947,0.27564448453972545,0.09152271941304208
8.652090958783672,2.5142416228328446,0.006086531993194079,0.09265392798930407
5.373644540863737,-8.759921848658827,0.8275485031039825,0.10429555296897888
1.699474133693228,9.267550253192493,0.5061628130407484,0.07562015764415264
-8.26779949191824,-5.177295283349779,-0.12738282488266484,0.1579048389568925
8.533549295794229,4.57182202267862,0.9159773474065057,0.09193819224834442
7.201946933895214,-8.17204321200981,0.18363352972211414,0.09248892068862916
9.879802134756389,0.36460742880998176,-0.9933699657554574,0.09119211673736573
7.263344293770639,-5.400935919550703,0.03501062866730634,0.09777976129204034
10.265147618944724,-1.1406294637194678,0.9429445635113882,0.10046223953366279
0.9176668563995475,-9.600790901727855,-0.6490207829688804,0.08208115313202143
-8.476318999955156,-5.16387912572522,-0.25968076796655404,0.15588997561484574
-9.458255383125874,3.4571644748189674,-0.15952489740131803,0.14649694066494703
9.54844816572814,3.5568284533729395,0.9657511885435153,0.12766425963491201
8.692398826680716,3.4836700046280913,-0.7484966513435186,0.08602037999778986
8.923052974270698,-5.066742356168467,0.9308898098216537,0.07783665690571069
10.211349993266847,2.297672484173646,0.8775148358849695,0.08418438881635666
6.947342673191155,-6.16067518612977,0.6029176495904901,0.11230524595826864
10.0871397951014,2.6641053004732185,0.8921435297154042,0.1206900056451559
-9.97370965707269,-1.294873760871852,-0.029409833891795325,0.14299883719533682
8.814713847193785,-2.2124708303315757,-0.39174022460918123,0.09213501915335655
0.5859394255097639,-10.020881584772521,0.7264587157397399,0.08045234207063913
6.469966973820199,-8.757100206632124,-0.09314247096451737,0.09360968142747879
8.252240059510418,3.6660314585611697,0.12594568158657207,0.07498275768011808
-9.294145464465844,3.397179312886347,0.1395656350108683,0.1459270855784416
10.47626268130261,3.044334116520239,0.39078074531229007,0.09068855114281177
-6.2412498218501336,-8.339762381434232,-0.16398267559042048,0.07441462453454734
8.837080050989915,2.218084690786045,0.44156968540029584,0.09638382755219936
7.987872593731183,7.083382926836622,0.6456812609109948,0.11777481868863106
-6.633522374352718,8.010526042876846,-0.14363515364525614,0.07455910861492157
3.9204539276771126,-8.33670956191981,0.3044131368119557,0.13053431283682584
-1.632978421988884,9.224230006033123,-0.11395000336372617,0.0719150486588478
-8.776410976782216,4.912368678558337,-0.24570242750827412,0.15880805607885123
-0.972667221212642,9.555603273801072,0.5415953222497225,0.08112450249493122
-0.16444672946264738,10.698479515359901,0.05171754387395824,0.12469628389924764
10.654942013422113,1.71780744691091,0.6045873880806291,0.10795542404055596
4.1211008967009555,10.014458425233006,0.05104659866684221,0.08886399947106838
-8.23275995527803,6.200744115302064,-0.08099584072337769,0.1697560253739357
-4.284635782042949,-9.25851306319351,0.49925497238320926,0.08045569770038127
8.32371974986594,5.725130343686657,-0.9494450481655018,0.0800124791637063
9.501457609259333,3.8079181056469817,0.9530828994856041,0.0968835063278675
-2.7633493768071347,8.991257754525073,-0.025565201555610626,0.07958071023225784
6.4638637580588005,8.748839504186256,0.16373667957253335,0.0852496811375022
1.4587241575707441,-10.026279306503694,-0.7447185575518078,0.1121504045277834
-9.789846791534064,2.5213055000998534,-0.062067187774568884,0.14628648713231088
7.7600572451406915,-6.881363761941125,-0.8578786314989258,0.08076806142926216
-7.7461667756189785,6.6179107398262795,-0.2905509874687807,0.17681848622858523
-9.987635757492324,0.7999468189129977,-0.03480136726236043,0.14145892687141895
5.567617506362211,9.331647189423725,0.0747540768394004,0.09019424445927143
4.360435313234351,8.709519847282692,-0.8101115555321987,0.09565806113183499
-4.75753687660979,9.358517182862835,-0.1582156396337121,0.06965871561318636
3.3404952249367947,-9.787211941005348,0.7381233234019383,0.08994591478258371
8.610792907632154,5.767916509535079,-0.8847846469629742,0.08930526953190565
3.101560105116623,10.317166179641278,0.21443570243399387,0.08481987461447715
9.39381866427456,2.357824671387193,0.9412015530950945,0.11091902416199445
-7.358820323062959,6.445179791608839,0.2765097401861794,0.17939544014632702
5.649246361673207,-9.209198013704714,-0.33950075327948953,0.09920045889914036
4.447184244896299,9.456783347537787,-0.7141658776832942,0.08961171723902225
0.4776583014012846,10.351878331314806,-0.6255841701662758,0.11443755254149438
9.579151675931614,-0.3535121265693655,-0.9099409893632859,0.09982870202511548
-7.025680726698032,7.134502653907542,-0.3860097863155035,0.10982021421194077
-3.8162360564303213,9.782511571449216,0.26028936631593647,0.07116845045238733
-8.98025416249876,-3.9235226811983663,-0.042436520282040986,0.15335049025714398
10.02533119070749,-4.453721566821297,-0.12594568158657204,0.11217325620353222
-2.593924993702829,10.201554429245025,0.3161276551236817,0.07995163917541503
9.011116899068911,3.1065637982836494,0.8679160660739809,0.09624925136566162
-2.345004323917462,10.274135241689361,-0.31450715123700823,0.10266147822141647
-5.948150326998284,7.9481132388818505,0.4417514356907473,0.06848457276821136
-8.793780098712444,5.210117951371515,-0.14435668210010133,0.16154219463467598
-0.6285462063902717,9.723331611721777,-0.6340490172468747,0.08059379283338786
-3.7085003976943254,-9.862827610361276,0.18883092078723054,0.09188180610537529
3.6648742943196786,9.931725955743625,-0.5738519883681757,0.09143336806446314
6.150160045283245,7.909643257022907,-0.8980764195064594,0.12928024113178252
6.9944150235309035,8.136084842566639,0.5422931964638233,0.0952811324596405
-3.1194624746907524,9.72260489288245,0.550288227180668,0.0703174315392971
8.218615938586064,-4.146308421475496,-0.5611206846694513,0.07976763635873795
-5.559816125065061,-8.699270862383962,0.35445753245985234,0.062477371394634246
6.309900652614376,-8.540450443166838,-0.6438018650646701,0.09159363128244877
-9.893195199968906,-1.657463671545244,0.07685673239563047,0.1323631001636386
1.1521750427549509,10.66770994189417,-0.14544789139338718,0.07106771487742662
-9.974027408027839,-1.1704011012966056,-0.04005256106211451,0.1384165543317795
5.682724178272664,9.013222258613537,0.5809366974442295,0.1228986693546176
-8.932860865628632,4.5757582895733595,0.23161567659042945,0.15200969483703375
7.531717091630884,6.044313374365205,-0.8788670912561966,0.09689108163118362
-7.935203075205761,6.612372183985324,0.0869260606110919,0.1777137303352356
-3.4143600287140363,-9.430958353568188,-0.5734917358766247,0.06014839641749859
3.6125904956302635,-10.173472712943996,0.18422303051609454,0.11243737258017063
-9.598017095570237,2.3464483859018745,0.008081897749458073,0.13585501942783595
-4.928748179434864,8.146617335011143,0.11075131718403315,0.05650452099740505
7.086242100703772,-7.108058512466618,0.922847820591976,0.10114708390086889
9.712451847457551,1.3217222162023903,0.9778643807269889,0.09909235924482346
8.74483648319499,6.5025557873102615,-0.3094095273386117,0.09933355186134576
7.346603483661471,5.462846457056095,-0.4328068737389451,0.08770520523190499
10.958188171434559,-0.9455185850824935,-0.018425670962340896,0.0893564061075449
-1.5285687344013181,9.29915868295163,-0.2950740700606658,0.08901951882988214
-9.36330381716937,3.553565451914908,-0.17975044079969574,0.14689309237524867
-4.9327384378934465,8.153212743732876,-0.1399382693423107,0.06171399116516113
-5.754443738053158,7.689276151818795,-0.20898386400706986,0.06002858594059944
7.202694088647235,-5.636082336692669,-0.4049476765130065,0.1044655941426754
-9.99658039796746,0.1843957637618343,-0.009060118096966345,0.15645930737257005
10.936690858521848,0.9436637064684069,0.20731863669376427,0.103766081482172
9.565689726887628,-5.277177310626858,-0.28733652392153625,0.10921183049678802
-1.8827131209035373,9.922546128580086,0.6299811063370339,0.06952100809663535
-8.61174947633972,-4.682084366038521,0.14704309316133138,0.16007207214832306
1.7723065434288843,10.382725954022288,0.547855023503867,0.08003781497478485
3.7998754570881914,9.92027575616586,-0.5390326087724446,0.0921573467925191
6.376363352511282,-6.718595569824669,0.5482504797646457,0.1159148207306862
5.327268387832661,7.399109854639255,-0.11458942834850205,0.08353841122239829
1.7305326399774463,9.436918095910155,-0.6523612153870063,0.08302631601691246
-9.304075691232967,-3.2716966705105035,-0.0970527981091438,0.14323959387838842
10.239242970354097,-3.958188862629252,-0.10255525306549462,0.1028424909338355
-8.57297451431394,5.6665411401059576,-0.08033678481019801,0.16386791214346885
-3.077696179666634,-9.592429522076188,0.5846024821095863,0.08854581765830517
-10.009413347894522,0.6779428162124127,0.009832350016489721,0.14608530730009078
9.875361195096943,4.387097872190046,0.5543662082415094,0.10202154617756605
-6.054077433582695,8.300485308289002,-0.3611419678687393,0.07256067354232072
3.6000134601789306,10.138054326296329,-0.3038909401595181,0.07949925769120454
4.733798045473159,9.753026078340753,-0.10395006288105614,0.08465343147516251
-6.869346604616887,6.806288513665082,-0.1899384250141932,0.15111757032573223
2.515286688135539,10.153242775110876,0.6391258936001255,0.07559974320232868
7.551037026647714,-7.21064985486234,0.8168531881630589,0.11037877261638641
-9.760563347678412,-1.7588871661139927,0.03413234644344319,0.14261732295155524
5.8894613297136855,-9.09139244474154,-0.28122764259739286,0.08143715400248766
-4.064150864549691,-9.706072799305973,-0.1837687234446114,0.07659387469291687
-6.149464543724975,7.8091954826288905,0.43248028127100585,0.07874560583382845
7.857167745965931,-4.853167665349163,0.5834598122906409,0.10275662638247013
-3.9895031494370663,-9.208323316426393,0.5476998066924497,0.08548957236111164
0.3406817760843027,10.071442510113794,-0.714802980046439,0.10832491241395474
-6.355527456183803,-7.67482422322378,-0.4240918806670517,0.07033027708530426
-9.780859205201255,1.6386433787509722,-0.003566621041243754,0.13431433603167534
-2.7915760533705125,-9.497415911918186,0.5906228986330697,0.06426054514944553
-10.001898468370799,-0.3075517770692663,0.013867623638001956,0.16402432896196842
8.775174498119005,6.525114772249405,-0.16261408591213025,0.10111035037785769
2.1209908962409187,9.036226943468197,0.313781112959723,0.08581525702029466
-2.6238784467349596,-9.812553885237508,-0.5882953421784326,0.09729156874120236
0.837429529454883,-10.066690339429844,-0.7288046975311839,0.12006266575306654
-9.278602777586098,4.053872840227006,0.16144234179129158,0.1563779605552554
-8.371261271909722,5.8339662570921105,-0.2198654771462166,0.16612624794244765
8.340759791579444,3.4623677687493606,0.15014070261206422,0.10420785166323185
-1.8523289544071142,-10.463278688934414,-0.14490037368077582,0.08499580550938844
9.037943117156527,-0.5563476112366733,-0.32576939464609017,0.09243855725973844
9.938626305466839,-0.24445722896553815,-0.9982194284872913,0.09959458388388157
-9.992404430367406,-0.924110303712326,0.029940489223428575,0.14054893832653761
-9.833279187804811,-1.3997912672448982,-0.020545341679449214,0.1405289914086461
1.7863058688006588,-10.464738379815834,0.45227124697509696,0.09068157818168401
0.6547382434254668,9.245202341266685,-0.004498144899919619,0.07538837738335133
-7.487437453385734,-6.722295273736576,0.3522214866111954,0.19777007147669792
1.2664487368126731,10.513236100953298,-0.46107900097882853,0.07153118707239628
1.6510865423823269,10.445330258833417,-0.4974127411662055,0.08118296265602112
9.267423224138678,-0.9145593082277571,-0.7244619788050661,0.09092059135437011
5.97155547081618,-8.974341213410653,-0.4114830350176104,0.08814838360995055
9.90153356764764,3.96825734497551,-0.7204627566027837,0.08570795483887196
10.499156777536758,2.911480777223219,-0.4244245038319714,0.1046732096374035
2.3740152584861933,-10.114206845940585,0.6803429658558693,0.10311176024377346
1.1281011838079127,10.444815906787301,-0.5459850971732999,0.0652977929264307
10.092253566320743,-3.9013671011324442,0.5420577713260063,0.11004978753626346
-9.842011212034487,-2.2782273693296937,0.04924218655304794,0.14134476121515036
9.276092817873572,-0.11406330241454153,-0.6906050975071216,0.0870776567235589
0.20904796557961422,9.713637522277848,0.655772597013445,0.07698437698185444
-9.927409625541575,1.7889534406100474,-0.017401850650559287,0.1371572444215417
-9.961121445142041,0.6746719803088119,-0.02975072781327589,0.15068156883120537
-0.6803255073062664,-10.524334478831177,-0.4114623813562372,0.08620037283748389
-0.8010039440997042,-10.402543445153954,-0.5232900080763266,0.09515627902001142
-4.184928050414368,8.758866381860457,0.4458265166885341,0.07182502321898937
-8.391799435816438,4.9719534027531855,-0.09679646964630706,0.16079817116260528
-7.98980946776091,6.173177997331864,-0.3081731980616862,0.17525250926613808
-9.259589755918583,4.045565945967584,-0.17561958120425125,0.15290163911879062
6.428728299653015,6.4485204238428855,-0.230346199184541,0.0902005773410201
9.187410240535579,1.1353989935903548,-0.6668017195531497,0.09774014346301556
6.543207751814764,-8.204923001862866,-0.7531428328425964,0.09913914702832699
9.207997149810911,0.11322596530161566,-0.6113884632199366,0.10873198188841343
0.9729979658472107,-10.179674631115093,0.7046040702480837,0.08283855330199003
10.976090250124805,-0.134967289149688,-0.2135168802217764,0.09894224099814891
0.5552564981496444,-9.496134540344785,0.5398032712177058,0.07421962764114141
6.0003753887746685,-9.017653174383968,-0.29240886295195584,0.0931634384766221
-3.579756168507605,9.887806516361854,0.25234511932056486,0.068859325312078
-6.551233720282102,8.112170577194846,0.058132226439249174,0.05598510593175888
-9.957168433282908,1.168422786840372,-0.05251338204826215,0.13669570457190275
-4.641688238699352,-8.352957218399432,0.24494407221381,0.06599963180720807
-7.371491882548267,-7.126356166377775,-0.276613475814538,0.20139753110706807
-0.8959866647834681,10.024252826818055,0.6718354427514623,0.08330934651196004
-6.907963250010923,7.552949449336438,0.3271934826652219,0.07078330837190151
-7.784841887884199,6.4870768231516855,-0.31318520541069433,0.17231708504259585
6.259654147315361,-7.102824368691999,-0.7396085569095059,0.07870014674961567
-8.238132090575625,-5.7411879855138945,0.29678468004350245,0.15792485430836678
-2.863115478789395,-10.202844562835866,0.09248041523816666,0.08069790087640286
-9.478238292233321,3.7311468086520323,0.00916483513646015,0.15058271519839764
-5.826601121948835,8.640837625405057,-0.20631916096291325,0.07314444705843925
6.4082334563870145,6.427962483108107,-0.01703344747498941,0.09428736440837383
9.033540958829441,-1.3426599396211034,-0.49243240474605054,0.12250554233789444
-1.92631951793557,10.152366849138868,0.5436626322352289,0.07506116971373558
-7.58909854554991,-6.014032556124755,0.08787003334660105,0.17292418465018272
2.8398567033913693,9.885913738703984,-0.745929916017117,0.09164782699197531
7.987795568826703,-5.350603414859752,-0.8755641231956414,0.09981041237711906
6.661689246074226,7.559013261773036,0.9082281488884987,0.09099094223231077
-9.94174831966648,-0.7962715236971765,-0.02997249615187851,0.14376417696475982
-5.537392447568725,7.7915299614353355,0.12527359971826144,0.06236936360597611
-1.7453975529601666,-9.198845825032842,0.03135669818828537,0.0722212278470397
7.749828587157792,-4.656206548527688,-0.09463699174193958,0.08678399987518787
9.34927112637939,-1.625490624948394,-0.8555849643298022,0.1258786029368639
-9.896320940557915,-1.0380948215043833,0.017024160967633345,0.13741533741354942
-9.744602621920404,2.6378311822899563,0.09102067239191569,0.14299074962735175
-9.729028308743944,2.7624431964076273,-0.0781412123192715,0.1383788028359413
5.397210030383866,-7.496252678873952,0.4583720322496494,0.0802981385588646
-6.144345566699893,-8.210275742576485,0.3680719801460148,0.08199642345309258
8.534638001452121,6.849172106432954,-0.023196868487113893,0.1051843822002411
7.094209244675668,-7.852988301984554,0.7038689421403364,0.10462982036173343
-9.698651089857572,-2.8831435510773487,-0.08231822088841126,0.14961696665734053
-5.307787739518946,9.021753777501496,0.16756199492260815,0.058222661055624486
7.409801375893252,-7.252050202770154,-0.849613414515769,0.10018232401460408
-8.72570636832787,-4.744041089680561,-0.23684774612978501,0.16061917409300805
10.424426965620599,-0.7704621960953626,-0.8908184011903536,0.09239363551139831
-6.569657428843356,7.933403847403799,0.3013762192293276,0.06109227620065212
-6.142637428609875,7.606219643862608,0.36885857159239605,0.06262771300971508
-9.724703927078359,-2.7612153390788485,0.08430455361766934,0.14006939355283976
-9.96792046183425,-1.418957780876574,0.01761850430420138,0.13889895275235176
9.595845365385907,-4.122409344722851,0.873141688075248,0.0998271294310689
8.438095647270188,4.655108849026181,0.8977851557520602,0.08392061375081539
1.3903983924775296,9.556654394144699,0.6741830812638426,0.08663079958409071
-6.0425207901314595,-8.502283741795582,-0.15745293484853598,0.056455219276249406
4.223612888941639,9.275847423112872,-0.8187008878609421,0.09690716158598661
10.155371901323777,-3.5010433290482763,-0.6498078291098626,0.09998558908700943
4.923380536834456,-9.53911486257021,0.4353099846034827,0.08858789883553982
-7.048676566901437,-6.814275931885852,0.31953028182007825,0.1985628966242075
-0.9285915342675903,-10.389034433443056,0.5198057433559373,0.09986424013972282
-8.929935346359738,4.436508548234878,-0.226698026859118,0.15429820273071526
8.216393527105126,3.7717432796399284,0.18506553770658002,0.08308182012289762
-1.0616301491421762,-9.293818472790845,-0.16207990491964236,0.0828358493000269
7.066204580771058,7.087959303026345,-0.9235458986998616,0.09589012302458286
8.10068971519655,-6.8350915565757555,-0.7233903538697772,0.10136085763573646
6.982205434328774,-7.0037015484331695,0.9169560809129476,0.09825756885111332
4.419794290367918,9.106085337983876,-0.838710758577932,0.10685144927352667
5.758721440663458,-7.406219005170487,0.6515607802613333,0.10283118225634098
6.838460376232236,6.215990826204378,0.5426649363568569,0.10785865738987922
10.651276704937837,2.67344345193548,-0.1459055821479688,0.11807911925017833
-5.798522807779048,-8.59919754254056,-0.28707179740480077,0.0680289201438427
0.7743868649206473,9.308858235692306,-0.32739354255971725,0.08643738932907581
5.519449029599332,-7.281516017239432,0.23931484445241227,0.09906224142760038
-2.498829301019179,9.8275559954992,-0.5975885808181934,0.07309414610266686
10.91551474156083,-0.13422242353785047,-0.4003539857102592,0.09428826414048672
-4.789349222879154,-8.618680769886003,-0.4873717485263784,0.07389024514704942
-9.041563060397381,-3.81861433969672,0.07156569205761207,0.1565587155520916
8.588651181578605,2.843256338721174,-0.2579615290999124,0.08929373886436225
1.846812678258681,-9.416858058509353,0.6581856181053406,0.11619836743921041
-9.350938294972421,-4.085476627601601,-0.0037715922310380097,0.15480808589607478
10.723881024007799,2.4129979257063665,-0.06106476218579215,0.11456609189510346
-9.505466989911929,-3.6075192858454255,-0.0681276878026211,0.148056920170784
-3.381962062044373,9.341470463646715,-0.5705652595079763,0.08203029237687588
4.096691484416261,9.617390369859052,0.7001595152730538,0.09305107861757278
8.975890225522091,0.7744775772344102,-0.1286289714594619,0.08832032300531864
1.9757290635793623,-9.456958882032097,-0.6981572419561852,0.08197798017412423
-9.835220318103206,-1.8974837871119192,-0.09369193955109091,0.14479956928640603
-6.3436671650803405,-8.262844527566676,-0.14668205543053647,0.07001738868653774
-5.745520066670461,-8.75082123901347,0.07847753354063633,0.06560953311622143
10.313088110325834,-2.5885589719965045,-0.7643847188655554,0.11781881235539914
-9.684556359205278,3.0090388028097896,0.05064713314903689,0.14077720630913973
2.2193800890183817,-8.958781899630747,-0.1634246724379715,0.08520691186189651
-10.008295631044613,-0.30774848559962725,0.00815690790028865,0.16118490517139436
8.739171071862113,-2.1935097852243852,0.0731517751494028,0.0848936266452074
9.957481473995106,0.7359505773635947,-0.9992016970613532,0.10247294321656227
9.136558625028094,3.149809572256383,0.927350858027059,0.09458391351625323
8.440089719436859,3.503601031579075,-0.4684401234165118,0.07423283610492945
5.4606849098890065,9.152422006983176,0.56890878616669,0.1007826030999422
-8.892928659243944,-4.148689811893218,0.10922075146043622,0.1546353129297495
3.363761461441265,10.266617578836977,-0.09931370825019971,0.10927902132272721
-2.6127888824507846,-10.275743539676794,0.11628030799323995,0.10789215341210365
-2.1672707580118806,10.064291108968098,-0.5547222553857,0.07723907545208931
-9.802059061079111,2.524450683372717,-0.030600973679388823,0.14540159303694963
7.1568000898230375,5.600170446926181,-0.2470249770397627,0.10328144036233425
8.479161430874122,-6.468410868382606,-0.6750285768584972,0.09273590471595526
-6.576752420966494,7.015620931885584,-0.10387497383567157,0.06439392615109682
1.8110840997717317,10.609897005309781,0.037575028176986706,0.06367674872279167
-10.010497401418538,0.3078161885855519,0.0020724238401898637,0.1626823964715004
-9.531342630549462,-2.5801024193019466,0.03987858600772427,0.132951218560338
-4.788412516086975,9.13930730546042,0.40864600186767813,0.07879158481955528
8.817291578377688,-3.161567055798034,-0.7549386443575724,0.08367205485701561
-4.105013212239688,-9.164356711728754,0.5420887268837884,0.07736684195697308
-3.750427325213883,-8.95683301635154,-0.47220506345952035,0.060491671189665794
-8.711686977457415,-4.462464433611642,0.10044121639762077,0.15643978990614416
4.105207110783755,-8.199727834525854,-0.18676747887147388,0.10208932846784592
8.181698827554285,6.732981127856864,0.7286796000691814,0.11330412425100804
5.03876609194743,-9.200286477520036,-0.7073476566931028,0.1003044168651104
-6.543183219295154,-7.154110452600429,0.2637689232530615,0.07006202474236488
1.9980464977767707,9.008964825797632,-0.10991418463596223,0.10488992590457201
-7.455674294845273,7.207739129627537,0.059665093692728204,0.1951157581806183
-3.365347344828965,9.295578201320225,0.5628503278438012,0.06335259757936001
10.08627831123554,-3.201982770487126,-0.7984073443167083,0.0940303685516119
-4.225521632744795,-9.130775455765983,-0.5350438777965699,0.07416994966566563
-8.826036936381382,-5.229229405957239,-0.053246175139459194,0.16165351323783397
8.698960084901007,-2.998948386216162,0.5787243760226771,0.09531252536922694
9.015454054007593,0.22175025483114244,-0.1894198553818194,0.09500673048198223
-8.976125532120143,-4.597920132159078,0.21845698338226086,0.15464884635061027
0.09247936461377028,-10.027953099053457,0.7097925652136485,0.09220743112266064
-3.172426811365761,9.887681832606098,-0.4468517061955747,0.07869916141033173
7.48929347766381,-5.151204344961065,-0.28895216416739566,0.07528289914131164
9.020509999602993,0.0,0.2014927768488742,0.10852890856564044
-6.012721991147174,-7.44534976281324,-0.03177652813347827,0.061797782368958
-4.278466761218885,9.55158815620281,0.28000688763425163,0.06840654276311398
-7.27626123390171,6.372870895656039,0.12891753212754314,0.1825053982064128
7.959556500456327,4.391109493003319,0.3324550462624816,0.10270187154412269
9.10803996605565,2.7686273713361045,-0.864608021269466,0.10462816923856735
0.8250829729764829,9.918273121676291,-0.7343008540778199,0.11362195000052452
8.79503252885348,4.852022952096313,0.9673701591599938,0.07986348882317543
8.397662200075589,-5.929399006683623,0.9110672863941881,0.0867854442447424
6.955928966770307,-8.295505793797883,-0.3730051283249477,0.08892426740378141
3.9954901662658617,10.058919781773817,0.08125673832025662,0.06929365046322346
8.504592292889376,-6.004899922415736,0.8600027104942346,0.09593472786247731
5.999174844993506,7.335844978809819,0.7365544902038778,0.083668662160635
-7.479476012963208,-6.390064410988223,-0.3056557783829774,0.16697049148380758
9.450885715708539,-5.521222832453975,-0.19449284870091746,0.10600473366677761
9.043055555888078,-1.2306272008646948,-0.4819419715067128,0.13363057311624288
8.947880904842052,4.3770432019774566,-0.9734614951631827,0.08432978592813015
9.860249080622145,4.5263567382361725,-0.48238834174351275,0.13365696370601654
-3.973681138954145,-8.586582525441791,-0.0,0.06399208534508943
1.0740590849540346,-9.944453189464623,0.7441004242570777,0.09362773552536964
6.81812657892288,-7.009412982514799,-0.8941806744722994,0.13527796149253846
0.6550894861586095,9.25016204870918,0.08527106548138723,0.07619773864746093
2.6434620440911543,-10.135066273835948,-0.633551903045395,0.07956477835774421
-5.191487480672797,-9.077640845855166,-0.2065292563332682,0.09830254018306732
0.4452793785041739,-9.650157730319025,-0.6385417991321919,0.07999016787856818
-5.330962780522908,-8.119422051070147,-0.37850096743965483,0.05454316284507513
4.600941691620374,8.651687004258413,-0.8332850308207991,0.07301235649734736
8.156526824015343,-5.9107541058765625,-0.9484387698897684,0.09764483898878097
8.706453737696588,-4.803156011996642,0.9667482012843722,0.07649526908993722
-9.735486184426847,-2.7642768342774464,0.06734713012663765,0.14190052106976508
-4.779227374536353,8.60046598211254,0.4808972203770365,0.060637169778347016
6.571512278205635,-7.096976689972234,0.8557285241788638,0.1380916564911604
-9.180902881499744,-4.421289805467179,0.1157707316075067,0.15317937277257443
9.21614116591514,-2.313228069711724,0.8584682828816781,0.11275396104902029
3.1539358644773863,10.041861059889056,0.6112826653836158,0.0925594574958086
-6.381865607382808,7.331881605550819,-0.30578905120911276,0.0671179261058569
-7.60777178353786,7.001173721792794,0.13104185207363422,0.18218070637434722
7.6136573079459975,-5.2367429214391015,0.579209781258729,0.0964861860871315
-5.916575507515018,7.513450056894157,-0.002684484659428838,0.06676910385489464
0.09379287611092708,10.170383053492442,0.6895164517674184,0.07871980980038643
1.5465298853130933,10.62979625416413,-0.14783149118668343,0.07683551067486405
3.2194338000647478,-9.82611163857161,0.7348632735467359,0.0951842911913991
10.174905833647035,-1.8982115299002211,0.9320413816673545,0.08691575966775417
3.989516315302017,10.043880203365909,0.18163144855327237,0.07932126875966787
0.9992853894644536,-9.252141635085616,0.26829942028389214,0.07780293025076389
-8.37699841811044,5.992323125169098,-0.05971652660713466,0.17174457997083664
1.8969988326004525,-9.080111382612532,-0.2798176006212611,0.07692635335028171
9.65699278716671,5.173703316974656,0.16613969336435425,0.11579423014074564
3.30409771938671,8.625956527204716,0.31120228198942046,0.10139758583158255
4.332700748469337,8.147282289437408,0.3719185858025627,0.07887172155082225
8.78721096932387,-6.367789187330322,-0.4232369302541173,0.09936116881668568
-5.234471168367214,7.972458705848034,-0.10710943291148069,0.05866601228713989
-5.125006055242646,8.240503281281384,-0.38528404630140317,0.06343059085309505
4.337032396999043,9.524937971704468,0.7001217192315048,0.08748366288840771
8.769006353917995,-4.560098452098837,0.9644205544100628,0.08631872426718473
9.612577496016144,1.7933045998969122,-0.970785291510393,0.11001783162355423
-7.7497129997291445,6.141312568450404,0.30918880249957265,0.17518826745450497
9.369809431461418,-4.583438370710685,-0.8738238415166076,0.11977105528116226
3.796971923085825,8.338863706141666,-0.07744177625727465,0.09220783971250057
6.5541076243105465,6.414573767185343,0.4119706461999597,0.08660559758543968
6.8314337058382435,8.35353860220753,0.436489822835139,0.08566636882722378
-4.695641024723982,8.450048037580242,0.3824837797672755,0.05932462982833386
8.891739115885136,5.644402991168426,-0.7994642586735861,0.10167384877800942
8.025316607875157,-7.29481369597739,-0.3943344702565995,0.11266331635415554
1.5316723801127106,10.527675852466698,0.4053234154704812,0.07030757870525121
-8.755677831531617,4.484998257682489,0.16909015534959845,0.15426213279366494
-9.818072673155765,-1.8941755360283081,-0.09514472570879001,0.14836564268916846
-7.3767116585976265,6.95798129288101,-0.34137791083426744,0.1789289851114154
9.615770851543187,4.414128774165942,-0.7857452246707035,0.09578538455069065
5.258894990260806,-9.328117746214316,0.4936844736419565,0.08224431030452252
4.045913296547792,-9.83174921361686,0.5396771297399604,0.08925081271678209
9.010257831516606,5.565401347938212,-0.7594193066610853,0.0917110782302916
8.179810133306095,-4.644709673622152,0.7632669191556227,0.10538596659898758
3.346399493869807,10.213626698384962,-0.31044856183453917,0.09423289313912392
8.979050204501439,-2.489945871087524,-0.7187146171304281,0.11026407700031995
6.6266762774954,6.812591434425528,0.7762218783102056,0.09213833525776863
-9.58233373206437,2.720790996163315,-0.13229143603155238,0.1306496906094253
-9.424243574792124,-3.8443855828215265,0.07269049542648615,0.15176546540111302
-4.278151260503628,9.24450089729789,0.5052235728702318,0.06429295815527439
2.694992015716705,10.332632824368112,-0.40753763273318705,0.06967859558761119
5.130502787246757,-9.100378346658154,-0.7387679187260539,0.09480059742927552
-8.210678227640232,5.873349207090936,-0.2903210800039668,0.16665542475879191
6.577421174527878,6.437390982924882,-0.4719708818786269,0.08613173570483923
8.813700521671313,-4.1778981586804935,-0.9440251531091783,0.0947961651906371
5.195847831290225,9.487102133569325,-0.2703813787672508,0.09193325024098158
-1.9025550664175777,10.027120010526238,0.6036125611822611,0.07461386762559413
-3.1538738520656793,-9.829856776420312,-0.49259114535864934,0.06584284491837025
-9.978288461904135,0.4296860910569503,-0.01753811364881414,0.16249472580850124
2.380829888007161,9.610492502981888,0.781301400750687,0.09009333245456219
-4.596165984712257,8.772379827357888,-0.5085676326258178,0.10573779918253422
-9.299124958009783,-3.660638120774579,0.18630841899231615,0.1472045762091875
-5.028812506507956,-8.793193470112708,0.4847426509072184,0.07297473236918449
-4.239532800569851,-8.873151670559595,0.5068228536295333,0.078168625831604
9.148842469735524,0.5631742297598535,0.5511494667854872,0.09961560837924481
-7.100281163235628,7.574084892152363,0.11093437945383709,0.07605707898736
3.6317158905390965,8.525813956115286,0.3984753611490932,0.07153007932007313
3.1764304730519908,-9.306523782328092,-0.7961423832625777,0.08170451633632184
-8.480915402311373,5.024752618969322,0.22266700150225593,0.15887924328446387
-1.5347834452688622,-9.33696632694255,0.3601988775930484,0.09677158012986183
3.09249605611035,-9.84624198401728,-0.7396791088483479,0.07828703202307224
5.316416208486888,-7.780609483501578,0.6706112845808831,0.08302496269345283
1.989171437350186,9.521301700271183,-0.726395942763522,0.09776108326390386
-9.835660068013564,1.6478244812608087,-0.07829162898702309,0.13715531989932062
-6.64605647370052,7.089549663256908,-0.2798060745372721,0.06800786510109902
10.927802125549869,0.5379007719751165,0.3374208457686941,0.08979837976396084
3.5735643942806914,8.996692791429771,-0.7631877583814722,0.07484406661242246
-9.890801626353234,2.0346558761677,0.025858855217927846,0.13162724535912276
-9.293341431423002,-3.396885424176461,0.13892086793390204,0.1488233950547874
-9.985624056212462,0.30705134963582875,0.011957001984108378,0.15813795961439608
10.35667393594382,-1.4093913918023293,-0.8893871468692459,0.10295235730707646
0.46267267416170443,-10.027107696223787,-0.7222323149978022,0.06935333177447318
8.736625439816645,-2.1928708380341546,-0.012202721747916503,0.09074554800987243
1.1130537832301153,10.30549566568955,0.6481912691575636,0.0833767019584775
-4.327451575708922,9.351032148859753,-0.44463776110369363,0.08768880888819694
-9.31784349300243,-3.8009823179125597,0.18174932032951585,0.14998824145644904
-9.824621980903427,2.021041933680129,0.09661377165126085,0.12945141345262529
-9.921787543749042,1.5370842878382742,0.06544167929977288,0.1436020051687956
-4.757091814570527,-9.357641704469321,0.161276641444192,0.07532916612923145
-7.937505442377978,5.978364537453732,-0.3108806897222718,0.17669845178723334
-8.47508543047864,-5.021298491101581,-0.21818795651960549,0.15909586861729622
-5.869683104139292,-7.645463996371834,0.2550412152121202,0.0809262814372778
7.4180470950547805,-6.416893968225241,0.9172915327832408,0.08081928614526987
9.833443914109806,-3.525923130423161,0.8782496470510072,0.11483927685767412
10.204233147065649,-1.5166605347294693,0.9457818907049041,0.09390949502587319
7.622621534420342,5.38216035340292,0.6791202104323933,0.09668783016502858
4.804348737389816,7.831876327732087,0.31963188035817347,0.07277052976191044
-3.5766577359498704,8.84557901958781,-0.31965737943386563,0.08228684894740582
-5.395464812860972,8.00146335500732,-0.31367727954753094,0.056666199862957
7.007351973897887,-7.951236472313743,0.687427983504933,0.10795396402478218
5.311186221531694,-9.155861238297339,0.6394278833273096,0.09376277029514313
-6.850056360806751,-7.307162519341041,-0.3972254333914574,0.05337241642177105
-9.900577805772205,-1.0385413540856667,0.026348226382944588,0.13874908465892077
-5.23798364445219,8.195709618956776,0.3949346715915883,0.06512492451816797
-9.978376136121554,1.1709114022955835,0.03483076788868339,0.14173550643026828
9.221514968118033,-1.6032785792470645,0.7634273685679928,0.08333855632692576
8.60566185881652,6.733899593830312,-0.1847939180223365,0.08684056032449007
4.442888191410369,8.874210968088917,-0.847409481732324,0.08744970612227916
3.74417591541688,10.146631544675925,-0.09060512184048682,0.09001087598502636
-8.702146537759965,-4.45757744984592,0.0736946791889873,0.1583484663069248
3.429903908614667,-10.04916763248166,-0.5283114980305835,0.08810802645981312
-1.0728970544286975,10.540273571642325,-0.3092783952662108,0.06308647938072681
-7.443237954931594,-7.020731302207575,-0.2871951540800266,0.18726848870515822
4.03685501374143,9.809737183617543,0.5663539117768809,0.10480783542618155
-9.443604061511529,-3.5840410382727215,-0.14954838756086264,0.14603276811540128
8.851606467467223,-1.6513392585042879,-0.012243306112306594,0.10883825443685055
8.476273269484116,3.3970529342598605,0.45836317727074694,0.10338101245462894
-5.546358022796934,-7.804145203839328,0.17061807284155336,0.06071259871125221
3.7466542887582204,-8.504083424647618,-0.448900114185749,0.07921885270625353
-8.212779032231373,6.028870502229417,0.24812686243174567,0.16960243314504622
-5.41059756032144,-8.943055370854356,0.19106946551172901,0.06614286540076136
3.100726811382828,-8.7320053695689,-0.3589546272203891,0.09234760884195566
9.691481971747884,4.740791225615329,-0.5716739210645536,0.09520283937454224
8.771973594850612,2.784744525896292,-0.584781313762829,0.11838273648172618
6.265693404881867,-7.10967710924326,-0.7461001407292313,0.07441194493323565
-5.221654841628555,-8.875351955302737,-0.3974673034554258,0.08631944313645362
5.469484686707815,-9.167170939093717,0.548426685323197,0.0785969153791666
-4.958122950152597,-8.42742148895918,-0.44391930140104735,0.12596736311912538
2.501134515348108,9.589380762812068,0.7862089207967626,0.09169194899499417
7.2537845614683265,8.02963139959246,-0.4015715818659597,0.12442173827439547
-5.290237881788126,8.057395236322376,-0.30851155215827564,0.05974903959780931
-9.60751504192434,2.47434725316065,-0.09779190490057632,0.14123163089156152
-2.602055351328622,9.73094175877494,0.604593755933105,0.0650348224118352
8.796228275265644,5.8921298926576595,0.7553133671803601,0.1206277372688055
-9.481490398089733,-3.598419678482714,0.11202566321781941,0.1458625029027462
8.121241149119415,7.201649779134097,-0.3795709958033565,0.10850144118070602
-7.8343037831920626,-6.69321028680091,-0.16535861776968955,0.164678292311728
10.343682046084181,-0.636724830321914,0.9311803688436857,0.09557799309492111
-8.055729523542979,-5.6140708896891365,-0.2387965123473424,0.15476840782910586
7.00564208643031,7.381648956239375,0.9016256819327395,0.09851960796862841
9.432733734841783,1.1657165739799178,-0.8664274313834786,0.09365246899425983
-5.626050175505755,7.9162780897420895,-0.3568147289795397,0.07090768061578273
4.776864151690213,8.722079544430692,-0.8585429712350225,0.07984037693589925
9.871383941272883,-4.679264593852079,-0.3122967989695842,0.0952138184569776
-0.3825186476455791,-9.567071455505857,-0.5469530414097535,0.0842718967050314
-9.738455204373386,-2.636167097018831,-0.09725375370327485,0.14126318357884884
-9.649780111255444,-2.2337297411929073,0.06199717667835543,0.13918953334912657
8.453948427670053,-6.784417540634845,-0.4300907866139397,0.11116993378847838
-8.992571515123949,4.467627015208368,0.2247625858699075,0.15662355303764344
-4.06001180561936,9.063892006385394,-0.539381048490083,0.10451083220541477
-0.7514943971275915,-9.759568816725427,0.6456497490823155,0.10998033657670021
-4.402404832104945,-9.512995904654304,-0.2396045544901359,0.09392553009092808
-6.948237379863146,6.717176805779395,-0.16678599503935035,0.19283153913915158
-5.915352964344249,8.5439145066216,0.24872267995120173,0.06583056472241879
-9.653272790521584,-2.486131836276921,-0.12163008201340872,0.14070207327604295
-2.9516811911767733,-9.199671489688091,0.4824181732188573,0.07142864529043436
9.24253848623136,1.0270004980250265,0.7114294687117854,0.08779091596603393
4.066844239365318,-8.378903692566645,-0.4973285823079506,0.09199577949941158
-9.260262202176087,3.3847943638725884,-0.10315561710837544,0.14570626839995385
7.559318133617649,7.398383819309509,0.7239171412073477,0.09885749956592918
-4.8337563194702975,8.956216339622335,0.4806887897508454,0.06756702899932861
-0.9371299815643148,10.484562143636674,0.42241165777226825,0.0831656564027071
3.351898405674308,10.230410059881818,0.2639129006995482,0.09325887557119131
-7.330019760514568,6.41995498714635,0.2414938362651683,0.18350553713738918
-7.0140199088058734,-7.122661219684347,-0.38621414267768,0.11783836424350738
3.9699850598074775,9.319934446593349,-0.8240036757124665,0.08393574379384518
-7.340970055483363,6.271732326218138,-0.03187997349020917,0.1722493067011237
7.0336975598880835,7.231031929470401,-0.91703118172905,0.12806923119351268
-4.632616335309868,-8.583534496842475,-0.4493884766004343,0.06354189243167639
7.164936560691394,6.04553428302671,0.7008061225836075,0.12075086209923029
-9.945411969439728,1.2911999088680226,0.05768306818003054,0.14437606133520603
8.795023548597285,-5.284174453780097,0.9277965000842011,0.08775511112064123
8.855691811090308,1.6521014126210583,-0.09169701023881058,0.10231538590043783
-7.267190782624515,7.025523553598088,0.3589892415335034,0.18838716439902783
-5.493875227252834,-8.596095196485365,0.43593457320573764,0.05567208029329777
8.64980555292227,-4.231233405594109,0.9009368816678719,0.08973192885518073
-9.590610390639753,-3.3724540862007317,-0.02576015326045823,0.15199691016227007
1.3579324242213702,10.213417327827987,0.6884115952751327,0.07850719504058361
-6.55103244521591,7.162692549008626,-0.27664311653493545,0.06167649380862713
-8.987891109446757,-4.886587163597281,0.08743848403974468,0.1572083256393671
-9.609282497199413,3.1157150385785592,0.11839492715736541,0.13623408302664758
9.00092588489777,0.0,-0.04302223300453034,0.11358620956540108
7.807022661834556,4.690569556954505,-0.36397262141534736,0.07666285037994384
9.53473264037701,-5.414070034442297,-0.06533542038790356,0.09853128366172313
-8.752026018067612,5.3318432756887155,0.10664665437372102,0.1632431836426258
-3.4752078468484737,8.908322355401191,0.3558045868059479,0.11551935978233814
-7.356408547490658,-6.284922148361312,0.12084473344673652,0.19266930602490903
-9.149185428683609,3.997329685147953,0.20389916057803545,0.15678769897669553
-9.985995938526978,-0.307062784771571,0.012248136103089809,0.16154248312115668
-9.852398506765384,-2.1533527074585534,-0.06565295725575002,0.14714426711201667
-8.668891741738706,4.713151794114508,-0.2076414951072281,0.15835651516914367
10.983039487128087,0.0,-0.18339402047762163,0.09925189517438411
8.621714547888537,5.036819685331896,-0.9651456469932229,0.09366251558065414
10.18798511904026,3.2342705416731716,0.7083699937568602,0.11401704028248787
-10.011484966187814,0.554515263301763,0.006734243919129178,0.15541243936866522
-9.981198695740826,0.3069152727218781,0.006153245547749003,0.16107009798288346
9.129121072956005,0.5619602420365066,0.5200231566999556,0.100356070920825
2.0474684705582757,-10.439997620494943,-0.4336629488896609,0.1021118963137269
4.798359683607917,9.584228614043008,0.4559632107404553,0.0829025825113058
7.514310541347128,5.732364971501772,-0.772226208252777,0.07907557785511017
-8.179633393769537,-5.851141888116369,-0.30015148503378086,0.1674394853040576
5.757886977999587,-7.596074541302875,-0.7633796317781537,0.07126985639333724
2.1525784881550094,-9.170802084568173,0.5271667708629064,0.07515693981200457
1.4672238262457862,10.084700257240982,-0.7318155698197191,0.0789423094317317
4.515719795643484,9.30372029104768,0.7756035434488832,0.10421345446258784
8.736438607598455,-3.753205140786778,0.8472578031241627,0.10909945968538523
-8.178472662652375,5.262446397010917,-0.06359588265693004,0.17247580416500569
5.886111924457753,7.019662766187429,0.34229240478318484,0.09142702113837003
-5.254270605775927,-8.00261460738282,0.2087004347655052,0.06922725681215525
-3.9289052661507764,-9.716736841464,-0.2849792063764252,0.07941194858402013
8.309365344055154,5.867054597262613,-0.9374919612249532,0.0956988212093711
-8.873929749993854,-4.139826524638461,-0.06042076785876083,0.1549396464973688
7.578674105291557,4.942652012910254,-0.11171358798495894,0.07973224233835935
-0.15927438249581538,-10.361979979906494,-0.6003317693954495,0.08349039122462272
10.649261756726252,1.3160576010549834,0.6803857023239289,0.11386614106595516
2.0532856473803665,-10.469659279784898,-0.38539289540747673,0.0928259052708745
-6.732643207504209,-7.181914353793256,0.3657434979288756,0.07597607046365738
6.4727015524346285,8.760801458747677,-0.02195361264314764,0.09970318034291267
9.203536009989117,-1.36792639340331,0.7148702558691018,0.07523251168429851
3.930573052870162,-8.921538677473846,-0.7991206676412648,0.09625443916767835
10.785988579926098,1.7389349920021058,-0.3708208345809059,0.10515380918979644
-9.759419920191657,-2.007629092034211,-0.09456686934960248,0.15115469612181187
7.9817031462834525,-5.63569974352989,0.9251581566056122,0.08948238924145699
-8.736332789808303,5.322282765539922,0.14198362607754944,0.15875491071492434
-9.772544801404232,-2.516849495444626,0.08624960957357451,0.14330789875239133
-9.513832786981723,3.084766411806488,-0.15612420677451933,0.14072584677487612
2.1839878467141953,10.453803431840997,-0.37486726401113474,0.08011628109961748
8.4390359121401,4.791904836221336,-0.9206227541784424,0.08489977031946182
-9.891798172992935,1.9083992072947547,0.05955268131073955,0.13277970612049103
9.3058998360142,1.0340410029555118,-0.7690209365544353,0.08807171314954758
4.980840266155118,-8.119586463223463,0.7323663855718523,0.1064620678126812
0.23005203510980382,-10.689614099439433,0.17824268225018283,0.08426452297717332
-8.840085971607825,-4.948009107318584,-0.21593578510532424,0.16377868589013814
10.457841180627986,0.1285946491275692,-0.8886051385920758,0.10186429154127837
7.764068984840144,-4.795662987863855,0.4013293795307666,0.12685392670333384
-1.0485208411789035,-10.300798632986318,-0.569238358893533,0.08824079245328903
-7.9195637843455025,-5.813625850955419,0.25707361396401857,0.16893475577235223


==> Data/Pinched_torus_density_100000_samples.csv <==
,x,y,z,euclidicity
0,7.404150986984117,6.212820362359265,0.8781155522325735,0.09975117127005165
1,8.484053413743371,3.5763284140149887,-0.5761309330601972,0.09966671479192912
2,-2.8888430380690453,9.202225794517133,-0.47352880821196,0.09972804107774869
3,10.207113176399956,-3.372856845135357,-0.6421323876208823,0.09978563301135038
4,8.90290926121674,1.4328460533265892,-0.16819835329686394,0.09961228646105885
5,-3.7575760332935175,9.86224790934517,-0.12350555839793453,0.09978596482791764
6,-9.985970143658102,-0.2988687159899722,0.011507378222591791,0.12703693813528677
7,-2.7388237701132248,-10.120427613870417,0.3669753605475084,0.09977671667215188
8,-7.694223895632027,-6.858745502915899,-0.1795549182034145,0.09976309812937596
9,4.0066526341983435,9.121229655858519,0.8364668835412441,0.09980501880407433
10,-4.811565997818361,9.159133285749489,-0.3843349371705576,0.09976381942026065
11,-7.528647156612131,6.985563702936542,0.24581169936213212,0.0997578888994717
12,-2.1428715396601348,10.334558360449021,-0.3019007472366152,0.09978351280348138
13,-5.017297519017276,-8.303220462334119,0.3901773357956928,0.09973683345469633
14,-2.715850472354264,-9.296087784423905,0.5102565287738188,0.09973511161599603
15,10.472943177301941,-1.9005589778075398,-0.7597586442742116,0.09978694297822448
16,8.059328185943535,-7.32975200639161,0.26601122198767674,0.0997850864580087
17,8.919277453127348,3.971118174357958,0.9490924366591315,0.0997703214113995
18,8.569506825922774,-2.831723255903206,-0.15687786167218518,0.09961295988613363
19,-6.999692431922481,7.321104310271006,0.3712922760405891,0.09974888392857144
20,-6.774824030122192,7.085910401156388,-0.3403696617354811,0.09975627021493985
21,-1.810811502951265,9.702742569866786,-0.6256515226269604,0.09978432577944066
22,-0.4512734974587132,-10.048385150528672,-0.6885809802422133,0.09974888392857144
23,5.673264864014781,-7.114049124529931,-0.01797009198538772,0.09961938169262852
24,7.408102551257442,-7.595152382393862,0.690905542642345,0.09978535200931765
25,8.435787260742414,-5.271264918465075,0.9598159007979972,0.09982394942710615
26,-4.476679892869033,-9.415745296131547,-0.3225170425422168,0.09977194139612955
27,6.977816678882799,-7.445486718976141,0.8945514112981102,0.09975014997994008
28,-4.967659522163673,-8.221073603467985,0.2927512817621859,0.09972228038234708
29,1.0061290754154917,10.587380188120404,0.37944230895050735,0.09978965715949487
30,10.788885062247983,0.2152303359594118,-0.6116938762034881,0.09978323489370158
31,-7.418571898119245,-6.613025216639348,-0.35063008208260144,0.09980497371483965
32,1.852012634068266,10.503285581293659,0.37970925653987864,0.09979229677229379
33,9.0701056403526,5.922399750182499,-0.47508732005517673,0.09978332604066742
34,-9.714111085395675,2.6809243135958654,0.10976514366014359,0.11473090004265812
35,-8.108660172611053,-5.410725570979829,0.14373908454925285,0.09974366532180995
36,-0.8273937123987506,9.736701891203102,0.6368562470817748,0.09975786873480419
37,5.205760657971812,8.812487150306774,-0.8360468145799941,0.09975343898840822
38,0.5452815481126578,-9.930769646845349,-0.7242012619736324,0.09980929443283938
39,10.93416283105699,0.436430729309716,-0.3325652737128569,0.0997796908068487
40,-7.716189219393023,6.090755813854923,0.2806642872892448,0.09976445529448155
41,4.6455514215134315,8.234921200390943,0.6697250682779196,0.09969847707281393
42,-9.710818814340836,2.0640982581768483,-0.07555263637363009,0.12235188557699325
43,-0.23200403960070945,9.303068322613901,0.07644749188227193,0.0996582209959412
44,-6.208781564200691,7.324845504853397,-0.13586351577044078,0.09971491231142324
45,-9.39254960951517,-3.2079413466066256,-0.14577694114670534,0.10280832283963812
46,3.0168235704493838,8.691036663957977,-0.15348376399267957,0.09964921527923085
47,-6.508505366137871,-7.085034156635214,0.1337764061818648,0.09972144245500514
48,-3.850804608474888,-9.531075861511074,-0.484275260021646,0.09975588502497683
49,10.072935825115277,-3.552887602423207,-0.7124310180141545,0.09978763723716588
50,10.040268952046794,-2.4502060357708566,0.9346526599240803,0.0997609987050013
51,9.419481122433105,0.9425612499936971,-0.844344145853778,0.09971154695831194
52,7.396186825125937,5.261749285911491,0.2350575551440856,0.0996211154590967
53,9.46232116537797,-3.126746432801941,0.9866937949971722,0.0998294307907933
54,10.581609251853939,-0.21109533572074424,0.8118976255672467,0.09978163750313022
55,0.7647479641941015,-10.204852385190666,0.6948799154664954,0.09975322578480494
56,3.9400264163406953,10.039023584326523,-0.25923714429068134,0.09979277046953296
57,3.564263557019422,-8.574642755583149,-0.4266376998717472,0.09966855704447725
58,-9.518732504815867,-3.4645352996951413,0.11554836180292051,0.10261826524566107
59,-3.7443821569416342,-8.760417548635196,0.2825546637118783,0.09971100197861688
60,9.079406673062865,-0.3623992195149493,-0.4066557320822665,0.09962702077001774
61,7.16447968872089,-5.540193135766152,-0.07542404805824729,0.09961512979722761
62,5.337324753770534,9.461190885683376,-0.03443952665239659,0.09979998841028542
63,-9.875235204160584,-1.8940110837220474,0.07681319529605932,0.1268055079873616
64,-8.0800068678441,-5.391605868649806,-0.04607785773438388,0.09973776529400888
65,-9.613505408205862,-3.283406824230965,0.040423281515858375,0.10263353183875924
66,2.517780056227472,8.948722276362396,0.37423104391338075,0.09966714299350218
67,-7.199425317069696,-6.417674698167137,-0.021292618120125544,0.09972501443827081
68,10.722269329432981,-2.391097802030295,0.12851283753939743,0.09978339660714458
69,9.477148940995665,-1.5252649508682161,-0.9126497106354543,0.09974777482768217
70,9.083562157942302,5.676039598661498,0.6467638596571956,0.09978739731284066
71,0.7106452687073908,-9.482902086617955,-0.5447637053568533,0.09969960691688395
72,-5.897936355857512,7.549014285887165,0.12502803182257974,0.09971334669297802
73,3.53832403447354,8.51223936270179,-0.2844977438772819,0.09965554383503758
74,-7.120414776242706,-6.8761046213879995,0.3606053898895016,0.09978609354521535
75,-2.469222676807498,9.124204936385725,0.26370234942891174,0.09969184308441498
76,4.974560509718523,7.702126183067057,-0.28384969389810816,0.09963397090809704
77,-4.859224281866338,8.818052726131453,0.5040090691780963,0.09974888392857144
78,-1.9412205900383281,-10.401504312165642,0.26569688238570455,0.0997861810898203
79,-5.911166637687019,7.565948274406399,-0.18228670607931874,0.09971838635309815
80,-7.784550802014835,-6.144716868328761,0.31737684937421373,0.09979363443999248
81,0.8018097515812314,10.699407568237726,-0.07298839632112887,0.0998015359553444
82,6.654436932653391,6.2990769487865075,-0.40309550201124356,0.09963648781603014
83,5.799475383695186,8.598075841716927,0.8011501752283146,0.09976434527069084
84,-9.231155744630733,-3.5699418283335294,0.1520962045386013,0.09976966751269165
85,1.2295736029344966,10.673508398029494,0.05949522675095708,0.09980285126866417
86,-9.849057065166267,-2.2997147522428443,0.010258481665092405,0.12205873744953165
87,10.376381090171547,3.200689680020069,0.4901389485196509,0.09978167797991175
88,-2.640862965615199,-9.039412959179517,-0.14220600135463593,0.0996829686231462
89,-4.435059026720528,-9.328204644569,0.4209093100325433,0.09976239835967056
90,-8.877271135479637,-4.495350608092634,0.226914518240428,0.09978527689855765
91,-1.6807794518409502,10.121439745982602,0.5920022478984845,0.09975514455786605
92,3.9463090823862053,-8.518273544991334,-0.5793283065176467,0.0996717934265686
93,8.557643480303813,2.827803110629449,-0.009846438152985098,0.09960856244371058
94,8.35436656270777,-6.730812513908249,-0.5989503111971138,0.09978756355404589
95,-10.005857583369599,-0.2994639244159335,-0.010812582556535897,0.1270437291171009
96,9.007725371913795,-1.0832187290076294,0.3693161956171045,0.09962417745568075
97,9.269239558806069,4.810583131317413,-0.8645015976179968,0.09977025541328778
98,9.172280075076669,0.3661062071646245,0.5714185479506241,0.0996638755965048
99,-9.976647654490936,1.3007995541742,0.021548237199280777,0.12901542778775626
100,-10.00253325511498,0.09976167273635624,0.003959944394764518,0.12704983032961126
101,-8.931098358772964,4.979739241405649,0.11141460800787889,0.09975644291023567
102,-7.154834366439772,-7.1906023123707685,0.35588552378024174,0.09974888392857144
103,10.73646930157443,1.0743457939854073,0.6109638776189069,0.09978336383961074
104,1.1732350511903533,-10.184452676811363,0.7027189165940528,0.09975447222011552
105,-6.69663755901015,-7.289831254813492,0.38923997441130087,0.09978272288324884
106,7.235243873363121,-7.417929133911205,-0.8473229685603446,0.09976293596764255
107,-9.858759654492015,1.285428794059999,-0.02926600559240964,0.12945989248618814
108,1.5286489165651131,-9.809748681768996,0.7561888780617142,0.0998142445124357
109,4.762320751696526,8.441911963258645,0.806935675720107,0.09973071066736658
110,-9.764726565300883,2.07555670436828,0.10311634581082044,0.12229017074742286
111,-8.02781781066177,-6.080835689732374,-0.3105015249876575,0.09974774344927834
112,4.193719876691663,8.180153251946704,-0.27579185356134284,0.09963680180584784
113,-7.717894819027048,-6.879846115737633,0.10833222883156084,0.09976782698838191
114,-9.117420252300303,-4.616959429300995,0.07505993688313237,0.09974555060960263
115,5.393319401032022,7.3459527968304075,0.09767679811850082,0.09962263138707005
116,6.353019584756761,6.51342924867717,0.19158567725832024,0.09962281245445756
117,-7.687262343768285,6.582134068481078,0.3251977569809382,0.09974888392857142
118,-9.998676753129576,-0.699175589000041,-0.02616698662056964,0.11862620391521456
119,-3.479140168295764,-9.131456701627682,-0.5195204762233181,0.09974474109117319
120,-2.6583061153545695,9.822900950959255,-0.5816564148985998,0.09974888392857144
121,9.958017952598903,-3.5123542076266006,-0.8116127719137917,0.09977981421192546
122,-6.085606365462925,-7.476903100228553,0.23475727919421818,0.09972448314939256
123,-8.62733627779479,4.587236069018725,-0.07819149300750212,0.09974556884579755
124,10.888892553019046,-1.309437384532066,-0.24631573396957684,0.09978037433784945
125,10.498326176388233,-3.2383047575303454,-0.06897735156695513,0.09978621907277796
126,3.639867394420294,9.274230869331,0.825406806849273,0.0998308589557915
127,-2.540582673341982,10.189720546311552,0.3568913085217563,0.09977820821588118
128,-9.651009402926713,-3.0826815956989804,0.08028608263806383,0.10443233115745246
129,9.707064510609326,-5.037807092274785,-0.258452145286883,0.09978255860782585
130,-4.941941758892436,-8.55969421444801,-0.4863300962905602,0.09979316764263524
131,3.7302637076668486,-10.091945526584807,-0.3111846824386045,0.09979286648400651
132,9.07378112954702,-3.2004695594196653,-0.9101614753347868,0.09974986649644028
133,-9.418339085567473,3.0083630995454858,0.1047271152367718,0.1048507651019154
134,-7.466520422388482,6.139307027732839,-0.05027642576871719,0.09972460528693916
135,10.760641328639599,1.5123095142600598,-0.4944677913631667,0.09978089849438908
136,-9.543038165225832,2.633711187551765,0.08932102929658274,0.1150748056202534
137,9.192244577539473,3.8748560231806226,0.9798678325970158,0.09982897206071056
138,9.398141259833661,-3.9616487529443574,0.9597576696065712,0.09975025178219876
139,9.50229530336317,3.7841672728749907,-0.955249459426494,0.09975254210943493
140,-9.637176684744299,-2.250241545483736,-0.04862364023989612,0.12232818897162077
141,-3.1640190479364882,-10.078781475343286,0.18007104693732917,0.09978650556584465
142,4.529999560771494,9.778193905179219,-0.32734214389119715,0.09980185556045351
143,-9.985213567891408,-1.099857924702146,0.030431106677712535,0.12899138626881818
144,5.66330608658042,7.713687266150306,-0.781355442541359,0.0997193729576074
145,-0.6078995259159206,9.36418879340999,-0.2966982667970603,0.09967434913726797
146,-7.753385473053326,-5.872961272013303,-0.16335157277751655,0.0997380468656236
147,-9.995091330307696,0.8995745017489032,-0.02744490690108246,0.11865724397458738
148,-1.7369732898959043,-10.459831880266304,0.23322495539642565,0.09978842506271803
149,10.082979095419258,4.250332108759847,-0.27017215279514295,0.09978174131832869
150,-0.05337732823769447,10.703945979044695,0.04218235382073656,0.09980033065476485
151,-9.112743489966292,4.16664422884084,0.21183240286005023,0.09972105642348233
152,8.31686708933134,6.4313183875630795,0.7949395341787472,0.09977658454158007
153,-1.6982842472319746,-10.22685139390695,-0.5324226752423918,0.09976537720949366
154,2.73097193150757,-9.70645124428389,-0.7927657319430045,0.09974888392857144
155,-8.123605492773256,-6.153392039385288,-0.2548318534600845,0.09974964564692165
156,-3.7214345811313616,-9.767389958935432,0.3426186715984721,0.09977375531167267
157,8.043989484830483,7.315801851656016,0.3277216753248842,0.09978477870992664
158,2.0818036316385635,10.569188726666217,0.01540608594018908,0.09980612698276645
159,-9.815033060134054,1.4793782020944033,-0.009661860730260149,0.1272493151218326
160,-3.6434828450257517,-9.562795470460493,-0.5172186869335974,0.09975385331398479
161,-5.749523774286685,8.710156209254196,-0.18406707736866132,0.09977458003821763
162,8.314970511999588,5.195770234978351,-0.9412407475350176,0.09977463438608083
163,9.174893780532898,0.5496806170540439,0.5875221785893143,0.09966588935200503
164,8.014132376144012,6.724655521028338,-0.8184430539426991,0.09977232284780457
165,7.15179179140688,6.769872082596855,0.916489569292734,0.09977751446242009
166,8.928865533275339,-1.620350197992247,0.3684889846553053,0.09962440037624484
167,10.72920606277603,-2.3926447141008866,-0.04954622639803487,0.09978664233688503
168,-9.827679397938086,-1.6823980684252635,0.07941991116158184,0.12724983125800482
169,2.0298045663777833,-9.32068905912837,-0.6277014701066713,0.09971831284430323
170,9.784916193988753,-4.12468805967561,-0.760196733865517,0.09978504323675268
171,-9.316569079944866,3.1819908760231477,-0.052947531033391705,0.10294303496408283
172,-7.032791482905369,7.655761971422525,-0.07181131001303932,0.09977351811115961
173,-4.3129397032196755,9.558456246812243,0.24026533993707472,0.09977895573911243
174,-9.987710746422174,0.6984087711112436,0.03273486965427911,0.127998761709677
175,10.675494137321287,-1.937316557698036,-0.5193360585501595,0.09978146422166934
176,6.7034154115039115,8.07020784175185,0.7604345130005699,0.09977408779373216
177,9.242052571257506,2.0610050830117315,0.8403127643835985,0.09971153422480845
178,-7.8552467885529955,5.707170859861288,0.10569003670618694,0.09974185164263598
179,9.692478036889364,-1.3621889536390321,0.974718496291133,0.09977620159558512
180,-8.146337214988783,5.6739094014139,0.29061967866226623,0.09979029173633158
181,5.318812711897856,9.428375576531081,0.2545273769977002,0.09980716684095507
182,6.650267762576043,7.095984687265065,-0.8754324490115736,0.09975773385877376
183,-8.94017666900986,4.087741036907564,-0.12848159030299425,0.09975440501513504
184,4.192483384770286,-8.177741385224781,0.26772489778965286,0.09963624760921193
185,9.922997516274956,-2.005977224623859,0.9873085470913199,0.09974888392857144
186,-9.645360637260312,2.2521524650984994,-0.06352111847460114,0.12230909009651228
187,0.7668051271490831,-10.232303317093429,0.6850157540969192,0.09975549561763121
188,-0.6610793615286952,-10.183380122651766,0.6524263225803412,0.0997507669066336
189,-8.251819844053424,-5.995298050143377,-0.23572730151720556,0.09975166365998483
190,3.5136235535255738,-9.505842021363149,-0.809494067331955,0.09974888392857144
191,-5.1502210382738,8.523198105842962,0.48957369695282743,0.09981144032131409
192,5.331578741520477,-9.451005236273376,-0.14570639280259842,0.09980426666936919
193,7.3010982392536885,-8.108691076512526,0.063725709730111,0.09979240212764957
194,7.558018680386156,5.152969885013841,0.43169675647057115,0.09963536853989667
195,8.514349955331733,6.85970537646201,-0.13124815362561776,0.09978759149585698
196,8.0936900259569,4.407588670119986,-0.5696093371770636,0.0996486117616336
197,-3.68532034829179,-9.121487944684567,-0.535164810010558,0.09976653197561595
198,-8.844781230659894,5.165514944196571,0.09664820463442467,0.09975857427905996
199,-2.1719562645281254,-9.5159621554633,0.5757315661244279,0.09976637945371326
200,-0.265479212285038,10.645380375152211,0.25833254703129704,0.09979243163877122
201,0.9798259034648624,-10.31059494415972,-0.6479349250177899,0.09976345009602744
202,7.994987629547317,-4.776782737219127,-0.6765071140944029,0.09968331633384464
203,3.1742277389922062,9.144495531511744,-0.7492669314482037,0.09974015070545014
204,-10.004596119265745,0.4993086342107743,0.018190703778865273,0.12590541782417475
205,-9.92048010411291,1.0927276202128084,-0.05123303094797214,0.12944543912294454
206,9.73114132352052,-1.3676227242145127,0.9824088108221349,0.09978205441705518
207,7.405405404359814,5.494011932607482,-0.5426719987545042,0.0996483281239792
208,3.9732323926341957,9.04514776748642,0.8285699487677995,0.09977216171051712
209,-6.58295310139592,-8.08795368885845,0.029952421300540058,0.09977737976292116
210,-1.309022293983759,-10.445749916223473,-0.39952882699089154,0.0997800342365408
211,-1.8663607978844075,10.000388408649814,0.6150780366701698,0.09974888392857144
212,9.547409613620525,-2.3299296834574164,-0.9777633506157819,0.09978164573823142
213,8.953261639207216,1.9966038502450625,-0.5517150300685859,0.099642513169661
214,-0.6328679439166506,9.748806596293344,-0.6437386513091286,0.09975845245239942
215,-5.675647980839425,-8.236103893059235,-0.46505700661826155,0.09982217181364628
216,-9.39531518633962,-3.2088859046458382,-0.14723856345708994,0.10280472937761329
217,-5.242466490439726,-8.297341595205248,0.44565898156601375,0.09976503316425721
218,-5.975165286230233,-8.310948824080894,0.3904617959716073,0.09975413088444893
219,-5.161649900303947,-8.940239878209274,-0.3814147859311335,0.09976221777188497
220,-4.55024140563805,9.097951016988612,0.4966155019418872,0.09974888392857144
221,3.266350799301881,8.836864340051987,-0.5816823239054221,0.09969145927688769
222,10.295042805602208,-1.8682748201581394,-0.8817138301445829,0.09977151815277643
223,10.918750597913652,1.313027946200629,-0.039811274616260245,0.09978671323997028
224,-7.420485541545031,-7.165879591088224,0.20166969035708782,0.09976338506618979
225,9.462936636184137,2.309315076402288,-0.9583728028030822,0.09976859798718954
226,10.676508819317005,-2.6149904703290116e-15,-0.7364345302783619,0.09978945119081543
227,-4.449014527679984,-9.357557076652313,0.39336030454516546,0.09976547226825196
228,-8.48485241792291,-5.661750149391498,-0.20960069311515794,0.09975188321651368
229,8.973882510743891,-1.4442685824676844,0.40544271089280004,0.09962729942940712
230,-2.125985914741603,-10.253123018692174,0.4200482299001055,0.09977428539498083
231,-3.9310234548918026,-9.7296244736738,0.26252516629119105,0.0997773530089904
232,-4.8837343027746885,8.458875943072725,0.44263884894442745,0.09976108526109821
233,4.060835110566573,-8.325945827214731,0.4203564362278167,0.09965004606244915
234,-2.8274223122758597,9.006573978283527,0.19127942363799352,0.09968701122182236
235,8.794978173633602,5.742753017853856,0.8153469996076143,0.09977556594197398
236,-9.541187746082795,-3.0476028607990586,0.15312787966636263,0.1045090665632456
237,2.0636549554056285,10.477049016018256,0.3694114839037453,0.0997934428470006
238,8.220873111299392,4.266498159101594,-0.6318527627643323,0.09967534554267443
239,10.294144385788913,3.630911444370816,0.36467344709862864,0.09978098396806706
240,1.421679155944803,-10.495256986503598,0.46659053573273057,0.0997852871492109
241,-7.034535548730856,7.357547353323258,0.3497418958260618,0.09974930208655833
242,3.6594822831240954,-9.900451751141697,0.6043031600207486,0.09978135461158263
243,-8.449510467421952,-5.88506903326326,-0.03872452922217171,0.09976249266043488
244,9.14093435745226,3.6402599092796675,-0.9688322949396049,0.09978215078541697
245,10.962430361207481,0.876514450890572,-0.05975657197955817,0.09978573967739207
246,4.848862355470306,9.010696133675626,0.8263636234861427,0.09975338217995922
247,7.073241795911779,-7.547307456635554,0.8507435424424038,0.09976147957584684
248,9.787213229804438,-2.397175870890527e-15,-0.9770986595169093,0.09977264419205926
249,9.118684843558826,5.9541199387162065,0.35461132549246577,0.0997833169961879
250,8.895763137727371,-2.5508190325466247,0.6515357114866087,0.09967575767906557
251,-1.3148948136200838,10.492611510392699,0.3279812806080858,0.09978495515463046
252,8.774929519674618,3.0950597565464544,-0.6987034810382065,0.09968383586898094
253,-1.6177085590969738,-9.741634864423421,-0.6344101534361983,0.09978636523318274
254,5.625576979386831,9.10350760130762,-0.520397972525853,0.09979341232774473
255,10.948206575931678,0.8753771708413665,0.17841482961681387,0.09978112853493178
256,-0.8063136032415212,9.488632881707119,0.47955520357010495,0.09971145250517809
257,8.918831718041918,-1.8029807290893243,0.4227653602850947,0.09962904382630863
258,2.082989504403024,-9.564909748239788,-0.7496076744817163,0.09977449384536194
259,8.46444285801103,-3.3708558431212983,-0.4172713249913833,0.09963032556045444
260,-0.8279324618304561,-9.743041850683074,-0.639100512831763,0.09975883701774509
261,6.770008148062927,-8.489321703324247,-0.2741383210616262,0.09980275272958894
262,6.736050699259969,-8.446740409357126,-0.40702847088082955,0.09979719886231907
263,-4.939519526100084,8.555498784183888,0.4851478631379982,0.09979244072626944
264,5.646643625458898,-7.377875434807157,0.5484700947492827,0.09965769064143534
265,-3.615108633718942,9.488323655742596,0.5462249614253544,0.09974888392857144
266,-7.8169389318660825,-6.427436798520404,0.3152251082992891,0.09973997391708792
267,-1.3043050852924243,10.408107484525551,-0.4452008105731384,0.09977630049986974
268,0.9110532946854543,9.586908715953086,0.6406846203483828,0.09972554398002857
269,2.9630169112186144,-9.119228368029406,-0.6965602030304017,0.09972562848835455
270,-7.86771098090799,-6.469183847997525,0.28152658514785434,0.09974487362532325
271,-9.986204068619678,-0.4983907251238934,-0.024893194485127047,0.12706864841262921
272,-7.335167047835834,-6.28065633309617,-0.048251563830085636,0.09972560663275565
273,-9.516783654275779,-2.831909746673694,0.12551487207860132,0.11102519409130637
274,-9.222483638859384,-4.216821012436364,0.1595435205328474,0.09973096778565127
275,-7.514576700403628,-6.4342738803544774,-0.32973300074130146,0.09978705688852829
276,4.029518771612159,-8.697885146521493,-0.7339837514585212,0.09971827310491502
277,9.07667733061437,2.2150531710290493,0.7444179627954002,0.09969085094682768
278,2.50388263565784,-10.486999434272953,0.07036066138248716,0.09980277301545826
279,-9.515607192616779,2.626140720139286,-0.03828473008141146,0.11520239527832953
280,10.03206427278968,-1.2064000024664698,0.9927418302324181,0.09974888392857144
281,7.562558677106083,5.84802211634326,-0.8377625277789071,0.09972059210226818
282,0.7102410825652081,9.477508597376636,0.5398447109006721,0.09969868767969323
283,6.575457414888441,6.477817327139877,0.5135918578772198,0.09964860039845508
284,9.074038246851481,-5.924967577798853,0.46676170376664006,0.099783220207607
285,-3.8073917765201353,8.907835882008301,-0.4536192786017447,0.09974341737149928
286,3.6421714313862665,-9.853618554765289,0.646625557271028,0.09977692443333051
287,-2.755496296219442,-9.431791521683426,0.5740480043978654,0.09977229692776539
288,6.9611209115411485,-5.841073989454633,0.22278268147238967,0.09962209458996571
289,-7.0224320033244885,-7.057538052652084,0.38131309011068304,0.09980473820765833
290,-7.777127277901315,6.138857127027956,0.31476673103633984,0.09979266605461161
291,5.145762521940175,8.327054878931218,0.8474642443532091,0.09976259681306172
292,6.924809934008102,-8.336743585392039,0.3432943223088325,0.09979259942095779
293,-7.948107173094942,6.27381970519874,0.30280617069061355,0.09974888392857142
294,-5.706588421641414,-7.937381153564112,-0.3973452971600989,0.09976671558962004
295,6.13061484303278,7.088081692875893,-0.6573411491860249,0.09968835817168073
296,-8.301906549929388,5.073189487293926,-0.008102318862036035,0.09974038120935605
297,-1.2066337003806418,9.628708336437139,-0.591796864119408,0.09974560276645995
298,4.023439917709571,-9.159446262633221,0.8372995884360369,0.09983573683728819
299,7.688227273560868,-7.277660857867435,-0.7205399564781458,0.0997831742142589
300,-8.730136491354981,4.641895912145492,0.21416805880538173,0.09976464508527917
301,-0.04858133659049398,-9.74218867116619,0.6565839199704236,0.09975722355585424
302,-1.7280082662890148,10.405845650152067,-0.3426455849297604,0.09978230194632393
303,-5.130109403663077,8.48991498173127,-0.48470045042118054,0.09979568540881616
304,-4.78798797596089,-8.293038440393142,-0.2649596321166025,0.09971954729111349
305,-9.9798747814488,-0.4980748435335578,0.023710496833239992,0.12706669917946156
306,1.334778399100892,-9.853729837719884,-0.7509657254475988,0.09981410265852239
307,-9.87359490752344,-2.098697384865824,0.04535320048678184,0.12182351140719909
308,6.835772328624657,5.9722344289269405,-0.157975724294149,0.09961937503024142
309,-2.9719452736344127,10.17267498171947,-0.047806917760008436,0.09979173719876558
310,10.427102494784322,-1.8922401204211547,-0.796912445582367,0.09978289741277008
311,-9.782303129979839,-2.49088044686751,0.08087258769212485,0.1209081783333398
312,5.924906826880111,7.741452698461632,-0.860621141645285,0.09975898730072504
313,10.626830249394141,-1.4935035934904801,0.6785158711670715,0.09978594809093727
314,10.628827705161175,2.148663875611676,0.5272859763710289,0.09978170464716235
315,2.5754783305320923,-9.907665192998795,0.7547538245771654,0.09975361002973103
316,-9.981976564860595,-1.099501373146036,-0.03482066759585,0.12899138626881818
317,1.093860648901212,-9.495430606558886,0.6017133015358873,0.09971954510071358
318,-8.663108639107527,5.534204205117756,0.016770722760460217,0.09975321083491688
319,-9.497815126488517,3.673066345733795,-0.007316919428776842,0.09973331099356576
320,-1.5366541047215894,9.25353526562995,-0.1844169629078577,0.09966953229981605
321,-0.047171950339367656,-9.4595594202512,-0.453384800131171,0.09970376495084138
322,9.77775987125952,-3.893867505228441,0.8302623667308279,0.09977691990537205
323,9.544740189177169,4.023445383741857,-0.91241683808149,0.09976308805998499
324,5.463048622651224,-9.248032891195523,0.4528706213006274,0.09979738325708634
325,-9.822053859460667,-1.4804364173262188,-0.03309404660007786,0.1272468006749792
326,7.84254258627418,-4.685701063947924,0.4268886910427795,0.09963372912355561
327,10.01176261637254,-3.088219775908848,0.8660435261383775,0.09977281388718959
328,8.822600103124225,-5.035238111469554,0.953510382282844,0.09974888392857144
329,-10.008804279654596,-0.6998837746428088,-0.010618890144554444,0.11862620391521456
330,-4.781647949845718,8.282057193040341,0.2434944122021835,0.09971820888580575
331,-3.3575886372021904,9.993354772857247,0.215972555092657,0.09978367689567547
332,4.333353250810376,-9.864970535063843,0.3175292717526212,0.09980162544558507
333,7.144241272858463,7.324628776195495,-0.8918366977188692,0.09975230489441332
334,-6.660349017528955,-6.966178924914299,-0.15266459810134733,0.09972312526085453
335,8.004615366701115,5.0018388164739696,0.7804849043712005,0.09970382904907495
336,-4.745778313969049,-8.612181898102698,-0.4804878575308321,0.09977125398411056
337,10.275976321734992,0.8216281833710062,-0.9502998274142029,0.09975877627505104
338,-8.336500940154531,-5.325559274496669,-0.25894713842634765,0.099772698327771
339,-9.852369888911193,1.284595668093576,0.008375556920826937,0.12946235598133587
340,2.9047496776068753,-10.324094069680235,0.3314694867915877,0.09979480041165176
341,-1.3253046645809994,10.57568014895038,0.06588263397246856,0.09979564945261706
342,-3.8295566405568664,8.959693159319196,-0.48769681151383665,0.09975206598335466
343,-3.763009451710627,8.803998271205236,-0.34988336047868457,0.0997199159238038
344,-9.861189904814497,1.6881347240240034,-0.08454428356473204,0.12726354040611948
345,-5.479104991750674,-7.950894436262032,-0.3129073025624989,0.09972651060101756
346,-6.0757787486516035,7.776642168393157,-0.41824600462974626,0.09977603230416533
347,8.978820775787113,3.784890346491502,0.9461384524510817,0.09976763545859796
348,9.688707764413081,1.1651098670278466,-0.9685590228390413,0.09977189090149662
349,-9.795697557765353,-2.2872555243664725,0.09794848163648683,0.12205240217007743
350,-5.186618073841284,-8.983486023348139,-0.3327082476631306,0.09976714046972382
351,6.22186268675083,-7.4904689568768426,-0.8663532882583854,0.09975824824587734
352,10.567117256997243,-1.7006859008083992,-0.7066125429120717,0.09978730998431336
353,9.887674651871102,1.5913355045892745,-0.9967072047449208,0.09987246936755446
354,9.152177292711812,-0.9158134675420594,0.5950838067254766,0.09966693700691212
355,8.488870783396841,6.839177724483113,0.27797090203608116,0.09978414029810447
356,1.4782316474347719,-9.486207590004717,-0.6461729468271761,0.09972330238163202
357,3.434190650286766,-8.750175072004241,0.5679976331290062,0.09968828283880997
358,1.903711065408013,-9.66502374458027,0.7578556508494583,0.09978286880293205
359,-8.382593438881958,-5.838461441737444,-0.20806171452250935,0.09974987798288615
360,-6.100363398032843,8.485088793474027,0.07249032541254573,0.09977904282697932
361,-3.7411432014310413,8.752839635509623,0.26828067336527384,0.09970938386421636
362,1.0096981236081914,-10.624936870507534,0.3076285956857971,0.09979362677045167
363,2.8433461366058235,-8.750919595122609,-0.12855005520206536,0.09964863350345038
364,9.3181971509374,2.2739931580294117,-0.9049857838102414,0.09972361572217465
365,-1.9071144637977089,-9.197558211678787,0.1739977656377569,0.09967058636457123
366,-2.7566549718814475,-10.186316988985688,-0.25272817469796627,0.09978418257096651
367,6.96453805591547,-8.384572070018653,0.0991127729625188,0.09979839288878296
368,-7.592992448550796,-6.768506286870181,-0.3118282354511004,0.09974888392857142
369,-7.286823539026511,7.036803695637862,0.35137177225322586,0.09974888392857144
370,9.740542631243777,4.571691359913084,-0.612339568047541,0.09978576377523017
371,-2.733567079990786,-9.35672998159485,0.5442536113372486,0.09976041844691719
372,0.6943513325607013,-9.265474619091561,0.18796173785093007,0.09964848083308542
373,-1.7345115582142687,-10.44500764567731,-0.2688737895300866,0.09978664087837255
374,-9.934186455060962,1.0942373564449346,-0.05452536054020329,0.1294470452277685
375,-8.003494495158423,-5.814879123389389,-0.28985034134019655,0.09978408439884587
376,-4.96150278709269,-9.00365791731426,0.42447408031923495,0.0997577667425236
377,-9.148718116909324,3.96442149654035,0.20091214863535137,0.09978524048797714
378,-7.084171069865426,7.4094620383262155,0.30233067965683325,0.09975580070392198
379,-9.496261186948797,3.2433631086630266,-0.16006626164859097,0.10264437288619604
380,-9.34341680797165,-3.400725604444209,-0.16404610883163173,0.10273810082411432
381,4.869031932000025,8.631073180359918,0.8587908588908676,0.09980456231196831
382,-4.0690502423867665,-8.558382907946061,-0.105838094261962,0.09968700337368006
383,-8.210826794295128,-5.9655148561413345,-0.2706450490290769,0.09974888392857142
384,9.008235399675286,-1.6347537051630616,0.5277859650691429,0.09963944547638842
385,-4.260521118531769,-9.442284729764335,-0.4067909903869188,0.09976497335897215
386,-9.628215443763361,2.24814913217494,0.019310349294131408,0.12236667444663957
387,-5.363097548138762,8.875491464162128,-0.3232703877531748,0.09976714479542827
388,-9.915021145294984,-1.0921263231974,-0.048787846135896894,0.1294450599544781
389,-1.9511312823719773,-10.454608070478326,-0.06995744163115296,0.09979383426235595
390,10.770235625159192,-0.2148582933816201,-0.6350841836016161,0.09978399256391554
391,10.359918938618735,3.654111194410059,-0.019659310291561385,0.09978866261820188
392,-9.759842603659942,2.6935454106920935,0.0496634101164362,0.11473085544572244
393,-1.7193220624546697,10.35353843718944,0.4156262120897734,0.09977697556613521
394,0.15154916522210912,-10.12955974727189,0.7002849069154894,0.09974888392857144
395,8.875075806839108,-1.6105888018153103,0.17783807723505457,0.09961281004098324
396,8.200240972343476,-4.465613222898501,0.7070881962612692,0.09968778318810537
397,8.225656991447561,-7.1865400898673135,0.157975724294149,0.09978659897244539
398,-5.309361080049192,8.40321680907127,-0.478881830625176,0.09980780725784624
399,2.379771779789167,-9.154797285763506,-0.5772057594975589,0.09969552280581394
400,-6.112036974547254,-7.509376298647214,-0.2889026492237418,0.09972869175337874
401,-6.643386373170626,-6.948437389849272,0.0701773292302606,0.09971187981851559
402,10.588052232411927,2.5838859109072,-0.4218374937887884,0.09978057172819013
403,7.418613991548941,-7.308453728102106,-0.8275712615604464,0.0997685561497736
404,-1.2187938782647898,9.725744252248804,-0.6313085610721796,0.09976052459382853
405,9.347274502201083,1.504362786014587,-0.842705622950031,0.0997115396896343
406,-8.758732420760813,4.435323931520365,-0.14388767624318338,0.09975995923922318
407,-10.00301977495984,-0.09976652511047789,-0.0035348636664737716,0.1270502417565024
408,-2.545528928036364,10.209558890332193,-0.3262508760213024,0.0997803722678614
409,-4.274924086144857,9.474204984909841,0.37297328970533034,0.09976838051909405
410,6.487335625740069,-6.9221324471255485,-0.7606887866084203,0.09970803744581189
411,-9.885657547582284,-1.0888919621672135,0.005458877033409302,0.1294469244421635
412,8.098929191453353,-4.622224338657076,0.6919340917245151,0.09968552406283966
413,-2.6416908601955487,-9.04224676051487,0.15380025624264504,0.09968369861589912
414,-6.713378318520905,-7.02164322535874,-0.2701849570358028,0.09973457130748864
415,9.805616891409784,4.133414135380983,0.741346602579065,0.09978700656001878
416,-6.22716390459283,-8.306737038369695,0.23324482246628542,0.0997692104197883
417,-5.236581845949788,-9.07002581517786,-0.16160482872723014,0.09977880551045593
418,-6.833538827329953,7.438859350753749,0.3892399744113007,0.09974888392857144
419,-2.759766276768812,10.197813798762528,0.22486248477205298,0.09978564464371048
420,-6.639683186308807,6.9445641600524635,-0.02741604030135093,0.09970958228058395
421,-6.9645337631675694,-7.581457926393627,0.27354919780369114,0.09976061882566827
422,7.418773342609438,-7.9159973578349385,-0.3479607759482102,0.09978604336231495
423,-8.073974663926936,5.866085963380712,0.30836790332408626,0.09980922035972697
424,9.511060991730107,5.428156804830363,0.17258740637509296,0.09978397616867195
425,10.014676638837704,4.458821313699821,-0.17465499824176522,0.09978299729018413
426,-2.145348496670512,-9.399385907538983,0.5098396977439615,0.09973129250452714
427,2.758542789469802,9.804443898652059,0.775339057988119,0.09974931091834886
428,9.888980099324787,-4.168554674296841,-0.6522229416794003,0.09978559930618082
429,-10.005529639859901,0.2994541094401042,0.011117005915603544,0.12704343174335295
430,-9.19467069947299,3.555832057854036,-0.11651908337265862,0.09975903169068992
431,-8.750503043187868,4.879044170798823,-0.25088327612654826,0.09974888392857142
432,6.556584688512987,-7.580578634988761,-0.9091609094253089,0.09985261835154234
433,-6.398595694071586,8.189829016413594,0.1941316337733427,0.09977114001108979
434,-7.696851565138156,-6.861087846556113,-0.1733870706764187,0.09976356236446152
435,6.44609896678319,8.779887711568787,-2.1851022599563536e-16,0.09979615950695994
436,-9.987710746422174,0.6984087711112436,-0.03273486965427911,0.127998761709677
437,-3.186648905067296,-8.892977990200565,-0.158661565948739,0.09968606871261629
438,7.166080449971661,6.260815943879129,0.8013051496038281,0.09971423507740121
439,-9.7620854412174,2.485732390734915,-0.10023045933947548,0.12091298773630746
440,1.4061445977386975,-10.380576272600521,0.58406298475062,0.09977459448154456
441,8.346468237779023,3.7160870804758086,0.4592124827517692,0.09963480420819294
442,3.5353535824714966,-10.184847369360119,-0.23240054807613095,0.09979400540866216
443,9.484060320488052,-4.922071579301519,0.688657841224028,0.09978809009200414
444,8.867767231251538,-2.930280960942857,0.7337033403337317,0.09968974202317132
445,-7.843346136605826,-5.698524530110676,-0.049101751831513725,0.09973205754111522
446,1.1826306503013777,-10.26601266295347,-0.6676279564234231,0.09976133731879572
447,1.641719925666954,-9.310656367339154,-0.5376083836968337,0.09969272352902928
448,7.353064545137666,-7.84588459887173,0.5244131044433686,0.0997880046571003
449,-6.959551156949554,-6.994342856762117,0.36002769858601197,0.09978632938910048
450,-8.925413598049248,-4.298252651180098,-0.20190630414862343,0.09977116348027841
451,4.653695325735225,9.541489403894548,0.5829904458250319,0.09978603210697086
452,0.5293893764868993,-9.641338441718759,-0.6395166136166687,0.0997279523066231
453,10.117788077592508,4.265005325197579,-0.01954983173746297,0.09978909843537995
454,-4.890560228283538,-9.309504014523412,-0.03607621157351875,0.09978474254754673
455,-8.068359229818746,-5.619597873240781,-0.24831051648511382,0.09976430788536836
456,4.023439917709571,-9.159446262633221,0.8372995884360369,0.09983573683728819
457,-8.419554136544061,5.618178082826056,0.2631216971830979,0.09974888392857142
458,-8.009879096328923,5.57886656413252,-0.18084944512446052,0.09974631851280513
459,9.48393733539506,-0.3785458248580051,-0.8608244858652319,0.0997154543535341
460,7.217262789725524,6.056002544968193,-0.7404878902641794,0.09969916494596535
461,-7.471038727741562,-6.1430221804731175,0.07997432082348561,0.09972567879054864
462,3.069002035056319,9.44541703885018,0.8061117408617161,0.09982524235843798
463,-6.7351536620280985,7.9458359930487585,-0.05850241897482064,0.09977303321516322
464,8.976620298334682,5.363280953829789,-0.8488613880046076,0.0997715131099651
465,8.560885981161196,6.620014824464332,-0.46907104486351575,0.09978434974749519
466,-6.672456271166822,-7.871868388154373,0.27339845555398945,0.09975940037302793
467,8.988747448319895,5.6167927925082735,0.7515446567751882,0.0997837054726486
468,9.379944250148055,5.604255797043924,-0.2657041740279959,0.09978312797103356
469,-2.3332475684325056,10.222625530332357,0.3911655041940648,0.09977628399473726
470,-9.395586663619175,-3.8506745268356153,-0.11668877548645308,0.09974154424208799
471,-0.629995352753584,-9.704556708227171,0.6260796078578665,0.09975170087040355
472,-3.7035354461326846,9.166571893884269,-0.5475461559563236,0.09977387468444461
473,-0.04898144221331752,-9.822423278517526,-0.6826540483571126,0.0997903239590516
474,8.49014837207014,4.406247597976999,-0.8688787420220451,0.09972127592635
475,-4.951123118248649,8.984821892912555,-0.43791288821592805,0.09975586512268227
476,-6.152661737256333,8.207354731699322,-0.3657766328402818,0.09975640758329844
477,7.35189209226054,5.685116557530105,0.6297018511589094,0.09967842846885519
478,1.4863569434469641,-9.538349786280687,-0.6759428276170242,0.09973070898803829
479,3.634342038020523,-8.743232403858444,-0.6398661724330375,0.09971291227844982
480,4.700705621002464,-9.169065531964385,-0.7973756281205823,0.09975927644822663
481,-5.5682009727938375,-8.080184300397862,0.42579397810607766,0.09976036590800112
482,-9.99456481039025,-0.09968219833176332,-0.0006940053642788913,0.12704925285465932
483,-5.7662795058258745,-8.735540057523394,-0.07995829628020497,0.09977946283763556
484,-3.489769029106841,-9.73889502460747,0.46057052506287766,0.09976350002479949
485,9.06610370542828,-5.919786654003046,-0.48336568126647433,0.09978343974912314
486,7.431182991096695,6.235502907040112,-0.8907603322344232,0.09975650430246207
487,0.5085675037284555,-9.262126596579797,-0.05788203398035084,0.09964334134935247
488,3.2717279322019728,10.069343195054445,0.5561585249330957,0.0997845413927472
489,8.480826516092549,5.5376251205708185,0.9497905823930846,0.09974888392857144
490,-7.756568513709371,-6.377797540674766,-0.3347120390431853,0.09973997391708789
491,-8.63909518754076,5.51886382902686,0.12418661136692302,0.09974640619795713
492,3.1261973125819673,-9.621446002895048,-0.8005722735742866,0.09974888392857144
493,-3.538928274436354,8.75915484724064,-0.08334337756291467,0.0996831077204553
494,-4.969179638109436,8.22358927206808,0.2966721339805734,0.09972257266182935
495,-3.4566749087039494,-9.646539295088612,-0.5198520242626347,0.09975482517101586
496,4.347653074578378,-8.079293219257949,-0.23662055557271125,0.09963354778180458
497,-2.289131799502623,9.181206175795724,-0.29982025809990054,0.09969480768287399
498,-9.6459821589294,-2.252297587879468,-0.06446734761699076,0.12230764271950648
499,10.525683769810504,0.0,0.8506800656873396,0.0997774077393579
500,4.073609931575333,9.273659362716131,-0.8273253388945337,0.09974841483528617
501,-6.250185485825674,7.999872612237207,-0.41118135521160415,0.09974888392857144
502,-9.006141874148849,3.902638816773348,-0.08442602335588073,0.09974999123826384
503,-6.528788320728189,-7.107113792125346,-0.19934871594750306,0.09972594641301016
504,0.1486917479117414,9.93856971888138,-0.7098178896790626,0.09983080340233688
505,-3.4943646952200846,9.751720145545757,-0.4500355437989276,0.09976475444791723
506,4.550075051544326,-9.821527693380503,0.1752115394013245,0.09980658268453696
507,-3.7715326349231817,8.82393924962462,0.37470510810401214,0.09972223714805359
508,7.239108321001294,7.724290754780104,0.7058213806778485,0.09978336872172414
509,7.479483123080972,5.0994252486732865,0.12354609667994428,0.09961557226410024
510,-1.3545940877107243,9.301640258652363,-0.26010367471718315,0.09967456144639039
511,-1.1896138169259267,-9.492892890826854,-0.5004614532222137,0.09971740668680273
512,-9.568344805646602,2.640695376532419,-0.11202749341107726,0.11500322826614003
513,-6.052693951545126,-8.074002515355925,-0.43799660787676326,0.09974888392857144
514,1.4294173632050902,-9.172953280801,-0.25266542441331746,0.09966084594387997
515,9.515175444072982,-5.430505006834594,-0.14405950657139585,0.09978498815473089
516,7.853777098243993,-4.482311030969336,0.13452028586722561,0.0996146204906494
517,-7.7560159953181556,6.64100362853528,-0.27531993203842303,0.09975238791511798
518,-9.716524367452008,-2.2687689065571712,0.112284363020102,0.1222236754827565
519,-6.453801624920696,7.613909320644909,-0.41993395655178045,0.09980383369048151
520,1.16259562120158,10.092095419739135,-0.7293770791677988,0.09974888392857144
521,7.641159669164178,-7.527694787024016,-0.5733031309300618,0.09978854134394927
522,2.8649277267738693,8.81734089988886,0.3510193185290508,0.09966354189524246
523,-8.336920065862358,-5.094585801487059,-0.143523581602918,0.09974737180522128
524,1.6566171435234265,-10.630954998084832,-0.02272366041018052,0.09980456021889542
525,6.60442760887807,8.629311047152136,-0.2298962913701581,0.09980444105443044
526,-9.686486958808741,-2.058926362625897,0.038673274530578554,0.12239871560420791
527,6.2168604327440935,-6.633529356798092,0.1276991789064119,0.09962049868470534
528,-4.292079875758553,9.512226120303785,0.32326233657724185,0.09977265696496398
529,10.510020203409665,2.1246464209829603,-0.68403365088494,0.09978647594557605
530,10.812865124332133,0.8645557804906193,0.5294976446888597,0.09978131419469108
531,-1.7415642127559114,10.487477832895719,-0.14073664378168943,0.09979222966938277
532,-9.758507266697233,-2.2785717427167502,-0.11249935033338951,0.12206555350920491
533,-8.9541661194039,-4.7610145783507125,-0.1964255814521937,0.09973375319145349
534,7.162693782079319,-5.538812118840061,0.037742052730001634,0.09961414586859371
535,9.266262114952598,-4.3490893734951515,0.9470332948335765,0.09975327563440074
536,2.3014684164549855,-9.639228946934821,-0.779773847952139,0.09979361654308783
537,1.2503995145820832,9.230819898050054,0.3131477014069354,0.0996664702389436
538,9.064071129574854,-1.6448863962267402,0.6092616769308012,0.09966911155027183
539,-7.982865194752741,6.563868792836129,-0.04027525225774359,0.09976429164488157
540,-7.833697620747104,6.441216542042483,0.306079296990279,0.09974146601229877
541,10.818825861033442,-1.9633274306392892,-0.0297950352976055,0.09978736128475403
542,8.948868610962897,-4.644315869835935,0.968001329320814,0.09974888392857144
543,-0.6109629125612811,9.411377727882584,0.3795554088202802,0.09969606788362465
544,6.782416400595139,6.168433531116396,-0.4213563360366053,0.09963766234342275
545,0.1600394978106259,10.697054336262001,0.1411545761183491,0.09979862760707627
546,-0.2558278917220013,-10.258374636993814,0.6473939043934936,0.09975515493346455
547,9.21606522602403,2.2490690987175723,0.8497583029591975,0.09971424985372083
548,5.368085960617184,7.625882232454099,-0.5772818154248743,0.09966333337631994
549,7.7296046682736135,5.977196472867792,0.9182174161582737,0.09976786556751366
550,2.2902820370322234,10.516779338504735,0.1542989074728082,0.09979882268575602
551,-9.211514982532494,-3.7752348380914467,-0.18797233822046402,0.09979147845034361
552,9.287743679807733,5.80362637390141,-0.13378177105786782,0.09978577879220464
553,4.799161812057716,-7.766173353605875,0.06961225388337165,0.09962412387729765
554,-0.04877944399303397,-9.781915855063327,-0.6708196643121382,0.09976325438942985
555,-3.8937230235044997,8.629376647577393,-0.10219449536969809,0.09968609834720227
556,-4.556852394467794,-9.111169316235847,0.491236265578829,0.0997493367337862
557,7.625264883925822,7.817797924477037,0.03675092190424785,0.09979311095468502
558,-5.084252416262375,8.046933467463727,-0.03366638570854669,0.0996966955099786
559,-1.619785501052356,-9.75414194429894,0.6367763003719212,0.09978826523580264
560,-9.35954161446296,-3.196667760999018,-0.12174043318867359,0.10284917641624304
561,8.147426808723418,-6.836502830243708,-0.6920220937945133,0.0997872980702062
562,-3.970292120956655,-8.799071198908116,0.41734843200584,0.09972730069326673
563,-9.536761386578807,-2.8378545213875714,0.13517114390177937,0.11096501835762171
564,-0.4751040825757444,-10.579014356468898,0.36034439292244025,0.09978619906417552
565,9.18675168640289,0.5503910406482021,-0.6035341669643375,0.09966794007698504
566,-2.4784704756999383,9.158377153050365,-0.32719438292005354,0.09969874952580991
567,0.32928959368425026,9.429620208170528,-0.44569095758605914,0.09968568976343117
568,8.8007127560024,3.9183297701330124,-0.9069226627836249,0.09975078317573184
569,7.05573311873182,7.528625305841207,0.8606454019792716,0.09975937482551053
570,1.7834705891061413,9.054570257370958,-0.038501807431892826,0.09963670164632146
571,9.044720046191808,-1.271152504941253,0.4944677913631667,0.09963560553542525
572,-4.478993817199218,-8.955495482894998,0.5255203778329688,0.09984394540138686
573,-2.0687019105235342,-9.976855928595988,-0.6022758313395906,0.09974958520082855
574,-1.729109955966049,10.412479885043895,0.33164046823453075,0.0997830095979501
575,-0.052711882944868775,-10.570501861445743,0.41458935286669624,0.09978379403473954
576,3.693929752335883,9.411979510783755,0.8187611165718656,0.09974888392857144
577,9.304707469627736,3.0746642795612535,0.9667320594463151,0.09977680532748051
578,-6.426288249119963,8.22527387052181,-0.017483407138660947,0.09977933243933985
579,-3.0010284478447677,8.932107295830088,-0.08700247977587483,0.09968127664136524
580,10.847625918160025,-0.8673351220335754,-0.4690980372325761,0.09978038983404175
581,-9.761220963296783,-2.6939258137810405,0.04591048081402703,0.11473116049847139
582,8.95829264200357,-0.8964123820309982,0.05972981267024562,0.09960831948159116
583,5.9750255317998215,6.9081927621904455,0.2767169268984042,0.09962929243759745
584,9.3518638015026,3.2985538215248846,-0.9821218288082213,0.0998257744459573
585,-9.351167213093023,3.4035465212119,-0.16668058648152734,0.10273116552824091
586,-6.6267072134627,-7.213706421396784,-0.3462718905878062,0.09975823087084201
587,-0.7895377658060532,-9.291216191639624,-0.04045803757560748,0.09965921921105023
588,-0.8671106626801569,-10.204087730765103,0.6321779083121077,0.09975389428027681
589,-5.93822411630811,8.617136039319698,-1.1390753116609154e-16,0.0997813676894344
590,-3.154869582521308,-10.049636435083192,0.2567776971701337,0.0997826494656667
591,-9.100642165481396,-3.943588705227738,-0.18588794279711152,0.09976945842638782
592,-3.162330005999913,10.073401139661502,0.19685535151839517,0.09978574097093601
593,7.990794498257197,5.684761383019061,0.9327454007056988,0.09977392160723723
594,4.258969007851798,-8.30742639086397,-0.5353382797004682,0.09966323160044216
595,8.456295398658957,4.176738377579895,0.7906702315390535,0.09970370409478338
596,7.76455811509719,-4.851834397243092,0.4597272305787772,0.09963728509221824
597,4.201051692329793,-8.61343242345698,0.7386235225813166,0.09971824858535473
598,-9.95011968046116,0.6957801477110318,0.023737686218967345,0.12798599462219032
599,8.818528880870025,3.511866061885097,-0.8405601166778942,0.0997142218584248
600,-8.800415053534444,4.456431549585218,0.18855877000097254,0.09976787626765395
601,-6.202598076652121,7.317550500107924,0.10372625575797313,0.0997124537299762
602,-8.140927804091268,-5.9147302670936,0.3025808559890472,0.09974888392857142
603,-9.310856469282509,4.034681041249007,0.13957391220570095,0.09972466218074857
604,1.4422908394769063,-10.6474185446789,-0.11223947788579226,0.09980207963518907
605,-9.963634083450494,-0.4972643039935809,0.006871829949371139,0.1270648795162383
606,0.5852478491629668,10.658643404431208,0.26869014280499304,0.09979437825060923
607,-9.544641404642453,3.47396536803461,-0.07377905911226816,0.10262157984330925
608,-5.7303909636339405,-7.644065836592027,0.02675118438350637,0.09970736393402983
609,-6.387517891406818,7.23793766841181,-0.22141666536051663,0.09972790274355012
610,8.473879459645985,-4.836216116391704,0.935478236352408,0.09976801238812594
611,-5.563403109007679,-8.07322197561293,0.4219787650295291,0.09975908343568156
612,-5.769192155217931,8.739952532744576,0.03776821149164381,0.09978092967760036
613,8.999054810025688,-0.1795245364932487,0.03988067591504874,0.09960770963487706
614,6.697387494509765,-6.339733866398777,0.5079327644319144,0.09964734792305688
615,8.937448693156162,1.0747676482408774,0.009955294041714143,0.09960727478711554
616,10.97966617851522,0.6578070356366696,0.01993637049210228,0.09978748808919749
617,-10.010792764768135,-0.4996178959306457,-0.008992364761254399,0.11770229668470923
618,10.232907145485797,2.7145715955955247,0.799310320129624,0.09978206970230641
619,-7.533166034073699,6.194106030352551,0.22944266105040934,0.09973859670031819
620,-9.933466218956193,1.2951693671577313,0.06235987617326149,0.12901542778775626
621,-4.189222288503304,-8.81113928209528,-0.4753175351350325,0.09975140775845609
622,-8.173697934080797,-6.191335589185855,0.19230364405175498,0.09975624065684158
623,-6.881242445026135,7.797395599522828,0.09750810175971815,0.09977396443483698
624,-9.993921558150035,-1.1008170981869252,-0.007088420027510939,0.12899138626881818
625,-5.127153032530859,8.88048955052429,-0.43049788068331557,0.09975586512268227
626,-0.04650532595824024,-9.325878855871391,0.2079030675514824,0.09966456813935967
627,1.5379639162444887,-9.869525524466638,-0.7595107341819913,0.09981846952460299
628,-9.078509619860302,-3.720724100198145,-0.042063417933378616,0.09976030897176869
629,-9.258895900642864,-4.0121649255861245,0.18158673420473492,0.0997188551783762
630,-6.195543845214837,-7.309228230287449,0.041854064023769746,0.09970884287474664
631,6.255915585285951,-8.887129576457049,-0.18453946213775177,0.0998030306287474
632,-9.494212075307969,-3.6716729467407587,0.038143722431210905,0.09973120231584535
633,0.1575490193647267,-10.530590534366551,0.4740268057875644,0.09977980051740828
634,7.42328523684837,5.507276839480415,0.5733145438595,0.09965226457517903
635,5.449839051169538,8.819122271371462,-0.7924945247368266,0.09976417589881295
636,3.703088685699956,8.430159892071272,0.2706266779582143,0.09963862844060734
637,-8.787241425785387,-4.899528500736463,0.2441135616489052,0.09974888392857142
638,3.751514367024013,10.149437573647239,0.0,0.09980238291949277
639,-1.0498156310711029,-9.988328523750164,0.6677250956706083,0.09974888392857144
640,-5.3739601715765355,8.14120167066347,0.40557493785296717,0.09975427328209951
641,-9.958472239844296,1.5009981797847012,-0.023446994568801106,0.1268070585691491
642,-6.789772245058683,6.823715198047818,-0.08727629410383253,0.09972113001334001
643,-9.008688936461464,4.338355940532032,0.22251816727826193,0.09980189703480905
644,-5.220844415931227,8.640074067904536,-0.48207561865312337,0.09974888392857144
645,1.22409472420641,-10.625948123494952,-0.269248492365063,0.09979599095595106
646,2.337764167731993,-9.791246265034271,0.7821121192693766,0.09974888392857144
647,9.176951035022267,3.654603089341634,-0.9744780067654899,0.09982007995461509
648,-10.003704801834623,-0.09977335732239406,0.002684557668489301,0.12705113591207184
649,3.167424192343211,9.748329292025323,0.7694208842938134,0.09975435437725214
650,-9.415402793697604,-3.007425202530887,0.10130371440060534,0.1048576395486388
651,7.33246960082123,5.67009741330377,0.6010274448843413,0.09967424890754098
652,10.824044057435797,0.21593173210021854,-0.5632920424423561,0.09978193326520723
653,-8.06403782793256,5.858866429436984,0.3073241669467798,0.09980839543627368
654,-7.395308769920363,-6.8618437603085845,-0.35448883457600766,0.09974888392857142
655,-8.597077639865576,-4.793498309488044,0.1966984524677029,0.09977165506120102
656,7.928993575838961,4.954585077027713,-0.7079063055229177,0.09968915500555701
657,-7.451675000605274,-7.195998901595004,-0.10684171489299259,0.09976965240201613
658,-6.256858106314948,-8.346347674776425,0.11900177895838916,0.09977600999598533
659,10.421980461792138,1.464713833352282,-0.8486078518023555,0.09977663317338847
660,-2.739710372263483,-9.377757863959395,-0.5538765795284626,0.09976375229643211
661,7.497792888441873,-7.386456884061341,0.7619135399176263,0.09977793644649433
662,-8.15742939471468,-6.17901264948661,0.2166259368451775,0.09975394089207344
663,8.227617867069021,-6.628695650789624,-0.7545714660803494,0.09978111752651365
664,0.8812868886156361,9.273680258893544,0.2805505710392614,0.09966519798689605
665,10.77697816433429,-2.1786131370552497,0.009923585880281579,0.09978836069548033
666,-7.064952608812117,6.555318037947912,-0.04723497492206987,0.09971876372651445
667,-2.854942677603435,-9.09423835199808,0.3620259130919088,0.09970509629608734
668,-7.302890948165027,7.339399048170701,-0.14909483188885025,0.09976828655426706
669,10.668549805586512,2.3791181891844464,0.34926245875155093,0.09978023559960067
670,9.624418267794777,-0.9630683044048216,0.9435295480548384,0.09975903501890249
671,10.233125353192422,0.6130807389257299,-0.9674015768623564,0.0997541552210489
672,0.33093623123871635,9.47677373824538,-0.4996954135095477,0.09969395937714269
673,3.310906841964204,-10.189923480634146,-0.37981047266955065,0.09979388858653981
674,9.620675386314522,-3.61069986540885,0.9444496515173051,0.09975635582777534
675,6.357884113990935,-7.654224463789862,-0.9038896932117625,0.0998146738184231
676,3.7244315795552985,8.478747442365394,0.39309323376421146,0.09964888313533421
677,0.978596582691925,-10.297658943487173,0.6549274458881676,0.09976233893883252
678,6.296386822460352,6.71838579623888,0.46273504500515333,0.0996440422914884
679,-4.884846022589772,-9.298626647031183,0.11759483351771761,0.0997819809904279
680,8.528690976604649,3.5951447246401163,-0.6374997890055445,0.09967502368400177
681,1.7836486539026828,9.055474281368046,0.05388108333566805,0.09963715231231861
682,0.5795099608871366,-10.554143908851845,-0.44996122106797176,0.09978278037465824
683,-9.058447272205656,-4.587096173139993,0.1741239114392702,0.09973704078239237
684,4.483070414037184,8.744552355514564,0.835518725739177,0.09976584153296517
685,-8.423899368769806,5.6210775580309855,0.2606380655149082,0.09974888392857142
686,4.943668505811683,9.64298217177638,-0.16907629722262543,0.09980555348550327
687,-3.855183725581282,-9.019650705306336,-0.5167278208765117,0.09977734699220259
688,9.3720204436954,-4.629033828318454,-0.8620888755527699,0.09977102511403278
689,9.953025128667212,3.963664646864256,0.6751443109032693,0.09978631410626941
690,4.477196237770022,-9.66421571948194,0.535225370417699,0.09978937764634259
691,-7.462813830692295,7.206755544774533,0.007471639899932447,0.09977393293093033
692,9.194755670860513,-2.439172193951726,0.8636587012889969,0.0997171274083547
693,-6.508505366137871,-7.085034156635214,0.1337764061818648,0.09972144245500514
694,2.849179228575511,8.768872006248538,0.21522832919334367,0.09965317060493936
695,-1.272730687559765,-10.156149772279894,0.6183262609850989,0.09975377058129306
696,0.3738552478027311,10.705813567226151,0.10011275065712441,0.09979983065039895
697,1.437663679848661,10.613259480579966,0.2504952485426227,0.09979733576670329
698,7.95620933179927,-7.235968056833754,0.5482178984113998,0.09978712583173567
699,6.40936693554598,7.410368715365833,-0.8866419315344962,0.09976780111167476
700,8.079747386764206,7.059062707252904,-0.5873757423555012,0.09978788131215248
701,-6.5805859413886205,-8.08504534662689,0.0639965942726851,0.09977614128471832
702,-10.004391605591913,0.9004115416746474,-0.0017893287479579852,0.11865724397458738
703,-3.5753756571471045,-8.84936528502944,-0.32415717895973667,0.09970378071296707
704,-9.927756324992304,1.0935290862146794,-0.05345110666742732,0.12944576269354605
705,6.68216165892793,-7.4212923645171545,-0.9134432335596578,0.09981914728085264
706,-5.411374205740635,8.955385416979079,-0.16343451353624786,0.09977804373393048
707,-6.43138260781839,7.90173101435809,-0.3859291688957687,0.09975009981862114
708,-8.332191676202095,-5.091696342713703,0.1342489116960026,0.09974648469706618
709,-0.6912314700244458,10.647848384982119,-0.13549624463767873,0.09979620042844906
710,0.7779341018729441,10.380809164212753,0.6077275443787288,0.09976799904396252
711,-4.5909994935407665,8.33130418588875,0.1450614942525385,0.09969189460436524
712,9.494012832700152,-1.1416969422586434,-0.8971853215907593,0.09972127731890723
713,6.230531400200488,-8.14078018950559,-0.860621141645285,0.09975429126540937
714,-4.079941854705301,8.581291101051157,-0.19266195996045238,0.09970307439235632
715,-4.856095733578578,-8.411004536976563,-0.4088596928322158,0.0997397469058522
716,-6.985202023829838,-7.603956998686366,0.23639316208465758,0.09976397105654712
717,-4.113866555571371,9.624869272320012,-0.2919309230793918,0.09977637284934762
718,1.958480361793773,9.943084086646321,0.7606822100025001,0.09974888392857144
719,-6.923910636595091,-7.537236369657612,0.32654203527443615,0.09975402580127589
720,-9.593558611154819,2.6476539447051555,0.12543710116917842,0.11495102701884502
721,-9.663367727266573,-2.6669200365842136,-0.13195491884183655,0.11476263736551662
722,8.558438553905503,-4.016874734035305,0.809161745863761,0.09970758025565418
723,6.5566338104640165,6.722184602800507,-0.6909055426423449,0.09969249033774416
724,7.688034647989234,6.9920700691393955,-0.8462789338474117,0.09976662577408647
725,4.070421678987712,8.345601205276154,0.4565472150403421,0.099654028625535
726,5.106638075286901,-7.906622253417903,0.6526458178727009,0.09969259651821101
727,-5.870550704831653,-8.165438802080352,0.4526701006946454,0.09974888392857144
728,-9.749362539117735,2.690653096656124,0.07113279345771223,0.11472896262729021
729,-2.344310124310631,10.271093754485022,0.31978746884329606,0.099782173257058
730,1.9938137891637095,9.155422486688138,-0.457715809114135,0.09967900656845352
731,-0.6467067979531242,9.961982682730868,0.6836071991051262,0.09982545131242898
732,8.482439482310701,6.293055030586074,0.7653720463535679,0.09978068057609284
733,-4.0695146556580575,8.559359702619632,-0.11105427930933777,0.09968731249743668
734,-8.539195194765632,5.455045287307141,0.246943106033116,0.09973391558453926
735,10.242612046396902,3.8441165980892467,-0.2900183374954388,0.09978129489858487
736,5.7009721098086645,7.764990148124265,-0.8131869120290036,0.09972611434079579
737,-8.8827366622931,-4.952774065559702,-0.18527718018244016,0.09974898794458154
738,9.655735166118948,-3.6238580208540676,0.9326937637356169,0.09975938459363483
739,2.9849493051204616,9.85111071894534,-0.7475983840610864,0.09975802813264945
740,-2.4318301178743558,-9.753537870368687,-0.6134505790446314,0.09974888392857144
741,7.056001005487261,7.234160498750591,0.9154220737930064,0.09974888392857144
742,-8.55017936704867,5.224905847652272,0.27008314326253313,0.09974888392857142
743,4.063632938934362,-9.250946527473992,0.8308118090807165,0.09974841483528618
744,0.5084408383964971,-9.259819743838726,1.7787552753438727e-16,0.09964273065841346
745,-0.8252584671150097,9.711574498426442,0.6272480547427671,0.0997540282952546
746,1.8041384921304269,10.231777830491794,-0.6595610185439016,0.09976682769758274
747,9.130589699012038,-3.426767630495376,-0.9522812458745226,0.09976934623101544
748,-3.6631452661409165,9.614402056679264,0.48855758415599515,0.0997586353936595
749,0.5089466938153854,-9.269032477438413,-0.11539579316736952,0.09964556398955515
750,2.2298826538002428,-10.23943053370182,-0.6136339390466173,0.09977440002624904
751,-9.360931757655157,4.056380206873431,-0.020215403408174664,0.09973369219574957
752,-7.288864500967849,6.49740211559961,-0.2669514369037562,0.09975339472727979
753,-9.255406765814863,-4.23187454237227,-0.11810768909260354,0.0997345693138549
754,2.613762217673257,-9.289863157250279,-0.7164579516034904,0.09973392189421369
755,9.087426944698432,5.4294848430720135,0.7654941324461322,0.09978248852416918
756,-4.51233348575315,-9.490735055846903,0.16252356938206342,0.09978186731989294
757,2.877867915165139,-10.228550606383967,-0.4938900229069823,0.09978836924990489
758,6.952890227627914,-8.038778360221574,-0.6573411491860248,0.09978724117984725
759,-5.017424732696722,9.105139684007844,-0.3190934634790172,0.09976881076391697
760,3.016334662126091,-8.689628189095664,-0.14549509068494001,0.0996488351801307
761,8.476844822280299,-3.1814130744332503,0.27120775011143466,0.09961921573824238
762,4.008889698840271,-9.644291580625481,-0.7032129125383082,0.09977143126789076
763,6.341845262720509,-6.766890970392658,-0.5612915870610752,0.0996559286539556
764,-4.699460651841224,-8.945733364327813,0.5064020904676007,0.09974888392857144
765,7.157821233910003,-6.00612515740679,-0.6726947957146155,0.09968631116106948
766,-3.162909723456522,-10.075247792754961,0.19127942363799316,0.0997859996823646
767,10.213735539833317,-2.492538455592386,-0.8497583029591974,0.09977579357543201
768,9.57560962658864,1.1515093168279806,-0.9327984704317986,0.09975478119467109
769,-9.954599130199883,-1.2979247698216465,-0.051833546821766274,0.12901543557940665
770,-9.461058425510469,-3.443543651539268,0.15967432201769077,0.10261333104035789
771,-0.6048824177693339,9.317712740887654,-0.1687375801705871,0.09966436706920044
772,-2.1273505841959155,9.320531900769751,-0.4419717383080291,0.09971966078947447
773,4.3163709454060495,8.419393012373959,-0.661790602466108,0.09969874080781735
774,8.705036603074984,2.8765079593435843,-0.5315109945665244,0.09964116069244411
775,9.382179498437843,-5.605591295726201,-0.2564496387029532,0.09978319928419495
776,6.412433053643474,-7.121728399880815,0.8129383488239222,0.09972221644894977
777,-9.744673497200328,-2.4812987650009934,-0.11121020022224641,0.12092370497217345
778,8.92341778812569,2.177652035876321,0.567444029056076,0.09966416752256982
779,-8.295314846376572,-6.0268990190868355,0.17661317538746743,0.09975770660253373
780,4.805326437540329,-8.929792841602367,0.8468516602532353,0.09974888392857144
781,9.730757797440196,-3.8751495319571427,-0.860148390845701,0.09977265429002108
782,8.855518768261232,-5.054025466142681,-0.9464366738987442,0.09975023040673181
783,10.211202632628394,3.832328447932154,0.3821924892959529,0.09978117606303405
784,-3.4392100950175593,9.026655021443778,0.45402234338301345,0.09972753949640047
785,7.300642649337715,8.10818509265022,0.07281126772851809,0.0997919770919459
786,7.949748957655101,4.3292025421885585,0.20148249711297328,0.09961725016217185
787,7.7569087493929025,-7.342674608181799,0.6319079201809975,0.09979022263557215
788,-8.842047637490197,4.930086964223897,0.21912424839348438,0.09974888392857142
789,2.70149320595497,-10.39243463571796,0.28533501478537765,0.0997954577583495
790,1.0087990020321338,10.615475517890193,-0.3276181964136029,0.0997925975802963
791,1.903711065408013,-9.66502374458027,-0.7578556508494582,0.09978286880293205
792,-9.083820238685341,3.7229005970326083,0.06246217899174809,0.09976138757031475
793,2.3413838059433805,-9.806406378106072,-0.780630943873734,0.09974888392857144
794,10.145861944182464,0.40496615938425723,-0.9878787573900715,0.09974888392857144
795,9.895822307411251,-0.9902263747389725,0.9972547310149826,0.09982986203395629
796,-2.566268673201834,10.292741464808252,0.09782651933046858,0.09979183694903047
797,10.979070810577781,0.6577713663174325,0.03986480921030894,0.09978658010315483
798,-5.433254646900486,-7.884359618564812,0.1891580775771641,0.09970823670105362
799,7.916280000077432,-5.397228316939301,0.8588631486459736,0.09972241827797769
800,4.351829895838673,9.90703300914366,-0.16590974696305638,0.09980632141603862
801,-9.994205588241028,1.1008483837217193,0.004369710116440782,0.12899137967140478
802,-4.881156174271683,-9.291602777346158,0.14750333505680668,0.09978071504213862
803,-1.182569007657277,-9.43667664747789,-0.44520081057313826,0.09970765035548973
804,4.029518771612159,-8.697885146521493,-0.7339837514585212,0.09971827310491502
805,10.482668495517363,1.2605871488630962,0.8275537028824963,0.09977949121262225
806,-7.51751625887271,6.975235739145424,-0.26153552801848934,0.09975630769253445
807,10.355484781104805,3.652547195241201,0.09814018591127491,0.09978526221593233
808,-0.8905962219522833,10.480463881507047,0.43485148690064057,0.0997794972321631
809,-8.252378808184673,-5.271820013466344,0.1886794214598344,0.09975305982841146
810,-8.66549282495026,5.060807217135559,-0.25886244450736406,0.09974888392857142
811,-0.2351225886059706,-9.428118190337214,0.40475920883792954,0.09969779957372124
812,6.903783102252288,-7.366491234152223,0.9125299972975244,0.09974888392857144
813,-9.347551690080715,3.1925727095201886,-0.10900714048552888,0.10287099521219037
814,8.217298413457833,-7.179237420198505,-0.21288087543437106,0.09978535192538972
815,-5.897936355857512,7.549014285887165,-0.12502803182257965,0.09971334669297802
816,2.7715644806079642,9.146885180371077,0.6702580417284103,0.09972028808452127
817,-5.0873208093508495,8.051789865811694,-0.08143620347307053,0.09969897940117561
818,-1.3227485062826903,-10.555282489985279,-0.17603281299041185,0.09979208132407502
819,-9.759147803023968,-2.4849843761376587,-0.10238702243781439,0.12091442708645497
820,1.3811334698900162,10.195936712263302,-0.6953874998970918,0.09975743021416511
821,4.951077244482645,9.657433451192759,-0.034031509602204586,0.099800685872195
822,5.022723763603227,9.333784768330581,-0.6145350331265742,0.09978432434351764
823,-8.347304431734411,-5.100931555375937,-0.16137337661815454,0.09974929539393447
824,-9.8336405134534,-1.4821828244189958,0.05028050526170182,0.1272468448764177
825,-9.728991699307173,-1.8659624536501258,-0.013166436980097278,0.12723897631396885
826,-4.554656767459992,9.106779283886393,0.49307844840305975,0.09974892565051556
827,-7.982715178682351,-6.046671773620942,0.3181659553874015,0.09983637835236672
828,-9.85487650719019,1.284922492098264,-0.01971098881589614,0.1294609912752525
829,6.930944607120147,8.01340531772215,0.6878512886924608,0.09978427673480333
830,9.785428391185281,3.896921394968551,0.8249893591970894,0.09977762077228874
831,7.129997923155174,-7.607867515900236,-0.8122922773489364,0.09976839091141182
832,10.622945559440694,-2.8180404519683933,-0.049427519829492395,0.09978684251892742
833,-0.2645107941030919,-10.606548031857518,-0.3400335271955825,0.0997880724931992
834,5.672474525154153,8.05829545442825,0.87559503215318,0.09977406978546272
835,-0.05258315036132301,-10.544686657397303,-0.44797353282909924,0.09978125351739912
836,-7.104826313405023,6.592315429074309,0.19668156555084984,0.09972857293078043
837,-9.02192680283465,-4.79704357282667,0.10496597663719126,0.09974244426138221
838,3.4712738414338284,9.391268087456528,-0.8204877891354492,0.09986245321564768
839,6.702885140625041,7.749727991590969,-0.8754524421683816,0.09975366794436787
840,1.2098591045912115,10.502373572812202,0.47982314243498925,0.09978330352943926
841,-8.714266414810766,4.412806844474539,-0.006947357390831973,0.09974723697168542
842,7.853777098243993,-4.482311030969336,0.13452028586722561,0.0996146204906494
843,0.14149926810321664,9.457823725693517,0.4633262177108254,0.09970446197058924
844,5.2043788111594225,7.7158088907796945,-0.547059620466348,0.09965979851499096
845,-6.583276431751013,-8.088350939286626,0.02140310264082822,0.09977766004201238
846,4.190133710219015,-9.53892821490106,-0.7251317299719798,0.09976877367273629
847,-7.4978716783208235,-6.165085432529873,-0.1672061195251659,0.09973141932544308
848,-0.47930641838710714,-10.672586633596241,0.10299754327471218,0.09979773936486838
849,1.9022518324519357,9.657615308801502,-0.7563292277027738,0.09978173143741867
850,2.41124447573692,-9.275870303724782,-0.6729483597248078,0.09972315263230563
851,-6.663387902413,7.861169928333254,-0.28897446860462656,0.099757939443646
852,9.550627640290749,-0.9556844384366238,0.9144242300088264,0.09974788157833137
853,5.966970333337778,-8.84639731648004,-0.5742651534588834,0.09979121864075165
854,7.528380583559262,6.317061371026771,-0.9237431776450764,0.09977564574622298
855,-3.2405510017801227,-9.645009951937315,-0.5569446356777884,0.09974888392857144
856,-7.143785405343663,7.471813744871668,-0.20158225473773092,0.09976501516164915
857,-9.091931272620938,3.7262248122072754,0.08385060021973009,0.09976288857838378
858,-4.936610269307543,8.16968960826378,0.18632793225933694,0.09970607758438817
859,9.834233549676068,0.1961857391739677,0.9864415327433521,0.09978371776967415
860,-8.953645118742887,4.992310705841318,0.010033949208248476,0.09976298172291578
861,-5.285402174137719,-8.746911921731392,-0.4394417291078696,0.09975231785502293
862,10.622421484135883,2.817901425989144,-0.059302206507586636,0.09978641098064181
863,2.512059685253218,8.928390869320008,0.3314694867915877,0.09966310052738725
864,-0.6130398474094335,9.443371189302724,-0.42368332149480087,0.09970185477090972
865,4.524251966198861,9.765787481411268,-0.358052472873859,0.09980038529689872
866,2.062204963051999,10.469687494208596,-0.3828679549345855,0.09979265926101198
867,1.4894943011019763,9.558483048919976,0.6860070734823839,0.09973383183066753
868,-3.388002156885668,8.892253115452148,0.29587964852767584,0.09969932862908037
869,3.7495482800006137,-9.553693208092007,0.7832143286377445,0.09975511908095129
870,8.981106200571247,-2.0028132698586294,-0.5922425365592567,0.09966712658395624
871,0.33454433257045857,-9.580096241851763,0.5882180996168964,0.09972157472734892
872,-0.8334137862862572,-9.807545630921346,-0.6580131984797044,0.09978803310761925
873,3.1827478740851145,-8.610682967025568,-0.0327268971173975,0.09964424074743036
874,-4.92274575140626,-8.52644575417948,0.47552825814757693,0.099787397433725
875,5.317580989410973,-7.554135064953867,0.45524210981618707,0.09964776554303181
876,-9.148235983031148,-4.405558256289541,0.16083698815769826,0.09973641335669187
877,-9.848835736160124,-2.2996630728204224,-0.012529827239934158,0.1220585538174835
878,0.1601154028925405,10.702127838720749,0.11319414452903989,0.0997994503472378
879,-9.989677510571823,-0.49856407740483116,-0.02484116335948145,0.1270698797380139
880,-8.85675012022435,-5.172504995877696,0.049204875441006594,0.09976089920638441
881,-7.199425317069696,-6.417674698167137,0.02129261812012584,0.09972501443827081
882,-7.025076292577547,7.647363363151883,0.118543477312591,0.09977185008512948
883,0.33219671281876,-9.512869208030146,0.5345736503816102,0.09970014099790907
884,1.0600754784345372,-9.202153083485612,-0.11861191475976494,0.09964300962092729
885,7.528881302206035,-5.133104356938333,-0.35354130632817243,0.09962863513286646
886,0.5155846722557972,9.389924583618305,-0.41506497624722855,0.09968065199726382
887,-5.537854017768705,8.036146919068234,0.3980381625617622,0.09974215690473812
888,2.288843357321353,10.510173044252165,-0.18461748825426197,0.09979761538281837
889,10.438912042950438,-0.416663083081646,0.8941994916465233,0.09977012006033176
890,-2.870383253321154,-9.825038222624606,0.551552890749968,0.09975324962368129
891,8.273781721368687,-4.293956858975096,-0.6954575127999182,0.09968538679131564
892,9.610701406987962,4.051250368691344,0.8809731964245139,0.09976898935651718
893,-9.990710494168,-1.1004634037823586,-0.01977533199174017,0.12899138626881818
894,-9.877026444746077,-1.287810499161904,0.05144344116546876,0.12946001244377447
895,10.623708021441054,-2.8182427168438062,-0.029664380072643718,0.09978772814855043
896,-2.029675302487814,9.78863990589429,-0.6312482636794358,0.09981479278595624
897,4.908079560735944,7.942427906097604,0.5680607755388957,0.09966446288937675
898,-4.260265941825279,-8.518161434258287,-0.22335076848085603,0.09970639127243658
899,-9.995382723823047,-0.09969035590646248,0.002809071145251187,0.12704925285465932
900,-3.3723316045899447,9.411162518590281,0.57560990884396,0.09982055677866188
901,-6.041994023305833,-7.423320065654843,-0.025679039067465412,0.09970783602423391
902,-8.718281616009067,-4.414840097359679,0.04601606622561546,0.09974809364659684
903,2.7956883631753677,9.226500280612365,0.7182876364125081,0.09973302062490987
904,2.9607018536689425,-9.771087809178871,-0.7752285453628512,0.0997511936972892
905,-3.7137447809808384,8.688737844277691,-0.00549417529786478,0.09968170225070122
906,10.03206427278968,-1.2064000024664698,-0.992741830232418,0.09974888392857144
907,7.785444431189782,6.532763550762553,0.9254165783983234,0.09974888392857144
908,10.027437477625913,4.464502805176929,-0.05849728969525115,0.09978751120200835
909,-0.23831830964282624,9.556262558845066,0.5415346330917447,0.09971995789108624
910,8.940119379766042,1.6223924700279728,0.3960048509828442,0.09962661664181713
911,-6.532928515525415,7.111620728803323,-0.20970876024599855,0.09972692737924696
912,4.12582093864372,9.392518827090361,0.79632913070283,0.09975428563549012
913,-5.472531627915247,8.661469632697404,-0.4155401475986164,0.0997548543412074
914,10.990254464930338,0.4386695941462618,-0.039874725654167026,0.0997865504878089
915,-5.4688359564864895,-7.9359927296017805,-0.2917714447936922,0.09972476128700182
916,-4.128916251230819,-9.660079785678597,0.2190396663469323,0.09978083603872974
917,9.834409141027601,1.7846821345236876,0.9959619107098956,0.09987095910817809
918,9.500269841357442,2.3184257929664747,0.9679541810145883,0.09977436714037037
919,8.981323367756636,1.262242682836611,0.3598159211503713,0.09962352821558725
920,-8.50692809675488,-5.434432281406239,0.2639905491737194,0.09973065144206897
921,-9.990622533827258,-0.899172302785984,0.03242806894383942,0.11865725092068254
922,-6.242230135378654,-8.3268346653496,0.18600503475120161,0.09977236411282481
923,-7.237940989150207,6.452008140533429,0.185651329005576,0.09973408792018153
924,0.3569904460262344,-10.222868831988432,0.6818818679274119,0.09975308723056389
925,7.734088183093942,-5.273012039378591,0.7101289859868853,0.09969047045697879
926,8.80343336237126,-4.794094290948143,0.9687760795659177,0.0998668396183185
927,1.4649833576091549,-9.401189773131131,0.5843116221462092,0.09970248335101507
928,7.733375437620962,5.049570818235076,-0.5787253447757025,0.09965151893609081
929,9.22180529430907,0.9227807999637698,-0.6793272294731287,0.09967885922053378
930,-5.3073281923738005,8.040258536906345,-0.30096146037062216,0.09972461815016684
931,0.5639057686430979,-10.269957438143278,-0.6677904508425907,0.09975757656762896
932,-5.58284019384401,-8.101427715403466,-0.43621745910871373,0.09976427177601878
933,-9.916130007522296,-0.8924678540700822,0.009765124561620365,0.1280136240429
934,8.341654706841425,-6.999479387918865,0.30371773007669683,0.09978426969125591
935,-2.52746244915817,9.339410969995878,0.5138073583909137,0.09973463436513616
936,10.34662518684195,0.6198806714468429,0.9304571196061767,0.09976336041216567
937,3.645884691976561,9.289562693460589,-0.825981964433314,0.09983200048305485
938,-2.5072127329518925,9.26458476565832,-0.4556959548250238,0.09972276544607431
939,3.46276204585031,-9.368240070111348,-0.8204877891354491,0.09983144544062447
940,-9.447684605414038,2.811347939547868,-0.01863192743013062,0.11138377693015711
941,-1.3469390893219475,9.24907540410372,-0.032607944889665265,0.0996613405825933
942,-0.4199597909786984,9.351131301202946,0.262068552784202,0.0996703559239284
943,1.9957830457001373,9.164465144369442,-0.47019013005329907,0.09968065990070239
944,10.105626918352725,3.5644182804588356,-0.6775926958099906,0.09978723495698386
945,0.15648470362981445,-10.45945157552798,-0.5434215530423069,0.09977318469751226
946,4.0989269263286205,-8.40404562340439,-0.5451148086276094,0.09966554838784702
947,-5.355549405601957,8.476319863811005,-0.4819015016753816,0.09974888392857144
948,-3.5399873634417234,9.879039281238457,0.29523357705269,0.0997778675631118
949,-9.82689732001518,-2.2945405419105542,0.06910044876962002,0.12205388487842225
950,0.5273262970382963,-9.603765252532122,-0.6177910461713297,0.09972439112070934
951,-10.004131358849195,0.2994122604815903,0.012232597114425722,0.1270424567394819
952,-9.916229173466741,0.8924767791666262,0.01020135508807313,0.12801361779141435
953,-5.938210992152233,-8.617116994461437,-0.004638138477365339,0.09978124705285221
954,4.36076045865368,-8.103650820351053,-0.31760751882862887,0.09963918000479444
955,-7.1541466118323465,7.482650717241764,-0.17405021308463797,0.09976693025362962
956,-9.651311550092018,-2.871941218776177,0.12621479312206726,0.11063335865045544
957,8.717048381575024,-2.6888533249390916,0.455497454873467,0.09963292825047794
958,-3.315999768667021,-9.869571795613215,0.4137969935912089,0.09976950829154498
959,10.310753980107826,-2.2993286609052848,-0.8184692672558058,0.09978006803209852
960,-8.970943875737229,-4.320178877301888,0.2183260546225993,0.09978616465160103
961,9.925269906413577,-2.4309900043125875e-15,0.9972037971811802,0.09981211680914602
962,-8.627340745223256,-5.0385257007427136,-0.2610674753469326,0.09981297902941785
963,9.624418267794777,-0.9630683044048216,0.9435295480548384,0.09975903501890249
964,-5.3491636721599045,8.852432029534473,0.35173268393543033,0.09976443452132236
965,6.506375208337407,-6.670657003251697,-0.6199950688660735,0.09968043126920818
966,9.518408407670677,-3.1452800020709795,0.9869883594470464,0.09987098322115426
967,-5.76845325513212,-8.738833146961833,-0.051882212151124305,0.09978047005814923
968,-9.311322229979798,-3.1801988613261587,0.03245988733389008,0.10296801856290658
969,-8.32273121928004,5.085915177831482,0.11262287030611473,0.09974467972995885
970,8.707225881564957,-2.3098409590238087,2.428736219515422e-16,0.09960803276984526
971,6.913383088078908,6.54419487162891,-0.7951475021244997,0.09971425242387749
972,9.699533863600502,-4.318510710196477,0.7586262831640802,0.09978496985105396
973,-5.737675208825031,7.980620241524326,0.42299115577915347,0.09977481542954153
974,3.0223916526775145,-8.707077511446267,0.22460001965187437,0.09965316426699113
975,9.99532568887011,-1.608661005610892,-0.9890826426059731,0.09974888392857144
976,-0.053004234734473764,-10.629128208363547,-0.3186503964753915,0.09978990636247911
977,8.856582066019909,1.7903966904465534,0.2455312047509218,0.09961632461621955
978,10.43019431814902,-3.4465721790368784,0.06887023368976394,0.09978634624473462
979,5.1061255798796585,-7.570142485054061,-0.1576563804508209,0.09962616477618724
980,-7.59201770793844,-6.500581893688456,0.34666299906104275,0.09981623598862861
981,-9.629536643560614,2.2484576269520846,0.026021745309576294,0.12235831693741549
982,7.597924348790191,-7.485101475290461,-0.6427703775459691,0.09979024693730706
983,-2.046250904478018,-9.868580081008323,-0.6263570640302981,0.09974888392857144
984,4.896447245457708,8.288870977322734,0.7843680192285588,0.09972541487136274
985,-0.4723990583551786,10.518782312347552,0.4442065082859147,0.09978016416270043
986,-7.346738967962985,6.290564662785013,-0.1120573681953019,0.0997283177208162
987,-0.9768698652699076,9.294295922525206,-0.13912007574598287,0.09966424919774082
988,-7.52501374596136,6.982192390530488,-0.25115359333847465,0.09975736563225368
989,4.368317914262007,-9.42919729507598,0.7460420702399368,0.09976666881348795
990,-9.976067917832184,0.8978623636369351,0.04176349281067015,0.12686036897458736
991,-3.9528824330241434,-9.248228194271965,-0.5478791101464054,0.09974888392857144
992,-9.934082057838545,-1.2952496629616208,0.06218179252605307,0.12901543557940665
993,-9.95198922946983,1.2975844793930777,-0.05370598188370622,0.12901542778775626
994,3.7466897799031935,9.546409868626347,0.7857997703289477,0.09975447972259194
995,-6.95450487061916,-6.989271343391183,0.3573018339111475,0.0997852507115471
996,2.5276330183918216,-8.983741785628212,-0.4358149964583888,0.09967387546485482
997,-9.891765644461852,1.089564760872242,0.02573910774965326,0.12944495891473318
998,10.381458571295887,-2.533469230055714,0.7176246589266927,0.09978832593332962
999,-3.1251050215088876,-9.954823318724316,-0.4025345352603796,0.09977219099502711


==> Data/Pinched_torus_density_50000_samples.csv <==
,x,y,z,euclidicity
0,3.820103790308118,-8.656563448357966,0.6421936022935913,0.09976422698631983
1,0.4576030217962521,9.273072883927592,-0.1117970450112888,0.10004710423686285
2,-8.976485209358733,4.823465835857218,-0.15273653923613095,0.09991321644674706
3,0.8308701940828543,10.70175843415229,0.0,0.0999583367361358
4,-7.263642993432652,6.351210945888915,-0.014853897528464966,0.09983966640753472
5,2.742849711923463,-8.77699238738039,0.0453778726124781,0.10003267454055403
6,-9.023791833786792,4.848885794941043,0.0,0.09991900746198264
7,-3.1489885405368137,-9.59947469162353,-0.5775723164702692,0.09989045535394295
8,-8.028336099093748,6.258269235545894,-0.27106168427164373,0.09989496136803724
9,9.398625952502826,1.6041896906482216,0.8810369166535915,0.09977017018077694
10,-2.3969242327979066,-10.125189357856572,0.46985903677168983,0.09991898067162527
11,-9.236887760752174,-4.311632952982859,0.09712262980866483,0.09991350464293251
12,7.217569912906801,5.464557183144152,-0.040052380204813776,0.10002057593433061
13,-4.238931318253878,9.250593861659585,-0.5107727366331577,0.09990777968309371
14,-5.601890869005519,7.733228134839149,0.05748703580156878,0.09981452681710873
15,-2.9980557762595,-10.090807737724958,-0.2830532519188932,0.09991185280740297
16,0.5030428079639628,-10.193885092092733,0.6943258658569921,0.099913321610026
17,6.803630004945603,7.249222111979338,-0.9158551815690384,0.09985602914872034
18,4.044461739891114,9.16497079337201,0.8375872276407981,0.09987142159114304
19,-9.910465938014342,1.2633322562071823,0.06266106001111209,0.1243833801526179
20,0.7808441254939191,-10.05741361920791,0.7287078226270199,0.09988605928884019
21,6.758582072039858,6.806357510092319,0.8281164891205877,0.09978077397769813
22,10.419716292739444,-2.3892661163124425,0.7148841667074793,0.10013938538021053
23,4.0341018490597795,8.485855035564528,-0.5914268295262236,0.09976837855539986
24,7.984895251187882,4.43672624862508,0.4339952243506634,0.1000296013322194
25,8.610266472795514,-5.786152414173142,0.8804852882338849,0.09995453951342345
26,-1.6682524812489417,-9.375290740866369,0.42948339672492186,0.0997828863046909
27,-3.832204455526269,-9.026143735686015,-0.5166730611272076,0.0998303244638143
28,9.233768295582175,-4.795319735370007,-0.8831519119038983,0.09996425228252734
29,5.194288344776978,8.899989261579845,-0.8118387335340166,0.09991773099625711
30,1.9997548697851597,-9.011966175205176,-0.13122603738192665,0.10003080381246815
31,6.219381724620607,-6.626709490108497,0.10320846310756411,0.10001914010267932
32,-4.895087240887793,-9.265718322414429,-0.19163942744737528,0.09991159600098659
33,9.217687162192203,-2.951996850815794,-0.9343642399848783,0.09979846353821331
34,-10.006033384170973,-0.14097291811707707,-0.0004957551537460385,0.11556225063641648
35,1.5039449465643608,-9.201655074806883,-0.3511932298221305,0.10005940595766605
36,-0.07477717353550165,10.615656288732898,0.34222952247710325,0.09994005483414296
37,-9.582690355135801,-3.2184204034726616,-0.11915901441403402,0.10782163339960127
38,8.224691938653539,6.989556089028197,-0.5013722606537631,0.10015876828555526
39,1.4304420007503589,-10.624237236000416,0.219479470526073,0.09999009616010042
40,-9.953412388136071,-0.7022732458527069,0.027618283809087853,0.1156126626060395
41,2.0041020345157414,10.410225816104136,0.48256056527892993,0.10001131993338622
42,-9.31362205238118,-4.0319220518764,0.13777766431373084,0.0998784243668388
43,1.2560084600479815,-9.328677319998608,-0.4711418672860989,0.09976080415142807
44,-9.87420855273846,-1.258710362077152,0.04367935118043325,0.12438462832889884
45,-9.55670494299234,3.209693002551237,-0.13931186600217552,0.10781693249942742
46,3.095288398944695,9.005394551186892,0.6591779268215864,0.09977239921510926
47,6.235481386927104,-6.643863572253295,0.23022535487164644,0.10002067717804841
48,9.514958154424658,1.3493927970567179,0.9181916576515681,0.09978455801622292
49,-4.320013268901731,-8.766605708012621,-0.47703199985704564,0.09982504284339952
50,-6.052886496588692,-7.435344259511207,-0.11937683322899352,0.09981963674318767
51,8.258594786788567,4.288888490569829,-0.6796285133170431,0.1000661062705493
52,0.7177002499071636,9.244109076647513,-0.09281067339419599,0.10004832574456068
53,-0.6768669499950761,10.662607762002954,0.019279267858363643,0.09990806191685406
54,-7.557474974720062,6.241334533120673,0.274002899660064,0.09984365186398929
55,0.7917655493790611,-10.19808353492776,0.6973992390695725,0.09991982269206963
56,-3.7380243806368787,-9.543150547873825,-0.5055480759326327,0.09991807678854427
57,-1.391769236899848,9.340046569680018,0.3409551282736124,0.09977315005236723
58,-9.998894302130987,0.9892499957013375,0.012364885856693635,0.11538060320121184
59,8.993996170066625,6.044021148116554,-0.464598592349835,0.1001755443244714
60,-9.62247947923306,2.932831021892417,-0.1348380020134569,0.1146894349857063
61,8.126982848274336,4.220539220156628,-0.4837524028369759,0.10003141252959359
62,8.453391885397032,-3.518962671227218,-0.5002424753443784,0.10003244877685978
63,-9.701521526991677,-2.9569222106760042,-0.038980691796111404,0.11470401048728356
64,10.712827002776958,-1.5192722194936554,0.5679897593432008,0.1001985127766891
65,-6.825478355015643,7.070204180371247,0.35055142698420005,0.0998409986119988
66,2.141404400835358,9.650314805752659,0.7714282382872337,0.09984249892107477
67,-8.181041895892042,-5.666622022787573,-0.2943729524817965,0.09984714173462722
68,8.708476470701655,-2.5207362287112964,0.3284172139486296,0.10002744370665778
69,-6.472452978310072,7.0940364724013625,0.07352761295056921,0.09982553555337315
70,-2.9343900437934374,-8.945285953928945,0.03304079243851056,0.09978601780191965
71,6.067361121994889,7.242303251599519,0.71856712381482,0.09976847929992586
72,-9.808383383110701,1.5322555742937003,-0.02670190012363779,0.1296766186447083
73,-8.19812251084337,5.343100313904139,-0.1874693679115793,0.09985178618525722
74,-9.159842077638782,3.6625112696935673,-0.1322528230655456,0.09987277825213939
75,-8.934929975517292,-4.801136355435828,0.19764059740621506,0.09989932780037913
76,10.124442417443332,4.214584561673757,0.16498837306967082,0.10020534610482834
77,-6.487324040011547,7.969005793793364,-0.32911336288693666,0.09992081565679845
78,10.535579634653628,-3.0496054464742164,0.20767067969295408,0.10021145372866558
79,-3.9410019192659442,8.600424358412953,-0.022819848406283455,0.09979650518762903
80,5.038707028265134,7.613303212631456,-0.13596137378683085,0.10004029487934217
81,8.879990434566704,1.5156672028631244,-0.09810374235113398,0.10002377879837014
82,8.722332980147128,2.260483385860622,-0.06981610024485682,0.1000233496623426
83,-9.641316121686021,2.3542170888216605,-0.09264402099235788,0.12312516944730692
84,4.090021045151415,-10.023636122425502,-0.08171778307929617,0.10004404768624359
85,-9.835669538693661,-2.1099536837855077,-0.08711724367654657,0.1271841280776449
86,9.044453617834602,1.2826667618652872,-0.49673035131483956,0.10003338821561315
87,-6.034823473005314,-8.33087751288472,0.35256443693986755,0.0999202973932225
88,10.772312322300099,2.152608084144801,0.1397308589859587,0.10023181583563065
89,-1.6871848444586943,-9.48168735139035,0.5253277740751234,0.09979801191765221
90,1.7140679550248288,-10.487260277012476,0.43388687729124953,0.10000675559629389
91,5.7581597585835,-8.700370143164067,-0.7669686088491738,0.09997455834579363
92,-3.3520119647762967,-9.322932428693257,-0.5676461700664375,0.09984838558026354
93,7.775521315063488,4.611747199506972,0.09494925906227601,0.10002168486762744
94,-3.113090587157805,-9.490042253078002,-0.5865139586065354,0.09986495188532964
95,-6.981676110153457,7.232002367091516,-0.38730841452705633,0.09987928813480754
96,-9.267068078280223,-3.4058296587543544,0.12078629879727695,0.09984011885069144
97,-9.903676680682237,-1.8343353847159547,-0.056219044520145686,0.13354592617347932
98,9.03823313991991,-3.467018003032465,-0.9298812455744042,0.0997990170784529
99,9.720039827784959,5.0478523309990475,0.19036094839777679,0.1001906915310928
100,9.789888921662373,0.8294879351743265,0.983655570016085,0.09982738243760694
101,10.493646997275686,3.037467718530687,-0.35460056202053486,0.10019457849268501
102,-8.890032524981093,4.7770109529283244,0.22596088195890723,0.09988846754891606
103,5.840195972964983,-6.971147659507705,-0.02552783372693937,0.1000183021511412
104,7.108833730120032,5.704298896361094,-0.32542993130817616,0.10002517631766712
105,-8.621643167727207,5.279173831175013,0.24817970517074475,0.09989213222954745
106,8.488864684298822,-4.716751764558483,-0.9239546551462634,0.09980595763827205
107,-1.8016248959781591,-10.124820670509692,0.5760441257177529,0.099918053939667
108,-9.33491885553345,3.4307661529709246,0.1664619220914485,0.0998408337041587
109,-9.917348659583661,0.9811822009930553,-0.035459841459556204,0.11538060320121184
110,-1.4362295845559103,9.638416232266309,0.6009986273410688,0.09981669614280508
111,-10.010271075710355,0.7062849690206711,-0.0019832175508790522,0.11561271798350076
112,2.2492210452750485,-8.937647105914762,0.08869899968826267,0.10003134647977947
113,-6.890716803785023,-6.7466207704502414,0.12531664982981328,0.09983105537757836
114,5.978457659527085,-7.136183668083229,0.5867918515442124,0.10005866035127654
115,-9.023599865266599,-4.848782641693738,0.01031125717518329,0.09991959350837598
116,9.557299154412776,-5.310416566583934,-0.25602630485077355,0.10017957574035107
117,-8.888287261705338,5.103866675152776,0.06464604929959603,0.0999047295369396
118,-9.529910458718932,3.502429399612404,0.08508941056789812,0.09986736718123193
119,-0.07451875675419363,-10.578970444645305,-0.40120732039749846,0.09994738556575467
120,-0.9157339690151397,9.972285104350739,-0.6738513102720489,0.09987024012920818
121,9.07322403307921,-4.711945207686739,-0.945330853541072,0.09992085971231422
122,-1.1154134551973751,9.270200861661028,-0.028034725542019936,0.10007860355308808
123,-9.905377423749101,0.97999781553602,-0.017002241284606735,0.11538060320121184
124,-6.071425295034946,-7.90282605299627,-0.44069922224207325,0.09986187666503987
125,9.277409238460223,1.3157040733704262,-0.7735948324063509,0.10011164875434192
126,-3.1900311234127288,-8.872416006125473,-0.0646870839339547,0.09978773138881518
127,5.648558232131496,-7.141851536412536,-0.10122854511138295,0.10001822889311943
128,7.223154389616309,-8.144360868450436,0.2163387868089477,0.10013085061016815
129,1.0229692476763714,-9.645748956903766,0.6801739014596251,0.09980722796951548
130,-9.541298917973949,3.5066148822235825,0.05811095243063907,0.09987274237720775
131,9.238418875779583,-3.84575228568176,-0.9805887975131526,0.0998665607637885
132,-8.99055274507136,4.831024950178914,0.13036061793030557,0.09991887945146034
133,-7.9823893211444155,5.529024749815095,-0.07075495645400036,0.09983241374865404
134,-9.485013780922802,-3.1856149732919876,0.16120255731457292,0.10781060138591879
135,-0.9139975194720362,9.953375278463456,0.6739850723831037,0.09986625066081169
136,9.505819575505912,3.342343669168344,-0.9827867676413372,0.09988432133962177
137,7.872818716676332,-7.0820263117863815,0.724073640516868,0.10007288446502989
138,3.303512553106175,8.79679565610824,-0.5583333488355925,0.099766558830801
139,10.866598212458019,-1.5410797523667068,-0.20922851779856233,0.10022686647904706
140,6.99028657150138,-7.881794205317348,-0.7385868701297035,0.10003111138787654
141,8.47198379158981,5.6932255956798095,0.9338413846658392,0.09991193675361958
142,8.491790854141904,-3.8190785608145266,-0.6938081437716034,0.10006725751079931
143,-0.3603983304083054,-10.228645572643593,-0.6535841257423147,0.09991817670566908
144,-1.1929333947870777,-9.914469054259733,-0.6633799899357858,0.09986371576136874
145,-8.865436744595483,-4.138245500069852,-0.012200988087606203,0.09986852227211623
146,2.184125316834426,9.842838127372946,0.7755961796544449,0.0998865027339824
147,6.718227707956252,-6.765717886852162,-0.7973418220963889,0.0997702587048654
148,0.7847972201061848,10.108330193071186,0.720729750975886,0.09989741879176796
149,-4.980374445251356,8.263809474573137,0.3440925171706449,0.09981150139483091
150,-1.8595119483631883,-10.450135904469429,-0.1872287728819878,0.09990811335628799
151,-10.00496185644423,0.14095782158634826,0.003762557803641532,0.11556225988830346
152,6.431834196868996,8.620656954944266,0.47746826511090984,0.10011481520235069
153,8.620616116419349,-3.3068223412881044,-0.6153806878001942,0.1000652521334375
154,7.9187919274582566,5.651692887568748,-0.9129132540673514,0.09981029785913875
155,-9.467049651840956,-3.479326817584324,0.15253453687648577,0.0998522837115137
156,-6.731444525338058,7.808826565094346,-0.278600786804811,0.09991810285636384
157,-7.1262185122180215,-6.594393754804086,0.2201523931349537,0.09983453306460978
158,-4.356919563025088,-8.841499674439179,0.5083868427832434,0.09984059614685117
159,-5.184040605277105,8.077893212670716,0.261831386641758,0.09980970281548607
160,9.510195169880074,3.648060119261181,-0.9655469099902118,0.09991176227055434
161,1.5182533362587278,9.289198749157633,-0.48522366930857586,0.09976161566915154
162,1.0950966096257786,-10.32584997447396,0.6367586805373753,0.09992197972094066
163,-10.007996794463546,0.7061245047687245,0.01261126506766333,0.11561271798350076
164,-1.2463626250571063,-10.358519369574832,0.5025724473179239,0.0999149707664382
165,6.995767476312418,-7.045219543644225,0.9204342901123697,0.09985292067494922
166,-9.41397881201128,-3.161757331561723,0.14567889872688333,0.1078287902653321
167,10.516178096978173,-2.575720769145565e-15,0.8564812737007108,0.10003439526100191
168,1.5618226892538103,9.555771112068323,-0.6927379579985438,0.09980272777954363
169,9.793637652265119,4.07687775286756,-0.7691289529116461,0.10008753619026615
170,-6.280874185244594,7.715403525952474,-0.426270573829806,0.0998586077858573
171,-7.178914049755809,7.436312223862157,0.19936133922158486,0.0999157642585546
172,5.469258906188361,9.371128882905,0.16993056480947097,0.10008858267051932
173,8.42960762056819,4.377699601112567,-0.8320357740007756,0.09976505978985717
174,4.199921915167676,8.834662550998798,0.8168336708926519,0.09982051958604518
175,-4.241921541678562,-9.2571194079307,-0.5082488658049175,0.09990942144164888
176,-5.692315291688219,7.858056109163929,0.34433880326426325,0.09982085820762475
177,8.742468651933788,-3.0739416543300453,0.6592476192127493,0.1000669849497027
178,6.6143678309559455,7.0475645357075845,0.8544863240008367,0.099794984002771
179,-6.131007883350711,-8.463656962825699,0.05748703580156864,0.09990621678750977
180,-7.606370956767707,7.0387127546023205,0.03079174815496225,0.09991063718055708
181,-9.714732030181183,2.0840100974755096,-0.08363129673250856,0.12722518987752576
182,9.36867451762974,0.0,0.7755179787148458,0.10008951187844001
183,10.760272617683132,-2.15020221577469,-0.20872958873336814,0.10021810760495611
184,-9.994638531315255,-0.1408123784109907,-0.005524753185679526,0.11556225063641648
185,2.252281504226032,8.949808339308621,0.16542559327595394,0.10003190083125293
186,6.757258234102338,-8.543655410444318,0.11381803096890909,0.10011296954789074
187,-7.921283043104461,5.823630242434701,-0.26232274150973506,0.09984913682713045
188,6.9833474900003285,7.873970146631655,-0.7460507092316625,0.10002532224380888
189,8.87774948042335,4.932831666470805,0.9553439139495487,0.0998998721803854
190,-1.140363525542948,-9.477560888150064,-0.4838191529589471,0.09978356940726932
191,8.725945487905387,3.9243867292658656,0.8770489955557916,0.09977747356865098
192,-9.509961194233671,-3.4950976528203945,0.11531705122462244,0.09986116856433276
193,-0.07529150637558724,-10.688672964680624,0.14779141982026348,0.09994232343984792
194,10.437837058789672,-0.29417141139129466,0.8969135017595339,0.0999944130104801
195,5.073286258028432,-9.28396195780297,0.6353784070221387,0.10004324498520256
196,-2.3443191101332763,-9.902972559809971,-0.5946471436551681,0.09990809782891269
197,-8.02720589014517,5.560067074266823,0.18338118073805185,0.09983217443819903
198,5.361016417303483,-8.100300986715535,0.8330467936962559,0.09980659872816565
199,10.163613303481135,-2.941936899627723,-0.8018211377716775,0.10007621991889278
200,-8.595201571161583,-4.61858513258397,0.02744668275180166,0.09986325964213572
201,6.537276077842108,8.265517196035281,0.7214248399108254,0.10002741898451556
202,8.356574993159686,-4.643246336292258,0.8622024851350641,0.09977413877551722
203,8.966295175954913,-2.3237087283987723,-0.6634131233993845,0.10006783928420639
204,-2.2552705021959785,9.526809640231063,-0.583752670606336,0.0998253304080202
205,-9.902954477142696,0.9797580990386209,0.007607380304106031,0.11538060320121184
206,-2.0802679230564007,10.041671752276804,-0.5775854985358355,0.09991926972344457
207,-9.28190644179584,-4.0181921765401905,-0.1675693769225049,0.0998693749797141
208,8.911971230397333,6.360531363679958,0.08040395320731164,0.10017366365439193
209,4.064304899580892,8.54938806421469,-0.6556097882771714,0.09976449726850507
210,7.067680648364901,-7.969058751671672,0.638039462917528,0.10008927199745585
211,-7.578915997944756,-7.013306740362078,0.16351437084253306,0.09991684683515537
212,-9.714920586001794,2.6643224125249714,-0.11127284316136525,0.12041890351087264
213,7.911515941013638,7.530729469893802,0.10442621069926376,0.10014057232668033
214,2.49857670726342,-8.865260180315005,-0.111946769523563,0.10003222044966506
215,-4.265337512260098,-8.655652159856897,0.3951678953000779,0.09980790139867007
216,8.36472408204504,4.961209840076783,-0.9244507056257035,0.0998089627674985
217,1.9725668768958826,-10.246417733324337,-0.6369271368564084,0.09994851636595689
218,-8.584639771164122,4.929505039177733,0.23719230302265001,0.09984601133791071
219,3.7249659714069177,9.919067643806294,0.5667777395673653,0.10003563979672178
220,-9.178327401369906,3.6699025222845316,-0.14990924265248207,0.09987277825213939
221,4.769181914114168,9.343769860661197,-0.6976341826418097,0.09999106772459072
222,-8.545863739231983,5.569739555279597,0.20209429814197766,0.0999144711661183
223,-5.60144203174394,-7.732608529598626,-0.05112835767250625,0.09981467737463043
224,-8.03374792725916,-5.564598434948722,-0.1931568920346125,0.09983230067133834
225,-6.12797826081388,8.459474667456591,-0.08908413446855835,0.09990795329321693
226,-9.829701845078448,-2.400217124885498,-0.015105976648737569,0.12292214239975871
227,6.906590650399895,5.8693994978772075,0.06606088069234356,0.10002014172383807
228,-8.416229683541943,5.485250971127069,-0.28107370041744056,0.09987870241844832
229,9.056519374270376,-4.38386542052262,-0.9727455037696432,0.09987873378094597
230,3.4976819972340114,8.571958732044683,0.3721158987526555,0.1000699025537437
231,3.205933491517815,-10.258839092487937,-0.29912609175188787,0.10003234845731937
232,0.8271014781110406,10.653216690538773,-0.2628682081442074,0.09997130116974057
233,-9.661070404714053,2.649553970142623,-0.13224224080958846,0.12042330052667906
234,10.12488023093042,0.8578714287613932,-0.9860237192693686,0.0999054787254062
235,-9.508424111015461,3.4945327445270373,-0.11716350715952183,0.09986078113740754
236,-6.999582979133786,6.853210377993535,0.3179540494994573,0.09983877758463026
237,9.154857697979772,4.75433954896076,-0.9187049302711829,0.09992434366720529
238,-9.123967441276182,3.949819449424461,0.19445518298553258,0.0998488784884787
239,10.953658012951035,-0.6179085689995909,0.2371165693440197,0.10021922964557221
240,4.369920471450601,-8.561537792003186,0.7595989558739183,0.0997878432970173
241,8.761660801032116,-2.536130846669418,-0.45631467024828687,0.10003156223590425
242,8.662033277116622,-6.18214903392181,0.703532218865369,0.10010823668016794
243,-6.706359360043912,6.946814203521951,0.18498156284951636,0.0998282187385298
244,9.863676248148408,2.855117786749155,-0.952967516072195,0.09991900854678412
245,8.945364905184045,1.0124587105834495,-0.04218393154052596,0.10002378201770216
246,-8.135012412637273,6.341425830258746,0.08154612797702214,0.0999031034435768
247,7.0931801155970025,6.380699215960766,-0.812925933647323,0.09977068209857375
248,-10.000931819093042,-0.4229270071513617,-0.018683205270555194,0.11564733472743025
249,-8.12476766922504,5.627643519046298,0.2745580669248446,0.09983901059695034
250,1.5796830665843005,-9.665047074646942,0.7334319093945977,0.09982348946562983
251,-8.997616601745968,-4.199944964496837,-0.20486689966219637,0.09986665337257895
252,8.515045808503507,2.993977449778753,0.15214663428673247,0.10002325967667257
253,-6.4680102002629445,-7.089167031153848,0.011373919474429894,0.09982759317909347
254,-6.720170374332285,-6.961120408285612,0.21797617353852453,0.09982860807412114
255,-2.0563062306675786,9.926006146452309,-0.616333799454097,0.09989817272801152
256,7.88078510699775,-7.501477731152047,-0.29562488587825686,0.1001431695458403
257,0.5072885581840638,10.279922878913768,0.6626668107356894,0.09991946180884381
258,-9.092354559046656,-3.9361340458008476,-0.1806813448161446,0.0998474495615485
259,-8.774138411243788,-4.714735876976988,-0.24085185786077304,0.09986807679650961
260,-4.405463126603807,8.940009159264136,-0.5271314240454767,0.09986141064378462
261,-5.609690296769013,-8.741150508606584,0.284042303457614,0.09991627151541124
262,-0.8716248134503588,9.491939185243657,0.4849095977880539,0.09978055953442203
263,-2.0835482239459164,10.057506109195996,-0.5701756042767409,0.0999193018808674
264,8.982252183771992,-4.990897536142707,-0.9279305629926807,0.099924269246467
265,-9.110013572644757,-3.6425876225885383,0.010647131431807951,0.09987819646816351
266,-9.92237571172825,1.5500633387466802,0.06454920410510502,0.12945757591572288
267,-5.163340579513053,8.045637948803506,0.19050631603519622,0.09980856268130116
268,1.433810819741366,10.649258265966502,-0.10570387431567264,0.0999779886290553
269,7.792859064947465,-4.923965729127559,0.5580190741013665,0.1000617306811904
270,7.8402703495227675,5.93601533109666,0.9333024487100047,0.09983188174943709
271,-8.889833998154995,-4.149633751733624,-0.10521733910689991,0.0998641989201455
272,-1.2062907521673398,-10.025482047082297,0.65628200790649,0.09988916383896916
273,6.526856572207283,-6.954321876787749,-0.7925868686467212,0.0997711262803379
274,2.316870424762663,-9.206462961992823,0.6045642546767566,0.09976843428464574
275,9.02654203396518,-2.890781948785993,-0.8389493711489997,0.09976780442466152
276,-3.978140459153368,9.369872615560952,-0.5219341799670192,0.09990904128226434
277,4.723996494080828,-8.094182547901175,0.5978983650672292,0.10012135828305187
278,-4.653705755538439,-9.44376808599161,0.007440855054421742,0.0999017348774679
279,9.166789192739413,4.437242222816782,0.9571286916166245,0.09991181813148901
280,2.7510260869130527,8.803156409684663,0.2130930078037313,0.10003420207927281
281,4.965959461081416,-7.983299688244184,-0.637378989838344,0.09976830057122077
282,-8.39336673194696,5.813689426583381,0.21165656955964357,0.09990137152799228
283,6.438770464427553,-6.484285200533214,0.33064441893951524,0.100024459197451
284,-7.186342084411848,7.444006588849555,-0.18011360356246198,0.09991500270964021
285,10.02092903342779,-3.52346143833474,-0.7644624423314612,0.10009761379593213
286,-9.05471883975628,-4.541536131483034,-0.1902904858161118,0.09989600514048656
287,-7.751440220106207,-6.042422646722484,0.2760080556718363,0.09983373321223928
288,-0.6695137662951584,10.54677389894501,0.38170156526028204,0.09993657589086946
289,1.3322323212161258,-9.89481029405105,0.752638500332905,0.099862573795056
290,-7.761199094642929,-6.786265884444905,0.16640785478166387,0.09991647784007619
291,-4.47896846269435,-8.47806343544894,-0.3115785937784588,0.09980347747497031
292,-9.370370234168925,3.1471110546297956,-0.11284668375425205,0.10788005979019576
293,9.158628118706158,-1.8301490281887092,0.7445164221920086,0.10011025207547188
294,9.85315978504091,-4.431337504382298,-0.5567356241686859,0.10017809170235434
295,-0.975844463424103,10.626884593167729,-0.056903637368943584,0.09990128954866895
296,-9.830587347522027,2.4004333469197747,-0.0033654494160744067,0.12292338085453026
297,-4.798559779780122,9.083005283608761,0.4382995610062188,0.09991859906819373
298,-6.273774710860899,-8.166212680927877,-0.32653732579422745,0.09992025162817003
299,9.065146196497942,-5.727868145577431,-0.6322862289362156,0.10014527166637764
300,-9.66629726916279,-2.9461862255999485,-0.10310905594312787,0.11469453525966043
301,4.38433052515834,-8.023193594012302,0.07261491988175756,0.10003793886466225
302,5.821267523734466,-7.360219493136591,0.6563137447282376,0.0997720463366866
303,6.718227707956253,-6.765717886852164,0.7973418220963894,0.0997702587048654
304,-1.1206007942875715,-9.31331283514451,0.23764176344946325,0.0997678947396265
305,9.569917041784935,3.0647997130767095,0.9868159043020223,0.09987818429806168
306,4.285782064201762,-9.015271966748932,-0.8451943470239432,0.09986337407988205
307,-0.06620598105922838,9.398856709253044,0.36794714074833834,0.09976281536085518
308,-8.117598681950472,6.327851434059067,-0.14162305941189943,0.09990589534273636
309,-2.1934350460063046,9.265601674462761,-0.39501403749169706,0.09978486606828336
310,-6.207890183821928,8.080454571180784,0.3992110731097323,0.09991075293889012
311,-2.2905526530399034,9.675850003442795,0.617738776431487,0.09985536451424598
312,8.665164735765421,5.139404495749424,-0.9614964593569861,0.09988209881691953
313,8.086122635052298,-7.273904724932857,0.3220771990962031,0.10014561019509546
314,9.000892972093819,0.0,-0.04225099748500964,0.10001330365841163
315,10.003071283908366,-0.2819183305182068,-0.9998759618409537,0.09986776268161218
316,7.9373721115876155,7.140095582492238,0.643725130926185,0.10011401806948214
317,4.62348491134404,8.460838960440437,-0.7819125294111064,0.09979412225571911
318,4.430534576155297,-8.680292801744917,0.8140025149823192,0.09981455957393773
319,3.270980669618366,9.516551513991958,-0.8115142827811762,0.09988017947074238
320,-1.3932174870153227,9.349765654686674,0.356506762216737,0.09977400346300394
321,10.77981282555776,0.6081017600922286,0.6033865581623575,0.10019207234256827
322,-9.266753284131415,-3.7052591135228434,-0.18798741354650053,0.09987610432722013
323,-5.375858787349435,7.879257033352979,-0.07209860284059762,0.09981152020602249
324,6.033500213049861,8.580947383830864,-0.7400612706380122,0.1000121274303585
325,-8.73440687214436,4.380878644486443,0.029129574456970155,0.09986636768799464
326,10.246694216372155,-2.965985315874053,0.7314111226293707,0.10012609996540942
327,6.2259002246092985,6.633654908101621,0.16713136497438696,0.10001957348062021
328,-9.50003296792921,3.190659282991415,-0.1598601405394831,0.10781195205577812
329,4.538087965516988,-9.546005047689231,-0.6245096068381923,0.1000287432558727
330,-0.3485191747760879,9.891497305262433,0.686960904655956,0.09984482697005691
331,8.495162261057372,-3.5363507675919204,0.5696636063492905,0.10006344277493875
332,-9.098531879705025,4.2470506183899674,-0.21272458485375564,0.09987753067815679
333,-4.193443687178564,8.509757974330276,-0.1252929149745515,0.0997977223533735
334,-2.3922677652109683,10.105519309295437,-0.48655250099179226,0.09991944166629321
335,-0.34682562919367216,-9.843431939632065,-0.6780528278968962,0.09983537739174578
336,-9.109329461421222,4.252090758569855,0.21008042754809098,0.09987921326244088
337,-9.810819673906023,-1.8171366312892947,0.088678220143255,0.13357718052845827
338,10.809583516879918,0.3046484076923661,-0.5808682984843535,0.10019787224022009
339,9.174379355238669,0.2585631590499904,0.5693452711965978,0.1000360247292942
340,-9.762700877100382,2.6774261841228957,0.051280562014957586,0.1204260057227522
341,2.5619920706838464,-10.180493848759944,-0.6116392997117147,0.09997669621632826
342,4.64079958361389,9.092243504155514,0.8270374935538358,0.09991522050360083
343,-2.8111374131785887,-9.461680928465595,0.5837951053648442,0.0998419504859039
344,5.85857452191774,-6.993085207341758,0.22732618895704315,0.10001993848837444
345,-3.77905251318786,-8.900952849618978,0.4423511145356497,0.09980925082032831
346,8.846745518192375,3.1106064701317466,0.7644624423314612,0.10010903056774198
347,8.65246299668775,4.493433800740548,0.9386511156769581,0.09981346796167662
348,-9.90958541154329,0.9804141367593001,-0.025737861609606786,0.11538060320121184
349,0.718681371485497,-9.256746100096704,-0.16404227991047776,0.10004901897648795
350,-9.742857975790455,1.8045489275830624,-0.0012881958475456806,0.13376398376077542
351,-4.214591047760641,8.552672326775165,-0.2500129851736106,0.09979842029205069
352,-6.493108460484614,7.976111355343751,0.3212151464764988,0.09991843660379904
353,6.847774342313727,-6.159943447791606,0.4987267066367225,0.1000576885353035
354,6.945310710488872,-5.902304807131468,-0.31134253786811994,0.10002441023665193
355,8.958702156997841,-2.0542520456881483,0.5772404059676648,0.10006519625721545
356,6.949175169452185,-8.294880247561535,0.3832736459308207,0.10012461451906049
357,-2.8253064604940934,-9.509370879206228,0.5926477457465195,0.09985152404840975
358,8.596979814286007,3.297755581916797,0.5824287899306544,0.10006416207330202
359,-1.3835133496042886,9.284642002766097,0.22523243951114572,0.09977017807376266
360,7.504679274278332,-6.377670690766696,-0.9263260820294239,0.09983540684942352
361,4.357949791234513,-9.875351808055756,0.2667311285420161,0.1000630513367915
362,9.060941153632724,5.034620266006494,-0.8962785476826192,0.0999365175181576
363,2.396137305874457,9.521442857833616,-0.7674731963603574,0.09982855775576616
364,-1.6462962789152786,9.251900676858051,0.2215293157120464,0.09977256275738146
365,-9.32570061387079,-3.7288288713482376,-0.18395737033099724,0.0998816943363879
366,-2.013263556924293,9.71823463958055,0.6268045066384481,0.09985182031327308
367,7.721859124697429,-6.196205194142813,-0.9381227450250791,0.09984595453197498
368,-0.07250628126468865,-10.293271653476891,0.6405622165882354,0.0999207883924712
369,3.9493778059129805,8.307635452849178,0.2691536291139691,0.10003935678605158
370,-9.114274410672191,-4.571407161377208,0.12029463452761141,0.09991601709194835
371,4.087165180997692,-9.261739118970976,-0.8286252764514991,0.09989451316849177
372,4.106098924959594,8.637303058428094,0.7240547890905215,0.09977706640920432
373,8.599971917016795,6.5111995977944535,-0.5287401729289196,0.10015888464134948
374,0.7744573812821568,-9.975151198168186,0.7339455916778725,0.09986829052333086
375,1.752240523129097,9.101941525801621,0.24548797101360245,0.10005606478961321
376,-0.07117020872707466,-10.103597637122276,-0.696917208461034,0.09988977462076022
377,10.958256744154545,0.928482624527614,-0.05627132498058231,0.10023897981845288
378,-1.7987621281984207,-10.10873241015324,-0.5838124848428752,0.09991815133529022
379,2.2919212928951227,10.32862451287458,-0.5216133082530106,0.10000934547659271
380,-6.821184319825701,7.476258307627001,0.385353113877344,0.09989384670658315
381,-5.052346331874375,-8.943869623251953,-0.4242177589837419,0.09991943239610558
382,-9.905143638577583,-0.9799746857805778,0.016348841316057957,0.11538052481185762
383,-8.594370807824173,4.618138726392438,-0.017176333642481067,0.0998640172630924
384,-2.020449204382564,9.752920514560309,-0.630057267287012,0.09986030617761056
385,5.657733817778351,9.095399384070408,0.507802462094399,0.10009904092868832
386,7.801028726619812,4.626875925806476,-0.2550661737174679,0.10002366680305233
387,-7.880850724423488,-6.508394131802647,-0.2562671779292567,0.09991963633274663
388,6.4359804206599485,-8.137442293529535,0.8182746006142765,0.09993269487675276
389,5.926337811297163,-8.954481069208498,0.48097601817414937,0.10010530457818159
390,10.184978767948834,0.28704506137455454,0.981871628027562,0.09990977509989327
391,3.1291991463463376,-10.013292732257948,0.6389103544072875,0.09998247166787441
392,9.041266264153789,6.075786944202519,0.3425893633908662,0.1001616092796995
393,-0.3540167589952712,10.047526997242628,-0.6924619003050233,0.09987928977126888
394,3.712416098603967,-8.412537268176877,-0.23293809126816095,0.10003755322101555
395,2.2517314468160667,-8.947622596369513,0.15454581322694902,0.10003178365138538
396,-7.543618058709343,6.980643061911528,-0.23617994841646886,0.0999192282095036
397,-3.45524694745894,-8.821221704836525,0.20185161388374975,0.09978987299511803
398,10.03592402957245,2.301261623260476,-0.9484233009884937,0.09991909794120035
399,10.701666387657149,-2.1384910584334733,-0.39534699900720455,0.10020537771344029
400,5.876355129593599,8.357452953541575,0.860628166708667,0.09991787278956156
401,-2.704630685485335,10.141427849575825,0.35391578111914423,0.09991485027687226
402,-3.9978821008125656,-9.416370890186503,-0.5017358171679824,0.09992021341639967
403,1.060693778031956,10.001459893624085,-0.7412283465751486,0.09987885448831277
404,-9.475024993213713,-2.887888438034687,-0.11297654799356649,0.11477341777815189
405,-8.871734881935716,-4.449757659878252,-0.2178526145624908,0.0998669361154996
406,-1.7943989373379516,10.08421203129301,0.5945942446285307,0.09991825317246669
407,2.034430648600974,-10.567766557982123,-0.11900949199940694,0.099997018387129
408,-8.525755851107853,5.556634303045822,-0.22338104660595776,0.09990775443952972
409,3.7100438947308376,-9.09240553739779,-0.8102897286312035,0.09982855263551027
410,5.101488176778022,8.201176286361493,0.8046104747431176,0.09979639030232892
411,-8.27530066400245,-5.393400930151987,0.2572173000643091,0.09985642846333752
412,-6.969126931534294,6.823391215608616,-0.28615292671948617,0.09983487150366174
413,8.187923659508176,-6.199230154818332,0.9087040212728881,0.09992056559329622
414,6.675408068887496,8.44016674941396,-0.48079455766068746,0.10012036404548424
415,8.379980131316527,-3.7687930625319948,0.5453573123400081,0.10003378752624736
416,-0.6618366121282011,-10.425836566118612,-0.5183371410455689,0.09992173697607824
417,-9.964009065482006,1.2701576426674344,-0.044954769900643295,0.12438313990045594
418,-7.759834414072755,6.408452910774538,-0.3322396512858753,0.0998820312066239
419,8.260140722564211,3.7148967614374615,-0.25860111370377276,0.1000245011750295
420,-5.484545852103492,-8.038556850047021,0.38211760996367294,0.09982356066025438
421,-1.9852320356932383,9.582923542486062,0.5940923345620177,0.09982460591576249
422,5.785001984120159,7.753700742635545,-0.8322959261079657,0.09979813322513542
423,-6.868153296319679,7.114409221060179,-0.37461845264926036,0.0998504184583176
424,9.735984020730887,-5.056132536939979,0.04104507882915974,0.10019719677912539
425,9.618421025033374,-0.27107766411309203,-0.9257964490330443,0.09978630434678547
426,-2.429500045287059,-10.26279749140766,-0.2936287766911502,0.09991281491086529
427,-5.382078952222571,7.88837376795557,0.12354608214240129,0.09981127244387698
428,4.368026644789911,-9.898186507569267,-0.1757220292725383,0.10006261217806647
429,-4.433523444578583,-8.392042346079887,0.08684707788404457,0.09980042330911108
430,-7.394661363092837,-6.465771271093584,0.3036338798337262,0.09984420887043084
431,-9.153118225269095,-4.272530660197664,0.19154345437581052,0.09988740230245102
432,-9.011058313034697,4.519637510097351,0.21565665089739938,0.09988597392780789
433,-6.764901057085975,-7.414569868947035,-0.40203995934170883,0.09987620686503057
434,-8.61103595752127,-5.612215341600026,-0.059737088499780176,0.09991734088621824
435,1.801614975323311,9.358415092534168,-0.6114408598279117,0.09977578147414022
436,7.080680924968667,7.5444180080106475,0.8496864834376997,0.09991656269737173
437,6.656815452986027,7.94590518531843,0.8290092618423601,0.09992355203278425
438,8.68050504526351,3.613504926282871,-0.7776221524850442,0.09977289999478256
439,-9.998067868340696,-0.14086069362533407,0.006980881654829553,0.11556225063641648
440,-7.648809746043804,5.962419875223336,0.12068007925534653,0.09982927575558924
441,-1.665148165150449,9.357845020687915,-0.40892755018372007,0.09978077557791605
442,-0.3550452840263082,-10.076718081433137,-0.6895720608559162,0.09988562574324272
443,7.136777529505902,-7.604188563687944,-0.8114234237763429,0.09997107751297879
444,-7.872350024916466,6.501373836060173,0.26537200859281435,0.09991717539255143
445,-5.896084566556163,-8.641738488295934,-0.07209860284059769,0.09990615502493988
446,-9.839771911284869,-1.5371590579143073,0.06572710697967987,0.12960030562667507
447,-9.979888710876526,0.7041413100285081,0.0348974812631427,0.11561271798350076
448,8.413807087081704,-5.316315540034751,-0.959400900917113,0.09985603737319432
449,-1.1155392378169435,9.271246240971157,0.046699814707760426,0.10007805525129151
450,-9.689441958174038,-2.3659684581620994,-0.11662406945110783,0.12300924392059363
451,-8.579451835047491,5.591630490070814,-0.1521306150420306,0.09992042182497954
452,-4.034562797362951,-9.502766395236192,0.44695656910358905,0.09992009298856988
453,3.992182078640046,-9.046502230861575,0.8302824803246289,0.09984222703155952
454,2.036119489939434,10.57653917504358,0.021722063376178432,0.09998874268918237
455,-0.6768798557953969,-10.662811065601428,-0.009640590586681753,0.09991068279078005
456,6.615290736631793,-6.296892438023177,0.33255059803035925,0.10002477099376662
457,2.372808893038854,-9.428743600060065,-0.7383384938655728,0.09981006825568164
458,1.4331260729109538,-10.644172486348033,0.13710120267223588,0.09998225034501645
459,9.863590795791858,-4.774533441037411,-0.17751309059494894,0.10019644648808618
460,7.721859124697429,-6.196205194142813,-0.9381227450250791,0.09984595453197498
461,-0.06670238782475792,9.469328530440045,-0.46380506235354313,0.09977083332984514
462,-7.802232696304101,6.443467497514244,0.3167419984653706,0.0998932485966471
463,-3.848145357346009,-9.82428864441965,0.11821374905189953,0.09990722235826877
464,-9.920988416267523,-0.9815423037379275,-0.03865792327960723,0.11538052481185762
465,9.219732898193318,-2.3893897522457443,0.8704814416170079,0.09976847764445847
466,8.970801587270264,4.984535128063009,0.9317223095629749,0.09992427280168115
467,-4.187358884411459,8.497410080157305,0.03717474651465337,0.099798653554137
468,0.7180541095072766,-9.248666852322923,0.12348957014366177,0.10004853676220572
469,8.04318966783522,4.177023390109066,0.25693562385125046,0.1000241021464203
470,8.506208198425975,2.9908700554232652,0.06937773198289984,0.10002292111072386
471,9.955412937939837,-3.8188432793365172,0.726375411098068,0.10012038508822826
472,-8.869491743044211,4.140138309140251,-0.045437985080200805,0.09986594862389403
473,-3.24395519523808,-9.888973998025438,0.4220608366112001,0.09991693882107644
474,8.660039405564188,2.7734081883384616,0.3925164906707331,0.10002936903162202
475,-7.842748981236682,5.765892962341856,0.1627668058063932,0.09984568889506198
476,9.262431227833174,0.2610447405779335,-0.6791211920885333,0.10005322138004687
477,-9.981355322592343,-0.7042447883261852,-0.03466779911702786,0.1156126626060395
478,-0.37315870076468544,10.59080403659433,0.3543102601822037,0.09993205637247879
479,-4.202267546997719,-8.527664238742505,0.18917146401570123,0.09979773400782824
480,-8.951712081195849,-4.489871477497848,0.22989925454687782,0.09987555599905303
481,-9.138210460180707,3.653861989274714,-0.10321989969231413,0.09987277825213939
482,3.2177642075388864,-10.296696837300862,0.16899279664337244,0.1000339512286555
483,7.771820551279308,-4.609552235809217,-0.0271687847797272,0.10002147287609855
484,3.2403964960834504,-8.62872635189866,0.25072378709615023,0.10003670305728476
485,4.933273845435479,9.665258382145398,0.048032435599190265,0.10005773303660331
486,-9.95392184420855,-1.5549914431500576,-0.02047261167140296,0.1294275106698346
487,-9.829421690327607,-1.5355421570309014,0.05791119231690946,0.12962244016344462
488,-9.136874882958889,-3.653327966244071,-0.1009785768995984,0.09987277397734814
489,-4.234112777907944,-8.5922877863321,-0.3188307798892765,0.09980088149321699
490,7.488520886278877,-7.128093445639999,0.864568333090613,0.09991974335938289
491,-9.448249554540057,-3.7778293751217586,0.07018475371826083,0.09991174709246084
492,1.3153654313801941,-9.769535841150184,-0.7392327759768994,0.09983674069445381
493,-0.5906936168357828,9.30512908612931,0.10562605560116954,0.10007448191674792
494,2.0102405595591395,-10.44211213265841,-0.43903824233494265,0.10001678511062255
495,6.033076496115468,6.802506146340438,-0.08979227712398456,0.10001880315613997
496,-9.94296757385018,0.7015363012406707,0.013989070142099495,0.11561271798350076
497,-7.182599790663723,6.646567337445814,0.29536353394824605,0.09983896540508529
498,1.9973996695144602,-10.375410656015694,-0.5236895599050376,0.10000167418486947
499,-9.239972402866524,-4.000038683158942,-0.19089258830590494,0.09986176448670185
500,1.3057460767347207,9.698090577548305,0.7216298535576695,0.0998226489294021
501,-8.741821323755376,5.352760891557846,-0.10425208088070662,0.09992070521391175
502,9.381130862035247,-2.151115968193112,-0.920014260509092,0.09978754462311619
503,-7.477813036063297,-6.91974902257947,-0.3123728225956344,0.09991067716705737
504,10.246963687951688,-2.3496535267247864,-0.8510475428539557,0.10003700444087985
505,-8.245971809523612,-6.06233744544816,-0.20517096114018987,0.09992086067403975
506,5.723573060895558,-9.201242859670856,-0.25484993528097133,0.10009209963875218
507,6.439698614658012,8.631197719185744,0.4559903127467464,0.10011761238963562
508,-1.6846178063620534,-9.467261040763274,-0.514713310298934,0.0997957793168791
509,4.295052074974921,9.732822154034462,-0.5425186525863485,0.10005372755369293
510,-8.006600693451434,-6.241325996153011,0.28740725970738057,0.09988825785491451
511,8.616105638469895,2.7593382443465693,0.2613150871346146,0.10002518595299326
512,9.601328107623091,4.647583529902371,-0.7107162421968198,0.10011837286590267
513,6.511540623299509,8.23297813243498,-0.7505949243153636,0.10000430237786426
514,8.994929403720743,-2.603652257538053,-0.7589531172322913,0.10010969623343864
515,6.035762563294554,-7.20458564425426,-0.6779315941612284,0.09977159131787212
516,4.396047817278374,-8.04463588777578,0.21577440947735263,0.1000392130862849
517,6.648068188961068,7.495930931062484,-0.9118073788909448,0.09987288064265645
518,-9.917157687273935,-1.8368323046185377,-0.0315442615185169,0.13354652220140817
519,8.024913178753287,-5.070590542198093,0.8156422884909782,0.0997649150236518
520,1.591492759906146,9.73730286082789,-0.7502201781249945,0.09983786898058616
521,5.181381544872561,7.828879222420214,0.6337488815305183,0.09977046012954072
522,-9.938473320467399,1.2669024848812105,-0.06046900834251907,0.12438313990045594
523,9.632873062267366,-2.4964593262974066,0.9907672041792138,0.09985406136574099
524,3.617236225686813,9.632198275535481,0.76958250627413,0.09992124277577781
525,2.0324901035217455,10.55768647616332,0.17233150905493833,0.10000344434302423
526,-3.228249435307596,-8.978712386651177,0.3471925554700691,0.09979180221717987
527,9.983399990574089,2.2892177342384588,-0.9636108184439901,0.09991912406645684
528,9.143652569229511,-2.928287011087916,0.9039142873477378,0.09978329159776195
529,7.6857419275009216,-7.740071324322729,-0.16813403344123842,0.10013934915514795
530,7.468385073670046,-7.957514176619052,0.09035225766269239,0.10012762578563796
531,6.755889304082061,6.0772878854276735,0.19583488440726252,0.10002075337159089
532,5.249869066366643,7.466453739913234,-0.1616246874168722,0.10004115231884325
533,1.094146566728558,10.316891860331506,-0.6421016326712146,0.09992209224512541
534,-8.553938271109057,-4.911875505118519,-0.2188065922526068,0.0998441221236702
535,9.005989738549111,1.2772118895671294,-0.4219239969209212,0.10003095924804598
536,7.900456586449476,-4.389808758982626,0.10886783916856932,0.1000219417382729
537,6.511701723392762,-6.938174487078128,0.779240586167217,0.09976713993332176
538,-0.3664710192851389,-10.400997598036424,-0.5624738954460077,0.099921177169733
539,-8.736079376489519,4.694285060248465,0.22965467039941875,0.09986436245249142
540,7.032374733710175,-7.0820855724439475,0.9229980796496855,0.09986395324825195
541,10.96357080974732,0.3089882588534822,0.2508476010530422,0.10021678948620405
542,0.4684442476439367,-9.49276434715714,-0.5281484051219673,0.0997735578129036
543,7.873591299054486,4.974976885708966,0.6720099980240812,0.10006470729858832
544,-9.15066403882103,4.27138508482246,-0.19294998674046052,0.0998869033473137
545,3.5834528479551597,-8.782162001917555,0.6509972088228662,0.099764941842077
546,9.43221758120655,-2.1628302763067224,-0.939697063451476,0.09979781248223424
547,2.882676354358842,9.2244311846551,-0.7324538903339063,0.0997980063027577
548,0.7388139483037977,-9.5160573322252,0.5756733157190174,0.09977959510009066
549,-4.494232081238728,8.506955339321804,0.35058227361779926,0.09980638004324469
550,7.379417693135522,-5.266738016701464,-0.18661741027383608,0.10002164200957654
551,-6.315783848881075,8.220893566268144,-0.24654614246715062,0.09991527361210628
552,5.204430791517723,-9.52395252761591,0.10876024310259963,0.10007502520853614
553,5.064592396071077,-9.268052450715578,-0.6514576970353647,0.10003498503380642
554,10.249769682446676,2.0481895083363093,-0.8863590959713201,0.09999909046031066
555,10.246717752472806,3.602851067990068,0.4787752833373952,0.10020118304332294
556,6.504222300773131,6.930205212470352,-0.7723347976058416,0.09976532452011669
557,-3.9577175678211565,-9.321769766456175,-0.5370608860179296,0.09989711287826736
558,-9.863941718574981,-2.116018648641694,-0.05758426836882402,0.1271856224014855
559,7.641637348036101,6.87406616505559,0.89116296969406,0.09991720997809932
560,-3.2701451804011126,-9.9688123640627,-0.3203179469607155,0.09991486186689226
561,5.998275271291727,9.063175957046369,0.14820850143329253,0.10010166462120415
562,1.0960386202711163,10.334732351163458,-0.6312893544097627,0.09991724278383109
563,-7.064863286148426,-6.91712556820487,-0.3605995031114678,0.09985030174943595
564,-4.995719834436168,-8.843627087004275,0.47894999425130613,0.0999034876087519
565,7.003987564361512,-6.300465691298617,-0.7323055498597323,0.09977205700974867
566,5.239704714151357,8.42337383919501,-0.8704636535155221,0.09984861332265343
567,-8.09962907306922,6.313843718257404,-0.18130143405331064,0.09990715956476585
568,7.58990234587348,6.0903199060084825,-0.9043144429883095,0.0998112951119608
569,-0.33589603546167257,-9.533233664265598,-0.5196253368931146,0.09978149646976095
570,8.950649020992493,-1.5277274525712086,-0.3829376750688869,0.10002961861513843
571,2.2748105135425134,10.251514179459724,0.5978652755781275,0.09998338457124303
572,-8.906605932931463,4.157462625326172,-0.13318400944513867,0.099864203795929
573,5.743678164133176,7.698313979657565,-0.8018006673133186,0.09978507171053022
574,5.2203165752986616,-8.392205376368956,-0.8663091112601099,0.09984100652697678
575,4.858216966632281,7.810092349544106,-0.347270303858777,0.10004503429913178
576,-8.568770800321044,-5.246799211514606,0.26707568091542083,0.09987981550075989
577,7.351714256815898,6.997871409325452,-0.9163674562685447,0.09990061347417405
578,-9.01554846943944,3.902884235505342,-0.10101536666924782,0.0998467168187051
579,-9.617357490482194,2.3483668689665147,0.06522761073799212,0.12322816135246761
580,8.428113075713167,4.079681381551739,-0.7382642853325855,0.10010614135113868
581,-0.34069950238881913,9.669563265632052,0.6141130207672819,0.09980342721336613
582,2.2627813269415276,-8.991531099418376,-0.3030993057056408,0.10006128139974842
583,6.963681458443254,5.917916744232859,-0.372891223762959,0.10002680196805387
584,-2.1022248102855285,10.14765995303352,-0.516442041809075,0.09992054116743743
585,0.9763420706711858,-9.206093468742482,-0.041872812232778334,0.10002723944391452
586,-6.491845386171319,-7.115291234562834,0.16559681818210883,0.09982531192136071
587,-4.939858454520841,-8.19658231489846,-0.2388884780915167,0.09980632016897749
588,3.4451011864628796,-9.173826545152524,0.797202963662326,0.09982491320704343
589,-9.118660736566296,4.573607191867951,0.11188665645617757,0.09991801088637522
590,6.743820866216611,6.0664316727316745,0.09192418225480477,0.10001995302275771
591,-3.2815405944611418,10.003550499010391,-0.25559891451975203,0.09991221671313702
592,8.798836046515987,4.259132177727708,0.9484888524836379,0.09981851063968177
593,-4.330935064034516,-9.451373072755322,-0.366831118180916,0.09991758217528388
594,8.79012132687286,2.0155960541082067,0.15336773955209315,0.1000238145115471
595,8.717680980922239,6.600319331783511,-0.15949497394044523,0.10016393051206512
596,2.4607756919573083,9.778294039943086,0.784286603414978,0.09988615808277973
597,4.624476057303028,9.727725006957547,0.3467471807561842,0.10006554762338572
598,-4.307841903981251,-9.400977010966088,0.41885881432501043,0.09991906865622559
599,8.849201112857589,-1.7683168927739672,0.1950017732837355,0.1000243533332508
600,-8.40604590031717,-5.1471600804268505,0.23034286602092557,0.09985664531884343
601,2.334663264079737,10.521242720434548,0.06584811579584393,0.09999515589124708
602,0.9927862013277902,9.361147940309833,-0.45707683507779095,0.09976122754534426
603,10.021130216442566,0.0,-0.9997767320522569,0.09987013101774664
604,-2.233334404812736,9.434146244059193,-0.5401176410761239,0.09980912903809094
605,0.8268095711294263,-10.649456875799089,0.272495875447314,0.09997059513805731
606,2.52219648903698,8.949066096785824,-0.3773761331662168,0.10006604078068862
607,2.2598146689932945,8.97974259962596,-0.27206496892731874,0.10005980896225654
608,-7.458929674482546,6.1599509774348755,-0.08948574302004703,0.09983985606671472
609,-2.2707008358583827,9.591991112406502,-0.6036538235299856,0.09983758153110252
610,3.380631460117423,-9.835568194838306,-0.708698089443346,0.09993950204167802
611,6.91501310786214,-5.876557120226941,-0.1579225624996397,0.10002058575775451
612,-9.53502036736009,-2.9061744000724627,-0.14388383763516005,0.1147008792749607
613,9.27828550997055,-1.0501394949697267,-0.7469637742482151,0.10011102321576719
614,-8.307949938852554,6.107903006780265,0.008781080980983262,0.09991085779206743
615,6.818565533969968,-6.13366854465072,-0.4303078837779871,0.1000288418297313
616,10.713746066464358,-0.9077654684098786,0.6576540000815502,0.10017127897392172
617,-9.516490440813111,-2.6099028340563026,-0.018736084956563065,0.12082345616483874
618,7.080680924968667,7.5444180080106475,-0.8496864834376997,0.09991656269737173
619,0.7247891377195519,9.335415234306383,0.3654884424566784,0.10008403201504501
620,8.539471546940758,5.395717398654078,0.9552115295363208,0.09988814523443926
621,9.168988770101056,3.2239105029291375,0.9449207139392231,0.09980661137876412
622,2.4964340683216535,-8.857657831491366,1.95274220374627e-16,0.10003170061126695
623,8.778611381480381,2.012956795825712,0.013998019502019511,0.10002329497100709
624,-9.992396834111416,0.14078079560647644,0.0024298559966974844,0.11556225988830346
625,-0.9469856642312013,10.312614092063205,-0.5723115564893675,0.09991684068898123
626,-6.313645706401181,-8.218110468844714,0.25169007072422667,0.09991546207698339
627,-8.872865518500188,-4.14171313410389,-0.060232843653526276,0.09986515149590372
628,3.542060000785173,-9.432014417285712,-0.81861519244605,0.09988255503123623
629,7.037881117926796,-5.980973535370484,-0.5452671288508112,0.10006005934368609
630,-8.757295810685719,5.362236174269536,-0.03808998512359673,0.09991798940503026
631,6.875325629686156,6.184727321156021,-0.5530420226055219,0.10005988949660591
632,5.985168344698466,7.567450308844985,0.8285132113629202,0.09979282921000328
633,1.2361382633115214,9.181096583454602,0.15790016874977492,0.10005155511900818
634,-5.828966687545809,7.587231590917446,-0.09271424277638363,0.09981691423294814
635,-1.41848715428081,-9.519348271403837,0.5341092474266419,0.09979604703508008
636,-7.8356163821486335,6.471037387193178,0.2969021881484677,0.09990408930613946
637,-4.67290184320212,-8.845152312249574,0.5161652914407764,0.09986805248944913
638,-9.697478152835092,2.3679307366063944,0.11815624529328657,0.12299721855564599
639,-8.483057724696598,-4.871174203720463,-0.13764508139187706,0.09984247613148794
640,0.49813691807924143,-10.094469939013171,0.7164129275706161,0.09989091523108393
641,-9.919801413215948,1.837321969234953,-0.022940575103076913,0.13354660214678
642,-5.8389647037684815,-8.558019384350516,0.2974493751060601,0.09991915404980298
643,10.297050296144668,-3.2976667044623094,0.5625784671106836,0.10018736147039368
644,-3.017920627758673,-10.157668534246465,-0.042087545504591796,0.09990115277115041
645,8.01524205799179,5.064479785312205,0.8084139006400066,0.09976580630004951
646,-9.45496489943801,-3.1755228248777008,-0.15919033100676072,0.1078108606823656
647,9.542978139078697,0.5383304790911485,-0.8966464846908986,0.0997745005689217
648,7.166608811555428,-5.7506590091138685,-0.4812505554828197,0.10003131673908429
649,6.554533532447676,-7.3904673129171075,0.9038553444233501,0.09984069856383901
650,-7.788952002235363,6.810532574126751,-0.05915059197734835,0.09991195736379357
651,-9.992034281630893,-0.14077568768016718,-0.000989051538720718,0.11556225063641648
652,8.892419821456034,-5.618729927609604,-0.8084139006400066,0.1000465125464689
653,3.4886446996557776,10.149820604767662,0.35463764012713284,0.10004150763563704
654,-8.287381240734705,-6.092781151929885,-0.1238294827583745,0.09991896130877011
655,-2.322688321548355,9.811598862057973,-0.614790437532871,0.09988560582851128
656,-0.9755697725997514,-10.623893227434127,-0.08522839994516417,0.09990258075891029
657,-9.999239317247925,0.7055066119587143,-0.025675502042279672,0.11561271798350076
658,1.9037452874954168,-9.888926810036509,0.7678212858997342,0.09988448973798657
659,-1.1918171643087012,9.90519206311877,-0.6631166490439655,0.09986180255472862
660,1.2606273945549655,9.362983258969873,0.5112976378193661,0.09976363821552565
661,-1.667200831967992,9.36938065358815,0.4227148884577215,0.0997821563571759
662,10.60362071800797,0.8984346528477883,0.7658627865214159,0.10011724732580098
663,-2.7642654810009684,9.303920135739398,-0.5206644132368728,0.09981260378007156
664,-1.5537075818976294,10.426801215202499,-0.3641772164608222,0.09991575563126182
665,-6.996727491655296,7.668659807894881,-0.1339191008748218,0.09991306680475155
666,10.298384868735575,-1.1655968846222946,0.9296406431207471,0.09994096682440418
667,-1.2707483412659974,10.561189049018468,0.1844900012102418,0.09991047515270407
668,6.340226076591945,-8.4978736003018,0.6603258794442346,0.10005730153711506
669,-1.5513684889524935,-10.411103758713883,0.38674890446502336,0.09991661154165579
670,9.157444591287353,-5.088241424638626,0.8428387693672065,0.10000343923960704
671,4.261743741580197,9.657343654701013,-0.6267819398687634,0.10001607163862337
672,-9.112237251825237,-3.643476748185864,-0.03180629818003437,0.09987608223963401
673,5.255608124000164,-9.005055700018456,0.7550537695322928,0.09996446722534814
674,2.6302094389371278,10.451566700947062,-0.13269640289323287,0.10001451936932737
675,1.3547320130746074,-10.061920924133236,0.7371546180137224,0.09990171364239277
676,3.356128799851909,-8.936905422114247,-0.6855214145507337,0.09977581190380443
677,-9.982819897408564,0.42216107643906836,0.01944982054889678,0.11564736706981513
678,2.2514726286210682,10.146341174162584,0.6736140676451478,0.09993215327570415
679,-1.1862487468929204,-9.858912947795737,-0.659827826938709,0.09985240169118018
680,-9.99258422669929,-0.14078343574157365,0.002889154739674758,0.11556225063641648
681,-4.944590609623248,8.75311604705841,-0.5012502804498132,0.09987928170685086
682,8.81007852387446,2.2832235568940367,0.41957761349530126,0.10003048953707594
683,1.7483427964431577,-9.081694944404461,-0.1723315090549383,0.10003048078802285
684,-3.7431827173666496,-9.55631974608554,-0.49832909201738657,0.09991801202790458
685,-0.3380567762846833,-9.5945587320812,-0.5681580130826018,0.09979093728157916
686,0.46667273369041756,9.456865593819854,-0.49195189658432753,0.0997685773628344
687,-5.899213255382821,-8.64632412650143,0.006580508075417181,0.0999025184646894
688,2.742682845084389,8.776458421202857,-0.03404128696575968,0.10003262160833068
689,-9.529910458718932,3.502429399612404,-0.08508941056789822,0.09986736718123193
690,2.2555895997529265,-8.962953597074286,0.2192890789170159,0.10003282113142901
691,6.801823269969643,-8.118993709856836,-0.6863343799317646,0.1000580686960835
692,-7.607087645428736,-7.0393759572844035,0.015409634451021805,0.09990961173240247
693,-8.741807398645566,4.697362982010975,0.23188971187223226,0.09986482440198291
694,8.112165990288622,-4.5074429469770365,-0.6473940145702186,0.1000646608141146
695,4.82027737759925,-8.259151985970783,-0.7489702039455702,0.09977909588119475
696,8.50980186562975,-2.99213362567433,0.11086117907401706,0.1000230493572789
697,-0.8686101530634518,-9.459109723971862,0.450759967554271,0.09977632271830228
698,-5.883079291603524,-8.622676993529291,0.16113797296517923,0.0999132531638017
699,-8.676691871293096,4.9823635520039655,-0.257627348624613,0.09985795672236493
700,-9.991609407300789,-0.70496827581677,-0.031134555475878397,0.1156126626060395
701,-6.471781389959244,-7.093300387910482,0.06792790899250005,0.09982563389288654
702,4.697698045582503,-9.203718835487912,-0.7850026715957996,0.09991716241661829
703,5.710631605821736,-9.180438115881472,-0.3245333415948494,0.10008521298296041
704,-3.458528784196091,8.829600211466506,0.22390429269114948,0.09979000961156329
705,5.648365194730535,-7.570564975652265,0.7010907091392401,0.09976784266237063
706,5.649497918614855,7.143039645143841,-0.1138180309689091,0.10001826763589353
707,4.55334288260205,8.332481147897681,-0.6965437378127028,0.09976554772594598
708,3.1471035492084387,9.156144921334349,0.7492259371414978,0.09980067465402764
709,7.076289118747641,6.365504850584856,0.7996661984686573,0.09976656970008205
710,10.097206369567845,2.0177031084974337,0.9498413968566158,0.09991914706028049
711,6.502590880336758,-8.715492903256198,-0.18748733777804513,0.10011378255107865
712,6.277883413187988,7.937549629009757,-0.8920447425597108,0.09989557102376072
713,-3.5641763682477507,-9.099317767308758,-0.5156223852306805,0.09982464535641028
714,-1.5592372512087813,10.46391036197178,-0.3009194524671873,0.09991323901673003
715,3.311449325793436,-9.634290531763964,0.7920650593239488,0.09991030848358814
716,-0.6735546732069526,10.610429844036645,-0.2629991987725918,0.09993086734641929
717,-6.160488128487275,7.56752172170252,0.35466046596843914,0.09982989956832254
718,3.5258089709411204,-9.38874017920085,-0.8215495788806569,0.09987260038161293
719,4.605616189234517,7.8913475545427065,0.08538010346312246,0.10003869724685308
720,-1.1387567869108477,-9.464207283903713,0.4708347839972141,0.09978176824526173
721,-9.12050947003889,3.6467843480523396,0.06521186209551295,0.09987373224759116
722,2.612525135919952,-10.381295235181819,0.3535933344812876,0.10001618757494944
723,-9.857388267668929,1.2565662036874432,0.008011057790161405,0.12438592262454007
724,8.57531723746583,-3.0151695024391048,0.3788311765086315,0.10002879237238947
725,8.700186711173107,5.84657937145901,0.8261467957421794,0.10002308172943046
726,3.5979421830548906,-9.580820916532062,0.7880146180118557,0.09991869944974194
727,-7.691499604162072,-5.995697583385238,-0.21049314045791834,0.09982978832083154
728,10.178671944188912,1.1520474772463638,-0.9682239116564593,0.09991928673646702
729,-2.2214258318050955,-9.383841543128597,0.5074538141309168,0.09980104448178995
730,-2.1681540370983936,9.158808560668145,-0.1975035618671216,0.09977725164453219
731,1.1236919123641842,-10.595479889730788,-0.35190656359933753,0.09997495694497456
732,-3.7398083651384186,-8.808519545188158,-0.3454077778029933,0.09979679166484334
733,6.679499572490603,6.72671598780457,-0.7626126239746277,0.09976741109374533
734,10.692526069995463,1.210206768807582,-0.6465434859543102,0.10017450656673084
735,10.99752017830498,-2.6936155769839246e-15,-0.07038106190162605,0.10023838479508101
736,-0.07110098119193592,10.09376982892926,0.6983110036178247,0.0998876297719288
737,-7.851418281820544,-6.484087373126459,-0.2847469984337452,0.09990909892340977
738,-5.896631190120435,8.642539660300972,0.06558979640117037,0.0999058060417556
739,-0.6127390787722652,-9.652408730323106,0.6005272802338105,0.09980322801214939
740,-3.7993127659807744,-8.948672629696595,-0.47666206597595456,0.09981662353682588
741,4.6207288121740655,-7.917241800866484,0.24111890357194912,0.1000404752164411
742,-0.9559723098240708,-10.410478095164684,0.497905148475249,0.099916868709774
743,9.760768289502664,3.431986252158807,0.922818479051041,0.09992381249130178
744,10.83723237724416,-1.8497359659370927,0.07012978084837859,0.10023534952118071
745,10.783746616054911,-1.5293299006493857,0.4472210606103658,0.10021557126441567
746,-4.289972506818104,9.361980734947856,-0.45039506875427077,0.09991810129409538
747,-6.772525104424504,-7.422926093405998,0.40084031874064874,0.09987839257788682
748,1.1315115730174097,10.669212784204886,-0.14568362336725543,0.09997530095887708
749,9.463928952174777,3.0308566532561856,0.9860319678934386,0.09985136525664998
750,7.801448216264266,7.425959377204327,0.5178992165756545,0.10014623790547306
751,-0.9174693847558626,9.99118367219537,-0.6731826324466595,0.09987451662440654
752,-7.41948389121104,6.865772941453514,0.34811411657654584,0.09989217373960635
753,8.442504877033297,-6.025470198471146,-0.8766173847665915,0.09995176187464173
754,9.568373455545492,0.5397630583846352,0.9087383915264703,0.09977935585508046
755,-4.305369726564388,9.39558199332594,0.4236207716647666,0.09991918429381792
756,8.678320125539752,6.570518491942606,0.3395117333306531,0.10015360267028693
757,-9.34232123021781,3.7354745311930597,0.17877607871334178,0.0998838481341684
758,9.108849824089672,1.8202019382603394,-0.6961972315565536,0.10006930745855523
759,1.7356344289563879,-10.619211419739713,0.05363070603526006,0.09997560350180656
760,0.7586454818652851,-9.771491072736367,0.7064423754495555,0.09982690634184542
761,10.84151092645676,1.5375219224237417,0.3042384087680591,0.10020547798001125
762,-5.445280832259479,-7.981007127108107,0.32206117985150157,0.09981545592732868
763,3.6276061651335634,-8.89037092801074,0.7283454528718805,0.0997849716515767
764,-0.6034170610593989,9.505560049909011,-0.4923486188266599,0.09978031097473088
765,9.48106534833342,-0.5348379066658469,-0.8633250892504049,0.09976934104419094
766,7.784479385660063,7.0025603048659315,0.8063760845716014,0.10000347766538868
767,9.315348986685576,-1.5899756926970758,0.8309301260405334,0.09977258926662562
768,-7.247370522061575,7.095816282629928,-0.3497981174115711,0.09990026910844715
769,-3.257944665593488,-9.931619934934139,-0.37355934545666813,0.09991541534698609
770,-0.9713313663231037,10.577737250688791,-0.25902547670250986,0.09992141872751259
771,-9.239297447637966,-4.312757756666985,-0.09162888729885779,0.09991536651391912
772,-9.45739232689254,3.781485061157987,-0.03704343230710846,0.09991908860780972
773,8.547034205343875,-3.2785967128442617,-0.5016010445583733,0.10003264252542324
774,-9.96136449397144,-0.9855369488944948,-0.048262770279280574,0.11538052481185762
775,-2.5669031295576876,9.624997240829694,0.6080031944762051,0.09985879282287416
776,-0.07317792432715976,10.388620696009866,0.5875811715509572,0.0999177085729496
777,9.139904082034729,-2.2386308557155316e-15,0.5101323474349363,0.10003412054160657
778,-2.1537822023133737,-10.396532899354021,0.13241967210051378,0.09990537538755823
779,9.966623625896045,2.5829542589973373,-0.9468169767632282,0.09991904271401161
780,-8.164740782735127,6.002617389788583,0.28150476669324315,0.09989697557913611
781,10.218495422925308,3.9197603167272126,0.2733940513249474,0.1001929529703576
782,-10.005258226481082,0.14096199708200507,0.0032463837699725938,0.11556225988830346
783,7.390613770157341,6.648256877760499,0.9317889868768889,0.09985496500847352
784,6.887366766791374,-6.936052565203552,0.8952894961438984,0.0998185063427886
785,8.727480230866266,4.224591944349672,-0.9261457853256048,0.0998026027935278
786,-9.471050978725108,-3.4807973838585013,-0.15004652723025877,0.09985295755699815
787,-2.7338218275057473,-10.25088451670432,-0.00858242069501934,0.09989978295691172
788,10.124101656906998,1.1458710760281647,-0.9804103697639835,0.09991166726616062
789,9.09787111478511,-1.0297197437514967,0.5333126008715731,0.10003466306434514
790,7.798572068554406,5.904444782623974,-0.9224674880748246,0.09982118729641695
791,9.163095724465684,-3.514914624177734,-0.9655469099902116,0.09982594457707741
792,-10.009438289756881,0.7062262109513939,0.00787002996239067,0.11561271798350076
793,10.035212367820268,-2.4579181410030045e-15,0.9993798522846506,0.099873172184064
794,-9.123214929981451,-3.6478661109741544,-0.0726505518253703,0.09987338809290044
795,7.767339086003481,-4.907840774129533,-0.5130976540980339,0.10003267797359436
796,-9.964632883340732,-1.270237163572691,-0.04432145865862575,0.12438309166488036
797,-0.9713313663231037,10.577737250688791,0.25902547670250986,0.09992141872751259
798,1.7574809112055862,-9.12916250672014,-0.3162590158592242,0.10005905898045628
799,8.557953135537344,-4.755140063395741,-0.9450331838685722,0.09982187953162205
800,-0.361681395378662,-10.265060882374868,-0.6393115034436306,0.09992034164200386
801,8.039634425141235,-6.832289424204987,0.7601338095182352,0.10005455174842694
802,10.06061523503688,-3.537415513903697,0.7281986142359865,0.10012244598093613
803,-8.698665179845404,-4.994981150193675,-0.25583957794200873,0.09986183700352608
804,-2.443343539313447,-10.321275768056362,-0.13011502208066425,0.09990502452469881
805,7.349982092047843,-7.40193805120947,0.8162913830633975,0.09997496131267866
806,5.0006404111359934,8.03905294598392,-0.6931782883966287,0.09976513566253295
807,4.197205392726203,-8.22315482064058,-0.37157215353537926,0.1000733421589737
808,-2.3613142298881975,9.974764067995082,0.5675331218039621,0.09991872360249437
809,2.585374351076219,-10.273407158066556,-0.5191453448213366,0.10001428348088895
810,-7.6866621429016755,6.348023650412502,-0.3369226949879694,0.099864350343333
811,1.0892825213967094,-10.271027959444401,-0.6668845593828674,0.0999224718731072
812,-7.802232696304101,6.443467497514244,0.3167419984653706,0.0998932485966471
813,-9.729284763126078,2.6682617961474024,-0.09982993763136891,0.12042052004888162
814,-2.422485653042335,9.083481748101546,-0.11095248009353068,0.0997797215596139
815,3.2429889674346786,-8.635629743471858,0.2726798866320326,0.10003750759930773
816,-4.074336762782663,-9.596447599614216,-0.3514374972798832,0.0999155060141726
817,-9.121458789352948,-3.94873343917486,0.19362200007439392,0.09984874089399268
818,-1.130089533525766,-9.392173743852503,-0.3854607086174775,0.09977322181156693
819,5.549843323548981,-8.385611580065332,0.8791119503341996,0.09987980773141651
820,1.2458693504512484,9.253371711200023,0.35633113416050755,0.10005841898982828
821,8.728579536291397,-5.515206439955385,-0.903917720745977,0.09992389543354697
822,-8.48475801827409,4.872150552872181,0.1407002547534067,0.09984248190139408
823,-10.008338181222582,0.7061485916625464,0.01168006196687817,0.11561271798350076
824,4.013589690257237,8.44270709022809,0.5383166801486967,0.100079618310085
825,5.281861539961282,9.050038786174731,-0.7231620163687488,0.09999397662331072
826,9.840493195976945,-1.9664046652064555,0.9945243439022516,0.09987486708968941
827,-0.36886034967994963,10.468810381011242,0.5064360122667166,0.09993770324506238
828,-9.07661794956861,4.236821542779998,0.21598067444058452,0.0998745135945627
829,-7.206185349836935,7.464561329611069,0.10866046791298767,0.09991267428221343
830,-2.3824884695689326,10.064209192435175,-0.5173043009094422,0.0999201967655933
831,-5.378295386180143,-8.924069637323282,-0.256840297807377,0.0999141083014389
832,-8.73406033439169,-4.380704833045961,0.025907533427619,0.09986660649047852
833,6.259887048078931,-7.058243028639174,-0.7153219235627184,0.09976975757186779
834,-7.522828525852111,6.9614050375085474,0.26593719550868167,0.0999197448505486
835,9.688304565665211,0.0,-0.9501820647722453,0.09979841039845178
836,-3.577062810519166,-9.948865107313951,-0.0566293102238873,0.09990267142753828
837,-6.116777995467627,-8.444013065451344,0.1568251625200229,0.09991142119296165
838,2.0691241894836567,-9.324581472292568,-0.6380175816855148,0.09977851597256511
839,2.927934332055748,-10.388674307694346,-0.07849517702707894,0.10001286906164865
840,-9.728105933340515,-2.086879075141604,-0.09254600021514418,0.12720917189812866
841,-8.243268026297825,5.372523760245299,0.23526161868516696,0.09985359767680003
842,0.20244479336284565,9.57868058187902,0.578664808582872,0.0997860410804459
843,-2.5074558623483574,9.402090588733609,0.5464781662208118,0.09981603230675902
844,10.616060963623323,0.29919432728213396,-0.7842569214767545,0.10010543836673214
845,-5.095592555014781,-9.020425851993767,-0.3526393783564991,0.09991785358303103
846,4.58740383014255,-8.39481166211071,0.7428372241497738,0.09977907590666475
847,-9.756082209095693,1.8069982885496672,0.04775145958408933,0.13367816270808972
848,6.2902061623698975,6.702172453236621,-0.4343806449130232,0.100028303998365
849,-7.949413314155686,6.1967471429397785,-0.3152216304989897,0.0998716889911536
850,-9.742857975790455,1.8045489275830624,0.0012881958475457031,0.13376398376077542
851,-8.254582254207717,5.379897772358068,-0.24392860655439705,0.09985429351710351
852,10.011833642337857,4.502699121380786,-2.3948098898994444e-16,0.10020949989419392
853,-9.985205508918684,-0.704516442181476,-0.033754083159072926,0.1156126626060395
854,-9.593609359979803,2.6310527408359423,0.12282393290787974,0.1204820208668845
855,-6.3682403414493045,-7.822723801721459,-0.42041843174194726,0.09988671075833074
856,5.105037279289404,-8.747064843122677,-0.8577266905650901,0.09989639841449696
857,-6.50597229748371,-7.1307748270166265,0.20595648473378594,0.09982547290712362
858,-8.412908616891073,-5.483086476483165,-0.28169297655768527,0.09987801323079008
859,1.0312374678534881,-9.723711394513723,-0.7096157844520922,0.0998218924228249
860,-0.3330488571647182,-9.45242647060109,-0.4346795007126756,0.09977053378743644
861,6.574947316546183,-6.621424667101625,0.6365131340602725,0.10006232392860595
862,5.80561447816466,8.256844386975732,-0.8825130243489742,0.09988768922259521
863,9.989653087117826,2.8915827623435777,0.9058138504578374,0.09996204267611578
864,-9.820509609003715,-2.1067015666449924,0.09587584271070698,0.1271832275531774
865,1.1247100441264768,-10.60508002522502,-0.333317073365798,0.09997219707176494
866,2.3458080307167952,9.321451264565976,-0.6866945859520727,0.09978893190453962
867,-9.72432690791368,2.0860683963577067,-0.09032662435821158,0.1272131759850755
868,10.11958082583149,-3.8818172051059534,0.513465146218689,0.10019197254471279
869,-5.658756806307859,-8.817607090364413,0.047212246816434995,0.09990669295394457
870,-9.982547593988166,1.2725208333782378,-0.0017847776670759062,0.12438313990045594
871,4.907183237858248,8.97999840402244,0.8278449200076211,0.09991748076955272
872,9.188201256814738,5.1053310546178245,-0.8219697905980814,0.1000253592160675
873,-1.6641475549953513,-9.352221764479523,-0.4019114564741293,0.09978012502012516
874,7.662770569731708,-7.716937585351603,0.29393036486541874,0.10013823501435014
875,-10.010444134748328,-0.4233292711867478,0.008394552773092485,0.11564733472743025
876,-9.237648889024259,-3.693621885045095,0.18195315454107336,0.09987442810849108
877,9.520470023798957,-2.331842628204744e-15,-0.8775254993016592,0.09976618594980416
878,-9.252755880580478,4.319039940068302,0.04841735178153828,0.09992189099736457
879,9.324973410452898,-0.7900960880849899,-0.7658627865214159,0.10011176818535697
880,4.72243964440698,9.252192517046693,0.7595989558739183,0.0999323632781545
881,5.241535072819475,-7.454600991491884,0.025001575680081687,0.10004044442119805
882,-6.449883929351513,7.9230144949265435,-0.3708116195179035,0.0999174127662917
883,3.115423311244646,9.969210696231073,-0.6718724642888297,0.09995945221159952
884,-8.888414329367416,-4.458123498122908,0.22339660767660252,0.09986817980040368
885,9.052314252045521,-0.5106515594153646,0.3580065846045605,0.10002911533915367
886,10.328449490830813,1.7628951590694428,-0.8743924756478874,0.10001607176448912
887,-4.123525083919278,-9.712302810850641,0.023318509408734277,0.09990200463404444
888,2.928899269534057,10.392098025596647,0.022460613089108333,0.10001017527880365
889,8.866541426070816,-3.690947814111367,-0.8971409145487519,0.09978426693960482
890,-9.896117360518902,1.8329352654565056,-0.0648874113426725,0.13354552584916757
891,2.267229534888114,-9.009206780056275,0.3436269281343811,0.10006321993977825
892,-7.454568839177868,6.8982395240265015,0.3293902063249751,0.09990305646954255
893,-7.632113078461119,-5.949404445901597,-0.03655657538490214,0.09983068231818375
894,5.241788287482133,7.454961117723817,-0.037496160990463365,0.10004050426669822
895,3.2136338139554756,10.283479768614653,-0.2240177833771899,0.10003673268489231
896,1.3265793842869098,-9.852824570068789,-0.7505479144962942,0.09985376115663849
897,9.609633746448775,3.3788457965509133,-0.9679704338722226,0.09991174628474692
898,8.026570072926885,-7.220333973835399,-0.4875579777504369,0.10015580141717548
899,-9.641180296095614,-2.644099096712567,0.1334056956295194,0.12043404953063752
900,7.747241824840708,-5.8655816949943524,0.9048104934677496,0.09980823514750675
901,5.464459662926273,7.324074401847841,-0.2364138680807171,0.10001956383183228
902,-5.899849391122055,7.679495540370512,0.3092393346744605,0.09982093962254977
903,9.885635177179449,3.7920769026539918,-0.7880955514192001,0.10007729098668339
904,1.6626498733233903,10.172666678685816,-0.6971410574786416,0.09991875772464034
905,0.1973633035311307,-9.338249760371639,-0.2746040863330525,0.10004991149811744
906,0.5200789479195291,10.539113073430487,0.46905083299592215,0.0999725376625117
907,-2.4865524094803435,-9.323709884038625,0.49836487488476927,0.09980292194580272
908,-9.360628160543742,3.742794454185609,0.17073116352862336,0.09988669132023784
909,-8.299106843383955,-6.101401671336572,-0.0824386053731006,0.09991711420121793
910,-2.8895959855344837,9.725755524838679,-0.5799138762503211,0.0999010241903367
911,10.952112468920884,-0.3086653264035758,0.29151935905341525,0.10020991473737148
912,-7.011162137319821,7.684480688039316,-0.03408565027449115,0.09990833283484596
913,-4.483145046531914,-8.485969126907424,-0.3230486018557541,0.09980419703631693
914,-8.718421830663763,-5.338432997305107,-0.1544621653371728,0.0999205860607382
915,4.8247920082843505,-7.756358229954546,-0.12273870291252054,0.10003955736846504
916,10.925639208683407,0.6163279957126047,0.3315717392582289,0.10020521807567716
917,6.0833824851191824,-6.85922791998542,0.37407566571687473,0.1000256684678909
918,-3.017515509084713,-10.156304992352993,0.058875782448271,0.0999019595569318
919,-8.034302613088277,6.2629202679036,0.2659001390604624,0.09989689249074497
920,-7.5998601121133955,6.64519370994974,-0.33838067989963055,0.09988836413644156
921,-7.04339724207598,-6.896108413832917,-0.3497981174115712,0.09984611435175814
922,3.5082715474294868,-8.597911116320422,-0.42340943472614495,0.10007201774545309
923,7.619634839800758,5.76896805977726,0.8381829134016857,0.09977484462517133
924,-9.99300076752456,-0.42259161281370433,0.021041687110299283,0.11564733472743025
925,-9.389926278179892,3.1536791027168727,-0.13062997479411823,0.10785179848243734
926,6.450559698953629,7.6997080844610455,0.9050410374639912,0.09987869386760233
927,-2.6043515671107804,-9.765415904849931,-0.5998051587987153,0.09989169851463407
928,-6.190486076684391,-8.057800643209672,0.4115781229254042,0.0999040784950556
929,2.6338303461192867,9.345156873222574,0.7423506285815707,0.09980693478236854
930,-2.722616883744965,-10.208869860389742,0.22618533714079408,0.09990977788604749
931,-9.636363484390058,2.353007753580524,0.08824926375471759,0.12314270965549365
932,-6.931753945650945,7.597446512620165,0.28648494558941356,0.09991777578571248
933,3.998016969304809,-8.409949401538995,-0.4911049728148587,0.10007713814993299
934,4.820401140815229,-7.749299450846081,-0.02462586932083715,0.10003909963263868
935,-2.1121814392933214,-10.195721646985207,0.4781813705123021,0.09991954096530004
936,10.733963800123648,-2.629062881996997e-15,-0.6791885895007748,0.10015538719165351
937,-9.700417107840442,-2.9565855952792237,0.042969455025888066,0.11470349677439413
938,7.733168864093002,-4.886250110132966,0.4427073240078171,0.10003058588523511
939,7.446672473702504,7.9343795470641085,-0.2551605868255745,0.10013536164976088
940,-0.9079317004726103,-9.887318892547423,-0.6702430770931858,0.0998526109068989
941,-1.907158671575744,9.206055213952688,0.20100182502304892,0.09977486427878587
942,8.689126574917756,-6.578700256897492,0.3018130714984932,0.10015760568671306
943,-9.503244040053419,2.8964893081283374,-0.1322035164357862,0.11472804055075299
944,1.0507601386548784,-9.907793938486796,0.742555387215934,0.09985887302995408
945,1.1320920659389773,-10.67468634952021,-0.11475062738175293,0.09997045295817628
946,-6.090373307472972,7.927489593939484,0.44201447571925967,0.09986778533055417
947,-9.9995935946136,0.4228704152972981,0.019331560247383545,0.11564736706981513
948,-7.989273270444434,-5.533792936948669,-0.09894012905760198,0.09983208797203513
949,-8.573193460457178,4.922932294390071,0.2311439862642328,0.09984520772168884
950,-9.460725638990624,3.7828178672283497,0.005325679527679281,0.09992528273223975
951,-6.750619433624534,7.8310704583102915,0.24200192738344944,0.09991695235857335
952,1.3477586181643888,10.010127840717276,0.7460746059898196,0.09989016563388606
953,3.939672025067621,-8.287219049807726,0.18894470014684966,0.10003736686924997
954,-4.110478293297901,-9.681573185434095,0.190385089615481,0.099909118994533
955,-8.530891800003774,4.8986416713785985,0.19983925836811917,0.09984312572998146
956,-5.145959998594455,-9.109588355718246,-0.2002520458940997,0.09991441393328666
957,-5.567343548552201,8.675164815969259,-0.3675824046233873,0.09991879256436399
958,-9.745390413276004,-2.6726787797225993,-0.08203582612527523,0.12042249522632872
959,9.547114712716265,5.304757684609766,0.2952410521301871,0.10017751717428518
960,6.209450227616602,8.32259331516061,0.8072871984661818,0.0999358587173094
961,7.887537266163521,-4.678185091945765,-0.49196650462499114,0.10003213402699031
962,-9.941327540622032,0.7014205870098595,0.00931312484952758,0.11561271798350076
963,-9.976674111981431,-1.2717721138607305,-0.026796564524556726,0.12438309166488036
964,-9.969831942474642,1.2708999113331796,-0.03824147388224584,0.12438313990045594
965,0.80738625447634,-10.399281042929282,0.5943963668224095,0.09993691447389867
966,-5.637062352501433,-7.7817812238004915,0.2319153504813108,0.09981453644134403
967,-1.248853063500765,10.379217402666358,0.48381915295894745,0.09991447173050069
968,-9.23290817756897,-3.6917263382677383,-0.18043623344773982,0.09987420279937927
969,-0.6730693915956676,10.602785258235429,0.280693513032423,0.0999294884972304
970,-4.238156975035682,-8.600494678167264,-0.33056775955874823,0.09980161754880701
971,-0.37315870076468544,10.59080403659433,-0.354310260182204,0.09993205637247879
972,-9.994409029671335,0.1408091450101825,0.005335200630832938,0.11556225988830346
973,-0.06977644814807052,-9.905734003663753,-0.6983110036178246,0.0998477978286725
974,-9.205465949000262,-3.680753717719644,0.1683768440588943,0.09987319155763764
975,3.7017939807703124,8.388466970082801,0.10593764253053242,0.1000359385453151
976,0.7454199658460204,-9.601144033435704,0.6339009644413705,0.0997932869645963
977,0.8286299636618824,10.672903860991743,-0.20407421378596258,0.09997283367708043
978,-1.805844327555649,10.148533147035183,0.5635362237273855,0.09991786378282608
979,-9.872418518465592,1.2584821782510076,0.04170153426082015,0.12438478858520416
980,2.743635849497796,8.779507991306991,-0.0793246039152485,0.10003283214221467
981,-5.15346311172886,-9.122870672731882,-0.16048336618272635,0.09990975079712106
982,-9.847331570373832,-1.5383400200898654,0.06990823954477217,0.12958513863803922
983,4.462190365666914,-8.74231274924969,0.8325726637407239,0.09982840281404914
984,-9.65761065614355,-2.9435386368788725,0.11163199346829691,0.11469318824101568
985,-9.72308802859241,-2.085802631228305,0.08955077978518657,0.12721457303010467
986,9.206888775979145,-3.2372365337570788,-0.9559386036249091,0.09981468486747308
987,2.022496566607083,-10.505775458564711,-0.32613399618559924,0.09999793665355936
988,10.888471687865609,-0.6142313327006071,-0.4228050124018467,0.10021416166622496
989,5.970775732057246,7.549252762058625,-0.8182746006142766,0.0997884443526469
990,-9.568540069276143,2.916390854348736,-0.14735075728627067,0.11468722361436236
991,-8.218866592981753,5.692821407201124,-0.2982715156954372,0.09985402133237162
992,2.497888366520706,9.92576731256834,0.7527829549541364,0.09991983352279332
993,5.1690307149952375,-9.459171447459438,-0.36379725978066846,0.10008112237662622
994,8.780917029348025,2.013485486451401,-0.06993454688860022,0.10002347343094554
995,10.52819246414062,0.0,-0.84912467919915,0.10004196339931685
996,8.939663570485378,-6.0075093045831816,0.5666014947963856,0.10015980507719158
997,8.530577221933537,6.845140015896381,-0.10609711896928024,0.10016214661311575
998,5.207086859114694,9.528813051795582,0.0484419942633424,0.10006818920062893
999,-9.537091929045111,-2.615552803743855,0.07442559095193763,0.12064167147254438


==> Data/Pinched_torus_density_75000_samples.csv <==
,x,y,z,euclidicity
0,-9.992274362616797,-1.038605955479312,-0.023525695077335096,0.12055597879773447
1,7.393491973783487,5.555848789032347,0.5785142771900775,0.09979026874491773
2,5.2659347348288685,-8.88319872045417,0.8051185287949224,0.09990708160611692
3,9.129964044200955,-5.921602090974586,0.37585733252647724,0.1000294711300954
4,9.203165256790315,-1.7139230437233057,-0.7640267182959768,0.09977477448005219
5,7.857258381763384,-6.801160592260674,-0.8511366839397388,0.09991605892411767
6,-7.117450073133237,-7.2413806146302555,0.3548475179653735,0.09987044572286262
7,9.160506876876875,2.825642154984495,0.8981785307352576,0.09977039177676841
8,-9.28052026962609,-4.2089722452327445,-0.09167412536452695,0.09986864479696281
9,-9.603468142085072,-3.329418733483404,-0.024754119425250354,0.10464215911607619
10,7.170398959276738,7.12925992334805,0.9176889220096789,0.09986070005895449
11,6.554005493461295,8.218462941623939,0.7414828419561639,0.09994068378229537
12,-3.8307589149573054,8.849567378330722,-0.4171357886931614,0.0997901722676746
13,4.724844034312345,7.970423218948781,0.46439092601711773,0.09979050528015558
14,-9.528802169207422,3.0597668797110167,0.15452191743715335,0.1083445817849978
15,9.45796002543202,3.4013872010314494,0.9838183931399387,0.09985157238839011
16,3.6357530351756315,8.671452754067092,0.5802540399498008,0.09977312243410996
17,9.920036757776726,4.637375874915792,0.2226955752653128,0.100026350563935
18,2.9378110254811047,9.333148068868212,-0.7769986105173564,0.09980425340308993
19,1.1883383303427977,-9.786846655004526,-0.7350581804067868,0.09981658094775583
20,-7.5309803172514735,-6.987728559641371,0.24226591124225907,0.09989445350349893
21,-9.609088808813544,2.3684276752808517,0.06206116239388684,0.1204623898252625
22,-0.589855468454914,9.307118408105664,-0.11754834280058184,0.09979793857690372
23,8.54053293087173,6.115412131179189,-0.807635052507803,0.09994193613100749
24,-0.8543153923901665,9.87391793228923,0.6700332464824963,0.0998269155127427
25,4.403638451561695,9.280471440673939,0.8001403518419067,0.0998934318221384
26,-7.697385239260093,5.924022555038913,-0.1464047376984154,0.09981603753788001
27,-0.16153059126989547,-9.356925271802005,-0.2821626018201736,0.09978719439614525
28,-1.6612122284454693,-9.214376203151673,-0.0736378592479327,0.099798401790615
29,-8.997787543069848,4.855276954489119,0.09857824000841311,0.09988039734945772
30,-9.908049125613463,-1.4933981181631244,0.07201410875901355,0.12468506775178757
31,0.48813244626363456,-9.417800523021246,0.44887034007133814,0.09980404405600338
32,8.608069928579724,-4.024063296447935,-0.8397344720421588,0.0997596978724822
33,9.363460332195961,4.117341991186674,0.9515183153841921,0.09988400278187645
34,5.409371456883292,7.836827508233841,-0.7456433027628041,0.09980796299175894
35,-9.326172335881466,3.233283270936829,0.10429955479288652,0.10477121954227293
36,-3.2528512605094115,9.933397954714897,0.3737624371217526,0.09993345923885248
37,-5.287648631320048,-8.256199115113944,0.43821977366674375,0.09981238489919753
38,-7.594384766952424,-6.128136497249223,-0.2292868495654286,0.09981584659881566
39,-2.5257621376366903,9.110996782320264,0.26264377861700805,0.09977770191014454
40,3.5135080095709768,-9.595979043812344,0.7899105348142847,0.09988280206322234
41,10.96903456913918,-0.5052688268536119,0.19433338122754637,0.10002686776727834
42,8.589070366801257,6.769074001964289,0.13005911624630423,0.10002262440138204
43,9.788001202688104,3.520080643709741,-0.8995075496759425,0.09991614138775864
44,0.4861213431758639,-9.378999234852776,0.39460931986564424,0.0998046784716096
45,-2.59910271235591,10.289809070581965,-0.04239172338022199,0.09997914453494496
46,-10.00680028463903,0.5764107871950921,0.016746675124047355,0.11215616230432808
47,-2.9347496437989915,-9.712280622744409,-0.5779795183340639,0.09986866187838017
48,-9.860249454216019,1.2548626047420552,0.019337510921412244,0.1206713036548029
49,10.417532826313211,0.4798648920908005,-0.9032111638623362,0.09992807238660524
50,8.943505537492532,2.095508788783486,-0.5690021832998943,0.09978706503516259
51,-6.987477118049704,6.7892904097982365,-0.2741724210457159,0.09981028220360164
52,2.9610346515455106,-8.702358744222884,0.09335740693999509,0.09979429916492363
53,2.655717765931431,10.026567458246593,-0.6995727560790367,0.09991301234782704
54,-3.779432863991044,-8.730997310004042,0.2551212760999624,0.09979113980470043
55,2.996164571258377,10.34396006494447,-0.21799703204571982,0.10000381793295689
56,-0.6671045352219698,10.52600379574127,0.41113557824469843,0.09995354177106831
57,10.859115962107207,1.2551762418918084,0.35938319517483214,0.10003090976929191
58,-9.834812767118574,-2.1852734480239735,-0.07955144795329983,0.1255231834042291
59,-9.451555271528083,-2.796720754982313,3.511068822007692e-17,0.10896109503474613
60,-8.79150133307455,5.280172276103192,0.07874265561759523,0.09990051931686869
61,-0.18450122098174565,10.68753679232132,0.12833785005067855,0.0999905993791973
62,2.9399003911098167,10.149713581247777,0.563662765990767,0.09995533527714234
63,2.245453693237551,-10.38756371771861,-0.4603260102542096,0.09996949510695939
64,6.228016146786713,8.18944198834586,-0.8481628249694216,0.09989622852623667
65,10.803387493158647,-0.24868744878384297,-0.591463805979375,0.10000910430271484
66,-4.7731990468707615,9.223150059372387,-0.34914403355815904,0.09991948207278287
67,2.3635656459363883,9.832496966747957,0.7772943175638579,0.09986157702406545
68,8.770283129786849,-2.2690467568027013,0.3141343007166012,0.09977871205163553
69,4.4571504008563245,9.393245484825426,0.7461062913823809,0.09992107099767694
70,-4.094346241358389,-9.458489489287027,-0.4553560507243715,0.09990144258891928
71,-1.8773234543586865,10.413097295610857,0.2715896187573459,0.09996199353039757
72,-1.3890182547922532,10.434632381559057,0.3957719470476217,0.09994822383030028
73,2.9802932314348998,-10.289165843396693,0.36334921008895216,0.09998893208846135
74,7.799146648713991,-4.562872822517518,-0.04441205899796774,0.09978031274539441
75,-8.559979129487349,-5.413002820702314,0.2470891845138168,0.09986584384147128
76,4.044464621182797,-9.055955421327253,0.8349733877878209,0.09982681333669785
77,0.9811685749044361,-9.998832578888539,-0.7393470122327824,0.09985163802906814
78,-3.747367376718142,-9.880995701338428,-0.01960740174196471,0.09996982387643716
79,-7.733822146769232,-6.851568548424955,-0.12383480654157132,0.09991610218417499
80,-6.581388394003174,7.011700013344143,-0.10392026746316803,0.09979850437185954
81,1.048635076800646,10.686366071498787,0.06810552587317892,0.10000252290554346
82,8.889410128551177,3.42994201513833,0.8624738735090016,0.09976134328847786
83,3.6615626990407413,-10.000341206534006,0.49993771676647714,0.09997348482736751
84,10.596735758497184,-2.226927508676785,0.5508075006893285,0.10002135196142446
85,2.368680202162462,8.942867400544515,0.259585478018835,0.0997969755155626
86,-9.909490686096452,1.0300013459249444,-0.03607054794812166,0.12061788860231809
87,-7.151893180499408,-6.949043118415056,-0.37497732870245903,0.09983880135038861
88,-2.8168128493568703,9.321979785400746,0.535599686628357,0.09979972666596587
89,4.533864733351429,-8.519074374827316,-0.7827497514307762,0.09978203417162856
90,6.515770469052017,-8.170517737505143,-0.7802619276224012,0.0999286801644686
91,5.072160935420678,-9.530526116512869,0.3177808488795003,0.10001499152419938
92,5.673190312164562,7.113955639466652,-0.010367819433318702,0.09978609218086903
93,-5.800897157516941,8.200568961284642,0.45742371345863597,0.0998505857052306
94,4.714316982581725,8.386862879913824,-0.7754893434708566,0.09977715359800249
95,-9.74710057594158,-2.6418058859248794,-0.08750049936336225,0.11808676992307601
96,7.030608282436193,6.085620921046411,-0.6213731791873787,0.09978871411292185
97,-2.3079164822162967,-10.111642790151528,-0.5005912838314637,0.09991346406150337
98,-2.110577357850005,-9.247043594518148,-0.3512243113851379,0.0997982154569181
99,-4.78384859785447,9.243727958140735,-0.3217448771323907,0.09992490066983908
100,2.0475525044153966,9.472064451403975,0.7141896241182791,0.09979351844961207
101,9.89494036538235,-2.5600179620851793,-0.967127414001726,0.09988205482637996
102,4.583113682894473,9.111201206473057,0.827706177944323,0.09987961054192449
103,1.979401720373711,-10.29909821861487,-0.5971841545329744,0.09993695916149392
104,9.351852187653575,-1.0809556435889593,-0.808352923375233,0.09976855598431868
105,9.574451459917269,-3.4432812747241406,0.9695091820215375,0.09987388337467464
106,-1.2849885372373047,9.653136633970295,-0.6045911309850677,0.09979846676182617
107,1.571980984018493,9.333295853454048,0.5445675672164346,0.09980735152806144
108,5.45064022733296,-7.520346520001173,0.5351082631802283,0.09979578414599807
109,-0.9003901196438014,10.406435641448368,0.5085217542694924,0.09992933477400834
110,-1.3170215062211068,-9.89377584391779,0.6585322835529043,0.09983971758121074
111,-7.087367767639906,7.550761890335507,-0.17646907407593956,0.09991484305587524
112,-2.66866840026,9.626492077594847,0.605241974595002,0.09984026558183363
113,-7.497497967316411,6.956661478991963,-0.2856351146867672,0.09988386819932145
114,10.951882722274686,0.7573875707351654,-0.2055373586894173,0.10002711870804705
115,0.9202883167758025,9.37841777560459,-0.465225157191163,0.09980740274477629
116,10.12468191387758,-1.4070929496714926,0.972604924441181,0.09988208544156023
117,-7.984432123934249,6.144938121339296,-0.31319858168974524,0.09985605363027239
118,1.7421089031067654,9.064431194508868,-0.0443348834651069,0.09979772605536294
119,-3.4875625297901416,-9.875652218660884,0.3307851834583171,0.09993813544963377
120,-5.6324794653922385,8.79462218851322,-0.18302611288862475,0.09993732753448882
121,7.488092273688323,-7.7959298620869,0.43688140985985935,0.10000656674087663
122,9.528547829390373,-2.9391677539672214,0.9884216442301507,0.0998373919545494
123,-4.598764451672167,8.406320882860204,0.29208461709563427,0.09978816510599009
124,5.022347186844408,-8.934854687755363,-0.8262377288256543,0.0998885484632704
125,8.381211448819935,-4.903408496094759,0.9206449415471907,0.09979166204942518
126,0.5495674325052218,10.603098591171475,0.3805032628036415,0.09996515298278243
127,-3.2792333207009947,10.013962198745899,0.23622466929188812,0.0999563722877338
128,-4.93840054170855,9.027159368120671,-0.41966630610621464,0.09989858684001653
129,-2.2999374002842887,-9.105418039352669,0.08458143089345202,0.09979279678685347
130,-3.073462819447891,-9.385590314330814,0.5736050604221898,0.09982131097995472
131,4.011348707058481,9.567267208969112,-0.7438588298408179,0.09991327151204288
132,0.7344972331548689,-9.801184432802092,0.7127483287935508,0.09981176954534715
133,-8.857086936611434,5.04591616653841,0.16756870760277937,0.09988119347873543
134,8.380293326250378,6.604536144309467,0.6661706061933693,0.09997530996917811
135,-1.2449992945241257,9.352728021276166,0.33920129350124734,0.09980162168474221
136,3.606703813744011,9.189731443852754,0.8162882967521755,0.09981958634624628
137,10.433309687115328,-3.2182498265829818,-0.3665507264131859,0.10003056942064585
138,3.0043579858992433,10.372247013750174,-0.03678588563563383,0.10001736279697224
139,-10.008238406191508,0.576493625740138,0.01452569465985773,0.11215616230432808
140,-7.008795315737974,-6.810003956715651,-0.29930874920928907,0.09981285182996856
141,-1.1626398784342342,10.592522355347617,-0.12219369542052894,0.09998430945819164
142,-0.40538342985620096,10.059486058259472,0.6894130692469387,0.09985463737322187
143,-5.396193423111853,-8.868663682989567,-0.3077099550615471,0.09991951210418332
144,8.787655022034116,-2.4906610371255096,0.4803605893816505,0.09978295376807687
145,-9.787936701487402,1.93962440143962,-0.09521072977821181,0.12445150152685637
146,-9.866958501439294,1.2557164302474875,-0.03380491602435148,0.12064891430753683
147,7.750163511570427,-5.823870062109055,0.8979782126835331,0.0997976445540164
148,-8.320558118329698,5.261602146807289,0.2307720184208705,0.09982717870271998
149,10.733051871829826,-2.6288395239837807e-15,-0.6801727377709194,0.09998454420384201
150,7.946465188805219,5.971381202936308,-0.9466372062158616,0.09983123074140049
151,2.9899537422961373,-9.498800553839779,0.8052219558333984,0.09983477324685984
152,-0.17663540113415713,-10.231896235713872,0.6609723322238541,0.09988615429922096
153,-9.997233919852208,-0.5758597463328239,0.02523578317923594,0.11215616222581402
154,-5.752848964701436,7.748080292492823,-0.2821947183802943,0.09979632073620373
155,5.612396866936937,-7.743525069858989,0.7764819439660514,0.0998056221609448
156,6.951238442541392,7.9378778831233365,0.7249048102704088,0.09994812687807894
157,2.6516472237269815,-9.154548201947723,-0.6473030992258766,0.09976983181667502
158,8.905061751523414,4.938389290706913,-0.9507240772080403,0.09987593524284938
159,-9.13104835337827,4.397281130091255,0.17712065060579119,0.09985844218597106
160,8.710001934368034,-6.23675968738308,-0.6313707975767341,0.09998390542835056
161,-5.887652906310753,7.559732288777613,-0.13423478502527553,0.09979483035633163
162,7.29298292309484,-5.74762331582527,-0.6183582214147529,0.09978550486229812
163,2.4215268821386187,9.14238815102587,0.5778155957842213,0.09977953394442438
164,4.8587081440122235,-8.643737603540481,0.8590083093837464,0.09982708180978346
165,-6.2400783992740445,7.642708567077354,-0.4074048827941631,0.09982221853143342
166,9.16488108498296,1.4894381465662834,0.6946028315010263,0.09978389920941957
167,-10.008069888447235,-0.5764839187965702,-0.014810441451878216,0.11215616222581402
168,8.712133830105802,-3.5940105241087075,0.7942482471938368,0.09976819016460514
169,-7.642548609376593,6.167001344062321,-0.28041383874584425,0.09982074923503616
170,-6.595506579038212,8.078029058368031,-0.009865630076773081,0.09994362361390179
171,-9.69984743296292,-2.87019055135287,0.08479210660941912,0.10834003129482828
172,9.059002344637623,-2.2188156449657666e-15,0.33841307983367097,0.0997782713451873
173,-6.002774413307482,-8.08468611246457,-0.44395858754026196,0.09985510710313983
174,0.27302205310918254,-9.487475206833983,-0.5056792177269582,0.09976449292395201
175,6.977369031126414,-6.326204217936441,-0.7294178432574389,0.0998045492663901
176,6.830962695551108,6.791771121782923,-0.8483567830191925,0.09980112053743041
177,-0.37485665280749564,9.301971898803135,0.05574115179342984,0.09980207336455024
178,3.224096922445854,10.242651315750196,0.3245588472103106,0.0999948265046193
179,-1.147721767224978,-10.456607159752876,0.419124100911348,0.09994595972812909
180,-8.82695162647797,-4.503955811764353,-0.21554584499147256,0.09982819967576219
181,-7.381065273921574,6.8486277273902845,0.35877495313845115,0.09985203927866292
182,5.849083337000231,6.997879500925098,-0.21679656074389048,0.09978547290721754
183,-6.746030237512044,-7.884796413502339,-0.18147959735298003,0.09992244431161375
184,7.556282934282468,7.866923859998661,-0.14757508092012203,0.10002311637499978
185,-9.38283509138865,3.496821477096597,-0.17692838867528174,0.09982210913193676
186,-9.66461256081821,3.1033765728069787,0.035297906721338285,0.1083334399480977
187,1.5594936126303827,-9.25915479654427,-0.4587106641177015,0.09980534785246159
188,-9.496708498742807,-3.0494613714013425,-0.15258029119420236,0.108378264818688
189,8.269409411369507,7.15791420839767,0.0,0.10002007876315298
190,3.945977036367131,-8.31597043998319,0.28602337989375937,0.09979228218499062
191,8.979231249993918,-1.4592671117680835,-0.4221139527084269,0.09978048840428771
192,7.2519239633004435,-7.2103171904873005,-0.896279049416624,0.09988551214302063
193,1.5949582785189647,9.469718551734172,0.6523124460651096,0.09979945570223453
194,-5.452661424340416,-8.96146905012149,0.005638645207501606,0.09995585105166968
195,-9.475440275665461,-2.803788341732303,0.08075207864242188,0.10873921929250226
196,8.538593745320394,3.5224201533411867,-0.6159995181226312,0.09978992400402398
197,7.079183824870793,5.8481818141794575,0.46580210661792754,0.09978769164195285
198,-6.931368686340935,7.384563104464987,-0.3760793705537364,0.09986161327416511
199,3.703420514543163,10.114661913726616,-0.27739778068507176,0.10001098238997039
200,-8.095142326505128,-6.230142345464342,-0.23987757898324644,0.09988475113795824
201,-9.662914188876499,3.102831213366789,0.042192558740650005,0.10833234299255062
202,10.868887968725007,-2.6621097722380515e-15,-0.4950087855835815,0.1000179304909663
203,-5.727881717454879,8.097349039398663,-0.45232858940548853,0.09982972049971316
204,-5.344347525192705,-8.344729460085544,0.47131182834732116,0.09982761377186579
205,0.7116875607647294,9.49681050754264,0.5570059169448177,0.09980297218477605
206,8.127316758309545,7.034920295573806,0.5629201867299619,0.09999226671369618
207,-9.349049729424753,3.2412146163122046,0.1286525240417906,0.10472654732823308
208,-4.581096393077471,8.85195422501875,0.5187569004036335,0.09983666115103829
209,-8.92684563126505,4.048571029195715,0.07378556623577703,0.09982216931114012
210,-9.842190315103547,1.9503755572802746,-0.09170544677768254,0.12441898343992303
211,1.8632088591846658,-9.694530849914226,-0.760245366961285,0.09982001189027394
212,-1.2786811265759062,-9.6057538790611,0.5815715171725311,0.099792770364119
213,-10.002873073962837,-0.11511479780766588,-0.004539486974612678,0.11207653901618436
214,3.1037436587184093,-9.860300367647334,0.7323840052765123,0.0999056408239449
215,-9.60418295947257,3.3296665529550546,-0.019070685524541997,0.10464306115945388
216,-6.691649106278685,-7.821235454921589,0.29830158142587193,0.09990073003011432
217,-5.710306263540225,7.6907827228053325,0.15692873590487683,0.09979298400310944
218,-6.882766066495775,7.332782694342499,-0.3931506728969651,0.09984893623069595
219,-9.898058926154102,-1.4918923378744382,0.07407665956975801,0.12468506775178757
220,-9.720696406762881,-1.9262997426902517,0.03724275335209051,0.1245940025311768
221,-9.99473600731184,-0.3451853789636081,-0.0172466424940543,0.11209102990401232
222,-9.778826102082467,2.6504046154691254,-0.009103533881715456,0.11809376091918906
223,0.056268218257575525,9.779150741993112,0.6739243142969076,0.09980577660665306
224,3.34743428571527,-9.142403879188814,-0.776010541236039,0.09979741877538714
225,-5.886794765785607,-7.928481834061244,-0.4316284089600105,0.09982258359182544
226,4.7118457310345105,-7.94849615056299,0.4213909919140311,0.09979369408201659
227,7.5667691949889555,7.523356047192764,-0.6365278542322164,0.099976134841019
228,5.8150209136021695,-8.424512204404861,0.8532750793222341,0.09988514195936833
229,5.348602564338659,7.379563318064587,-0.0920887366734406,0.09978659297700584
230,3.9523956009452843,10.070539752707882,-0.11373467117279111,0.10002080518461229
231,6.988864854885158,-5.773568444783722,0.10804801919275946,0.09978237763678979
232,6.70128848298009,7.652450721864306,-0.8943475696227271,0.09987410345200948
233,-4.904291182883224,8.964809095910045,0.46069883305827236,0.09988328370076083
234,6.9212462758150615,8.280621875909253,-0.43934200327753176,0.10000334584748377
235,2.2431802830135035,-10.377046825907424,0.4746447104610383,0.09996710664077574
236,8.869428276131423,-5.752621233930123,0.7698885907653744,0.0999549738807779
237,6.556993025679607,-7.48767436890095,-0.9094945208759081,0.09983305328703558
238,0.30340487266843597,-10.543273608462927,-0.4631143831531784,0.09995286067826509
239,-2.195895437712092,-9.620846526190348,-0.6094138959364098,0.09982019832496103
240,6.141094357064945,8.89691114239643,-0.35642016903185225,0.10000891317740304
241,6.761276073453965,-8.478372028099098,-0.3146355550460627,0.10001617766775205
242,-3.8546706088109794,9.498657382336713,-0.49898415103580884,0.09988967805774257
243,6.145631908330877,8.903484920304699,-0.33767226347490287,0.10001087591933036
244,-3.308950421417142,9.369880336646878,0.5740500083757764,0.09983116869663283
245,3.5965445005099035,-8.57793843870502,-0.45310075287194024,0.09978707602062328
246,-1.6832801327400808,-9.336781979309473,-0.38526634551040434,0.09979903204256364
247,-6.067282165975507,-7.431071602268844,0.13575321337711985,0.09979670331361953
248,-2.7201342776433437,-9.00203105632536,-0.013718975106864801,0.09979405913094883
249,2.2420176181748572,10.371668289208921,0.48171025038437804,0.09996589431223527
250,4.188290810643038,9.989282972029491,-0.03831465265530699,0.100017294976137
251,8.313532650467337,-4.6103510289512215,0.832793841164835,0.09975956683398852
252,-8.194443374428054,-5.4498138182131175,-0.24176818783219062,0.09982589100387712
253,10.332725203050021,1.6792312887317906,-0.8799049010398801,0.09993571127136552
254,-4.117428455407902,8.941539547825773,-0.5162656943170364,0.09981636557885931
255,0.4852148325918831,-9.361509441012421,-0.36619565998586234,0.09980365817313523
256,-9.19873562486186,-3.919214981083145,-0.2000223827007899,0.09982302011774172
257,-9.186124932288125,-4.423804612584988,0.10567112126281343,0.09987427873325676
258,-2.3051902379042155,-9.126213945544011,0.18111280696095836,0.09978585493658437
259,8.25072756405706,7.1417433969570085,0.21376417775774198,0.10002647219344146
260,10.451999996791683,3.224015023598932,-0.3131310739497644,0.10002923355928672
261,-8.916880116244586,4.0440513929132695,0.0314907385601419,0.09982400666159472
262,-9.548981582283096,3.0662466343207284,-0.15194847043198115,0.1083292607451132
263,-5.6405407117808215,8.807209117021651,-0.14146405502236659,0.09994229448988304
264,-9.675565811795858,2.384812784916703,-0.1153840928243457,0.1202624187252817
265,1.963915237680228,-9.085154919488991,0.32957090449081117,0.09979971885917951
266,-4.763792597965332,8.251130816396499,0.1637811127576495,0.09978549627024548
267,-6.995649108475416,-7.4530463802960805,0.32950840238685514,0.09988079378209756
268,10.264950975736788,-3.42694417231275,0.546603650380415,0.10002008290438222
269,2.5207106754869537,-10.486224536808058,-0.027109181843935824,0.10000835696830572
270,0.29649610744484917,10.303195057949305,0.6479589079080391,0.0998994646848568
271,3.628146416260507,-8.653310587670614,0.5592955183316016,0.09977528635948855
272,4.130848952832146,-8.212101764631013,0.2695745362709237,0.09979146244375561
273,-2.650121392547903,9.559588814984101,-0.6000391781409394,0.09982858430599137
274,-8.400366196524791,5.87000242757652,-0.1691359861021587,0.09989438726366168
275,-9.531833920500949,-3.552350781472872,-0.04246046293329469,0.09985434363336115
276,2.535933399501111,-9.574325866212948,0.7866987935220483,0.09982456710448062
277,-9.844251780907884,1.9507840672143668,0.09090843315937917,0.1244186944776571
278,7.289266747599679,7.588930562462065,-0.7571282390850346,0.099942053192927
279,-9.113013478959289,-3.637243325429897,0.017350899539654987,0.09983612985299044
280,-9.453465086429802,3.0355756008279355,-0.13741748851961644,0.10845670966476381
281,8.852103218092585,1.6485440897317305,-0.011458681535822027,0.09977767133162435
282,6.155508272920892,8.492865661351825,0.7445194975821272,0.09993486599918436
283,-9.299139035929038,-3.4656293948070913,0.16029424486292415,0.09981636557695311
284,3.27948309339827,-9.638265583778127,-0.7926710855513028,0.09987604608981648
285,-9.376045458078968,3.010715601589739,-0.026576164029021746,0.1088152691769883
286,2.9486143523727635,9.367469217724178,-0.7860871236475396,0.09981130440359064
287,-9.69084766970156,2.8675275161190044,-0.0962872497649834,0.1083407643231977
288,9.426146491274475,3.1469100887080153,0.9850739114462529,0.09983150168126709
289,6.5489593857399235,7.835215536758667,-0.8808110672551489,0.09988159154933021
290,-6.495925273149667,-7.956064100407926,-0.3320673851614121,0.09989564699907613
291,-1.9473438336742004,9.538720993925834,0.5744651594156871,0.09979900609227624
292,3.6204758688853076,9.224822068066521,-0.8213063019970068,0.09982596850941047
293,-9.37625101889593,-3.9948472223001716,0.05675518804629579,0.09986258460341615
294,9.601999991447286,-4.2222337001013495,-0.8475128336473807,0.09993827259485775
295,-2.9660468726168223,-9.057568753828107,-0.35254792481497244,0.0997951613949534
296,6.574940269765021,8.244714320786652,0.7171468734252597,0.09994735151365074
297,0.5436157041149696,10.488268710110214,-0.5229989274675529,0.09993965179953207
298,6.053903918436078,-8.352680302972253,0.8328611909857099,0.09990154148140294
299,-5.821995532936949,-8.645763428910294,-0.2038430136654322,0.09993193573333684
300,6.559304321308843,-8.225107461580873,-0.7355441538394596,0.09994236466547388
301,-0.16561907930639247,9.593757668262691,-0.572272847610004,0.0997767545616147
302,-8.87248127979759,4.27276179019546,0.16224583384906602,0.09982546718625686
303,-9.993736164956365,-0.11500964867450286,-0.0013125961507171665,0.11207653901618436
304,-7.277794000755649,-7.404516484531408,0.057629687622949365,0.0999310256845995
305,5.905097680493779,-7.064895408120624,-0.4393420032775318,0.09979002496076142
306,10.852007943554616,1.76362294808767,0.06876742738155348,0.10002339449158171
307,-3.590873161445665,-9.468354368652786,-0.553822177514702,0.0998656669986127
308,2.2801233394074183,9.485374716407618,0.7464049035266516,0.09980013453823068
309,5.73130976546748,-8.726179380466677,0.7621453419785049,0.09992571377052914
310,9.334910151579724,-2.64576806227712,-0.944780691889272,0.09978934720005826
311,-8.702756108711279,5.226871928919417,-0.21985681934309753,0.09987042362041709
312,10.801164772552895,1.2484778185052487,-0.4841747826226795,0.10003116790150625
313,-9.638950993185441,3.095136458957418,0.09295245092594981,0.10832352688695848
314,1.3251812266661942,9.148882937973282,0.026097376983747755,0.0997992198448834
315,-8.024083672628405,6.4748734124184235,0.1198705180067117,0.09991087590867341
316,-9.534606224854008,2.5842124689846133,0.05172085988964452,0.11877349471354628
317,-9.980776613076307,-1.0374108690841624,0.03854579344743639,0.12055649985121658
318,-4.514065022553874,-8.722430946614958,0.48810817239183635,0.09981349145563857
319,-6.882002525123182,-7.678704976221539,0.26331718625690703,0.09990534060984449
320,-9.935747587420286,1.732298301453188,-0.009897772057867262,0.12445661336984666
321,7.504567840416185,7.8130827440165,0.38959951053706016,0.10001216026689602
322,-9.20425592428041,3.4302680888270713,-0.006124008821932908,0.09981981607818524
323,-7.228320742852249,-7.354181787829198,0.22871452717514842,0.09990655009384013
324,-9.39774740165165,-3.258097573572064,0.1572352137506168,0.10466357264401202
325,-0.3747957489034861,-9.300460584012846,0.03187530116194295,0.0998032436777321
326,9.635160595274392,1.7943743607158569,0.9756415800671444,0.09980561644393993
327,-2.126823845281847,-9.318224106798956,-0.43960368693130353,0.09979679636242678
328,0.9869637503433227,10.057889697574138,0.7331790790998725,0.09986230297510111
329,8.1286384262602,4.030428545256343,0.29767011712340885,0.09978028448032886
330,8.418457576456662,3.472860462955082,-0.4051560696902088,0.09978168406370215
331,1.1567077306923133,9.526345230047703,-0.6303215634091203,0.09980009016747568
332,-7.702950251057347,6.514057368648064,0.33236098300759376,0.09985865812813119
333,8.885137517711456,2.0818328651848046,-0.47174083390428295,0.09978234743516863
334,-9.992356748663605,-0.34510320717862625,0.017178133500669844,0.11209102990401232
335,10.104419445552796,4.168369143025932,0.31062765991431524,0.10002879683684374
336,-6.628340807106143,7.061722321081004,0.24228570598813579,0.09980029018282652
337,1.7488353615221168,9.099429878793156,0.23570492293887207,0.09979805722366114
338,3.923850580772646,9.997808227472488,-0.3670341266196998,0.09999387493168198
339,-5.841735290536283,-8.67507730821205,0.10190545802410524,0.0999440478770171
340,-6.4237984204951095,7.167456378812791,-0.15983914313496494,0.09980055304326135
341,-2.816340114282625,10.159177436699467,0.2689023628041325,0.09995577503988604
342,-2.0284070208363274,-9.935794747336379,-0.6165886495982503,0.09986822779440148
343,-9.992554418271341,0.3451100340381282,0.017196393692022697,0.11209102991466345
344,-8.557568796296785,5.41147861834598,0.24854432881090913,0.09986530285796119
345,6.14159897851709,-7.701321528890209,0.8884552654982185,0.09981572954265665
346,3.1590695103126487,-8.627948118042939,-0.11283482148133378,0.09979366458949158
347,-9.363663403167411,3.2462810192412257,-0.13986278126533597,0.10470389378291975
348,6.869164636116194,-6.52235070545126,0.7643514009711784,0.0998088396340601
349,-1.2571749348075127,9.444194299655818,0.45909645698186535,0.09979989567558387
350,8.682247686792245,2.4607857242854037,0.1701239831647308,0.09977771028603394
351,7.042266615360946,-6.385045217930403,-0.7913849099457044,0.09980880389363958
352,3.750949028634224,-8.39874504355246,-0.24729481785599997,0.09979237459955435
353,-5.456589798055891,-8.519985914987325,0.4653227916665565,0.09986409686996814
354,-7.632655073344982,6.15901795355701,-0.2718530954377858,0.09981960881274697
355,-2.5456103121006133,9.182593648462591,0.3801352659352224,0.09977388474157062
356,-8.65850897762718,-4.6721995710700535,0.18424038554270228,0.09981982550576424
357,9.825429297447748,-2.064835746187208,-0.993834868600032,0.09984928186888153
358,9.693818274959774,-5.0877083078539265,-0.21060476554342664,0.10002580789261059
359,-3.634492585041807,-9.583369336153998,-0.5103820170013712,0.09988993580899921
360,1.2162419835426892,10.016653914443012,-0.7430532620672258,0.09985907005764688
361,-4.87005057974866,8.43517503955495,-0.427144697620565,0.0998023571846008
362,-9.773471433728586,2.648953312667411,0.03889359627570392,0.1180898793882694
363,-9.594040950826987,-3.3261504280426593,-0.061567302254684944,0.10463613317511086
364,10.795070156932493,-1.5002611675344435,0.4328499123143243,0.10003267292305121
365,-4.776845204670914,9.23019545182318,0.34018956090420427,0.0999213134053289
366,-4.763792597965332,8.251130816396499,-0.1637811127576494,0.09978549627024548
367,8.899692952229474,5.2067449080694495,-0.913732024335277,0.09989973278607304
368,-4.83486415312163,9.342304220511291,-0.02391818266729325,0.09996192569698807
369,-4.022710481121853,-8.735846960294262,0.38025814519334145,0.09978744790193775
370,-3.3598332364388446,-8.85915215378234,0.21663380593914802,0.09979218096643183
371,-2.737164804516871,9.058391998901302,-0.25865219180483084,0.09978402135956863
372,-3.4297186102492727,9.04342474005117,0.4637637529398513,0.09979159136439535
373,10.838425988251142,1.0006283069857143,-0.4642309261726256,0.10003352630249823
374,-8.771649190301973,-5.268249086886957,-0.1322395998943658,0.09989165787299056
375,-8.398757332599018,-5.868878186688801,0.17197951047404045,0.09989383227034573
376,7.522564468796795,5.128797612842697,-0.33370429417324654,0.09978264562419745
377,4.168361314833854,-9.941750128173023,0.29078303524554566,0.1000124363613358
378,-6.932343060360741,7.734873237860968,-0.1291332973631729,0.0999277450489353
379,3.231750147827618,-9.497980424988286,-0.8123967094952389,0.0998476545582963
380,8.953194737384504,1.0348758925321486,-0.14879562016881281,0.09977694122118194
381,7.979371291479531,7.234694351903798,0.5255553287766518,0.09999718131428112
382,2.040678156097514,9.440263425453251,0.6992075516801758,0.09979564978258726
383,2.725226696621224,-9.408574010983322,-0.7727944810439007,0.09980597977512665
384,9.854885064707808,-3.5441342357758643,-0.8642650892254179,0.09993686008677893
385,10.330606950050997,-2.420513697514738,0.7837363129358629,0.09996348314887898
386,8.394467001575071,5.444566167893871,-0.9588855310924941,0.0998424236414984
387,8.723972891552684,2.257065376690231,-0.079822747450568,0.09977761117653108
388,-9.98093788524285,-0.8057446056790055,-0.03796793231708162,0.11060034939384772
389,8.895483522665494,-4.933077589998289,0.952763776898967,0.09987393576163446
390,10.850655025231983,1.2541982647722174,-0.3807229823164291,0.10003143848762033
391,-6.622745881606427,-7.055761581970576,-0.2312751671102039,0.09979987900169068
392,-8.855124568172531,-4.264403238410868,0.1417217646927451,0.09982506490094574
393,-7.222656763594241,7.348419186170018,0.23933935884101604,0.0999044673707825
394,-3.4065074912548776,-8.982222049214982,-0.40968968559225355,0.09979169509498281
395,5.728783351147047,7.183667105400826,-0.3909157412340148,0.09978899420601349
396,4.415781766362295,8.297197976358516,0.6113877827212912,0.09977271191736106
397,9.356082716893289,-2.8859693121467127,0.9665069812455568,0.09980425298022853
398,9.67811716722615,-3.4805628036244696,0.9430272039418085,0.09989417313607583
399,10.231292202063692,3.947701645613571,0.17998945726266113,0.10002557166080861
400,9.830962109998756,-1.3662727966304076,0.9948277320723354,0.09982898567849831
401,3.0036517106501015,10.369808668726654,0.07349384229586949,0.10001853648466572
402,8.00145847598256,-4.681234892099813,-0.6316750339912067,0.09978638879198926
403,-1.660527450365273,9.210577890847842,-0.022135793523461542,0.09979801016802103
404,10.550632793088612,-0.9740585801684054,0.8020356453462554,0.09996040146368801
405,10.376216429415251,-2.9409026536346676,-0.6040960081070891,0.09999930795550009
406,-6.4789866070980695,7.2290334854107305,0.2841719391238513,0.09980450830302325
407,7.5562501767179935,-6.242290913766325,-0.9197536920601364,0.09980583020881419
408,-9.325996811848297,3.475638826577636,0.17097620093293456,0.09981766927811392
409,-3.771903923407707,8.713604446485647,-0.21517976230085709,0.09979048090088238
410,-8.919312089781162,4.045154360076661,-0.04582984506677554,0.09982321407533318
411,-8.73149188178027,4.455247436538752,0.1249180769926355,0.09982398084903502
412,-5.335716618611012,7.923630883472119,0.14363593618235607,0.09978925789907964
413,-9.707659400228879,2.872502117054214,-0.07238825063523706,0.10834149895232492
414,7.378036792451747,8.043967462008348,0.021066558169027177,0.10001938208057193
415,8.955102442890016,-2.316863190637881,0.6492288859324726,0.09978859438139934
416,-3.1461723828679506,-8.908945433310723,0.1702203903951382,0.09979261669674143
417,-1.126733205016403,10.265385597062014,-0.5818032026733119,0.09990444594506132
418,-1.8737516127315295,-9.178242453486964,1.5490444097168485e-16,0.09979691979349552
419,0.055662646709615154,9.67390526531109,0.6297964263539536,0.09978905070960642
420,5.755597748438559,-7.568242078725278,-0.7488417676323887,0.09980757003393448
421,0.05957812935612219,-10.354397667835276,0.6141316433440708,0.09990907384354257
422,4.0644989986420414,-9.694033311581885,-0.6569358954913264,0.09994408935645428
423,6.958753047025805,7.586839786932808,-0.8666155679631815,0.09989853846014035
424,-9.71296803712723,2.1581998209467064,-0.0968979876176053,0.1255511081928021
425,-4.38241935931447,9.51700228452072,-0.2506345171792225,0.09994293262118684
426,10.156950976730695,-1.891548380068745,-0.9389362635518914,0.09990250164049064
427,8.879419360803277,2.516669552775796,-0.6219999122120303,0.09979040327786112
428,5.844620490641871,-6.992540123924028,0.18630773628916625,0.09978529465559809
429,-7.813165250675139,-5.731730498898572,-0.02860949751243772,0.09981977243371867
430,0.05911570250139928,10.274030063181744,0.6539810292894885,0.09989347932138568
431,5.405677891463618,-7.45831117516397,0.41394991538906606,0.09979071954989618
432,10.854091625422907,1.7639615793509849,-0.022938673920975053,0.10002219258038667
433,8.555194030945627,-6.742375952637729,0.3094904891746489,0.10002957803808674
434,-7.955538178337915,6.12270090959839,-0.31977182110174746,0.09984961095357081
435,2.6434986994687417,-9.126416232721459,-0.6250295208600974,0.09976762068814046
436,7.952321790350439,4.901556668947138,-0.7014944793188519,0.09977750687265133
437,4.425831679752182,8.79852557240903,0.8377783153743082,0.09981458620731491
438,-9.613485119421712,2.3695112685247777,-0.06904228087251121,0.12043873559974841
439,0.5521459754353997,-10.652847799900448,-0.2842448986618377,0.09998010699963539
440,4.778019055745352,-8.06012510591476,-0.5982843074205866,0.0997758522386872
441,7.331440066662359,7.993164984787114,-0.3490945741927518,0.10001559255794615
442,7.957102245460635,-5.425060452581436,0.8812478874560882,0.09978273651687866
443,7.373971105776305,-7.677117140728258,-0.6561139117423389,0.09997103842540926
444,5.237213010417798,-8.83474753402944,0.8257414122165071,0.09989220496077034
445,9.119601767530376,5.621030692699219,0.646237067462446,0.09998516492196977
446,-1.8829752557594654,10.444446585870423,0.18903156249480302,0.099973152727516
447,-7.420105208679114,6.573639593590588,0.34380673224078206,0.09983047905975242
448,-1.4690109457316773,9.379730737698532,0.4082510580044506,0.09980014423554956
449,-6.730863004350368,-7.867068869832146,-0.22354984568417088,0.09991571705140663
450,9.051866770179808,-6.171458267355183,-0.010996169411320499,0.10001994680688389
451,5.731309765467479,-8.726179380466677,-0.7621453419785054,0.09992571377052914
452,9.60458177034373,2.7222003518913467,-0.9903328862134003,0.09983932786202523
453,-3.4001877265192224,9.628234957348178,0.5375773070633502,0.09988194996493413
454,-0.17543432465055592,10.162321904223962,-0.6815624852049095,0.09987317092862062
455,-1.4587690018550712,9.314335257785794,0.3087225426125887,0.09980039486509822
456,0.7969271900177821,10.634254312067753,-0.31043807818937513,0.09998000727594208
457,-7.693211126441181,-6.207882446270496,-0.31269220896091093,0.09982768175042292
458,-9.896370636095815,-1.4916378690921388,-0.07428397058969662,0.12468506775178757
459,-8.101960212835516,-5.388306771429208,0.10412466401492249,0.09982192585429966
460,-9.980355014749826,1.270147814029637,-0.017247379728409878,0.12060402271404236
461,7.1132129865024885,5.605946050166164,0.05433392317549001,0.0997821587675964
462,4.308188099213181,-8.095030839354816,-0.21472187104674198,0.0997903645030975
463,-3.9888322994562277,9.214738118097724,-0.5474396814554152,0.09985010782287332
464,-8.911290053128734,5.07679588849088,-0.005892304124508546,0.09990760720447352
465,7.123012929060279,5.613669416439316,-0.16228303882649864,0.09978202412034065
466,-6.573719220809341,-7.003529405781373,-0.04561377338458856,0.09979918778171426
467,-7.1259714655902195,7.2500503833695715,-0.34933423695980587,0.09987340184984027
468,-9.488307998584768,3.536129417984708,-0.12509661856507898,0.09983872770222885
469,10.26727819272064,2.405675447903092,0.8303106989935283,0.09995068765972218
470,6.964243755082958,8.332064326191484,0.2868701978126057,0.10001594116162196
471,-8.11088230515167,-5.394240516989483,0.1284923951370964,0.09982192585429966
472,-9.278682238742082,3.953277050000466,0.1807132999752106,0.09983461646242289
473,8.852850715037711,3.4158357171224583,-0.8398495623949132,0.09976086988315797
474,-3.9427833110711257,-9.715784201911886,-0.27649048356800754,0.09994291442939902
475,10.518300616728329,0.4845065789162685,0.8480266531263214,0.09994745310366382
476,10.50910413447384,1.9571305352441657,0.7181484063030805,0.09997937023117996
477,-0.6708277853501123,10.584751627470943,0.3180469253387453,0.09996758288443518
478,-8.458153078223843,5.079963444088544,-0.23135519253420148,0.09982968628259006
479,-7.843587119609047,-5.754047952633076,-0.15092740894125534,0.09981802739360854
480,-2.9518072755834988,9.768731266498868,-0.5597892191881274,0.09987974769375199
481,-3.524070880793508,9.29221123092242,-0.5646735192485628,0.09983146211720559
482,8.919803949513344,-6.081419360784301,0.529172225182383,0.10000301660969817
483,-9.705192828779287,-2.8717722571138533,0.07661581689726504,0.1083408159539069
484,-1.2444891759997885,-9.348895890737838,-0.3326797809259789,0.09980162560051942
485,9.6895567546799,-0.44633198512682004,0.9536084038070892,0.09978846413223526
486,-8.374989844737305,-5.030015638450986,-0.1349019433478422,0.09982592445094715
487,-0.6727021187362104,-10.614326063402467,-0.25369327873283853,0.09997537847925814
488,5.151087423613658,7.842764516716439,-0.6276366430211381,0.09980292848882964
489,2.0492932886245057,-9.480117392751843,-0.717699909995183,0.09979333812316571
490,-8.173199684143205,-5.995851412350936,0.27960451370518324,0.09986710817584599
491,10.971203611101537,0.505368739866081,0.18303559197184838,0.10002657867504136
492,-9.604379984669045,-3.3297348594637426,0.01717082180645439,0.10464333912165245
493,-8.2949910263112,6.0851974236036535,-0.1186793185183009,0.09990595141844114
494,-4.209648270450379,8.614278662081947,0.33257332429137776,0.09979018962958269
495,-9.668409409863921,-3.104595768331349,0.005340659222311824,0.10833804155384576
496,-9.977340928334552,-0.3445846100263911,-0.004323321843799837,0.11209102990401232
497,9.530395458530641,0.43900050660161577,-0.8878800837343112,0.09976249588003264
498,-9.481452295217732,3.2871171565602015,-0.16233831543013352,0.10461678079700971
499,7.4623871918263935,-5.3434104791623716,0.4807952957341154,0.09978706146889889
500,6.574940269765021,8.244714320786652,-0.71714687342526,0.09994735151365074
501,8.17942511830071,3.8236822746198222,-0.10092257904170296,0.09977907171582821
502,-0.16051990127756538,-9.298379391069176,0.032255072166746585,0.09980395996069308
503,-8.619676339203146,-4.651245173834098,-0.13326297910594326,0.09981883228735249
504,9.109254841826395,0.0,0.45450309480825196,0.09978105636937995
505,-9.974860140418366,1.2694485099858273,0.030674774843785217,0.12060356661275973
506,8.856100181980931,-1.8611290839291204,0.2931757360878597,0.09977815250411506
507,1.349942110548982,-9.319828936547587,-0.48154882510492486,0.09980741990996055
508,7.890613766920453,7.49222838517018,0.2941073752910781,0.10001653528296811
509,9.50050799572805,3.4166888222273126,0.9804299366869849,0.09985964433206244
510,-0.9112501505175091,-10.531952581145672,-0.3612687781836626,0.09995975601221173
511,-1.502091101098039,-9.590949688108147,-0.5807675885746839,0.09979388230325922
512,-8.369877800640742,-5.026945346757877,0.1241489204282656,0.09982591796634083
513,-6.0096258822559,7.716345298967544,0.38023759223026554,0.09981070471534986
514,-8.194443374428054,-5.4498138182131175,0.24176818783219056,0.09982589100387712
515,6.601008612276918,-7.196805869539137,-0.8848941903983881,0.09980085232529416
516,-1.4022904003395058,-10.534335865816603,0.20141762581342793,0.09997598939366731
517,10.02461426965773,-2.106694909616262,0.9643534673435677,0.09988616974846531
518,9.048575657045623,6.169214424413562,0.08784708587726843,0.10002196881602735
519,5.518017572436386,-7.255839377272001,0.14371508665493357,0.09978611693178442
520,-6.529448921635661,7.997123115870533,0.28056441872641097,0.09990778399450197
521,-0.8419704724040918,-9.731239095048393,0.6347346839740426,0.09980246875044504
522,-9.971642463432667,1.036461457381303,0.04512149804131793,0.12055740158177325
523,7.983813859766142,-7.238722316328192,-0.5166500643644413,0.09999850233397103
524,-6.035854943598897,8.129239794716407,-0.4316284089600105,0.09986506720611019
525,-7.100000618397078,6.898622391696531,0.36236242005906943,0.09982824266736665
526,-9.484191743487814,-3.5345953604116978,0.12936484678333895,0.09983780121910357
527,-0.43048613653101525,10.682403299621424,-0.047791845905373616,0.09999408744564235
528,0.905318750985047,9.225866842004827,0.12724432151176734,0.09980024838960028
529,-9.391527277483352,3.0156869251002933,-0.07347813083845947,0.10868029896808429
530,8.973730868138372,-6.118186111359751,-0.41460750197354707,0.10002944855642994
531,-9.974694079452984,-0.8052405535656735,0.03962709738832457,0.11060034939384772
532,8.494967655835316,-3.0550641131954435,0.15802740705111612,0.09977821583269261
533,10.300799788057272,-1.9183376189518477,0.8735876230109018,0.09993757928130287
534,-10.005066931741124,0.11514004510339021,-0.0005289546156721604,0.11207653894977923
535,-8.432412192593304,-5.608077863039877,0.25988072845657934,0.09986600666533166
536,-8.96665425194522,4.838477185635805,-0.1559737318848383,0.09986883537277469
537,8.20616146993339,5.875986874571259,0.947566458453724,0.09986021854678107
538,9.063632917966258,-1.2596320640750334,-0.5234542598822696,0.09978378341703575
539,2.421623129216901,-10.074017666303808,0.6975310593216706,0.09991112971471713
540,5.2831511300474,9.39883004585409,-0.3655262643209835,0.10001221881872718
541,-3.550379562070913,8.748825116282712,0.019279221364493955,0.09979026877040481
542,4.691706791457952,7.914523416131897,-0.3405750714493476,0.0997913636176774
543,9.84912539488218,0.9092938107299087,-0.9929773090672225,0.0998229421510403
544,-9.147809956165702,4.148784452977281,-0.2065172814949558,0.09983748369170353
545,-8.51900811422211,4.853311373600563,-0.16532990292344188,0.09982827369074704
546,10.481973932591119,2.455979750609332,-0.6326794176080094,0.0999951697629839
547,-9.28052026962609,-4.2089722452327445,0.09167412536452689,0.09986864479696281
548,-9.632315533530198,-2.374152548754247,0.09068141202039512,0.12036537575196848
549,8.12705311335055,-4.754713746045307,0.7682549940692882,0.09976985083356857
550,-4.966866876486632,-9.07919446298543,-0.3718052011337773,0.0999112764748995
551,-8.132840048717576,5.9662436226944395,0.2989180985166652,0.09985804742603052
552,6.576510155826679,-6.538778463472823,-0.5722039981580308,0.09979432818314028
553,9.153364479048498,3.055842071985953,-0.922908027913353,0.09978081105804609
554,7.381112220163885,-5.285213882803669,0.23847962109068988,0.09978169645556137
555,9.158599001873121,5.940174434130097,-0.2826411505868008,0.10002712760493741
556,-4.231471045621508,8.658934997819934,-0.3861407831887881,0.09978964504571522
557,5.742955306338877,-9.198499296603753,-0.22877343885498894,0.10001594679872536
558,-6.179129813903663,8.322205959103695,-0.261616863142489,0.09991730274337857
559,-7.4333307996311495,-6.286051667319203,0.2189772895634782,0.09981345671358742
560,-3.5588864896428674,8.769787838803708,0.15848459800663273,0.0997908382635142
561,-3.5130264801502684,-9.94775791303104,0.17655938055508746,0.09996131666791835
562,2.0191918187020788,10.506131549239049,-0.3264887945240943,0.09998660889101894
563,-7.444038359936065,6.594842515419521,-0.3503343443347589,0.09983490515048339
564,-5.7011282569915105,-8.059528407257556,-0.44147404682946034,0.09982257645673766
565,-2.1197829144349716,-10.383383477963157,0.20716521474688074,0.0999677219312168
566,9.204090578960956,-1.2791523794976933,0.7033895819026476,0.09978293192139634
567,-0.4305507515479474,-10.684006704729056,0.007971464131686092,0.09999594317592132
568,3.3544248863826187,-8.546935220176202,0.11373467117279112,0.0997930590857025
569,6.972125537856525,8.341494139877499,-0.247027024640186,0.10001491307290909
570,-8.306662266452932,-6.093759434124866,0.07447624615072676,0.09991215787904786
571,3.167067156951997,-8.64979103097837,0.22352136815617826,0.09979397523372807
572,-2.534782238476576,9.14353433148366,-0.323529350054377,0.09977136835369327
573,1.0014676525593182,10.205695175356013,-0.6956655778911359,0.09988976106128318
574,2.666561790886639,9.20603926107221,0.682955474877875,0.09977478417094164
575,-4.5955915230866955,8.400520921564475,-0.2823878717814488,0.09978806779267559
576,10.779741601062707,1.4981308583477912,0.46361586326948784,0.10003342281923255
577,-5.363776089522676,7.965299680033399,0.25109750579879936,0.09979080790559627
578,-6.595416831793838,-8.077919137948824,0.014796812024667904,0.09994327004036085
579,-9.997928872670204,0.11505789908188094,-0.005578590637317828,0.11207653894977923
580,-3.4723953535487166,9.83270366751091,0.38790058236711833,0.09992752202089628
581,-5.346581234258431,7.939765024438427,0.19404785770281283,0.09978959629615619
582,1.7099163448631811,10.152257116029519,-0.7041820600782032,0.09989790813870744
583,-6.985111608060906,-7.441819905368031,-0.33936945238894833,0.0998776129767742
584,-1.2329594464535059,-9.262281845991355,-0.06056481540373089,0.09979994442640705
585,-5.375780902971898,-7.983127034331948,-0.28223485357510936,0.09979217449267266
586,9.521624763302631,1.5474146372712554,-0.9319842731208773,0.09977981413810748
587,8.459186495459639,-5.486542575299022,0.9553322003432358,0.09985812294579084
588,-8.430465387381028,5.891035120587844,0.09507908094505522,0.09990676815490519
589,-0.5921141177287677,-9.342756826935961,0.2463621223104731,0.09978861908159153
590,8.768941682409126,2.704860288349404,-0.547589681784637,0.09978579255827084
591,5.886869505139773,-7.043087106323631,0.38363793210074665,0.09978830197953595
592,8.152790992294069,-4.042404129170815,-0.3712983142892655,0.0997816129513715
593,7.943022592222822,-6.875397194910385,-0.7890831319942396,0.09993797995848502
594,1.136474941529522,9.35971321971597,-0.48332935921802694,0.09980776057640708
595,-8.742466225522483,4.460847100088484,-0.14254940506784242,0.09982404910600816
596,-3.1557241971782948,-8.93599309063025,-0.2445628143893329,0.0997934179065397
597,8.612391899948465,2.656571075686828,-0.05686428291712371,0.09977800978501664
598,-3.2828370330960417,9.295935643438597,0.5599120373349507,0.0998181274791694
599,-1.6619331411254854,-9.21837494607539,-0.10287451313768464,0.09979846154616961
600,4.245519260820738,9.506136600877214,0.7313604459247335,0.0999239978871856
601,-3.476789912385206,-9.167541563224475,0.5334326324636288,0.09981043492543372
602,7.348898136029927,-5.522338693889221,-0.4977013279305705,0.09978810156504189
603,1.7862829587175157,-10.605667308439699,-0.11380467293407748,0.10000403783403608
604,8.419758657938585,3.702373337214515,-0.5605463843770214,0.0997875367968341
605,9.18295252042484,3.3024856403139426,0.9551402955601446,0.09979895047867192
606,4.64838899080439,9.796272275487219,-0.05831063124085594,0.10001831868051397
607,5.751254860881479,9.211792704361589,-0.16011191776670874,0.10001389370834919
608,8.770466655322858,2.9280119957674318,-0.6373594128373354,0.099789342964055
609,-7.221437440941694,-6.397635309656528,-0.04071673868970831,0.09981120619941942
610,8.865511769106808,-3.8983818572703233,-0.9264616152557773,0.09978689303419276
611,-9.721122663242006,1.9263842117150791,0.038279165574356164,0.12459146425790252
612,-1.313025742592158,-9.8637587261385,-0.6569627474342875,0.09983452304783808
613,7.689615993063693,-7.3013786906941,-0.7057109340132872,0.09996237513454181
614,-9.708667338179978,2.157244215238706,0.09448786605036892,0.12555554969609908
615,10.414514858333401,-2.951757472633636,-0.5485031986791769,0.10002065335842031
616,-10.007178859321487,0.5764325938190397,-0.01620401138603647,0.11215616230432808
617,5.126733720260655,-8.211496347123006,0.8140739542877176,0.09979708493469833
618,-7.707458494388915,-5.931775082518162,-0.1690180414234671,0.09981626691528252
619,-7.981572003758407,-6.1427369301678505,0.31404420979368886,0.09985543708012229
620,-3.5953808270566268,-9.480240106037838,0.5507664767502173,0.09986797709739248
621,-3.7735724084754225,-9.298815658493771,0.5574383327833985,0.09984854276385077
622,9.601263442192264,0.6639842462593496,-0.9260558556159396,0.09977602502417818
623,-9.786814656385594,2.1746083749388245,-0.10608327279431061,0.12551988858024746
624,-1.8833117402474806,-9.225071055331227,-0.24118562109731081,0.09979838070425308
625,9.591574425138786,-5.034046595883845,-0.4999123725546009,0.10001041914223394
626,-8.532933688560128,4.8612448263467565,-0.18260278541495967,0.09982874257442298
627,-5.851751624072268,-8.272460523684762,-0.43997331107331833,0.09986646768963374
628,0.9440810395384505,-9.620883196516385,-0.661817495359056,0.09979560416957876
629,-8.16955004845814,-6.287407638731784,-0.09139828940325241,0.0999121482283421
630,5.538855265777421,-9.343593205648382,0.10969409469875273,0.10002128845639735
631,0.057702304193748034,-10.02838810868221,0.7085630268776282,0.09984711780223596
632,7.660814704521902,6.945867142812142,0.868468381367321,0.09990652750352441
633,-1.4759610191200563,-9.424107409757802,0.45836861423222747,0.09979888774163008
634,-7.754394512516682,5.9678977425371125,-0.2398775789832466,0.09981877067275458
635,-8.427404247379169,-5.604747268418402,-0.26273457182681337,0.0998648769353625
636,0.5309240157316881,-10.243401173832067,-0.6780516259896839,0.09988956544904547
637,-4.49378856418852,-8.683251181359019,0.4696114408137563,0.09980720106779252
638,10.166597393209289,-0.4683060031930387,0.983873775185507,0.09987384407363935
639,9.28823825654962,5.150883577851885,-0.7428178911655766,0.09996629052884357
640,-0.6602597648116911,10.418002612245195,0.5251077290222372,0.0999275032388058
641,10.845190085543795,-2.6563054648811636e-15,0.534465826127801,0.10001267918821138
642,3.2824174859648543,9.646889642533226,0.7905366569383174,0.09987772318284228
643,-7.7496723576817885,-6.865610609971422,0.028533838510495,0.09992710831688864
644,8.1801341671414,-6.146972048902852,-0.9196523410519959,0.09988573855198238
645,4.294859549147735,8.53815379964865,0.7272432707792786,0.09976800271381521
646,-7.676913198229075,5.908266966739022,-0.07708846750960743,0.09981617767075322
647,-8.810278535961308,4.24280652754372,-0.02300508905762393,0.09982755740454619
648,8.452396788444856,-6.661361114946425,0.55886952015228,0.09999467476664922
649,-6.409196226473812,-7.151163746038277,0.09302728851833438,0.09980050885372595
650,0.05361239856980935,-9.317581815972964,-0.1933722046579054,0.09979508151130156
651,-9.922227541985766,-1.0313252261448616,-0.04569323717578188,0.12059579876241079
652,-4.038009542966483,-8.769070893146992,0.4138072455515524,0.09979189824585923
653,6.989918969067734,-6.337582929594809,0.7426112997151902,0.09980584506021756
654,-9.819705301637097,-1.9459198193534377,-0.09707624583643436,0.1244265141823707
655,-1.678074756056821,9.307908908056241,-0.3427621259403967,0.09979947910439843
656,-3.7349710853033122,-9.203694497562763,-0.5544842124731918,0.09983114498569012
657,8.856984405711541,-4.911727527284289,-0.9596584289182788,0.09986593739529724
658,-5.509826775491028,-7.78909075790055,-0.02114917641615767,0.09979251012664578
659,5.179781128628483,-7.504208494281271,0.08140115651586573,0.09978709034269091
660,8.954736973526003,3.9376163568883977,0.9540873903288016,0.09980317436280053
661,-10.003008100550517,-0.34547106991505755,-0.014745582480538616,0.11209102990401232
662,1.024256346050582,10.437928796304325,0.5573369298794575,0.09993718914872472
663,-1.1449982893810355,10.431794231449507,0.44829975748096756,0.09994040441007038
664,-4.449408895294596,8.597497299785141,0.4100967034836746,0.09979463180868975
665,10.849080255573456,-1.7631471524805138,0.10304868955370615,0.10002428792468922
666,-9.72493750813433,-2.8776147193294705,0.021365248098344683,0.1083491954261677
667,-0.4005749398471998,-9.940164609368509,-0.6907873557196507,0.09983272282277914
668,-5.900121012741865,-7.575741307696865,0.18593652011871242,0.09979508892095887
669,9.235014258669217,-3.321208719038294,0.967433633363132,0.09980830543180606
670,-1.5571169089593475,9.942293061595649,-0.6469965380536566,0.09985462765333375
671,0.0586280290798628,-10.18927472438222,0.6833652767050749,0.09987752158026525
672,3.55947021968335,9.069382208938773,0.7852100580157226,0.09979823538783794
673,1.5121015842604797,10.439357354560373,-0.5206171594477419,0.09995040210318591
674,9.021482629217472,0.20766907608641827,0.21689334737279176,0.09977691279775414
675,8.06905197944211,-6.98448691299984,-0.6529888366751753,0.09997601410300702
676,-9.991765182937835,0.34508277643997964,0.017109715229054474,0.11209102991466345
677,1.5370782114696566,9.126068217995405,-0.16562490328649604,0.09979821369814654
678,-10.001065331043483,0.11509399398869447,0.005488326474424411,0.11207653894977923
679,2.3822067280385903,-9.910044372102233,-0.7614893991695908,0.09987929646669545
680,9.221026278271808,4.054710262061878,0.9758870954359592,0.0998557247794414
681,-7.55601485165858,-6.694045030591075,0.3417171540461973,0.09985959373638795
682,-1.8311377284503756,-10.156915306068742,0.5553969851920226,0.09990334873251887
683,8.534106771642872,3.069139800469389,0.3226943196842588,0.09977953058009041
684,8.494964434956985,4.458501274187923,-0.8819295190607299,0.09977222835914257
685,-5.168297472514324,8.069842758928898,-0.23757326812092075,0.09978845593239201
686,-4.39727525154201,8.496760579034476,-0.28785090349652065,0.09978876307347796
687,-0.8063258214086785,-9.319269040676405,0.19923788672182954,0.0997915364712752
688,2.749693284675761,10.38136866875221,0.2852749533520089,0.09999533276220664
689,9.116356726810615,-2.583824062627853,0.8401763290703016,0.0997620543656531
690,10.981478718188784,0.50584204417295,-0.11479242591942898,0.10002482069280272
691,-5.658575816102624,8.40308234072052,-0.4512612225417358,0.09986648431146913
692,8.63222725756606,-3.1044270890687002,-0.5360696738154972,0.09978569965332719
693,8.730001051081528,-2.2586249815086807,0.13655213470399524,0.09977755807848263
694,-5.69372431010278,-7.668449734849624,-0.020677513056270438,0.09979433677747046
695,-7.962687449729409,5.564161557537974,-0.09179551369262001,0.09981997209239829
696,-3.949521371487916,-9.732388092053439,-0.24234867811382116,0.09994767479245026
697,7.8930257643078345,-7.49451860438818,-0.283950342465282,0.1000162749108015
698,4.926891586399692,9.257566850748066,-0.705516141397805,0.09993824673975926
699,6.917864270618168,7.542260450147598,-0.8848941903983881,0.0998854132171789
700,2.2772925015443906,-10.534851391020247,0.008955425492795394,0.10000894075776806
701,-1.4505152377714179,-9.261634435574685,-0.17727443342811042,0.0997993381139024
702,6.95355630486101,6.018925535967007,-0.4824577813085656,0.09978873566709698
703,-0.39070179488471096,-9.695165044051885,0.6258421182434437,0.09979337107005737
704,6.772445643302423,6.1404053595669446,0.36568934048362167,0.09978556136354064
705,8.793852647759461,2.7125443035203265,-0.5848963713710326,0.09978756619676084
706,10.194427103837516,3.144564308251537,0.7287221563341398,0.09997522843527953
707,8.743063474258918,-5.670662304916695,0.861532132576249,0.0999207989793356
708,-8.673212191115638,-5.209127863519673,0.24001928904584688,0.09986367099381016
709,7.24427848374474,-5.98456809902952,-0.7220047892297468,0.09978882143877534
710,-5.173102854390547,-8.502013515046704,-0.48765893375173286,0.0998341971960326
711,10.037307722920046,4.140683590653025,-0.47572658094416476,0.10002808529196745
712,-7.4774724634197165,-6.624462546437313,0.3544581501778863,0.09984153411809295
713,-10.005181572305528,-0.8077017584332977,-0.01406163616426921,0.11060034939384772
714,-7.689922515780778,5.918279131676393,0.12626045753838408,0.0998159908104253
715,7.970259882487724,7.226433267569836,-0.5431558977006679,0.09999449170770919
716,-5.388732602474938,8.414032861527772,-0.47986597881367515,0.09984129757632748
717,9.163039941756763,4.54331658095064,-0.9466644902679342,0.09988396654031313
718,8.335705489074863,6.886206440677254,0.4751799721752975,0.10000601554142416
719,0.3041448818908742,10.568988817438417,0.4308551820418486,0.09995860277618578
720,1.270794385034734,10.46593336157729,0.5153969794558673,0.09994831589917694
721,-0.9147876326018467,10.572837725085279,-0.2862534752538402,0.09996996397353132
722,5.951923477739822,-8.622849809639288,-0.745643302762804,0.09993283174041209
723,-3.892860652066836,-8.993030728299416,-0.511026161225501,0.09980910738486863
724,6.455093826985317,8.488034581076064,-0.601779988566849,0.0999758368772917
725,8.25824027286642,-3.63134976199632,-0.0,0.09977919949388464
726,-3.658563717978591,-9.646839697387437,-0.4711905800286356,0.09990349197312846
727,-1.6467600127276378,-10.514670128139091,-0.09689298737079777,0.09998298309382697
728,-4.992610289847113,8.205373323210729,0.28983715555407147,0.09978888654170287
729,-3.9663688327057844,8.613493631521731,0.15302639074662075,0.09977996968319279
730,-3.94157482067885,9.712806246763169,-0.2820569903440706,0.09994208864210316
731,-3.466026707196233,9.139161323575278,-0.5213180835976852,0.09980593401987892
732,-9.601866363623738,3.3288634141823845,0.03415762476368269,0.10464068363946397
733,-3.4631444364572253,9.806508054064881,0.41649264473862796,0.099921362639592
734,7.619951509029945,-7.576233236073993,-0.546802529764344,0.09999201018765448
735,9.495144794834951,-4.707984365353531,0.7681508702100888,0.09996162521295529
736,-1.3896146046258966,-10.439112302008915,-0.3896850552891047,0.09994926373268417
737,-10.002271731925623,0.11510787745923294,0.004949502181684153,0.11207653894977923
738,-7.5855090843904165,-7.038323861634922,0.1116963789890219,0.0999171610926714
739,-9.149971560401422,-4.149764800195859,0.20598988988273007,0.09983817862412214
740,-9.984737942923372,0.34484007863328564,-0.014535200980762606,0.11209102991466345
741,5.353569893673741,7.386416831839253,-0.15299354491353742,0.09978659297700584
742,-5.047184398863227,8.741979814000096,-0.49101377782671524,0.09985949853579021
743,4.4224667895522645,8.309759050210998,-0.6250551141199966,0.0997708921810423
744,5.851371522738598,-8.908978857995242,-0.5835808544762086,0.09997541267363275
745,-1.6304048499419392,10.41024134661994,0.3662166757928755,0.09995023049949095
746,5.81631254000405,8.855599964730459,-0.648555498001164,0.0999566432629596
747,-9.390450621957763,3.4996596545338194,-0.1761308791786624,0.09982286816538823
748,-8.41979311592617,5.599685393258686,-0.2667539487732597,0.0998626626939663
749,-6.411788540911287,7.85301531109161,0.4058426888578004,0.09986728444756596
750,-7.427857537018059,7.217180262552314,-0.11907627983056009,0.0999213507519546
751,-7.176702126133963,-6.973148404747772,-0.3759727621926986,0.099844171401816
752,-8.425597199120839,-5.887633331161443,-0.11129941767676284,0.09990435935003453
753,1.7816269856780507,-10.578023479217322,0.23344861501962644,0.09999488073979781
754,1.1863038279979088,-9.7700910207207,0.731612369333637,0.09981354221983295
755,-5.981209217038313,-7.679858368606112,0.34948033573495974,0.09980529743205074
756,1.78248730120265,-10.58313141589088,0.2166558555495873,0.09999638329178803
757,8.087786451567505,7.332991638456531,0.17081020382495332,0.10002503842698782
758,4.0644989986420414,-9.694033311581885,0.656935895491326,0.09994408935645428
759,0.2945217778414095,-10.234587401720258,0.6762732933309593,0.09988638814345732
760,10.208459264637666,2.641131539722775,0.8291513167068797,0.09995057400642206
761,9.428389753861255,-1.5322624734439516,-0.8904486894898168,0.09976450864424365
762,4.0897000196902225,9.754139006677027,0.6005210618630323,0.09995740823574734
763,-6.3041925871288935,-7.72123419150643,0.42749385005445156,0.09983753027102775
764,6.1701706868890875,7.382030393352964,0.8228523906394412,0.09979961760520978
765,-9.720738194336127,-2.1599263325374833,0.10061893498682249,0.12554393001373385
766,8.000173077580987,4.436574405940416,-0.45974420102923846,0.099784622537433
767,4.479872377997822,-7.96978130503339,-0.09910751274900569,0.09978965713074266
768,-2.0868003850695462,-9.142869870191575,-0.04301527495465981,0.09979657891600566
769,-5.511669357312565,7.791695565206042,-0.05802552569955673,0.09979154654929262
770,-9.733448698312849,2.6381057485976314,-0.101243744928268,0.11809354273005301
771,-7.076154998597459,-7.19936650154896,0.3748922652070766,0.09985957803781026
772,-5.035588170135247,-9.204813692229813,-0.13339676709762738,0.09994951792963744
773,-4.835117212077063,9.342793200898848,-1.2731371324948485e-16,0.0999632885144436
774,-1.2734840834512349,-9.566712466689477,-0.5588321157056879,0.09979480526243457
775,-8.650644466012878,-5.470336105623769,-0.14869772669528858,0.09989132621713122
776,-8.001413744572586,6.158007430014341,0.3072581348995088,0.09986039351380888
777,-1.040608529288687,-9.480725127457692,0.481343829105736,0.09980015597668798
778,-9.532960051844185,-2.8208084772803192,0.13088979881915358,0.10854362579982474
779,-9.785303006673168,1.706068278055549,-0.05413194076052071,0.12464073692824515
780,6.212920595354772,8.572078476950201,-0.6701199047660483,0.09995612936082861
781,9.986096901160996,-4.3911304838695795,-0.362766971425905,0.10002999875126593
782,3.1199356285529536,-9.16936216345154,0.7498161999904159,0.0997883897988816
783,1.2363874362683391,10.18256664450256,0.7028777285015992,0.09988990258963945
784,3.139699192948712,9.227446464270745,-0.7726819980944297,0.09979915320619043
785,-2.9352403669866938,-8.963493354890158,-0.14699095965465744,0.09979342483125082
786,3.6027526485763346,8.592745182212468,0.47694352380125793,0.09978463708587816
787,-9.866576118125922,-1.2556677663143045,0.03318751224218493,0.12064988294049112
788,-7.247308378747822,-6.420554960564815,-0.1575235864698814,0.0998101904703135
789,8.232467914596796,6.488034461575368,-0.8127559932854224,0.09993307084307185
790,-8.529323668072985,4.859188183923805,-0.1784240511482381,0.09982860716941175
791,-5.990552421435915,-8.068225229354978,0.44668775385273857,0.09985155436805401
792,7.981338879777781,5.9975870816261105,0.9483951328209171,0.09983888912385624
793,6.099475641150696,-8.836616023021868,-0.49034331299390616,0.09999203977277515
794,-6.402037645897113,7.143176444653791,-0.00469258027009703,0.09980264476512742
795,6.458661489394761,6.421605935223722,0.24182773507751215,0.0997843719641268
796,8.710892643302161,5.938986043923257,0.7864210018487262,0.0999493866991817
797,-6.372557908484942,-7.804966509241357,-0.4218911028578462,0.09985617444965514
798,-9.95552249784575,-0.8036928634948634,-0.03840811091937407,0.11060034939384772
799,0.053625461929767526,9.319852166273396,0.20121049292022425,0.09979450383335145
800,9.028578358514434,-0.4158852054488965,-0.2726140099865487,0.09977738286993379
801,4.959933126724311,-9.319651486271859,-0.6513894714848172,0.0999523960358459
802,3.7669178855862997,-9.597950241344847,0.7655994447555169,0.09989971602261939
803,4.643867775567298,-9.786744016220148,0.1451690487751368,0.10002073964000177
804,3.630650813349548,8.659283699932336,-0.5663570003690748,0.09977485169947839
805,-5.94438119689216,8.006040673987235,-0.4484706355133995,0.09983818252364697
806,-9.803104108023744,2.1782278547388603,-0.10061893498682259,0.12552072187862653
807,-4.779987590823543,8.279181366855134,-0.23744085417949706,0.09978650092667282
808,-4.003797132326076,9.24930889107696,0.5433049247096616,0.09985679174525912
809,-2.126628265330939,10.416914224394814,-0.02910159966723534,0.09998332362624678
810,4.6202587323519175,-9.736989011645631,0.3312862925179479,0.10001097690227598
811,-7.920486246026128,-5.810461077670378,0.2561167450398244,0.09982245923240718
812,6.340947843368548,6.6016260002233444,0.36060122367190733,0.09978674027602935
813,9.435686773093991,4.9522304446105325,-0.7155387919799876,0.09997332623861913
814,-9.977047407251115,0.3445744727715081,-0.0029646713376580884,0.11209102991466345
815,6.674076991800931,6.948450182040803,0.8442733390467911,0.09980081716257422
816,-4.943342786760765,-8.124402001185437,-0.011276543717967021,0.09978709398447681
817,-10.003226863158211,0.11511886927507488,-0.004240282690086244,0.11207653894977923
818,-9.947383421166801,1.499326809292319,0.04489352562782464,0.12468610365567243
819,1.4876956274903737,-10.270861727708892,0.6547948905843645,0.09991424542386754
820,6.153899214092555,-6.709341039513803,-0.18826272231741706,0.09978485722100457
821,3.505499015628702,-8.93186582373586,-0.720250324993596,0.09977498066834312
822,-2.950338107438486,-9.009598095658774,0.27272459367459995,0.0997945765478393
823,-8.577645044812913,4.886717056320159,0.22173635635168762,0.09983140162887752
824,10.300200855060824,-0.47446020610012324,-0.9500910954236479,0.09989853277550145
825,6.5645601896837045,8.23169811206292,-0.729508061360621,0.09994403639581328
826,1.56992306493766,9.3210774056362,-0.5321055275575034,0.09980785368855488
827,10.267256925408255,0.47294270329870386,0.9602637270206867,0.09989238823948629
828,3.0045935773450103,10.37306036977542,-1.958070042607225e-16,0.10001617622032632
829,6.341186696225182,-6.913532812297807,0.6746129673613869,0.09980204382510989
830,-1.8096556236621972,-10.037758829994017,-0.609471171962397,0.09988001348677196
831,6.18361051564457,-8.958506431933683,-0.010189306775371254,0.10000824456416198
832,-4.602368519198266,-9.417909141783388,-0.2187405947400065,0.0999438941852902
833,-9.962735297072687,-0.8042751408455262,-0.039972356070517155,0.11060034939384772
834,8.734674695118178,-6.56368222208676,-0.20574486687086077,0.10002473334127046
835,-9.981305202626375,-0.5749422218320857,0.028684761801784794,0.11215616222581402
836,-5.426718565308855,-8.05877033836672,0.37395623787949706,0.09980083245245906
837,-9.481820573075511,3.04468075143931,-0.14910586363592288,0.10840069174016509
838,-3.214060893206547,-9.814941829804772,0.4867755281312389,0.09990553041394709
839,7.675554303759307,6.95923116504608,0.8603943217509082,0.09991028572919317
840,10.007972832868537,1.1567948784366457,-0.9955535516406978,0.09985532389241203
841,10.75768491795354,1.4950654975236148,0.5037714440543937,0.10002850313366422
842,-7.085185980622616,7.208554732937466,0.37140040976074484,0.09986189898816797
843,3.556098874509366,-9.71230183183312,-0.7445545377644859,0.0999061314232206
844,-8.939664604332668,-4.5614676565270615,-0.2309103217785996,0.09984223818452316
845,4.925682091379107,-7.889471680692695,0.5253651542631385,0.0997970954162866
846,7.295278197756497,-7.59518914503278,0.7510642437747541,0.0999437701629842
847,-6.000931779667448,8.48335241167974,-0.24116506582554442,0.0999243553100028
848,-1.5215383312939272,-9.715121521790854,0.6284338025056072,0.09981317144358333
849,-0.6445422917684859,10.17000222823163,0.6573587256108762,0.09987887903390824
850,8.476648525708896,6.680473987143981,0.5141350667194465,0.10000144498524574
851,7.838247038477104,-6.475251232271038,-0.9260681764763002,0.09987401882472598
852,-8.70235598976561,4.4403808352789556,-0.04014440132437521,0.09982547456512458
853,-9.986112784097248,0.3448875611352018,0.015329439156914417,0.11209102991466345
854,-9.824425564067992,2.1829654346877625,-0.08834169340358278,0.12552227482656372
855,10.851284441584351,0.0,0.524704487799008,0.10001401934728128
856,9.823151806891476,4.8706203143417435,-0.13402378863681702,0.10002395164997711
857,4.310612912202322,-8.099587032230968,0.23376465044952358,0.09979050667505673
858,1.913192612300534,-9.954603162359287,-0.7587215511775726,0.09986652039921386
859,3.4139239459740804,9.323998281346364,0.8166506339929661,0.0998295782235277
860,5.994082158152819,-7.5163412870153,-0.8139807152768646,0.09979994439194628
861,-1.5796954991786858,10.086458833341306,0.6154526977292841,0.09988140774592753
862,-8.218992704941492,-5.19737607092092,0.03829761172762847,0.09982526241888162
863,2.028245540231679,10.55323930221187,-0.19310283548610524,0.09999973620254943
864,-9.460583645521458,3.7759677189980327,-0.03027563943261626,0.09987933259763854
865,-3.0472884574540196,9.305660328889326,-0.5487179039170325,0.09980794906004249
866,-7.197535896302019,7.322860909039383,0.2788650013158129,0.0998958075646548
867,5.017274086630745,-9.427394423235443,0.5228482921811346,0.09997811845446365
868,9.355523168060342,-0.863723322811785,0.7951298650475752,0.09977066947229572
869,8.893572830481329,6.063535286645537,-0.5740529709922046,0.09999616365923328
870,-9.373943908350363,3.0100407788637065,0.005340659222311866,0.10887519577210157
871,0.06160501824578411,-10.706661389756245,-0.057061912808001124,0.10000291795084204
872,-6.650723905572844,7.420652137625261,-0.4062697920130282,0.09983708542983885
873,-9.601082980602119,3.3285918237455663,0.037889103471944095,0.10464008308127162
874,1.7609459356840573,9.162442854630166,0.3816285947970695,0.09980134004501902
875,10.37904045199565,-1.442442811397431,-0.8752123207697827,0.09993770808596097
876,-9.937627430033093,-1.497856330228761,-0.055650221471870875,0.12468567782575184
877,-9.505627141569136,3.2954983148178854,-0.15460688122207766,0.10461612365229322
878,-4.359923495547323,8.921789547036159,-0.5249631961624005,0.09983047367028627
879,-4.999985107523566,-9.139733001128635,0.29208461709563405,0.09992820254641871
880,-8.562502729282485,-4.87809042148179,-0.21071604015545414,0.0998301395622994
881,-8.450547868464938,-5.343802684156794,-0.27821285851330296,0.09984411443419532
882,8.176517942140569,-7.077508325177211,0.463843572529627,0.10000667517510971
883,-7.769605699591668,6.57042504616564,-0.29576044083927666,0.09987514416625443
884,-7.845611695865363,6.6347000841642485,-0.20654828134070566,0.09989858535048335
885,-9.521659080950192,-2.8174645133566365,-0.12496154493737512,0.10857425594223646
886,9.331867747837691,5.751864650226996,0.0,0.10001993343349289
887,1.1285613657672655,-9.29453905971421,0.39274694873117044,0.09980407575729706
888,5.781718396169902,-7.977141034226438,-0.8783735533935183,0.09981641471862099
889,-6.037344985713331,7.751936561692712,0.4029297841646897,0.09981651046993632
890,-7.889122477101657,-6.67149530104742,0.08994270028848081,0.09991822082977099
891,4.123020955089353,-9.231850805402244,0.8316477973774804,0.09986228734321148
892,9.894738127064633,0.9135048826171178,0.9969406168107613,0.0998309179204703
893,-3.203366568429929,-9.78228402428111,0.5082303628637392,0.09989860980549685
894,5.862100201225884,-7.0134529578383935,0.28687019781260614,0.09978626536083149
895,-9.167144863455352,3.905755415506159,0.19685216900168973,0.09981985660852465
896,6.869220376925195,-7.489226030680898,-0.9008845243726225,0.09987220068163301
897,8.952853954579918,6.103952472702849,0.46343117521487553,0.10001190575882432
898,-1.8933358912775082,9.274172594680866,0.33802044014829086,0.09979911956072476
899,8.690759170604833,-2.6807441772972553,-0.39803134206136165,0.0997806938845667
900,9.330512368320484,-5.751029237666164,0.055327258075740696,0.10002139330450283
901,-10.003464255404865,-0.11512160122621011,0.004009608356609098,0.11207653901618436
902,-7.829979545947796,5.7440654497078505,0.11536092780210255,0.09981796340691838
903,7.722048851653659,5.264803762187048,-0.6967331294263809,0.09977728102231441
904,7.3962751498682975,-5.296071233862336,-0.30150519112688645,0.09978244092783227
905,-7.312553232541255,6.478356857183863,-0.26944480718288555,0.09981426166643392
906,-8.404780663971982,5.047907992878958,-0.18170540265430218,0.09982663107482305
907,0.7302528004731863,9.744546414783834,0.6966505575637557,0.09980258677431181
908,0.06068368325662427,10.546537717426244,0.4516442867294965,0.09995311987354481
909,9.262389191574274,-2.1702248491611926,-0.8659561875062746,0.09975849762928368
910,-4.684395415266978,-8.562850177859149,0.45015190171296515,0.09980545645538069
911,2.6323420227354877,-9.93831317571424,0.7409787191763116,0.09989554474431349
912,-8.313140031849922,-6.0985115165779336,-0.02504160350928952,0.0999179060856945
913,8.575915325852375,4.7558579137256975,0.9485584779748184,0.09980758276481289
914,-6.730863004350368,-7.867068869832146,-0.22354984568417088,0.09991571705140663
915,-0.16831592975108475,9.749977167503236,-0.6554254976783607,0.09980134824683554
916,6.435921116946919,-6.700503651903923,-0.5859273908223621,0.09979527250416535
917,7.5452512082363885,-5.402744904226194,0.6231280025506025,0.09978582347605075
918,-2.110577357850005,-9.247043594518148,0.3512243113851378,0.0997982154569181
919,2.3172226286444833,9.639708762309455,-0.7807172677551615,0.09982655709022162
920,4.183189761763604,9.977116715431134,0.15244796606872998,0.10002048134900504
921,7.836135581880437,-4.829943208126577,-0.5419719290014832,0.0997885203963624
922,-2.9871823264629684,9.885801702783349,-0.49827075061959514,0.09990604204482159
923,8.237960516290409,4.32361521226034,-0.6766129830232249,0.09978178394374689
924,-9.96606758892434,-0.5740645062127935,0.02289631804132669,0.11215616222581402
925,-8.217516721414315,5.19644271549154,-0.022387204678426434,0.09982601298934385
926,-4.3574399774403485,8.419787733970175,0.01794140899371291,0.09978657257158406
927,-3.440986006432037,-9.743762527132784,-0.47146462014684004,0.09990728898086242
928,9.556066690460279,3.94215756143656,0.9211231467849383,0.09990410277326374
929,6.717870300766571,-6.090923275330691,0.04292962246924779,0.09978332945941565
930,-9.411126246416725,-3.5073651046409857,0.17202170929279317,0.09982553149568854
931,-2.1124063160009334,-9.255056783748707,-0.36298662709548113,0.09979814158792484
932,0.4977346348035128,-9.603060685391549,0.6151317488022303,0.09979641836677677
933,-5.372208550485316,-7.977822029491435,-0.2735166245976905,0.09979172907459034
934,0.055181681085878495,9.590315710107708,0.5789350011297191,0.09977604979644811
935,5.351020936649286,9.026732143711449,-0.7150807795297924,0.09993930100828484
936,1.2203517527423708,10.050500908954367,-0.7381146443415754,0.09986525455369283
937,10.362427407769195,-1.6840583668286775,-0.8632171502520195,0.0999414971236251
938,10.31958774724273,-2.924852541071394,-0.6736977952955766,0.09998696858531035
939,8.195132748038429,-6.458610496638943,-0.8391176243688213,0.09992387176330003
940,-2.5186693277345427,9.085411408609442,0.19828394771490784,0.09978356357960974
941,7.5003501069204574,5.113652117362429,0.24997484357904684,0.09978146959154675
942,2.4928249059882774,9.411571290491578,-0.7472495865312765,0.09979666850328928
943,-9.960896302297366,-0.5737666302373889,-0.017805108618694318,0.11215616222581402
944,10.429730885085297,-1.2055447664400847,0.8645922418123525,0.09994161544153701
945,-6.124355829736927,-7.8636582778852295,-0.4378328501058954,0.09983718068682246
946,4.176837538704619,-9.352351447092973,-0.8031197230799745,0.09988801263737737
947,7.563860665380689,7.874813113762676,-0.04233230964214308,0.10002016699825572
948,2.95406025180279,9.384770325694621,0.7900079645037504,0.09981434136947184
949,8.285405900119644,-5.932729510377704,-0.9328759887036205,0.09987791728328267
950,-9.853591438852446,-1.4851899425780661,-0.0659692936939168,0.12468742832611189
951,6.264465746825001,7.153626582132567,0.7669142026332852,0.09980743656172233
952,-3.7818163530388413,-8.736503489691215,0.26624031256870584,0.09979128437971486
953,9.088756797226841,2.5760014900451336,-0.8215701776867966,0.09976524430215433
954,-9.409788780734367,-3.021550825077327,-0.10126498517557476,0.10859075010477057
955,-9.803783101713936,-2.4164155085394645,0.07129780446629978,0.12016478594544369
956,-1.5031281705528186,9.597571444243055,0.5840908813595709,0.0997948709647194
957,-6.918269816539959,-6.722046043843254,0.1272530580335789,0.099806237709977
958,3.6517824352533483,8.709683674623347,0.6200724314782796,0.09976829904476099
959,2.7239938139250945,-10.284341235932237,0.4687524063365298,0.09997126726884004
960,10.240728928458,3.9513427673389865,0.11288201500328965,0.10002383550914662
961,1.9482372022823813,-10.136944963186858,0.7002750839053887,0.09990277326273943
962,8.905924408191014,-5.489326806301706,0.8440555714062097,0.09992851718932558
963,3.9341529473950256,-8.29105170034899,0.19281050255764826,0.09979138240191497
964,6.553392183849883,7.144891652830973,0.8631649780375744,0.09979629529010067
965,0.9213488040858172,9.389224924687923,-0.47836997013541915,0.09980705245237519
966,-8.93475896359658,-4.052159943952973,0.09385864400949943,0.09982186796659229
967,-9.399454722416571,-3.018232484659265,-0.08716213785820677,0.1086370362841759
968,-9.7609513560543,-2.6455599327967003,0.06793871734445919,0.11808617885846553
969,-3.106797178229078,-9.487385147484952,-0.5866110312318472,0.09984018547950649
970,0.7696399654444982,10.270131605228839,0.6693326529214405,0.09989853201292173
971,0.7588754730411322,10.126489436669925,-0.7165024925884999,0.09987153256677322
972,10.08648283999525,-4.160969767580415,0.36362023401065263,0.10003012445243843
973,8.3759518198387,5.432557408784408,-0.9587585507704719,0.09983847905261484
974,7.002690517857927,-6.349162570210874,-0.7554114082827118,0.0998071929554312
975,-3.550601990269733,8.749373222584696,0.032120688898369866,0.09979042362100754
976,6.852477753157338,5.931432999872564,-0.010782917345825834,0.09978305296389196
977,9.36346033219596,4.117341991186673,-0.9515183153841923,0.09988400278187645
978,5.414993650167108,8.244573730799225,0.8694511094552206,0.0998188396177929
979,-9.998219372366966,-0.8071397115486609,-0.026000576583499278,0.11060034939384772
980,7.540540294347031,-6.527012731730619,-0.9366533398606548,0.09983557317277615
981,-6.740524543338262,-6.857891978029955,-0.04439817190240205,0.09980522420578461
982,-0.4243667548581543,-10.530552409600705,0.4350156428484887,0.09995119806936364
983,-5.509662914346922,8.181944122250798,-0.4497272165069702,0.09982095963379362
984,10.883518371190839,1.5125533916015839,0.13732552374513074,0.10002523136376867
985,0.06110628809565345,10.619984443715744,0.34391594157093924,0.09997013108145657
986,9.308834572065628,3.3477568825415704,-0.9792579157185354,0.09982175436212339
987,8.17492064189475,-3.8215765414734433,0.022465400985957465,0.0997794370359083
988,-9.977678814218187,-0.34459627949587024,0.005465892527237001,0.11209102990401232
989,6.29820413590952,-6.55712508687763,0.14757508092012203,0.09978434348246192
990,-4.761706050166452,9.200942388543067,0.374879359664701,0.09991384895213203
991,10.131400414401465,-2.1291362546393913,-0.9300059812393913,0.0999065127561216
992,8.784568878069514,2.932720009490297,-0.654535393977728,0.09978744042380522
993,-9.978049670787547,-1.0371274282579228,0.04083735068731615,0.12055674031602161
994,9.495963226472965,2.9291167350831766,0.9868509098462632,0.09983141585499819
995,-6.5275962067948905,7.629489543929134,-0.4162684433410114,0.09985000718728601
996,-7.713851976770181,-5.9366956019743915,0.1814569059774052,0.09981648407796694
997,-8.575435345417302,-4.8854581821572065,0.22024850107055127,0.09983123739407392
998,2.760409550719181,8.769560344120848,-0.009278458258604017,0.09979509250528373
999,-9.368247384850843,3.991437192516533,-0.08051579019271744,0.09985819528746892


==> Data/Random_sample.txt <==
0.3047 -0.5400
0.7505 0.9406
-0.9510 -0.7022
0.1278 -0.3162
-0.0168 -0.8530
0.8794 0.7778
0.0660 1.1272
0.4675 -0.8593
0.3688 -0.9589
0.8785 -0.0499


==> Data/Torus.txt <==
0.0878781	0.247368	0.099214
0.26836	0.219891	0.0245367
-0.324505	0.12675	-0.0179246
-0.180538	0.0167733	-0.0726808
-0.245139	0.0716108	-0.0998549
0.222138	0.0310331	0.09664
0.322302	-0.132983	0.0163207
0.229276	-0.244148	0.052797
0.27746	0.212603	0.00949639
0.332429	0.109132	-0.00480626
0.134509	-0.115757	0.0688337
-0.198598	-0.232864	-0.0828153
0.131969	-0.261125	-0.0904824
0.345231	-0.00665766	0.0303126
-0.0389848	0.162975	-0.056619
0.247959	0.247012	0.000643352
-0.182835	0.277922	0.0562647
-0.301766	0.17562	-0.0130197
-0.326662	-0.0540468	-0.0585
0.187046	-0.293975	0.0176165
0.188186	-0.0772709	-0.0884954
-0.134534	0.230237	-0.0986021
0.0365156	-0.182218	0.0767049
0.205376	-0.106077	0.0982079
0.124196	-0.218468	-0.0999915
0.200285	0.222036	0.08716
0.274898	-0.0875508	0.0922903
0.0205086	0.149183	-0.010809
-0.129009	-0.228493	-0.0992285
-0.259393	-0.0726799	-0.0981035
0.242238	-0.24614	-0.0301497
0.110716	0.22457	-0.0999993
-0.149987	-0.208859	-0.0997452
0.171208	-0.168973	0.0995524
-0.330184	-0.0890412	-0.0392405
0.21304	0.0374275	-0.0941516
-0.250519	-0.124397	-0.0954865
0.0262132	-0.221949	-0.0964226
0.04563	0.151395	-0.0394761
0.166137	-0.034113	-0.0594672
0.198022	-0.222833	-0.0876687
-0.345838	-0.0370013	0.0208074
-0.144072	-0.0942657	0.0627898
0.137244	0.129818	0.079174
-0.29833	0.177333	0.0240851
0.0537197	-0.140585	-0.00997594
0.09396	-0.153066	0.0710244
0.292153	-0.0898842	-0.0830732
0.0986492	0.334158	0.0177296
-0.215963	-0.0845321	-0.0983515
-0.341241	0.0469597	-0.0328306
0.197114	-0.00571057	0.0849223
0.200818	-0.105523	-0.0972845
0.303857	0.0108488	-0.0841342
0.0759541	-0.30372	0.0776002
-0.114475	0.111887	0.0437388
0.0744042	0.164305	0.0717717
-0.243772	0.187805	0.0816562
0.0600351	0.310677	-0.0747512
0.245757	0.0837228	-0.0995356
-0.114012	0.324816	0.0334352
0.0327571	0.301991	-0.0843186
-0.291566	0.192985	0.00837928
0.216621	-0.145681	-0.0993875
0.0602847	0.279857	0.0931879
-0.00776053	0.168528	0.0582356
0.0294503	-0.158955	0.0468623
0.108957	0.118633	0.0457438
0.215592	-0.128552	0.0999949
-0.302051	-0.171318	-0.0232768
0.0257492	-0.264024	0.0988262
-0.253436	-0.000902014	0.0999409
-0.0930609	-0.16578	-0.0800851
0.13289	-0.113775	-0.0660768
-0.105357	-0.127495	-0.0533085
0.150819	0.105646	0.075249
0.277905	0.191612	-0.0483043
-0.254459	-0.0248434	0.0998392
-0.0702158	-0.138093	0.0309766
-0.247816	0.0909552	-0.0990179
-0.136893	-0.275128	-0.0819531
0.0316349	-0.346687	0.0192609
0.251437	0.224547	-0.0491135
0.155615	0.00490951	0.0332584
0.177702	0.114664	0.0922852
-0.0300879	-0.14705	0.00440104
-0.172792	-0.070225	0.077265
-0.0895464	-0.143944	0.0593601
0.0967461	-0.145614	-0.0659432
0.122041	-0.327989	0.00287199
0.211801	0.220394	-0.0830726
-0.0980048	0.335834	0.00561405
0.210032	0.00411803	-0.0916832
0.0508424	0.30349	-0.0816611
-0.0452337	0.345228	-0.0189963
-0.301372	0.0891724	0.076597
0.0633345	-0.191066	0.0873341
-0.158197	-0.305598	-0.0337951
0.126585	-0.297455	-0.0680554
0.108156	0.319514	-0.0487308
-0.0700914	0.143247	0.0424892
-0.182219	0.297417	-0.015455
-0.250563	-0.155713	-0.0892998
-0.127636	-0.129505	0.0731647
-0.110625	0.228586	-0.099922
-0.320838	-0.126701	-0.031378
-0.209413	0.265744	-0.0468638
0.164166	-0.0560042	0.0643504
-0.157995	-0.31231	-0.000217655
-0.299094	0.180246	-0.0125678
0.159053	0.100306	0.0784917
0.305175	-0.0964424	-0.0713641
-0.135213	0.0865424	0.0446814
0.25388	0.237828	-0.0205049
-0.275457	-0.215811	-0.00374573
-0.183391	-0.297187	0.0124889
0.179462	0.135185	0.0967416
0.196768	-0.276834	-0.0443252
-0.1086	0.260254	0.0947405
0.185478	0.0736299	0.0863457
0.125041	0.171161	-0.0924863
-0.330643	0.11476	0.0012431
-0.00565529	0.26582	-0.0987311
0.219404	-0.103691	-0.0997311
0.0280845	0.266116	-0.0984401
-0.274448	-0.158512	0.0742947
0.240186	0.158114	-0.092679
-0.190632	0.196209	-0.0971835
0.127995	0.23927	0.0976935
-0.0569286	-0.313053	-0.0731475
0.186782	-0.148785	-0.0993706
0.0297092	0.28012	-0.0948457
-0.0795774	0.312337	0.0690686
0.00241523	-0.151884	0.0194147
-0.185323	-0.284525	-0.044492
-0.304569	-0.111697	0.0668126
0.178997	-0.107491	-0.0911149
0.21155	-0.202854	-0.0902387
0.265066	0.212264	0.0444407
-0.172678	0.101112	0.0866618
0.27931	-0.209706	0.0120456
-0.147438	0.0292982	-0.00800035
-0.1562	0.277483	-0.0729234
-0.340492	0.0153327	0.0418165
-0.0357305	0.272427	-0.0968862
0.000989153	-0.191541	-0.0811347
0.211208	-0.195838	-0.0924861
-0.128387	0.32516	-0.00905897
-0.183488	0.272642	0.0617779
-0.211068	0.147454	0.0997204
-0.135104	0.219019	0.0997305
0.0070937	-0.172481	-0.0633519
0.262898	-0.197548	0.0615063
0.0366914	0.236125	0.0993885
0.211186	-0.0660789	0.0957878
-0.0154238	0.155231	-0.0341057
-0.330695	-0.0154034	-0.0585686
0.0432972	0.344152	-0.0248422
0.286868	0.200114	-0.00678415
0.00864342	0.152242	-0.0221662
-0.196886	-0.211333	-0.0921512
0.150484	0.0314636	0.0270872
-0.15898	0.248856	-0.0891493
-0.296947	0.115953	-0.0725872
0.349004	0.0147697	0.0116746
0.138086	-0.312445	0.0401206
-0.0482041	-0.342959	0.0268418
0.183123	-0.13377	-0.0972665
0.0598459	0.272914	-0.0955809
0.237689	-0.256863	-0.00269321
-0.0911386	0.12812	0.03733
0.138183	-0.0601064	-0.0117256
-0.12161	-0.115491	-0.0568212
0.118004	-0.103828	-0.0372056
0.105196	-0.147425	0.0724843
-0.211455	0.265126	0.0453529
-0.155139	0.313129	0.0104401
0.195135	-0.0572786	-0.0884617
0.0865122	0.154664	-0.0685738
-0.22463	-0.252856	0.0470826
-0.224965	0.201047	-0.0855922
0.152069	0.00432096	0.0205291
0.259199	0.00359207	0.0995737
-0.156429	-0.213037	0.0989722
-0.128413	0.17173	-0.0934609
0.226147	0.211039	0.0805039
-0.0172899	-0.149053	0.00324905
-0.298904	0.0667519	-0.0826685
-0.265618	-0.224638	-0.0205194
-0.0298376	-0.288499	-0.0916349
0.13975	-0.254183	0.0916223
-0.30898	0.0499943	0.0776604
-0.16003	0.072582	0.0669524
-0.248853	-0.010603	0.0999958
-0.122058	-0.254737	-0.094582
0.00145683	-0.204049	-0.0888197
0.274048	-0.141163	-0.0812697
-0.15776	-0.311478	-0.012998
0.0504351	0.236535	0.0996675
0.121017	-0.29873	0.0690722
0.20751	-0.084676	-0.0965934
-0.207619	-0.084242	-0.0965767
-0.0405524	0.145309	0.0130949
0.285754	0.115394	-0.0813378
-0.00983093	0.155968	-0.0348718
0.156907	0.0981095	0.0760399
0.0822827	-0.319289	-0.0603708
-0.278829	-0.0670892	-0.0929878
-0.0800958	-0.227102	0.0995771
0.127497	0.118787	-0.0652923
0.0329212	0.149604	0.0250318
-0.160928	0.168727	0.098573
0.18701	-0.116874	0.0955582
0.272308	-0.0937317	-0.0925036
-0.131595	-0.23735	0.0976857
0.274819	-0.0233092	0.0966129
-0.237348	0.173432	0.0898192
-0.135508	0.107893	-0.0640618
-0.302849	-0.152334	0.0455904
0.33972	-0.0515409	0.0351801
0.0402212	0.285249	-0.0924695
0.127281	0.172532	0.0934492
-0.143017	0.279407	0.0769356
0.338939	0.0711054	-0.0268869
0.238574	-0.176517	-0.088386
0.116629	0.122819	-0.0591532
0.228134	-0.156935	0.0963138
0.00695578	-0.16077	-0.045441
0.333761	-0.103237	0.011276
0.21948	0.082995	-0.0988146
0.262636	0.147283	0.0859495
-0.313397	0.133669	0.0420856
0.0286878	0.340278	-0.04038
0.283137	0.0167214	0.0941755
0.0703479	-0.148583	0.0516892
0.245628	-0.208446	-0.069238
0.166568	0.123535	0.0904622
-0.246476	-0.172301	-0.0861774
-0.329454	-0.0960645	0.0363121
0.256596	0.194658	-0.0693179
0.21161	-0.0331234	-0.093367
0.163188	-0.189462	0.1
-0.137788	-0.31259	0.040093
0.159614	-0.29682	-0.0492802
0.163723	-0.276009	-0.0705064
0.236007	0.0500223	0.0996165
-0.0322242	0.308839	-0.0796107
0.290073	0.188325	0.0285256
-0.135944	-0.163864	-0.0928686
-0.310544	-0.00157326	-0.0795858
-0.0859208	0.127855	-0.0281462
-0.00395825	0.249805	-0.0999999
-0.23024	0.182841	0.0897955
-0.268008	0.0791443	-0.0955652
0.110162	0.149862	-0.076834
0.0447387	0.32736	-0.0594587
0.0777372	-0.141192	-0.0459414
-0.178692	0.0309811	0.0727206
0.0823505	0.167983	0.0777268
0.1848	0.0114699	-0.0761259
-0.152349	-0.0614771	-0.051507
0.0388236	-0.218751	-0.0960494
0.29382	-0.00165404	0.0898856
-0.236033	-0.251935	0.0305199
0.0392224	-0.144865	0.00402372
-0.212554	-0.0686112	0.0963844
0.0151734	0.15368	0.0294262
-0.285615	0.191313	0.0347489
-0.111611	-0.117161	-0.0471519
-0.210113	-0.0303246	0.0926171
-0.197181	-0.231994	0.0838634
-0.275615	-0.0573651	0.094902
-0.035135	-0.146378	-0.0103394
-0.022972	-0.295717	-0.0884745
-0.263175	-0.196736	0.0618455
-0.239991	-0.179671	-0.0867204
-0.0607278	0.226091	-0.0987286
0.314332	-0.0071042	-0.076492
-0.0966142	-0.336254	-0.00531002
-0.329627	0.0975108	-0.0348052
-0.139311	0.0562187	0.00673348
0.0199811	0.173543	0.0657895
0.0947142	-0.22712	0.0999231
-0.163117	-0.0451366	-0.058982
-0.133856	-0.161877	0.091674
-0.17563	0.286449	0.0510211
-0.0171156	0.228524	0.0978052
0.253696	-0.235404	0.0276975
0.0811183	-0.234655	-0.0999852
0.0979725	0.284717	0.0859568
0.0402344	-0.205975	-0.0915937
-0.329529	0.0834044	-0.0437539
0.10307	0.134268	-0.0590098
0.217651	-0.0426942	-0.0959411
0.262143	-0.0851891	0.0966578
0.0949848	-0.144693	-0.0639065
0.106124	0.258832	-0.0954743
0.210021	-0.0254284	0.0923143
-0.272186	0.177909	0.0659485
-0.257667	-0.130188	0.0922126
0.222768	0.143289	-0.098888
-0.131296	0.0728118	-0.00516816
-0.285996	-0.199249	-0.0169116
0.145083	0.0383193	-0.00339812
-0.242643	-0.240424	0.0401553
0.32396	0.105852	-0.0418651
-0.194723	0.137083	-0.0992937
0.320057	-0.00601757	0.0713027
-0.110985	0.211595	-0.099386
0.166626	-0.21243	0.0979831
0.180736	-0.293241	-0.0328091
0.0312931	0.152865	-0.0342141
0.00135981	-0.172854	0.0636344
0.0677497	-0.302175	0.0802415
-0.0364535	0.338616	-0.0423868
-0.17144	-0.305126	-0.00136889
-0.344744	0.0556938	0.0125142
-0.133262	0.0802169	0.0328294
-0.337191	-0.0750633	0.0298368
0.139036	-0.309833	0.0444066
0.26307	-0.178586	-0.0733579
0.0584725	0.336905	-0.0393277
0.059623	0.338866	0.0339191
0.171512	-0.0492367	0.0698508
-0.306141	-0.0622167	-0.0781431
-0.134846	0.320323	0.0220029
-0.132852	0.151327	-0.0873786
0.0471071	0.282007	-0.0933284
-0.0957513	0.126236	0.0402134
-0.175706	0.282561	0.0561674
-0.0989748	0.149736	-0.0709115
-0.223249	-0.099226	-0.0998378
-0.013463	-0.272878	0.0972693
-0.227235	-0.216794	0.0767853
0.327326	0.0569046	-0.0568975
0.336687	-0.0194342	-0.0488658
-0.320837	0.116254	-0.0409084
-0.344571	0.0612725	0.00216386
0.136261	0.322104	-0.00721089
0.304188	0.134554	0.0563393
0.348717	0.029913	-0.000685128
0.140788	0.230288	0.097997
-0.18058	-0.038808	-0.0757386
-0.153238	0.244975	-0.0921007
0.210983	0.0471004	-0.094106
0.134552	0.124708	-0.0746457
-0.0247241	-0.308713	0.0802232
0.149726	-0.128175	0.0848595
0.217524	-0.0661107	-0.0974008
0.146924	-0.0313993	-0.00695336
-0.159843	-0.108036	-0.0821147
-0.273731	0.0803863	-0.0935659
-0.191959	-0.127969	0.0981206
0.146188	0.295757	0.0601142
-0.344377	-0.00399499	-0.0329946
-0.104034	0.227215	0.0999999
-0.291227	-0.0441172	0.0895284
0.124176	0.118363	0.0620134
-0.0521494	-0.344214	-0.0191859
0.0280925	0.341798	0.0368817
0.133104	0.319599	0.0272765
0.0601672	-0.320052	0.0653896
-0.348746	0.01768	-0.0126682
-0.256648	0.122223	-0.0939462
0.192301	0.0788238	0.0906731
0.0674475	0.134623	0.010695
0.204234	-0.282217	-0.0180083
0.15242	-0.0198346	0.0269691
0.328206	-0.114395	-0.0219085
-0.198366	0.192561	-0.0964365
0.108615	0.249723	0.0974769
0.336287	0.0917682	-0.0167725
0.00728133	0.154655	-0.030691
-0.0853975	0.284673	-0.0881564
0.0139656	0.269858	0.0979346
0.0221345	-0.173731	-0.0662966
-0.0311244	0.274399	0.0965182
0.241857	-0.0218852	-0.0997437
0.0820247	0.315128	-0.0654246
0.266669	-0.0228829	0.0984303
-0.0231247	0.277589	0.0958376
0.189287	-0.226517	-0.089205
0.0929781	-0.317823	0.0584435
0.2063	0.159077	0.0994462
0.133475	0.165044	0.0926058
-0.257528	0.188309	0.0723515
-0.27195	0.108356	0.0904053
0.336223	0.00663752	-0.0505402
0.0514444	0.239159	0.0998557
-0.0115788	0.207128	0.0904967
0.206852	0.00362728	-0.0902273
-0.0621718	0.312947	0.072321
-0.32466	0.0307067	0.0648651
-0.198982	0.176194	0.0987474
0.293994	-0.0516919	-0.0874495
0.136111	0.0837556	-0.0432069
0.304331	0.172772	0.00304411
-0.0808415	0.240068	0.0999451
0.138809	0.088649	-0.0521934
-0.172198	-0.159037	-0.0987762
0.148727	0.0702625	-0.0518446
0.190139	0.0406642	0.0831444
-0.152489	0.0196308	0.027118
0.23454	-0.0741897	-0.0999197
0.14298	0.0503235	0.0176918
-0.161226	0.0126747	0.0469818
0.117556	0.142126	0.0755136
-0.0627881	-0.329474	0.0520223
-0.188373	-0.0017981	0.0787601
0.260146	0.233691	-0.00778324
0.270906	0.206413	-0.0423646
-0.21483	0.21506	0.0841804
0.239996	0.245519	-0.0359006
-0.108443	-0.103865	-0.00564128
-0.0359295	0.175823	-0.0708778
-0.170316	-0.223618	0.0950437
0.0162933	0.316965	-0.0738879
-0.0109628	-0.324177	0.0668603
0.226765	-0.150079	-0.0975657
0.00178293	0.348939	0.0144979
0.177519	0.234407	-0.0897802
0.0961044	-0.176058	0.0869349
-0.0156557	0.205217	-0.0897082
-0.137889	-0.25524	0.0916056
-0.156739	-0.281218	0.069451
-0.229126	0.0482072	-0.0987347
0.294462	-0.0765032	-0.0840137
-0.201194	0.194987	-0.0953381
0.0041526	-0.346112	0.0275263
-0.280409	0.155013	0.0710168
-0.145844	-0.0364086	0.00799499
-0.306089	-0.0820741	-0.0743251
0.26623	-0.203474	-0.0525456
0.122376	-0.191692	0.0974182
0.232699	-0.162652	0.0940754
-0.0479351	0.310908	-0.0763491
-0.0451603	0.144452	-0.0163563
0.31472	-0.0740029	0.0680188
-0.189151	0.130937	-0.0979896
0.14977	-0.0981687	-0.0704961
-0.0435612	0.14634	-0.0230206
0.139725	-0.216946	-0.0996756
-0.17517	0.0064224	-0.0664684
-0.13349	0.0902705	0.0458811
-0.035299	0.3073	-0.0805051
0.272233	-0.106013	-0.0906845
-0.173505	-0.142482	0.0966968
-0.130802	0.252056	0.0940518
0.323	0.081315	0.05566
-0.289873	-0.124298	0.075651
-0.234191	0.0615632	0.0996912
0.10561	0.226458	-0.0999999
-0.271397	-0.0754309	0.0948477
-0.188575	0.0435596	-0.0825366
-0.0740756	0.187782	-0.0876526
-0.110665	-0.169369	-0.0879001
-0.0838338	-0.224666	0.0994782
0.122291	0.101953	0.0419298
-0.0726024	-0.161615	-0.0685301
-0.067904	-0.224916	0.09886
-0.176583	0.221794	0.0942207
-0.193997	-0.0312526	0.0844841
-0.174716	0.30304	0.00635156
0.0552709	0.287838	0.090237
0.145758	-0.117454	0.0778145
0.112848	-0.219556	0.0999507
0.0917168	-0.168013	-0.0810431
0.00917399	-0.240445	-0.0995591
-0.276483	0.131865	0.0826327
-0.0135423	0.222765	0.0963352
0.041829	0.150262	-0.0340509
0.29984	0.0776311	-0.0802044
0.237015	0.223186	0.0655058
0.221662	-0.270647	0.00575613
0.26923	-0.223072	-0.00851127
0.192896	-0.114482	0.0966437
0.0785479	-0.339507	-0.0173983
-0.0992183	0.117484	-0.0272176
0.145731	0.31404	-0.027284
-0.211378	0.274571	-0.0261854
-0.299471	-0.16075	-0.0438214
0.0910776	-0.337428	-0.00995419
-0.139379	0.0609475	-0.0204922
-0.312204	-0.0873044	-0.0670612
0.289358	0.102113	0.0822701
-0.231677	-0.17538	0.0913996
0.197304	-0.154743	0.0999972
-0.203236	0.0975326	0.096934
-0.282971	0.0372291	0.093521
0.348297	-0.0207063	0.0147114
0.0108129	-0.180166	0.071892
-0.0612512	0.142258	0.0308705
-0.206105	0.193101	-0.0945951
-0.167497	0.257003	0.0823255
-0.274443	0.198021	0.0467021
-0.179698	-0.0285795	0.073281
-0.0812638	0.340367	0.00363656
-0.309303	0.0270099	-0.079638
0.299016	-0.175296	0.0258143
0.213349	0.124307	-0.0999526
0.169686	-0.300108	-0.0319512
0.232785	-0.226764	0.0661686
0.281212	-0.0912245	0.0889784
0.153897	0.0194355	-0.0315873
-0.210773	-0.058857	-0.0950202
0.147513	0.144178	0.0899318
0.346249	0.0421859	-0.0153822
-0.244656	-0.205034	0.0721791
0.159054	0.00931338	0.0421702
0.0394248	-0.28376	0.0931064
0.129309	-0.145224	0.0831519
-0.254872	0.0299147	0.0997805
-0.120695	0.164296	-0.0887214
-0.0446137	0.264271	-0.0983647
0.123292	0.136759	0.0752406
0.0118409	-0.22609	0.0971752
0.22134	0.0311981	-0.0964326
0.0221246	-0.322606	0.0679537
0.0874455	0.14468	0.0587166
0.116801	0.296419	0.0727587
0.330241	-0.11341	0.0128446
0.194125	0.290739	-0.00903669
0.11031	0.143125	0.0720957
-0.213403	-0.0143123	-0.0932498
-0.150948	-0.187005	-0.0995309
0.0165134	-0.344113	-0.0326798
0.266106	-0.149537	-0.0833554
-0.315738	0.145955	0.0206696
0.334051	-0.0833911	-0.033272
0.131628	-0.0746972	-0.016353
-0.332788	-0.0735535	-0.0418537
0.206088	-0.148606	-0.0999168
0.0265084	0.149286	-0.0179325
-0.142633	0.049154	0.0131224
0.323245	0.0269332	-0.0668569
-0.0775296	-0.170857	0.0781619
0.130339	0.295173	-0.068696
-0.12695	0.238963	-0.097857
-0.163754	0.162617	0.0981356
0.242993	-0.135085	0.0959949
-0.281313	0.180036	0.0542731
0.192471	0.145505	-0.0996192
0.112482	-0.193495	0.0965105
0.207953	0.109418	0.0988659
0.0224506	0.349248	-0.00249526
0.0306213	0.348418	0.00690669
0.0465849	0.144217	-0.0175639
0.198286	-0.221614	0.0880677
0.32578	-0.121759	-0.0209073
0.325207	-0.112945	-0.0333861
-0.330976	-0.113818	7.26396e-05
-0.211853	0.270958	0.034262
-0.287025	0.0423879	-0.0915911
0.32607	0.0172505	-0.0643726
0.163798	-0.0453029	0.0599305
0.00220552	-0.154228	0.0288217
-0.207404	0.277784	0.0255898
-0.105812	-0.164154	-0.0837141
0.105717	-0.153665	-0.0772663
-0.282155	0.190305	-0.0428918
-0.220206	-0.0277543	0.0959847
0.256676	0.0543029	0.0992335
-0.145527	-0.0387568	0.0109322
0.143826	0.319082	0.000413275
-0.16315	0.047706	0.0599759
-0.329648	0.0982237	-0.0341998
0.253582	0.163661	-0.0855325
-0.135531	0.103028	-0.0603258
0.0864969	0.159201	0.0725536
0.134602	0.107343	0.0627809
-0.295027	-0.111485	0.0756594
-0.275446	-0.0263518	-0.0963687
0.144283	0.315266	-0.0254273
-0.0676399	-0.15229	-0.0552307
-0.0764892	0.30246	0.0784748
-0.255186	-0.0696225	-0.0989413
-0.0457388	0.21849	0.0963492
-0.178128	-0.288036	-0.0462431
0.175665	-0.00999566	0.0672051
-0.294852	-0.139076	-0.0649857
-0.104302	-0.303194	-0.0707881
-0.0928584	-0.122695	0.0275577
-0.196583	0.0639333	0.0901481
-0.0243533	0.349152	-0.000131983
-0.286975	-0.121105	-0.0788663
0.0394174	0.278577	0.094958
0.306845	-0.15149	0.0387121
0.11994	0.25066	-0.0960356
-0.150672	0.030379	0.0269629
-0.109063	0.112086	0.0351756
0.121391	-0.321122	0.0359863
-0.248796	0.213474	0.0627925
-0.00495933	0.317389	-0.0738482
-0.296959	0.122796	-0.0700691
-0.32315	0.0127214	-0.0679144
-0.18346	-0.134574	-0.0974417
-0.180366	0.0751193	0.0837681
0.0444788	0.144158	0.0131142
0.204544	-0.0118296	0.0892451
0.176634	-0.175999	0.0999979
0.336008	0.0960647	-0.0102769
0.346699	-0.0441475	-0.0100004
-0.0950811	-0.33014	0.0353098
0.29967	0.180146	-0.00836529
-0.0470057	0.148414	0.0332212
0.0654042	0.136016	-0.0135624
0.240479	-0.155494	0.0931509
0.159948	-0.0476428	-0.0556171
0.164304	0.140506	-0.0941108
0.269536	0.0137881	-0.0980023
0.0467008	0.230862	0.0989487
0.167481	-0.0788581	0.0760939
0.348135	-0.0287018	-0.0116763
-0.0843927	-0.181557	0.0867249
0.296847	0.176523	0.0300846
-0.0853071	-0.308546	-0.0712947
-0.0378673	0.227525	-0.0981109
-0.202235	0.245156	0.0735009
0.147552	0.118023	0.0791995
-0.279352	0.0240745	0.0952711
-0.342685	-0.0676738	-0.0117874
0.0152878	-0.215987	0.0942315
0.327044	-0.05046	0.0587623
-0.100244	0.121802	0.0385973
0.242518	0.095824	0.0994191
0.312336	-0.150222	0.025916
0.323561	-0.120558	-0.0303267
0.166036	-0.0332803	0.059108
-0.0509668	0.158637	-0.055212
0.12823	0.0814862	0.0195532
0.073699	0.226317	-0.0992791
0.282638	0.103493	-0.0860233
-0.0753604	0.137321	0.0358325
0.152974	-0.0264123	0.0319369
0.342787	-0.054113	-0.0241845
0.0922911	0.28817	-0.085056
-0.0959659	0.281222	-0.088189
0.185204	-0.111518	-0.09411
-0.12012	0.0946312	0.0239798
-0.145093	-0.0509081	-0.0271795
0.281359	-0.12087	0.0826984
0.334628	-0.00698864	0.053158
-0.261272	0.0891204	-0.0965464
-0.0160069	-0.346315	0.0255342
-0.305595	-0.170367	-0.00497985
-0.169431	0.121395	0.0909506
-0.170204	0.256339	0.0816745
0.311279	-0.0955819	-0.0654306
-0.120506	0.309365	0.0572266
-0.336989	-0.0775894	-0.0286559
0.0920281	0.197799	0.0947956
-0.337236	0.0681823	0.0339537
-0.237801	0.113154	-0.0991049
-0.178048	0.267317	-0.0702333
0.148179	-0.116451	0.078823
-0.203476	0.0378583	-0.0902678
-0.289461	0.0136375	0.0917463
-0.210763	0.277937	-0.0153653
-0.2208	0.248961	-0.0561201
-0.0246838	-0.34884	-0.00757947
-0.0651933	-0.23524	0.0998262
0.135115	0.111409	0.0662832
-0.111918	-0.214286	-0.0996593
0.202399	-0.075093	-0.093999
-0.014049	0.309056	0.0804645
-0.171194	-0.298644	-0.0334715
0.191437	-0.183162	0.0988768
-0.236204	-0.138359	-0.0971403
-0.220112	0.215891	0.0812365
0.325866	0.108361	0.0357009
0.252958	-0.204861	-0.0655629
0.2835	0.0437453	-0.0929605
0.0645545	-0.18246	-0.0825386
-0.165937	-0.169906	0.0992149
-0.200875	-0.204261	-0.0931068
0.182721	0.0115832	-0.0743149
-0.227298	-0.0378907	-0.0980673
0.217531	0.240755	-0.0667364
-0.198874	0.139298	-0.0997409
0.303006	0.0782397	0.0777051
-0.325033	-0.00528203	0.0660578
-0.131424	-0.0727604	0.00664587
0.172779	-0.198027	-0.0991766
0.00423672	-0.349913	-0.00348911
-0.206699	-0.174126	0.0979246
0.13592	-0.278146	0.0803133
0.247795	-0.11649	-0.0971238
-0.0302722	-0.147903	-0.0138902
-0.155968	-0.114097	-0.0823349
0.155959	0.0067218	-0.0344009
0.138893	0.0941875	-0.0569733
-0.152348	-0.179233	0.0989037
0.349285	0.0121634	-0.0100195
0.314067	-0.114707	-0.0536988
-0.185412	0.216363	0.0936975
-0.275552	-0.215551	0.0055729
-0.258387	0.188294	0.0716916
-0.300021	-0.170991	0.0302136
0.0691844	0.262602	-0.0976477
0.0166822	0.179053	0.0712459
0.0112481	0.257885	0.0996689
0.301821	-0.0621158	-0.0813573
-0.267606	0.218698	0.0293243
-0.10536	-0.319323	-0.0505957
-0.01529	0.30612	-0.0825077
0.14417	0.168599	-0.0959516
-0.129021	0.32319	-0.0199402
-0.108499	0.31	-0.0620268
0.128164	-0.314031	-0.0452474
-0.258956	-0.209542	0.055604
0.294105	0.168822	0.0453719
0.272339	-0.032834	-0.0969998
0.0262836	0.324698	-0.0652714
0.112806	-0.105109	0.0286285
0.289693	-0.101385	-0.0822187
-0.0737503	0.325255	0.0550071
-0.269838	-0.127476	-0.087488
-0.153572	0.0884912	0.068603
-0.292699	-0.135692	-0.0687465
0.0975087	-0.294046	0.0801559
0.0221345	-0.151806	0.0258948
-0.149553	-0.193319	0.0998439
-0.322282	-0.111426	-0.0414602
0.139547	0.0877415	-0.0524175
0.243477	-0.228168	-0.0547519
0.332855	-0.0147544	0.0555041
0.254477	0.0646313	0.0992086
-0.130924	0.0760673	-0.0167773
0.305857	0.169081	0.0101771
0.173193	-0.112369	0.0900202
-0.246691	0.117864	0.0972232
-0.149	0.0336304	0.0232826
0.193449	-0.274034	0.0519679
-0.0532308	0.340995	-0.0308436
-0.288582	0.19129	0.0272189
0.0195124	-0.271381	0.0975316
0.179459	0.234875	-0.0890044
-0.27109	0.133616	0.0852759
0.0438447	-0.346721	0.0101627
-0.195242	-0.290147	-0.00746917
0.237637	-0.179198	0.0879284
-0.0930142	0.336771	-0.0111212
-0.258331	-0.0738867	0.0982379
0.0883885	-0.292541	0.0831168
-0.118457	-0.241493	-0.0981821
0.237627	-0.0152853	0.0992916
-0.317341	0.131059	-0.0358859
-0.322867	-0.0812337	-0.0558814
-0.280669	0.177997	-0.0567287
-0.248736	-0.0794224	-0.0993812
-0.179241	-0.15469	0.0991199
-0.34753	-0.0303944	-0.0150809
-0.191561	0.292888	-0.0024424
-0.15299	-0.182761	0.0993183
-0.138047	-0.240694	-0.0961524
-0.113263	0.141933	-0.0729353
-0.0124674	0.227398	0.0974908
-0.25856	-0.187033	0.0722709
-0.181769	-0.0904791	-0.0882897
0.106747	-0.152494	-0.0769565
0.296683	0.151141	-0.0558316
-0.0983124	0.312259	-0.0633558
0.102859	0.328507	-0.0334669
0.120196	0.143656	0.0779079
0.0165821	-0.149221	-0.00527941
0.250312	-0.087451	-0.098846
0.0644056	-0.24973	-0.0996873
-0.309033	-0.00622146	0.0806702
-0.111481	-0.124093	0.0554997
-0.253176	0.159256	-0.0871161
-0.204933	0.244509	0.0723492
-0.107218	-0.201345	0.0975754
0.0540786	-0.340807	0.0310099
0.348743	0.00996656	-0.0148919
0.00534095	-0.170418	0.0606632
-0.029423	-0.158416	-0.0458401
0.134296	0.0680449	-0.0104846
0.296384	0.107941	0.0756256
-0.00660386	0.312125	0.0783059
-0.256005	-0.13915	-0.0910378
-0.0562578	-0.24095	-0.099967
0.167928	-0.159184	-0.0982523
-0.135749	-0.131271	0.0791151
-0.151259	0.118956	0.0817674
0.156534	0.0669242	0.0603192
0.318264	-0.0461298	0.0698205
0.208367	-0.239387	0.073902
0.00123253	0.308565	-0.0810548
0.131385	0.274027	0.0842331
0.116633	-0.0957963	-0.013614
0.110953	0.107325	0.0292303
0.239597	0.247739	0.0322798
0.195072	0.0688528	-0.0902193
0.191661	-0.251808	0.074728
-0.218026	-0.222266	0.0789709
-0.336433	0.0839322	-0.0253073
0.163378	-0.262138	0.0808255
0.0742676	-0.16308	-0.0706156
0.0209901	-0.272532	0.0972384
-0.0692932	0.285207	-0.0900409
0.306556	-0.151548	-0.0392617
0.0929226	-0.142354	-0.0599969
-0.302529	0.15651	0.0422932
-0.199048	0.219418	0.0886616
0.309761	0.104522	-0.0639005
-0.187834	-0.0200187	-0.0791615
-0.0851192	-0.138522	0.048564
-0.0810191	-0.30742	-0.073398
0.0825988	-0.134705	0.0392218
0.0828307	-0.147055	0.058335
-0.336666	-0.0824812	0.0257689
-0.321932	-0.0899915	0.0538328
-0.0647686	-0.211419	-0.0957382
-0.0602191	0.149703	0.0462931
-0.203645	-0.259185	0.0605056
0.18788	-0.121363	0.096471
-0.22252	-0.155027	0.0977274
0.127737	0.318743	0.0357636
-0.0680622	-0.330787	-0.048018
0.149159	0.307153	0.0404488
-0.317633	-0.0832478	-0.0621249
-0.0417079	0.302935	-0.0829892
-0.114334	0.161198	0.0851896
-0.235689	-0.228016	0.0626604
0.224979	0.223131	-0.0743578
0.0783159	0.293944	-0.0840392
-0.321391	-0.0350934	0.0680218
-0.344423	0.0559617	-0.0145207
0.348044	0.0224087	-0.0156715
0.165252	0.0217276	0.0552892
0.0336752	0.150488	-0.02871
-0.0381124	0.331423	0.0548612
0.0426226	0.206091	-0.0918476
-0.144576	-0.0590785	-0.0346112
0.018354	-0.152029	-0.0248348
-0.144453	-0.043106	-0.0122055
0.317938	-0.136751	-0.027655
0.241946	0.00471275	-0.0996788
-0.0188798	0.174386	-0.0666002
0.141614	-0.106353	-0.0684547
-0.305635	-0.101342	0.0693992
0.275721	-0.132565	-0.0828942
-0.166416	-0.0884536	-0.0788236
-0.202889	-0.278913	0.0315266
0.099537	0.332735	0.0230613
-0.100015	-0.28642	-0.0845611
0.184058	-0.170078	-0.0999982
0.0933818	0.139358	-0.0568793
-0.217053	-0.259501	-0.0469207
0.130903	0.25469	0.0931551
0.203477	0.114707	0.0986431
-0.0550719	-0.269058	-0.0969178
0.22622	0.179453	0.0921853
0.247724	0.192673	0.0769778
-0.289335	-0.123573	0.0763175
-0.0963533	-0.336092	0.00858548
0.221834	0.155873	0.0977441
0.101384	0.130561	-0.0531623
-0.0198365	0.348209	0.0156165
-0.154338	0.292054	-0.0595612
-0.136926	0.069906	0.0270881
0.0592272	-0.160146	0.0609834
-0.18537	-0.234512	0.0872127
-0.214907	-0.0543295	0.0959024
0.0335279	-0.156029	-0.042733
-0.301521	0.16974	0.0279482
0.0625127	0.142643	0.0333919
0.0572885	0.177923	-0.0775937
-0.186916	0.0189349	-0.0783595
0.0677254	0.134207	-0.00808551
0.182009	-0.295276	0.0248422
0.0414162	-0.346885	0.0113947
-0.141866	0.214798	-0.0997245
0.341786	-0.0410453	-0.0334425
0.212922	0.276502	-0.0142225
-0.131339	-0.168138	0.0930438
-0.118948	0.178506	0.0934891
0.235092	-0.0348099	0.0992351
-0.13316	0.0976296	-0.0528637
-0.236072	0.257541	-0.0112393
0.0263906	-0.17366	0.0668781
0.31716	-0.0672742	0.0670213
0.107929	-0.312229	-0.0595217
-0.195276	0.212737	-0.0921776
0.296114	0.0814445	-0.0820876
-0.348142	-0.0355995	-0.00291342
0.0287311	0.148788	0.017461
0.349975	0.00413462	-0.000203328
-0.183359	-0.239869	0.0854635
-0.0224738	-0.251663	0.0999645
0.235163	-0.25805	0.0131675
-0.289866	-0.121785	0.0764934
0.0655102	-0.335604	0.0393373
0.349591	-0.0150231	0.00414437
0.218884	-0.25447	0.051604
-0.185417	0.292663	0.0263919
0.226077	-0.136453	0.0990059
-0.177812	0.27629	0.0618706
-0.0916423	-0.297938	-0.0786858
-0.175914	0.298258	-0.0270543
-0.0577698	0.189295	-0.0853642
0.0590938	-0.138867	-0.0135148
0.0323854	0.207283	0.0915628
-0.345139	0.0177211	0.0293574
-0.116959	-0.32213	0.0374933
0.1295	0.088662	0.0366114
-0.161459	-0.0348194	-0.0529532
0.158155	-0.221407	-0.0975291
0.0361194	-0.328379	-0.0595181
-0.203188	-0.242731	0.0746395
-0.110421	-0.208395	0.0989927
-0.176604	0.0295773	0.0704846
-0.336666	0.0852926	0.0230693
0.300068	0.0749116	0.0805366
0.093144	-0.26596	0.0948095
0.27885	-0.211343	0.00469181
-0.330863	-0.114042	-0.00263171
0.248894	-0.133043	0.0946667
0.0145898	-0.151632	-0.0214707
0.00394924	0.195145	0.0836377
0.306739	-0.161974	-0.0247901
0.216356	-0.146843	-0.0993387
-0.243247	-0.115605	-0.0981159
-0.121884	0.0881365	-0.00907072
-0.11171	0.110492	0.0370645
0.0641724	-0.174195	0.0765359
0.0926248	0.247424	0.0989877
-0.00515174	0.312181	0.0782833
0.190459	0.248378	0.0776634
-0.288229	-0.0193419	0.0921333
-0.280757	0.183816	-0.0517334
-0.053587	-0.140102	0.000141499
-0.0150666	-0.290942	0.0910584
-0.0693529	0.156054	0.0610137
0.345814	0.0331612	0.022652
-0.14068	-0.135305	0.08364
-0.00997909	-0.263729	-0.0990268
-0.188598	0.26537	-0.0655009
0.0138604	-0.194825	-0.0837245
0.0702479	-0.13874	-0.0327367
-0.149582	0.160868	0.0952881
0.0367492	-0.230579	0.0986275
-0.12547	0.325627	0.0143585
0.160759	0.310568	-0.00763657
0.0577278	0.163068	-0.0637861
-0.228355	0.256934	-0.0348108
-0.0683891	-0.167597	-0.0723937
0.122345	0.304091	0.0628515
0.280824	0.165786	0.0648652
-0.208141	0.256212	-0.059863
-0.243918	-0.130977	0.0963256
0.087177	-0.320449	-0.0570993
0.144515	-0.0814105	-0.0540536
0.178517	-0.075238	-0.0826623
-0.162042	0.29999	-0.0415559
0.118349	-0.230924	-0.0995492
0.318685	0.106008	0.0512754
0.0683469	-0.134323	0.0119077
0.00660579	-0.328484	-0.0618857
0.232589	0.108437	-0.0997803
-0.00588101	-0.309513	0.0803218
0.236937	0.257128	0.0083777
0.259766	-0.207544	-0.0565201
0.327173	0.121697	0.013583
0.104505	-0.28163	0.0863738
-0.102976	-0.147743	-0.0715011
-0.11832	-0.195898	-0.0977394
0.157067	0.15353	-0.0952798
-0.0840941	0.162582	0.0742751
-0.0733174	-0.339705	-0.0221043
-0.188514	-0.269785	-0.0611529
-0.153332	-0.185597	-0.0995705
0.0782188	0.335619	0.0323767
-0.253891	0.15784	-0.0871978
-0.125442	0.281481	-0.0813419
0.19838	-0.0491572	0.0889874
0.116028	-0.119847	0.0554938
0.128763	-0.147941	-0.0842489
-0.34667	-0.0278762	-0.020912
-0.116556	-0.311655	0.0561654
0.201423	0.0188209	0.0878908
-0.06264	0.144552	0.0380965
-0.02474	-0.178225	0.0713492
-0.286493	0.127514	-0.0771783
0.0643331	-0.187362	-0.0854767
-0.0358894	0.145678	0.00259591
-0.229333	-0.14452	-0.0977548
-0.0304165	-0.34729	0.0165606
0.150628	0.0648061	0.0509916
0.289386	0.187512	-0.0317504
0.193897	0.238314	-0.082005
0.111224	-0.209247	-0.0991475
-0.190218	0.293749	0.0028678
0.0644433	-0.300652	-0.0818289


==> Data/Torus_2D.txt <==
0.0878781	0.247368
0.26836	0.219891
-0.324505	0.12675
-0.180538	0.0167733
-0.245139	0.0716108
0.222138	0.0310331
0.322302	-0.132983
0.229276	-0.244148
0.27746	0.212603
0.332429	0.109132
0.134509	-0.115757
-0.198598	-0.232864
0.131969	-0.261125
0.345231	-0.00665766
-0.0389848	0.162975
0.247959	0.247012
-0.182835	0.277922
-0.301766	0.17562
-0.326662	-0.0540468
0.187046	-0.293975
0.188186	-0.0772709
-0.134534	0.230237
0.0365156	-0.182218
0.205376	-0.106077
0.124196	-0.218468
0.200285	0.222036
0.274898	-0.0875508
0.0205086	0.149183
-0.129009	-0.228493
-0.259393	-0.0726799
0.242238	-0.24614
0.110716	0.22457
-0.149987	-0.208859
0.171208	-0.168973
-0.330184	-0.0890412
0.21304	0.0374275
-0.250519	-0.124397
0.0262132	-0.221949
0.04563	0.151395
0.166137	-0.034113
0.198022	-0.222833
-0.345838	-0.0370013
-0.144072	-0.0942657
0.137244	0.129818
-0.29833	0.177333
0.0537197	-0.140585
0.09396	-0.153066
0.292153	-0.0898842
0.0986492	0.334158
-0.215963	-0.0845321
-0.341241	0.0469597
0.197114	-0.00571057
0.200818	-0.105523
0.303857	0.0108488
0.0759541	-0.30372
-0.114475	0.111887
0.0744042	0.164305
-0.243772	0.187805
0.0600351	0.310677
0.245757	0.0837228
-0.114012	0.324816
0.0327571	0.301991
-0.291566	0.192985
0.216621	-0.145681
0.0602847	0.279857
-0.00776053	0.168528
0.0294503	-0.158955
0.108957	0.118633
0.215592	-0.128552
-0.302051	-0.171318
0.0257492	-0.264024
-0.253436	-0.000902014
-0.0930609	-0.16578
0.13289	-0.113775
-0.105357	-0.127495
0.150819	0.105646
0.277905	0.191612
-0.254459	-0.0248434
-0.0702158	-0.138093
-0.247816	0.0909552
-0.136893	-0.275128
0.0316349	-0.346687
0.251437	0.224547
0.155615	0.00490951
0.177702	0.114664
-0.0300879	-0.14705
-0.172792	-0.070225
-0.0895464	-0.143944
0.0967461	-0.145614
0.122041	-0.327989
0.211801	0.220394
-0.0980048	0.335834
0.210032	0.00411803
0.0508424	0.30349
-0.0452337	0.345228
-0.301372	0.0891724
0.0633345	-0.191066
-0.158197	-0.305598
0.126585	-0.297455
0.108156	0.319514
-0.0700914	0.143247
-0.182219	0.297417
-0.250563	-0.155713
-0.127636	-0.129505
-0.110625	0.228586
-0.320838	-0.126701
-0.209413	0.265744
0.164166	-0.0560042
-0.157995	-0.31231
-0.299094	0.180246
0.159053	0.100306
0.305175	-0.0964424
-0.135213	0.0865424
0.25388	0.237828
-0.275457	-0.215811
-0.183391	-0.297187
0.179462	0.135185
0.196768	-0.276834
-0.1086	0.260254
0.185478	0.0736299
0.125041	0.171161
-0.330643	0.11476
-0.00565529	0.26582
0.219404	-0.103691
0.0280845	0.266116
-0.274448	-0.158512
0.240186	0.158114
-0.190632	0.196209
0.127995	0.23927
-0.0569286	-0.313053
0.186782	-0.148785
0.0297092	0.28012
-0.0795774	0.312337
0.00241523	-0.151884
-0.185323	-0.284525
-0.304569	-0.111697
0.178997	-0.107491
0.21155	-0.202854
0.265066	0.212264
-0.172678	0.101112
0.27931	-0.209706
-0.147438	0.0292982
-0.1562	0.277483
-0.340492	0.0153327
-0.0357305	0.272427
0.000989153	-0.191541
0.211208	-0.195838
-0.128387	0.32516
-0.183488	0.272642
-0.211068	0.147454
-0.135104	0.219019
0.0070937	-0.172481
0.262898	-0.197548
0.0366914	0.236125
0.211186	-0.0660789
-0.0154238	0.155231
-0.330695	-0.0154034
0.0432972	0.344152
0.286868	0.200114
0.00864342	0.152242
-0.196886	-0.211333
0.150484	0.0314636
-0.15898	0.248856
-0.296947	0.115953
0.349004	0.0147697
0.138086	-0.312445
-0.0482041	-0.342959
0.183123	-0.13377
0.0598459	0.272914
0.237689	-0.256863
-0.0911386	0.12812
0.138183	-0.0601064
-0.12161	-0.115491
0.118004	-0.103828
0.105196	-0.147425
-0.211455	0.265126
-0.155139	0.313129
0.195135	-0.0572786
0.0865122	0.154664
-0.22463	-0.252856
-0.224965	0.201047
0.152069	0.00432096
0.259199	0.00359207
-0.156429	-0.213037
-0.128413	0.17173
0.226147	0.211039
-0.0172899	-0.149053
-0.298904	0.0667519
-0.265618	-0.224638
-0.0298376	-0.288499
0.13975	-0.254183
-0.30898	0.0499943
-0.16003	0.072582
-0.248853	-0.010603
-0.122058	-0.254737
0.00145683	-0.204049
0.274048	-0.141163
-0.15776	-0.311478
0.0504351	0.236535
0.121017	-0.29873
0.20751	-0.084676
-0.207619	-0.084242
-0.0405524	0.145309
0.285754	0.115394
-0.00983093	0.155968
0.156907	0.0981095
0.0822827	-0.319289
-0.278829	-0.0670892
-0.0800958	-0.227102
0.127497	0.118787
0.0329212	0.149604
-0.160928	0.168727
0.18701	-0.116874
0.272308	-0.0937317
-0.131595	-0.23735
0.274819	-0.0233092
-0.237348	0.173432
-0.135508	0.107893
-0.302849	-0.152334
0.33972	-0.0515409
0.0402212	0.285249
0.127281	0.172532
-0.143017	0.279407
0.338939	0.0711054
0.238574	-0.176517
0.116629	0.122819
0.228134	-0.156935
0.00695578	-0.16077
0.333761	-0.103237
0.21948	0.082995
0.262636	0.147283
-0.313397	0.133669
0.0286878	0.340278
0.283137	0.0167214
0.0703479	-0.148583
0.245628	-0.208446
0.166568	0.123535
-0.246476	-0.172301
-0.329454	-0.0960645
0.256596	0.194658
0.21161	-0.0331234
0.163188	-0.189462
-0.137788	-0.31259
0.159614	-0.29682
0.163723	-0.276009
0.236007	0.0500223
-0.0322242	0.308839
0.290073	0.188325
-0.135944	-0.163864
-0.310544	-0.00157326
-0.0859208	0.127855
-0.00395825	0.249805
-0.23024	0.182841
-0.268008	0.0791443
0.110162	0.149862
0.0447387	0.32736
0.0777372	-0.141192
-0.178692	0.0309811
0.0823505	0.167983
0.1848	0.0114699
-0.152349	-0.0614771
0.0388236	-0.218751
0.29382	-0.00165404
-0.236033	-0.251935
0.0392224	-0.144865
-0.212554	-0.0686112
0.0151734	0.15368
-0.285615	0.191313
-0.111611	-0.117161
-0.210113	-0.0303246
-0.197181	-0.231994
-0.275615	-0.0573651
-0.035135	-0.146378
-0.022972	-0.295717
-0.263175	-0.196736
-0.239991	-0.179671
-0.0607278	0.226091
0.314332	-0.0071042
-0.0966142	-0.336254
-0.329627	0.0975108
-0.139311	0.0562187
0.0199811	0.173543
0.0947142	-0.22712
-0.163117	-0.0451366
-0.133856	-0.161877
-0.17563	0.286449
-0.0171156	0.228524
0.253696	-0.235404
0.0811183	-0.234655
0.0979725	0.284717
0.0402344	-0.205975
-0.329529	0.0834044
0.10307	0.134268
0.217651	-0.0426942
0.262143	-0.0851891
0.0949848	-0.144693
0.106124	0.258832
0.210021	-0.0254284
-0.272186	0.177909
-0.257667	-0.130188
0.222768	0.143289
-0.131296	0.0728118
-0.285996	-0.199249
0.145083	0.0383193
-0.242643	-0.240424
0.32396	0.105852
-0.194723	0.137083
0.320057	-0.00601757
-0.110985	0.211595
0.166626	-0.21243
0.180736	-0.293241
0.0312931	0.152865
0.00135981	-0.172854
0.0677497	-0.302175
-0.0364535	0.338616
-0.17144	-0.305126
-0.344744	0.0556938
-0.133262	0.0802169
-0.337191	-0.0750633
0.139036	-0.309833
0.26307	-0.178586
0.0584725	0.336905
0.059623	0.338866
0.171512	-0.0492367
-0.306141	-0.0622167
-0.134846	0.320323
-0.132852	0.151327
0.0471071	0.282007
-0.0957513	0.126236
-0.175706	0.282561
-0.0989748	0.149736
-0.223249	-0.099226
-0.013463	-0.272878
-0.227235	-0.216794
0.327326	0.0569046
0.336687	-0.0194342
-0.320837	0.116254
-0.344571	0.0612725
0.136261	0.322104
0.304188	0.134554
0.348717	0.029913
0.140788	0.230288
-0.18058	-0.038808
-0.153238	0.244975
0.210983	0.0471004
0.134552	0.124708
-0.0247241	-0.308713
0.149726	-0.128175
0.217524	-0.0661107
0.146924	-0.0313993
-0.159843	-0.108036
-0.273731	0.0803863
-0.191959	-0.127969
0.146188	0.295757
-0.344377	-0.00399499
-0.104034	0.227215
-0.291227	-0.0441172
0.124176	0.118363
-0.0521494	-0.344214
0.0280925	0.341798
0.133104	0.319599
0.0601672	-0.320052
-0.348746	0.01768
-0.256648	0.122223
0.192301	0.0788238
0.0674475	0.134623
0.204234	-0.282217
0.15242	-0.0198346
0.328206	-0.114395
-0.198366	0.192561
0.108615	0.249723
0.336287	0.0917682
0.00728133	0.154655
-0.0853975	0.284673
0.0139656	0.269858
0.0221345	-0.173731
-0.0311244	0.274399
0.241857	-0.0218852
0.0820247	0.315128
0.266669	-0.0228829
-0.0231247	0.277589
0.189287	-0.226517
0.0929781	-0.317823
0.2063	0.159077
0.133475	0.165044
-0.257528	0.188309
-0.27195	0.108356
0.336223	0.00663752
0.0514444	0.239159
-0.0115788	0.207128
0.206852	0.00362728
-0.0621718	0.312947
-0.32466	0.0307067
-0.198982	0.176194
0.293994	-0.0516919
0.136111	0.0837556
0.304331	0.172772
-0.0808415	0.240068
0.138809	0.088649
-0.172198	-0.159037
0.148727	0.0702625
0.190139	0.0406642
-0.152489	0.0196308
0.23454	-0.0741897
0.14298	0.0503235
-0.161226	0.0126747
0.117556	0.142126
-0.0627881	-0.329474
-0.188373	-0.0017981
0.260146	0.233691
0.270906	0.206413
-0.21483	0.21506
0.239996	0.245519
-0.108443	-0.103865
-0.0359295	0.175823
-0.170316	-0.223618
0.0162933	0.316965
-0.0109628	-0.324177
0.226765	-0.150079
0.00178293	0.348939
0.177519	0.234407
0.0961044	-0.176058
-0.0156557	0.205217
-0.137889	-0.25524
-0.156739	-0.281218
-0.229126	0.0482072
0.294462	-0.0765032
-0.201194	0.194987
0.0041526	-0.346112
-0.280409	0.155013
-0.145844	-0.0364086
-0.306089	-0.0820741
0.26623	-0.203474
0.122376	-0.191692
0.232699	-0.162652
-0.0479351	0.310908
-0.0451603	0.144452
0.31472	-0.0740029
-0.189151	0.130937
0.14977	-0.0981687
-0.0435612	0.14634
0.139725	-0.216946
-0.17517	0.0064224
-0.13349	0.0902705
-0.035299	0.3073
0.272233	-0.106013
-0.173505	-0.142482
-0.130802	0.252056
0.323	0.081315
-0.289873	-0.124298
-0.234191	0.0615632
0.10561	0.226458
-0.271397	-0.0754309
-0.188575	0.0435596
-0.0740756	0.187782
-0.110665	-0.169369
-0.0838338	-0.224666
0.122291	0.101953
-0.0726024	-0.161615
-0.067904	-0.224916
-0.176583	0.221794
-0.193997	-0.0312526
-0.174716	0.30304
0.0552709	0.287838
0.145758	-0.117454
0.112848	-0.219556
0.0917168	-0.168013
0.00917399	-0.240445
-0.276483	0.131865
-0.0135423	0.222765
0.041829	0.150262
0.29984	0.0776311
0.237015	0.223186
0.221662	-0.270647
0.26923	-0.223072
0.192896	-0.114482
0.0785479	-0.339507
-0.0992183	0.117484
0.145731	0.31404
-0.211378	0.274571
-0.299471	-0.16075
0.0910776	-0.337428
-0.139379	0.0609475
-0.312204	-0.0873044
0.289358	0.102113
-0.231677	-0.17538
0.197304	-0.154743
-0.203236	0.0975326
-0.282971	0.0372291
0.348297	-0.0207063
0.0108129	-0.180166
-0.0612512	0.142258
-0.206105	0.193101
-0.167497	0.257003
-0.274443	0.198021
-0.179698	-0.0285795
-0.0812638	0.340367
-0.309303	0.0270099
0.299016	-0.175296
0.213349	0.124307
0.169686	-0.300108
0.232785	-0.226764
0.281212	-0.0912245
0.153897	0.0194355
-0.210773	-0.058857
0.147513	0.144178
0.346249	0.0421859
-0.244656	-0.205034
0.159054	0.00931338
0.0394248	-0.28376
0.129309	-0.145224
-0.254872	0.0299147
-0.120695	0.164296
-0.0446137	0.264271
0.123292	0.136759
0.0118409	-0.22609
0.22134	0.0311981
0.0221246	-0.322606
0.0874455	0.14468
0.116801	0.296419
0.330241	-0.11341
0.194125	0.290739
0.11031	0.143125
-0.213403	-0.0143123
-0.150948	-0.187005
0.0165134	-0.344113
0.266106	-0.149537
-0.315738	0.145955
0.334051	-0.0833911
0.131628	-0.0746972
-0.332788	-0.0735535
0.206088	-0.148606
0.0265084	0.149286
-0.142633	0.049154
0.323245	0.0269332
-0.0775296	-0.170857
0.130339	0.295173
-0.12695	0.238963
-0.163754	0.162617
0.242993	-0.135085
-0.281313	0.180036
0.192471	0.145505
0.112482	-0.193495
0.207953	0.109418
0.0224506	0.349248
0.0306213	0.348418
0.0465849	0.144217
0.198286	-0.221614
0.32578	-0.121759
0.325207	-0.112945
-0.330976	-0.113818
-0.211853	0.270958
-0.287025	0.0423879
0.32607	0.0172505
0.163798	-0.0453029
0.00220552	-0.154228
-0.207404	0.277784
-0.105812	-0.164154
0.105717	-0.153665
-0.282155	0.190305
-0.220206	-0.0277543
0.256676	0.0543029
-0.145527	-0.0387568
0.143826	0.319082
-0.16315	0.047706
-0.329648	0.0982237
0.253582	0.163661
-0.135531	0.103028
0.0864969	0.159201
0.134602	0.107343
-0.295027	-0.111485
-0.275446	-0.0263518
0.144283	0.315266
-0.0676399	-0.15229
-0.0764892	0.30246
-0.255186	-0.0696225
-0.0457388	0.21849
-0.178128	-0.288036
0.175665	-0.00999566
-0.294852	-0.139076
-0.104302	-0.303194
-0.0928584	-0.122695
-0.196583	0.0639333
-0.0243533	0.349152
-0.286975	-0.121105
0.0394174	0.278577
0.306845	-0.15149
0.11994	0.25066
-0.150672	0.030379
-0.109063	0.112086
0.121391	-0.321122
-0.248796	0.213474
-0.00495933	0.317389
-0.296959	0.122796
-0.32315	0.0127214
-0.18346	-0.134574
-0.180366	0.0751193
0.0444788	0.144158
0.204544	-0.0118296
0.176634	-0.175999
0.336008	0.0960647
0.346699	-0.0441475
-0.0950811	-0.33014
0.29967	0.180146
-0.0470057	0.148414
0.0654042	0.136016
0.240479	-0.155494
0.159948	-0.0476428
0.164304	0.140506
0.269536	0.0137881
0.0467008	0.230862
0.167481	-0.0788581
0.348135	-0.0287018
-0.0843927	-0.181557
0.296847	0.176523
-0.0853071	-0.308546
-0.0378673	0.227525
-0.202235	0.245156
0.147552	0.118023
-0.279352	0.0240745
-0.342685	-0.0676738
0.0152878	-0.215987
0.327044	-0.05046
-0.100244	0.121802
0.242518	0.095824
0.312336	-0.150222
0.323561	-0.120558
0.166036	-0.0332803
-0.0509668	0.158637
0.12823	0.0814862
0.073699	0.226317
0.282638	0.103493
-0.0753604	0.137321
0.152974	-0.0264123
0.342787	-0.054113
0.0922911	0.28817
-0.0959659	0.281222
0.185204	-0.111518
-0.12012	0.0946312
-0.145093	-0.0509081
0.281359	-0.12087
0.334628	-0.00698864
-0.261272	0.0891204
-0.0160069	-0.346315
-0.305595	-0.170367
-0.169431	0.121395
-0.170204	0.256339
0.311279	-0.0955819
-0.120506	0.309365
-0.336989	-0.0775894
0.0920281	0.197799
-0.337236	0.0681823
-0.237801	0.113154
-0.178048	0.267317
0.148179	-0.116451
-0.203476	0.0378583
-0.289461	0.0136375
-0.210763	0.277937
-0.2208	0.248961
-0.0246838	-0.34884
-0.0651933	-0.23524
0.135115	0.111409
-0.111918	-0.214286
0.202399	-0.075093
-0.014049	0.309056
-0.171194	-0.298644
0.191437	-0.183162
-0.236204	-0.138359
-0.220112	0.215891
0.325866	0.108361
0.252958	-0.204861
0.2835	0.0437453
0.0645545	-0.18246
-0.165937	-0.169906
-0.200875	-0.204261
0.182721	0.0115832
-0.227298	-0.0378907
0.217531	0.240755
-0.198874	0.139298
0.303006	0.0782397
-0.325033	-0.00528203
-0.131424	-0.0727604
0.172779	-0.198027
0.00423672	-0.349913
-0.206699	-0.174126
0.13592	-0.278146
0.247795	-0.11649
-0.0302722	-0.147903
-0.155968	-0.114097
0.155959	0.0067218
0.138893	0.0941875
-0.152348	-0.179233
0.349285	0.0121634
0.314067	-0.114707
-0.185412	0.216363
-0.275552	-0.215551
-0.258387	0.188294
-0.300021	-0.170991
0.0691844	0.262602
0.0166822	0.179053
0.0112481	0.257885
0.301821	-0.0621158
-0.267606	0.218698
-0.10536	-0.319323
-0.01529	0.30612
0.14417	0.168599
-0.129021	0.32319
-0.108499	0.31
0.128164	-0.314031
-0.258956	-0.209542
0.294105	0.168822
0.272339	-0.032834
0.0262836	0.324698
0.112806	-0.105109
0.289693	-0.101385
-0.0737503	0.325255
-0.269838	-0.127476
-0.153572	0.0884912
-0.292699	-0.135692
0.0975087	-0.294046
0.0221345	-0.151806
-0.149553	-0.193319
-0.322282	-0.111426
0.139547	0.0877415
0.243477	-0.228168
0.332855	-0.0147544
0.254477	0.0646313
-0.130924	0.0760673
0.305857	0.169081
0.173193	-0.112369
-0.246691	0.117864
-0.149	0.0336304
0.193449	-0.274034
-0.0532308	0.340995
-0.288582	0.19129
0.0195124	-0.271381
0.179459	0.234875
-0.27109	0.133616
0.0438447	-0.346721
-0.195242	-0.290147
0.237637	-0.179198
-0.0930142	0.336771
-0.258331	-0.0738867
0.0883885	-0.292541
-0.118457	-0.241493
0.237627	-0.0152853
-0.317341	0.131059
-0.322867	-0.0812337
-0.280669	0.177997
-0.248736	-0.0794224
-0.179241	-0.15469
-0.34753	-0.0303944
-0.191561	0.292888
-0.15299	-0.182761
-0.138047	-0.240694
-0.113263	0.141933
-0.0124674	0.227398
-0.25856	-0.187033
-0.181769	-0.0904791
0.106747	-0.152494
0.296683	0.151141
-0.0983124	0.312259
0.102859	0.328507
0.120196	0.143656
0.0165821	-0.149221
0.250312	-0.087451
0.0644056	-0.24973
-0.309033	-0.00622146
-0.111481	-0.124093
-0.253176	0.159256
-0.204933	0.244509
-0.107218	-0.201345
0.0540786	-0.340807
0.348743	0.00996656
0.00534095	-0.170418
-0.029423	-0.158416
0.134296	0.0680449
0.296384	0.107941
-0.00660386	0.312125
-0.256005	-0.13915
-0.0562578	-0.24095
0.167928	-0.159184
-0.135749	-0.131271
-0.151259	0.118956
0.156534	0.0669242
0.318264	-0.0461298
0.208367	-0.239387
0.00123253	0.308565
0.131385	0.274027
0.116633	-0.0957963
0.110953	0.107325
0.239597	0.247739
0.195072	0.0688528
0.191661	-0.251808
-0.218026	-0.222266
-0.336433	0.0839322
0.163378	-0.262138
0.0742676	-0.16308
0.0209901	-0.272532
-0.0692932	0.285207
0.306556	-0.151548
0.0929226	-0.142354
-0.302529	0.15651
-0.199048	0.219418
0.309761	0.104522
-0.187834	-0.0200187
-0.0851192	-0.138522
-0.0810191	-0.30742
0.0825988	-0.134705
0.0828307	-0.147055
-0.336666	-0.0824812
-0.321932	-0.0899915
-0.0647686	-0.211419
-0.0602191	0.149703
-0.203645	-0.259185
0.18788	-0.121363
-0.22252	-0.155027
0.127737	0.318743
-0.0680622	-0.330787
0.149159	0.307153
-0.317633	-0.0832478
-0.0417079	0.302935
-0.114334	0.161198
-0.235689	-0.228016
0.224979	0.223131
0.0783159	0.293944
-0.321391	-0.0350934
-0.344423	0.0559617
0.348044	0.0224087
0.165252	0.0217276
0.0336752	0.150488
-0.0381124	0.331423
0.0426226	0.206091
-0.144576	-0.0590785
0.018354	-0.152029
-0.144453	-0.043106
0.317938	-0.136751
0.241946	0.00471275
-0.0188798	0.174386
0.141614	-0.106353
-0.305635	-0.101342
0.275721	-0.132565
-0.166416	-0.0884536
-0.202889	-0.278913
0.099537	0.332735
-0.100015	-0.28642
0.184058	-0.170078
0.0933818	0.139358
-0.217053	-0.259501
0.130903	0.25469
0.203477	0.114707
-0.0550719	-0.269058
0.22622	0.179453
0.247724	0.192673
-0.289335	-0.123573
-0.0963533	-0.336092
0.221834	0.155873
0.101384	0.130561
-0.0198365	0.348209
-0.154338	0.292054
-0.136926	0.069906
0.0592272	-0.160146
-0.18537	-0.234512
-0.214907	-0.0543295
0.0335279	-0.156029
-0.301521	0.16974
0.0625127	0.142643
0.0572885	0.177923
-0.186916	0.0189349
0.0677254	0.134207
0.182009	-0.295276
0.0414162	-0.346885
-0.141866	0.214798
0.341786	-0.0410453
0.212922	0.276502
-0.131339	-0.168138
-0.118948	0.178506
0.235092	-0.0348099
-0.13316	0.0976296
-0.236072	0.257541
0.0263906	-0.17366
0.31716	-0.0672742
0.107929	-0.312229
-0.195276	0.212737
0.296114	0.0814445
-0.348142	-0.0355995
0.0287311	0.148788
0.349975	0.00413462
-0.183359	-0.239869
-0.0224738	-0.251663
0.235163	-0.25805
-0.289866	-0.121785
0.0655102	-0.335604
0.349591	-0.0150231
0.218884	-0.25447
-0.185417	0.292663
0.226077	-0.136453
-0.177812	0.27629
-0.0916423	-0.297938
-0.175914	0.298258
-0.0577698	0.189295
0.0590938	-0.138867
0.0323854	0.207283
-0.345139	0.0177211
-0.116959	-0.32213
0.1295	0.088662
-0.161459	-0.0348194
0.158155	-0.221407
0.0361194	-0.328379
-0.203188	-0.242731
-0.110421	-0.208395
-0.176604	0.0295773
-0.336666	0.0852926
0.300068	0.0749116
0.093144	-0.26596
0.27885	-0.211343
-0.330863	-0.114042
0.248894	-0.133043
0.0145898	-0.151632
0.00394924	0.195145
0.306739	-0.161974
0.216356	-0.146843
-0.243247	-0.115605
-0.121884	0.0881365
-0.11171	0.110492
0.0641724	-0.174195
0.0926248	0.247424
-0.00515174	0.312181
0.190459	0.248378
-0.288229	-0.0193419
-0.280757	0.183816
-0.053587	-0.140102
-0.0150666	-0.290942
-0.0693529	0.156054
0.345814	0.0331612
-0.14068	-0.135305
-0.00997909	-0.263729
-0.188598	0.26537
0.0138604	-0.194825
0.0702479	-0.13874
-0.149582	0.160868
0.0367492	-0.230579
-0.12547	0.325627
0.160759	0.310568
0.0577278	0.163068
-0.228355	0.256934
-0.0683891	-0.167597
0.122345	0.304091
0.280824	0.165786
-0.208141	0.256212
-0.243918	-0.130977
0.087177	-0.320449
0.144515	-0.0814105
0.178517	-0.075238
-0.162042	0.29999
0.118349	-0.230924
0.318685	0.106008
0.0683469	-0.134323
0.00660579	-0.328484
0.232589	0.108437
-0.00588101	-0.309513
0.236937	0.257128
0.259766	-0.207544
0.327173	0.121697
0.104505	-0.28163
-0.102976	-0.147743
-0.11832	-0.195898
0.157067	0.15353
-0.0840941	0.162582
-0.0733174	-0.339705
-0.188514	-0.269785
-0.153332	-0.185597
0.0782188	0.335619
-0.253891	0.15784
-0.125442	0.281481
0.19838	-0.0491572
0.116028	-0.119847
0.128763	-0.147941
-0.34667	-0.0278762
-0.116556	-0.311655
0.201423	0.0188209
-0.06264	0.144552
-0.02474	-0.178225
-0.286493	0.127514
0.0643331	-0.187362
-0.0358894	0.145678
-0.229333	-0.14452
-0.0304165	-0.34729
0.150628	0.0648061
0.289386	0.187512
0.193897	0.238314
0.111224	-0.209247
-0.190218	0.293749
0.0644433	-0.300652


==> Data/Torus_2D_Annulus.txt <==
0.3452 -0.0067
0.1882 -0.0773
0.2749 -0.0876
0.2130 0.0374
0.1661 -0.0341
0.2922 -0.0899
0.1971 -0.0057
0.3039 0.0108
0.2458 0.0837
0.1556 0.0049
0.1855 0.0736
0.2112 -0.0661
0.1951 -0.0573
0.1521 0.0043
0.2075 -0.0847
0.2723 -0.0937
0.2195 0.0830
0.2116 -0.0331
0.2360 0.0500
0.1848 0.0115
0.3143 -0.0071
0.2177 -0.0427
0.2621 -0.0852
0.3201 -0.0060
0.1715 -0.0492
0.3273 0.0569
0.3367 -0.0194
0.2110 0.0471
0.2175 -0.0661
0.1923 0.0788
0.1524 -0.0198
0.3362 0.0066
0.2940 -0.0517
0.1901 0.0407
0.2345 -0.0742
0.2945 -0.0765
0.3147 -0.0740
0.2998 0.0776
0.2812 -0.0912
0.1539 0.0194
0.1591 0.0093
0.3232 0.0269
0.3261 0.0173
0.1638 -0.0453
0.2567 0.0543
0.1757 -0.0100
0.3270 -0.0505
0.2425 0.0958
0.1660 -0.0333
0.3346 -0.0070
0.2024 -0.0751
0.2835 0.0437
0.1827 0.0116
0.3030 0.0782
0.1560 0.0067
0.3018 -0.0621
0.3329 -0.0148
0.2545 0.0646
0.2503 -0.0875
0.3487 0.0100
0.3183 -0.0461
0.1951 0.0689
0.1653 0.0217
0.3172 -0.0673
0.2961 0.0814
0.3001 0.0749
0.1984 -0.0492
0.2014 0.0188


==> Data/Torus_2D_Ball.txt <==
0.25 0.0
0.2221 0.0310
0.3452 -0.0067
0.1882 -0.0773
0.2749 -0.0876
0.2130 0.0374
0.1661 -0.0341
0.2922 -0.0899
0.1971 -0.0057
0.3039 0.0108
0.2458 0.0837
0.1556 0.0049
0.2100 0.0041
0.1855 0.0736
0.2112 -0.0661
0.1951 -0.0573
0.1521 0.0043
0.2592 0.0036
0.2075 -0.0847
0.2723 -0.0937
0.2748 -0.0233
0.2195 0.0830
0.2831 0.0167
0.2116 -0.0331
0.2360 0.0500
0.1848 0.0115
0.2938 -0.0017
0.3143 -0.0071
0.2177 -0.0427
0.2621 -0.0852
0.2100 -0.0254
0.3201 -0.0060
0.1715 -0.0492
0.3273 0.0569
0.3367 -0.0194
0.2110 0.0471
0.2175 -0.0661
0.1923 0.0788
0.1524 -0.0198
0.2419 -0.0219
0.2667 -0.0229
0.3362 0.0066
0.2069 0.0036
0.2940 -0.0517
0.1901 0.0407
0.2345 -0.0742
0.2945 -0.0765
0.3147 -0.0740
0.2998 0.0776
0.2812 -0.0912
0.1539 0.0194
0.1591 0.0093
0.2213 0.0312
0.3232 0.0269
0.3261 0.0173
0.1638 -0.0453
0.2567 0.0543
0.1757 -0.0100
0.2045 -0.0118
0.2695 0.0138
0.3270 -0.0505
0.2425 0.0958
0.1660 -0.0333
0.3346 -0.0070
0.2024 -0.0751
0.2835 0.0437
0.1827 0.0116
0.3030 0.0782
0.1560 0.0067
0.3018 -0.0621
0.2723 -0.0328
0.3329 -0.0148
0.2545 0.0646
0.2376 -0.0153
0.2503 -0.0875
0.3487 0.0100
0.3183 -0.0461
0.1951 0.0689
0.1653 0.0217
0.2419 0.0047
0.2351 -0.0348
0.3172 -0.0673
0.2961 0.0814
0.3001 0.0749
0.1984 -0.0492
0.2014 0.0188


==> Data/Torus_2D_Ball_Interior.txt <==
0.2221 0.0310
0.2100 0.0041
0.2592 0.0036
0.2748 -0.0233
0.2831 0.0167
0.2938 -0.0017
0.2100 -0.0254
0.2419 -0.0219
0.2667 -0.0229
0.2069 0.0036
0.2213 0.0312
0.2045 -0.0118
0.2695 0.0138
0.2723 -0.0328
0.2376 -0.0153
0.2419 0.0047
0.2351 -0.0348


==> Data/UMAP_MNIST_IsoForest_vs_Euclidicity.csv <==
id,x,y,label,iso_score,euclidicity
0,-0.7684702,6.927325,0,-0.4699118048421202,3.6818364122509957
1,5.7496414,10.39607,3,-0.4084756029763689,3.404667150080204
2,-0.792234,6.129473,0,-0.5509517631268044,4.194553956389427
3,5.698837,7.194227,5,-0.4069552402465565,3.5996911692619324
4,-0.7056303,6.074058,0,-0.5160876941353872,3.288278501033783
5,9.783951,8.530761,2,-0.42983240720690086,3.5152086797356605
6,3.2060697,2.0063167,6,-0.5137845065775558,3.4945739620923995
7,11.328689,4.511971,7,-0.4439804166175816,3.0587267246842385
8,13.152396,2.117548,7,-0.44834672589270586,3.4873286300897597
9,5.3341475,9.513179,8,-0.5251366654794629,4.709932464957237
10,6.273679,10.520353,8,-0.4233057230841706,3.611275601685047
11,10.183885,4.33309,9,-0.4129317236848414,2.8969604104757307
12,13.275872,6.799571,1,-0.37647053250697665,1.1642225828766823
13,4.073584,4.457457,6,-0.4083532001881334,2.856521998345852
14,12.150573,4.41047,7,-0.5141888109329821,3.149379825890064
15,5.0435805,6.217224,5,-0.4316048621085924,3.7150142708420755
16,-0.036175147,7.1462917,0,-0.5228636335306902,3.618651892542839
17,0.031958353,7.1471314,0,-0.48760890165966664,3.55438746124506
18,1.3488142,6.6254277,8,-0.48261528171425394,3.9319463175535203
19,11.777399,8.748071,4,-0.3951636870351401,2.8658692800998686
20,9.350016,3.21216,4,-0.4283744741819859,3.1429508677124978
21,13.273126,2.6513247,7,-0.4836965428549237,2.846303762793541
22,11.363682,2.2380438,9,-0.4022107931950092,2.5012409859895706
23,5.8470445,8.142104,8,-0.4286751946467325,3.904216955304146
24,11.70402,1.5994912,4,-0.411994489169524,2.9543832591176034
25,11.577361,1.7570313,4,-0.41549719650418143,3.06054081261158
26,8.116422,10.635295,8,-0.4530911386555844,3.3554803267121316
27,10.31183,4.2734084,4,-0.42791759722085215,3.4489312264323235
28,10.544984,8.638343,2,-0.4699481504789502,3.7210989278554916
29,7.035433,9.687196,8,-0.42838293324815774,3.3018970304727553
30,5.134674,11.271926,3,-0.4811409148692318,3.6677077934145927
31,12.555955,3.2515304,7,-0.430876097275548,3.5310520833730696
32,12.948811,7.5925617,1,-0.3771641150465382,1.3567356115579605
33,10.437127,2.926993,9,-0.4677244797201685,3.8797487500309944
34,7.775073,10.379437,8,-0.4414300189197859,3.4920194816589354
35,3.0218565,2.1247413,6,-0.5462746224201666,4.259663341641426
36,10.906646,3.2485101,9,-0.4123144510870173,2.7414114156365397
37,6.4078555,10.395712,8,-0.40665541715784,3.4014941105246543
38,5.004661,7.973129,5,-0.442287669823174,3.722670565247536
39,9.94828,9.053259,8,-0.44382154474108737,3.7644615611433982
40,14.516653,6.771206,1,-0.3809466011657537,1.3347590026259422
41,10.651124,2.3874533,9,-0.4499567030651897,3.062898240983486
42,6.8693953,10.173727,8,-0.46827674458256907,3.9556859201192855
43,11.7468195,1.8929307,4,-0.3968051832835956,2.96905130892992
44,1.0509473,7.6243973,0,-0.40322390941483155,3.2209905624389648
45,5.5438733,8.109407,8,-0.4455704501276606,4.0304641407728194
46,13.499845,6.7774143,1,-0.3774346279858518,1.089955057501793
47,3.2864082,2.2467723,6,-0.506785253736197,4.209715486466885
48,9.588975,7.2882185,2,-0.4481920429928451,3.683673633933067
49,9.49929,7.568944,2,-0.48896561153722634,4.021743040978908
50,10.881533,3.2891028,1,-0.3956116114673021,3.0582546803355215
51,11.858767,0.8056178,9,-0.44968342654104215,2.769605246782303
52,4.7158003,10.700797,3,-0.45561264075226904,3.6562076368927956
53,5.4335995,10.845602,3,-0.40716793912420507,3.0306836035847664
54,10.367634,8.795135,2,-0.45146902044703374,3.3106488943099976
55,10.911039,2.8422713,9,-0.3951027108062378,2.722449761629105
56,12.792116,4.1347494,7,-0.45837094669768536,2.4281801414489745
57,4.302059,3.859222,6,-0.39038710142174426,2.9462079617381094
58,12.912923,7.589944,1,-0.37688141505302375,1.1493022346496582
59,14.442103,6.7294836,1,-0.38399275281484785,1.4880890494585037
60,3.1822782,4.582447,6,-0.45260641592176537,2.9344180330634115
61,9.611737,8.356984,2,-0.42640017008297876,3.6291884663701057
62,3.3948684,2.5542083,6,-0.48069384898739403,3.2184022411704065
63,3.4107118,2.46996,6,-0.4417851615194029,3.2886685571074485
64,9.431173,2.6027956,4,-0.473302239461014,3.3866108390688896
65,4.237829,9.406277,5,-0.507158995807706,4.351364645659924
66,3.8215985,3.8323305,6,-0.44304674448055614,3.4641594237089155
67,11.852116,9.4969225,1,-0.38836472592025023,1.506943310201168
68,4.8928366,7.785686,5,-0.46301744684496854,3.758601467013359
69,13.295279,7.5285225,1,-0.3870075845694788,1.2747082640230656
70,0.90384555,7.533673,0,-0.4071063566777097,3.206982345879078
71,0.63649446,6.147873,0,-0.5216721104090134,2.9703337156772616
72,12.474928,3.533596,7,-0.4405363690256871,3.1968943682312965
73,4.5113583,10.002625,3,-0.44925014526724866,3.3725260484218595
74,5.51251,9.41075,8,-0.4976516820812428,3.966220004558563
75,11.5253725,4.674532,7,-0.4187054036907705,2.254220725595951
76,4.2945538,8.8477745,5,-0.506999635130258,3.939408267736435
77,11.565905,3.243217,3,-0.4000785383940451,3.6355390217900276
78,11.537581,1.0858229,4,-0.4451364030176479,2.945455505847931
79,11.015613,7.553026,2,-0.45598703975507193,3.7229242923855783
80,-0.46401116,6.2860827,0,-0.5159516537829186,3.1023229163885118
81,8.999628,7.874913,2,-0.45157932985878335,3.8140344327688216
82,9.938876,4.088738,9,-0.47503330208170225,3.151003095805645
83,5.0799017,9.546298,8,-0.5462158414586145,4.559673698842525
84,9.226614,3.0477343,4,-0.4408540039968273,3.0439476004242896
85,3.5306308,4.9123883,6,-0.4295425733039781,2.722686593532562
86,11.408586,0.47572127,9,-0.4618519609254161,3.9234732380509376
87,4.0999055,9.155406,5,-0.5489614314735499,4.116467995941639
88,3.8673747,10.5657,3,-0.47061115005451276,3.4328044578433037
89,4.661322,9.500315,8,-0.49476267373956706,4.679092049300671
90,3.5083966,5.147375,6,-0.4575505720769073,3.4037449514865874
91,9.276929,3.100384,4,-0.45218989155642914,3.3821435979008676
92,11.774574,0.71319795,9,-0.4502409088801032,3.205591775178909
93,5.960396,7.54246,5,-0.5329892921732124,4.1811277091503145
94,4.0264945,10.463882,3,-0.41888223293946364,3.2471640357375144
95,5.839402,6.190841,5,-0.42354057249993465,3.2867300859093667
96,11.982343,0.9297718,9,-0.4386510970692498,2.668515626192093
97,13.235422,2.8268378,7,-0.5015413751238391,3.1995726934075357
98,9.299611,7.985449,2,-0.4591356293876741,3.5886589428782463
99,11.933876,0.78576475,9,-0.42822645363578454,2.7823702293634414
100,7.330579,9.655121,8,-0.48818908630531005,4.228493835031986
101,10.388013,3.2391014,9,-0.4136141459926342,2.804576950967312
102,4.7838244,10.72773,3,-0.4769554728860191,3.465522024333477
103,-0.74342364,7.1511054,0,-0.488867141259211,3.6238106849789617
104,4.2231164,3.9510381,6,-0.3994400379696603,2.791786388754845
105,11.795791,4.9506845,7,-0.4080414043508076,2.2022966289520265
106,10.292789,3.9211907,9,-0.4028408940793668,2.7273842692375183
107,12.937111,3.8424306,7,-0.4748570178333123,3.925577440857887
108,5.990661,7.5685124,5,-0.4546456783927345,3.618752964437008
109,13.868432,7.16803,1,-0.38949552169331453,1.6549909669160843
110,11.044074,0.13638815,4,-0.4814269577378755,4.1661476677656175
111,-0.7636523,6.162603,0,-0.5746218514383205,4.171257432997226
112,5.6199427,6.1460094,8,-0.4395441762549393,3.809483824670315
113,-0.55882657,6.3062267,0,-0.5225040355692682,3.8513182067871092
114,9.849681,2.2412984,4,-0.4112800913450604,3.255961238741875
115,4.125168,9.671697,3,-0.4643878771275081,4.032871223986149
116,3.2737045,4.448758,6,-0.4357612480567982,2.879241622686386
117,7.1581135,10.333154,8,-0.39929559365318396,3.2678030616045
118,11.990771,9.298729,1,-0.3854061464041683,1.4954192815721035
119,3.6288228,5.298649,6,-0.4257201846647422,3.013669138252735
120,11.487989,9.647642,1,-0.39379725751761,1.5144540955126287
121,10.6066265,3.6701782,7,-0.40931048938245035,3.0121575731039045
122,-0.33871862,6.1770883,0,-0.5337466200974418,3.9806582322716713
123,11.365579,9.935872,1,-0.40494075900295906,1.4213937051594256
124,5.301716,11.661049,3,-0.4191583170570328,3.4990863034129145
125,4.5018506,10.573822,2,-0.4533243188270674,4.027166438102722
126,-0.27946284,7.157293,0,-0.4992527217952961,3.5303981643915177
127,4.686835,11.513959,5,-0.4823167137856595,4.324156741797924
128,10.405392,7.8391547,2,-0.4907411365184034,3.772506059408188
129,10.449599,8.265884,2,-0.5018285069183744,4.242359067797661
130,4.190075,4.8894577,6,-0.40994803138077923,2.6405594682693483
131,5.07434,7.039806,5,-0.44396595555132723,3.894608246088028
132,5.152036,6.9565287,5,-0.42966035403807257,3.532588953971863
133,10.663464,8.494546,2,-0.4908328640582586,3.7746397936344147
134,3.1539328,2.373024,6,-0.5702033579548075,3.807411532700062
135,8.685914,7.100096,2,-0.5024176924469963,3.714516279399395
136,4.4253697,11.261334,3,-0.4394041697485978,2.8861659929156303
137,13.256593,6.862696,1,-0.37422578159134473,1.5672457997500897
138,13.229345,2.4972851,7,-0.5172022235048732,3.212612390816212
139,6.422412,9.923688,8,-0.477183541109429,3.4929807966947557
140,12.525051,8.393238,1,-0.3762469037234642,1.387800412774086
141,9.373504,8.081624,2,-0.4282900690736776,3.5378277319669724
142,12.006774,0.95335,9,-0.42412931406958676,3.067187556028366
143,3.5736725,4.671618,6,-0.43996624102067877,3.123851651251316
144,4.453852,10.4717455,3,-0.43971067414347004,3.3038839215040205
145,10.689282,2.9493225,8,-0.4003263609831534,3.474434877336025
146,11.803778,1.7699286,9,-0.40792854760027564,3.2658639845252035
147,3.7882502,9.715371,5,-0.5358927973508386,4.29659390091896
148,11.908998,4.6280894,7,-0.3991020356722148,2.6683507108688356
149,6.5875926,10.27192,8,-0.5613106065713397,5.011643483936787
150,8.219675,10.120155,8,-0.4726184224835049,4.158716186583042
151,5.581636,6.569934,5,-0.46507901007355473,3.277570851147175
152,11.510558,4.6843505,7,-0.39898309095042417,2.285388785600662
153,11.780626,1.1240972,9,-0.42032499222115,2.8358346202969553
154,13.935593,7.710762,1,-0.37998971661963116,1.3011908833682537
155,10.3946905,4.2197857,0,-0.4103476778006188,3.4305826887488364
156,7.711207,10.010837,8,-0.44318862860473185,3.338992424607277
157,9.553124,3.571497,4,-0.4032946689124028,3.0286771857738497
158,0.7036245,6.380777,0,-0.5076371630688249,3.0445776957273485
159,11.409633,1.5677798,9,-0.4327382008596537,3.039073044657707
160,13.037953,2.393629,7,-0.44353455895298594,3.2201656779646872
161,12.221883,3.7135475,7,-0.4458965468603595,2.8220918154716492
162,10.78667,0.99287295,4,-0.4188036029942591,3.3247621655464172
163,4.2470455,4.648517,6,-0.3999695333600329,2.6572407355904577
164,3.1908205,4.4296727,6,-0.45208602603423603,2.7571614676713945
165,13.533937,7.4542294,1,-0.3853543993707157,1.567161710858345
166,3.6560843,5.417276,6,-0.45693365760071314,3.270249824821949
167,7.1687193,9.643132,8,-0.4148305223948536,3.287370502948761
168,12.208781,3.8307567,7,-0.44377295978101455,2.965761256814003
169,5.0506835,9.188796,8,-0.5504327290009713,4.862223490476608
170,2.835959,3.0393403,6,-0.5336862454169278,4.462209325134754
171,6.774133,9.755243,8,-0.46552957999139577,3.591757771074772
172,10.671151,8.752464,2,-0.4500655618952904,3.4726463958621023
173,-0.7369243,6.0467,0,-0.5363576536734974,3.8108494356274605
174,11.5729,2.515327,9,-0.3888492223686615,2.4887386006116867
175,10.088732,8.929827,2,-0.4287544086103664,3.2107771226763724
176,14.10795,6.835588,1,-0.3841420462696201,1.1927060727775096
177,12.026037,1.0765367,4,-0.44432127666563026,3.578351543843746
178,5.336131,8.019585,5,-0.4228083202918759,3.290840456187725
179,11.591735,8.527661,2,-0.41511997165331344,3.4873568558692933
180,13.780641,7.8431706,1,-0.3777490004664142,1.2335034582018851
181,4.1573033,10.209672,3,-0.580640252726516,4.904232111275196
182,-0.9174045,6.4879127,0,-0.561074924620876,4.049682205319405
183,10.875333,2.9416754,9,-0.3834472399734179,2.575508154630661
184,1.4223331,7.5779476,0,-0.41552709821281536,3.4525930911302565
185,4.801624,10.676523,3,-0.4448853525952415,3.16707583963871
186,-0.8237508,6.242851,0,-0.4985570008787912,3.94303159147501
187,13.369792,7.40929,1,-0.37819372691523556,1.30943156093359
188,8.857451,7.451302,2,-0.541900110047856,3.778968906402588
189,3.324968,4.810411,6,-0.49110649638693693,3.7714467710256576
190,13.244144,7.768201,1,-0.3874240896000033,1.9972134183347225
191,11.761594,8.9029455,5,-0.4203309639247775,3.136228832900524
192,10.57707,3.8479242,9,-0.40891340790367325,2.6277400866150855
193,11.652102,9.9563265,1,-0.4154533726303036,1.7085216774046421
194,9.920993,2.7525423,4,-0.3938550736487616,2.6903486078977585
195,4.3562536,11.444497,3,-0.4566142002578314,3.5232150137424467
196,12.611102,8.886557,1,-0.3835646054414785,1.7928112290799618
197,7.788337,10.314564,8,-0.4587186051072743,3.323750454187393
198,9.975123,8.36087,1,-0.49010643593586223,4.0284299764037135
199,5.401105,7.712139,5,-0.43379189510906474,3.4731467139720915
200,11.602966,0.8723959,4,-0.39925997628641013,2.827448140978813
201,3.555451,4.905101,6,-0.4330462537384654,3.073497924208641
202,5.204786,7.1258826,5,-0.4742426141877867,4.271845933198929
203,14.541151,6.828522,1,-0.39524078286170133,1.5870007586479187
204,14.04027,6.5396247,4,-0.41446912603284897,3.12296488404274
205,11.038584,3.655096,9,-0.40976312788751806,3.0368126797676087
206,12.404287,4.551751,7,-0.4249114003791063,2.792804062962532
207,3.7693207,10.444237,3,-0.49785854331726503,3.5559715205430984
208,11.549656,4.8401947,7,-0.3904443242337634,2.1743016865849496
209,11.747663,0.23432143,9,-0.4458322427814525,3.5224164006114007
210,2.9897962,1.8942493,6,-0.5893677776029783,4.665455130636692
211,11.41118,10.110746,1,-0.41908409652738066,2.099571503996849
212,7.78886,9.996304,8,-0.4478364817617402,3.8355924850702285
213,7.0463176,10.014834,8,-0.4115343163193417,2.975262162089348
214,12.394106,3.8813977,7,-0.44479541727112304,2.6042882105708123
215,-0.7685519,7.0012937,0,-0.5081919324046015,3.224921525716782
216,11.9204445,4.486625,7,-0.401154686089451,2.265958342254162
217,3.0157764,3.460361,6,-0.48787604567259474,3.9959455728530884
218,11.790572,4.3182325,7,-0.4477054494196518,2.7693288400769234
219,4.4585366,8.716514,5,-0.46052217184742816,3.3900737035274506
220,-0.09687473,6.5567703,0,-0.4984915414326682,3.071929918825626
221,10.692412,4.748786,7,-0.3844377583921653,2.7126156437397
222,12.108748,4.6621833,7,-0.40712031570366936,2.310482648909092
223,10.45828,0.8568485,4,-0.4883021620303102,3.53570107370615
224,11.2596655,10.051343,1,-0.4048172182438411,1.4622445285320282
225,5.892794,7.8687973,5,-0.41444560204828745,3.5072558015584945
226,13.370856,8.083218,1,-0.3771476767348004,1.4461839807033539
227,4.71296,7.861819,5,-0.5013826592856974,3.736420902609825
228,13.909425,7.183791,1,-0.39062866770392374,1.9272712077200413
229,5.085488,9.210261,5,-0.4812998293651648,3.771179679632187
230,0.26891518,6.9142356,0,-0.45208905897232604,3.331712765991688
231,12.515355,3.2543166,7,-0.44270587377774123,3.604134437441826
232,10.868995,1.0808998,4,-0.44349701179684564,3.4264722096920015
233,9.927238,4.090416,4,-0.42518118077837164,2.9369822719693186
234,10.075621,8.745841,2,-0.4905432895878261,3.538197850883007
235,5.2050557,6.3533134,3,-0.43881255516803647,4.08207871735096
236,-0.41188776,5.9158106,0,-0.5192738330270954,3.6168845045566558
237,9.819172,8.254705,1,-0.41677523764406094,3.584960110783577
238,10.8869505,6.7763963,7,-0.4854110501811737,4.044046117067337
239,12.698855,8.300877,1,-0.38426438351612197,1.4803169970214367
240,11.166669,0.13837174,4,-0.5278164790540177,4.0004645889997485
241,13.948535,7.7653866,1,-0.40270618337708647,3.4411203795671463
242,10.94982,10.493374,1,-0.42542200423457927,1.8866853882372379
243,12.219429,4.8897004,7,-0.3967805175370407,2.5028306382894514
244,-0.32771823,5.882743,0,-0.5452344246619016,3.6861697575449943
245,13.104272,7.596418,1,-0.38044113155330983,1.3015452668070793
246,4.4516954,10.478388,3,-0.43186846895128433,3.2354092529416083
247,6.6505933,10.176829,8,-0.4390245892608049,3.6633177283406257
248,13.918691,7.244069,1,-0.38354478392216,1.4212589593231677
249,4.131762,10.931558,8,-0.5136392887825685,4.065043840408325
250,3.9150233,10.906306,3,-0.4876508330021979,3.2872214061021805
251,10.077293,2.400597,4,-0.41271047147637446,2.774132986664772
252,11.846834,5.0622616,7,-0.44552927159718375,3.438260324597359
253,9.474613,3.160313,4,-0.44088610327874855,3.4464110064506532
254,3.6541877,3.7734623,6,-0.42281097531273815,2.9952549913525583
255,10.309787,3.7138948,9,-0.4135671179222678,2.871411517858505
256,9.4547415,2.773856,4,-0.47279023228537487,3.442754607498646
257,4.377138,8.322654,5,-0.43735043139019986,3.5938176798820494
258,10.950078,1.8798542,4,-0.45670884772415954,3.332782842814922
259,12.211206,8.9329195,1,-0.3774520809612186,1.3290489584207534
260,12.396298,8.881417,1,-0.3803823702666679,1.5222559821605683
261,0.6496861,5.9308314,0,-0.5195413728709094,3.149598962664604
262,5.2464848,7.0900216,3,-0.45658826063043223,4.068930079638958
263,11.9012785,0.79019284,9,-0.40394380721691964,2.8131851226091387
264,5.2120476,11.268454,3,-0.43124762997984173,3.2779117065668104
265,0.90975064,5.6135783,0,-0.5030059464004509,3.7732966408133506
266,3.3164399,2.232513,6,-0.45584723733180554,4.164196651577949
267,10.21966,8.611723,2,-0.44804809887596625,3.5336720472574235
268,10.687141,4.246768,9,-0.37736226711485904,2.8604291528463364
269,11.4085865,2.1535742,4,-0.38696653631276257,2.6909778943657874
270,3.9884126,10.839173,3,-0.5063183778080471,3.6177081179618837
271,8.803963,7.447142,2,-0.4853124561640161,3.8456044018268587
272,10.685546,2.8165832,9,-0.41657544361869864,3.0615642708539963
273,8.9719,7.708323,2,-0.5422859727852783,4.32518162816763
274,11.618115,9.915826,1,-0.4084620202159579,1.5820063389837742
275,11.130355,3.1540473,4,-0.37594856826771716,2.800514901280403
276,11.673604,1.3543216,9,-0.42346308055851034,2.7403446221351624
277,-0.948297,6.453846,0,-0.5498233358406566,4.010665220320225
278,3.3206058,5.0552106,6,-0.5081092171326713,4.0791625282168384
279,9.177176,7.883082,2,-0.4894887222186142,3.556711576581001
280,11.143874,2.409664,4,-0.3993510034796055,2.9126695597171786
281,11.446905,4.797423,7,-0.41678173187895906,2.569243879020214
282,9.607144,3.2487547,4,-0.5144822479567355,3.9019916251301767
283,13.215159,2.5097582,7,-0.463364507913309,3.2215052020549773
284,5.1961627,9.714359,3,-0.48952769598979146,3.5658873814344405
285,9.757456,8.416624,2,-0.46741320263903124,3.661962613463402
286,12.36064,8.307555,1,-0.37811884441667365,1.5636599752306939
287,11.121448,2.615225,4,-0.4165096915338694,3.4631223192811014
288,10.624427,8.21573,2,-0.4976977056962296,3.58379996240139
289,4.064608,10.983377,3,-0.4862226862621526,3.447004461288452
290,11.698506,0.827863,4,-0.3873368129243298,2.884161638915539
291,5.471085,11.047557,3,-0.48960630068133426,3.854804067313671
292,11.398114,9.647691,1,-0.38780891878157414,1.5688858672976493
293,3.1489966,4.3453484,6,-0.46064071880296437,3.1567446637153624
294,13.586736,7.3560567,1,-0.3775691471583991,1.3795155829191208
295,4.144455,9.412905,5,-0.47808678188542886,3.6601610481739044
296,0.7867924,6.286858,0,-0.5236763728473833,3.2200161719322207
297,11.453823,1.9901928,4,-0.39956068920960364,3.1199128007888794
298,9.519568,7.6975255,2,-0.46525526045762683,3.5691362956166266
299,8.621642,7.2277756,2,-0.49377101077040547,4.418330410122872
300,10.018658,4.0343246,9,-0.4177430091555804,2.6638475942611692
301,13.113772,3.0497484,7,-0.5067435328951123,4.030167707204819
302,3.900046,4.5713625,6,-0.4143800743854939,2.668970466554165
303,8.8406515,8.064109,2,-0.44398664735827276,3.7855351316928862
304,13.099701,2.5083406,7,-0.4780949543705625,2.7815240094065667
305,5.3533716,9.987289,3,-0.47667631980235836,3.707952351272106
306,3.6453748,3.8229718,6,-0.4056358055214505,2.8890458324551584
307,10.916959,2.6682904,9,-0.39267809607694926,2.9279991495609283
308,5.4587884,10.705459,3,-0.39951881712615545,2.9961079072952272
309,11.518429,0.74997896,4,-0.4117696898613803,2.9959057450294493
310,5.537179,10.352882,3,-0.46969664695005314,3.8312410762906075
311,3.50339,3.553448,6,-0.4368483214677037,3.1296365267038344
312,10.985214,10.486722,1,-0.4557331068730484,2.208073057085276
313,11.543265,2.509075,4,-0.39061350391395433,2.856463932096958
314,0.3888434,6.685275,0,-0.4641677014315467,3.3423188611865045
315,5.637142,6.4438148,5,-0.42617465285884865,3.3074442887306215
316,11.61687,1.8127697,9,-0.4132370603892632,2.7406554090976716
317,3.0956197,4.479091,6,-0.42884071657713213,3.262211538851261
318,4.776451,8.319997,5,-0.39305060194228125,3.1574811148643493
319,-0.25279173,6.565003,0,-0.5234637925712042,3.199476157426834
320,6.477193,10.231028,8,-0.44015028192755706,3.5317851343750952
321,0.7293476,6.988476,0,-0.46220744406415,3.6532234045863152
322,11.005537,5.2495065,7,-0.43440420443236055,3.3676092931628228
323,3.5112844,4.92099,6,-0.4449405172639687,3.0136887726187704
324,7.4387665,10.553618,8,-0.42124229879829733,3.090739328563213
325,9.998466,7.3010316,2,-0.5126876277911323,3.893481337428093
326,0.7536013,5.8186564,0,-0.49074614671222966,4.273998240232467
327,5.120484,10.197028,3,-0.4658018205578266,4.0722559055686
328,10.424324,8.565268,2,-0.4813031992858947,3.3592784744501114
329,10.971495,5.085556,7,-0.4544870910509264,2.66582515001297
330,13.076652,7.2776647,7,-0.4072782677168921,3.243471173346043
331,5.39184,11.25021,8,-0.4471227269254917,4.245286858081817
332,13.020904,3.1176455,7,-0.46176046297178375,2.5561536833643914
333,0.6508119,5.851393,0,-0.519844438331482,3.4166241869330407
334,4.9674544,11.586349,3,-0.43519889322051375,2.9414740520715714
335,5.1370974,7.95354,5,-0.43538372353162536,3.3264366543293
336,5.4534645,10.180651,8,-0.5049504817615423,4.5305025517940525
337,14.298393,6.7146683,1,-0.3844346593886695,1.2891390995681287
338,9.907523,2.314821,4,-0.4128405391362687,2.7408483853936194
339,6.7083693,10.067581,8,-0.41658192301510294,3.3348787343502044
340,13.073634,7.550011,7,-0.3973595932685693,2.542186094969511
341,2.9606516,3.0547643,6,-0.4707535654976647,3.7753125751018524
342,3.1652062,5.689345,4,-0.5514082067893895,4.365058332979679
343,0.8210985,6.5192924,0,-0.4873900031825695,3.656583061516285
344,-0.9525521,6.554756,0,-0.5957857360076984,4.400768961012363
345,7.8513823,10.532324,8,-0.4501017039823108,3.435639665722847
346,4.830492,8.253981,5,-0.47507350097711143,3.5939978408813475
347,11.171599,0.83759296,4,-0.4511457738326775,3.173952909708023
348,4.833266,10.249898,3,-0.43618510199833904,3.3718997636437416
349,0.91157585,5.6388245,0,-0.4933038391323259,3.5755874636769294
350,3.8580854,5.2909465,6,-0.4280476649551412,3.177796793282032
351,13.268284,2.6375759,7,-0.5035871124655824,3.6502326101064684
352,10.464459,4.0152254,9,-0.4041084072502219,2.5282461458444594
353,11.811094,4.3648,7,-0.39464975377013894,2.8414732620120047
354,5.3038235,6.928968,8,-0.427931845340184,3.97113450050354
355,3.037182,1.8690205,6,-0.5885278656153885,4.760171557962894
356,10.422694,1.3194134,4,-0.44018263595605184,3.1878944939374922
357,5.55668,11.399041,3,-0.4665134476985188,3.635965259373188
358,12.7876005,6.8982086,1,-0.514938255875735,4.775083245933056
359,14.745597,7.1043053,1,-0.3867595888198432,1.4449243752658367
360,3.3632543,3.1181655,6,-0.43700359149524176,2.84683260679245
361,11.734848,1.9904824,9,-0.3993018546127257,2.942565049827099
362,10.01893,8.648102,2,-0.4549110473210505,3.784955142438412
363,11.86986,0.93205446,9,-0.4418420090222209,2.6537971299886705
364,10.186531,7.310366,2,-0.49210597141113266,3.92336529225111
365,11.145642,9.976111,1,-0.39476687295262847,1.6428641651570797
366,10.131844,8.785364,2,-0.4588496020375914,3.456214316189289
367,4.7529078,10.179078,3,-0.43517567303683674,3.056985865235329
368,7.9284716,10.187822,8,-0.4558862355870064,3.2470580568909644
369,12.375535,3.9059255,7,-0.4629952761503226,2.7783449283242225
370,-0.49776855,6.8490458,0,-0.603562831766395,4.569473269581795
371,11.485131,4.430736,7,-0.3948162636814834,2.3445979329943656
372,3.9534078,4.814694,6,-0.4264729868919077,2.945211973488331
373,10.897994,4.996753,7,-0.449740917888616,2.6135740545392037
374,13.068884,3.0552802,7,-0.5453382411374286,3.5277416947484017
375,11.678652,4.538374,8,-0.42792306869248353,4.00719154715538
376,11.632186,4.8104377,7,-0.410965888343062,3.107867687046528
377,9.950556,2.8040519,4,-0.39325666244573687,2.5953774827718736
378,-0.05973312,7.1801467,0,-0.48426788228337175,3.0764860370755196
379,8.827557,8.030442,2,-0.4826394075943601,3.992791455984116
380,3.3981237,4.8107324,6,-0.45511684281253895,3.73540121614933
381,0.42373726,6.0576415,0,-0.5330134137411554,3.2823082986474037
382,-0.8266537,6.4526377,0,-0.4742483695216435,3.980769405066967
383,10.5758295,4.498318,9,-0.4340256081823794,3.3221483993530274
384,11.323813,4.8500857,7,-0.4848893375408356,3.0847530099749565
385,0.7132603,6.397634,0,-0.516542441723718,3.949425406754017
386,11.719677,9.4948015,1,-0.3893433845242177,1.6373555609583854
387,11.041299,10.386694,1,-0.434699339756923,2.1652456639707087
388,10.937119,5.0799875,7,-0.3998268574463611,2.4146095952391624
389,0.62800956,6.1341877,0,-0.5301270015443774,3.1848442363739013
390,3.6676657,5.407409,6,-0.4243269706293956,3.2455290007591246
391,10.945232,2.8639283,4,-0.4003928887378864,3.15486901730299
392,6.9941797,9.999179,8,-0.4794046680808404,3.8589327415823935
393,11.788773,9.741197,8,-0.401539090515863,2.8073286931216717
394,3.8428638,5.007983,6,-0.42928573434033307,2.8936123517155647
395,12.614878,3.7577164,7,-0.41800697267945747,2.730151335299015
396,3.5189452,8.515706,5,-0.4360127867586959,3.640759551525116
397,11.754817,2.1387434,9,-0.40402642334194117,2.808077625632286
398,10.234663,2.7726395,4,-0.4417307356165465,3.4987243747711183
399,9.695474,2.1641824,4,-0.4607073000553062,3.2040500524640083
400,4.102315,10.514232,3,-0.4464667722901062,3.088271954059601
401,10.908934,2.196062,9,-0.43053123689665673,2.936610067784786
402,11.054602,10.305173,1,-0.40802063985349274,1.8238853593170643
403,11.935065,0.9823313,9,-0.43234628694516597,3.01964732080698
404,7.3359666,9.914617,8,-0.47743069569577307,3.881462523341179
405,10.886463,4.791953,7,-0.4679279669726299,3.1964936470985412
406,3.254284,3.4667597,6,-0.42227489612551894,2.9726327711343767
407,10.751786,0.73899263,4,-0.5171881455382831,3.8295422062277793
408,11.513346,5.6649427,7,-0.38093540496717476,2.5567286187410354
409,1.3630896,6.839624,0,-0.4688650514371233,3.3281975147128104
410,5.3160586,9.554089,8,-0.5125831347540944,4.416055152714253
411,12.030879,2.1624706,9,-0.4156014139613031,2.960621514618397
412,4.8525777,10.830393,3,-0.4140812741622216,3.236334366500378
413,10.35164,6.8033333,2,-0.47545687189024277,4.297731893062592
414,5.0864763,11.423894,3,-0.4100386377733972,3.44663473457098
415,11.267223,1.0449215,4,-0.425195793174653,3.790318315923214
416,11.422561,4.713586,7,-0.43389545200014057,2.5448126831650733
417,3.999339,3.1196437,6,-0.4172028536673616,3.1526423463225366
418,13.727225,7.767085,2,-0.42106589407503014,3.2484423579275608
419,13.004456,7.5725155,1,-0.38108367015978534,1.5652718803286552
420,3.9154153,2.8654168,6,-0.42503936132256087,3.3218272009491923
421,10.6734705,7.3835335,2,-0.5385936873384198,4.60764055788517
422,9.1967,8.237433,2,-0.4850454648186474,4.312554027438164
423,5.1972194,7.627285,5,-0.4533520484117477,3.2912952068448065
424,4.031341,5.416337,6,-0.4077756206318997,2.9251028895378113
425,12.832218,8.52035,1,-0.3809828409931579,1.3696337676048278
426,12.957372,3.3610742,7,-0.4469077203945054,2.6537623554468155
427,9.506109,7.1032205,2,-0.4666859751822472,3.628836821913719
428,9.619231,2.6977444,4,-0.45304204411075977,3.7299781796336173
429,5.651826,6.365749,5,-0.40190292288572194,2.8270931521058085
430,0.4720406,7.0320745,0,-0.48586065229298214,3.6055682599544525
431,10.868723,8.167005,2,-0.47465723649839714,3.9083022731542587
432,11.971155,1.3334844,4,-0.4448553342354721,4.026581438779831
433,0.5687354,7.3618317,0,-0.41770824034664505,3.204494531750679
434,10.7707205,0.5273875,9,-0.48849620395588655,4.215904674530029
435,11.989568,3.0104597,7,-0.5500946076296576,4.612608959078789
436,5.575237,10.015432,3,-0.4788173701045215,3.7359045684337615
437,11.813809,5.9029746,7,-0.39677546538817715,2.620376161634922
438,5.446723,9.378053,8,-0.4605595562837603,3.88523280441761
439,9.652277,2.3050964,4,-0.4637328357131506,3.1422535997629164
440,9.434314,7.4847417,2,-0.5468645274471847,4.08681060820818
441,11.619421,0.6024989,4,-0.43230411724845075,2.9152846786379816
442,14.14064,7.149075,1,-0.4131419648867105,2.3608899761736395
443,12.024412,0.8121595,9,-0.40931085865241673,3.0078387939929963
444,10.204871,8.69056,2,-0.48351496040767056,3.7337349903583528
445,6.6197343,9.962903,8,-0.43669681246070713,3.2792739817500114
446,9.331943,8.05241,2,-0.4328606019106208,3.6159522205591204
447,12.7743225,4.105063,7,-0.4458850576048996,2.4000783625245092
448,3.9005082,3.0919347,6,-0.4536438432616193,3.255239181816578
449,10.978618,3.435976,9,-0.41265631129205504,2.6246812492609024
450,12.100324,1.0443991,4,-0.4562464829508564,3.5331144642829897
451,5.6571326,7.7584343,5,-0.4742821518398285,3.6234485149383544
452,3.1597128,4.6660337,6,-0.46020505951429713,3.381267735958099
453,4.3116455,8.926441,5,-0.457399654551841,3.810436923801899
454,2.9529011,2.9009213,6,-0.4918477800087347,3.5805604165792464
455,9.590315,2.7047842,4,-0.4477518109992351,3.2759766459465025
456,3.4907105,2.8012629,6,-0.45410338482084944,3.649221841096878
457,11.216259,0.34593952,4,-0.42561238871506674,3.29383470416069
458,3.879694,3.5621119,6,-0.43203398677874144,3.050739229619503
459,12.572393,3.2439795,7,-0.45918438665600814,3.374428426027298
460,10.801509,1.2660286,4,-0.4053963242637862,3.2234264639019967
461,11.861481,0.37058535,4,-0.4214947971313429,3.068382056057453
462,10.077878,4.031228,8,-0.4380800380951618,3.657317071557045
463,7.893098,10.788321,8,-0.4463808510321922,3.5876248106360435
464,4.687593,11.090658,3,-0.45801072883749766,3.8169455325603483
465,4.8140793,11.564313,3,-0.4490350452713108,3.4741146269440653
466,4.0522966,3.9676564,6,-0.40788953427465025,3.498447754383087
467,9.970154,8.337095,2,-0.4207480569869169,3.181893174946308
468,10.552338,3.4286456,9,-0.4023312813593963,2.660331879854202
469,13.016285,7.667424,1,-0.3913245709861263,2.452178965806961
470,6.1024003,7.5449595,8,-0.4876091148735683,4.572929403483868
471,11.289533,0.2121507,4,-0.44390599224001126,3.127362831532955
472,11.107018,1.1265873,4,-0.4266086294313486,2.9555939280986787
473,10.830091,2.883376,9,-0.4123086336453238,2.6999482211470602
474,14.541255,6.9868593,1,-0.38046823910072963,1.4299027293920517
475,10.065923,8.635331,2,-0.4513062664203404,3.092798239290714
476,2.9346876,3.0478442,6,-0.46800986294248575,3.3925983569025995
477,8.859269,7.160945,2,-0.4764398783937705,3.5550025033950807
478,3.9103634,10.07634,3,-0.49090591193441485,4.0528285706043246
479,13.5318775,6.890409,1,-0.41470456407860123,2.8737776321172714
480,0.2049115,7.231498,0,-0.4803066044943037,3.0313411754369737
481,9.51271,2.9981203,4,-0.44671332729514013,3.6352061459422114
482,-0.1815953,7.0653334,0,-0.5176243969316026,3.1209219470620155
483,13.666012,7.076548,1,-0.3769587492149599,1.3683037240803242
484,3.0199306,1.9467717,6,-0.5401545904386051,4.436122477650643
485,3.2336686,3.6451428,6,-0.4399695345981817,3.0638996750116347
486,11.934567,1.5900414,9,-0.4443281690990431,3.3319741478562355
487,3.3012764,4.4665856,6,-0.438540921020993,3.100697935819626
488,4.0458875,4.2256017,6,-0.40949298468270817,2.5768944010138513
489,12.429796,3.4533927,7,-0.47489265992385105,3.733157597184181
490,10.679473,1.4526663,9,-0.46886386633405475,3.814072061777115
491,11.288461,2.42339,9,-0.3968945467371858,2.4649941638112067
492,10.824606,4.8808846,7,-0.43766685117670306,2.4588781285285948
493,5.098079,8.394569,5,-0.4678732598432878,3.524670697748661
494,7.1756287,10.711407,8,-0.41816032038239426,3.465909780561924
495,3.5529666,4.25608,6,-0.42710926234385,2.890172380208969
496,12.030515,9.312492,1,-0.3856045384674834,1.3136716301739215
497,3.460357,5.1014433,6,-0.4716884103226503,3.195229681432247
498,2.9684877,3.524651,6,-0.49493256226495713,3.992988250553608
499,3.6786258,3.522809,6,-0.44497656467295627,2.7990362173318863
500,3.0950477,3.2937808,6,-0.45335307501214844,3.2449309810996056
501,5.013101,8.477565,5,-0.4074246287191994,3.0862107199430464
502,4.963699,8.850018,5,-0.43079784693022233,3.4027450850605963
503,-0.35490343,6.950705,0,-0.5080199241952642,3.225416015684605
504,0.9919728,7.26542,0,-0.4148466100987314,2.935134625136852
505,3.6107666,4.90488,6,-0.41878417967005466,2.795728440582752
506,9.691992,2.573164,4,-0.4243741689227803,2.8258861169219016
507,7.9373574,10.515861,8,-0.4239228296994958,2.909878772199154
508,12.000239,1.418037,9,-0.45309404695259287,3.1107360619306563
509,11.912205,9.800652,1,-0.40319485368670466,1.8965452802181244
510,12.833934,3.2339604,7,-0.4465681578108951,2.558538573384285
511,5.780418,11.331827,3,-0.40626894812450687,3.2384263011813164
512,5.417098,7.4160037,5,-0.4792020553155488,3.187341231405735
513,13.782986,7.556508,1,-0.3860861294826259,1.353447470217943
514,11.456242,1.188773,4,-0.4658377967144412,3.993003011345863
515,10.758645,0.71295434,4,-0.49170826727816686,4.119255233108998
516,10.599877,1.9126692,9,-0.4391759737203644,3.4227653649449348
517,14.421648,6.8643737,1,-0.3816496905518158,1.5381034591794014
518,4.6556087,10.405681,2,-0.5410808671774109,4.849900147020817
519,12.729264,2.408815,9,-0.44622668006605165,3.101151457130909
520,4.4195356,8.659759,5,-0.45846775138361856,3.5408462354540826
521,7.4473743,10.767891,3,-0.41643523572532615,3.43195184469223
522,9.923336,1.874259,4,-0.46206517592591373,3.05508373439312
523,9.5257635,2.6621633,4,-0.4350355053638358,3.035735447704792
524,11.259942,0.5761621,9,-0.464776979613822,3.6455011370778085
525,-0.2677853,7.0005584,0,-0.5257726341104845,3.2100184214115144
526,4.945084,8.719656,5,-0.48325615607127137,3.5844273668527604
527,10.750654,2.719945,4,-0.40366500615254736,3.0020626109838484
528,10.771008,8.368155,2,-0.48563053443555065,3.7033560329675677
529,4.7166986,11.499871,3,-0.45021220580675386,3.484053864479065
530,3.0528224,3.6987894,6,-0.46545165691210943,3.0575860831141473
531,7.1359534,10.016165,8,-0.4391568829546978,3.4786194413900375
532,11.27699,5.9528184,7,-0.3788421648057229,2.2028081053495407
533,12.692114,3.8466377,7,-0.4359911487323301,2.7674683594703673
534,11.8914385,1.2186171,4,-0.4505665250196954,3.474293626844883
535,10.578246,2.2773564,9,-0.4781652986461864,4.222199927866459
536,11.151801,9.994473,1,-0.40167014434414194,1.6300093300640583
537,4.0975766,3.8013732,6,-0.41324807049993667,2.8775505942106245
538,9.193214,7.455976,2,-0.45559319841667484,3.94181827634573
539,9.927754,7.9103327,2,-0.48691087958139845,3.8124995923042295
540,9.411643,2.801722,4,-0.4879555066508869,3.867790583074093
541,3.2431567,2.2302728,6,-0.49574687930825007,3.418988299369812
542,4.746904,8.8068495,5,-0.5159702437723515,4.171363299190998
543,12.530381,8.154308,1,-0.3788120996024271,1.2785041838884355
544,9.977446,8.593646,2,-0.4916268192228334,3.5077615851163864
545,3.002534,3.4164088,6,-0.4852238232586036,3.380575965642929
546,10.534964,2.0182085,9,-0.48060295784925394,3.7199979689717293
547,7.032251,10.359498,8,-0.45729984462819245,3.6384672871232033
548,11.631672,0.6325666,4,-0.43646163106227936,2.881511478126049
549,4.0035286,9.83337,3,-0.5076775045944389,4.270035028159619
550,6.584098,9.9795065,8,-0.4734773434390993,4.281556490659714
551,0.5695378,6.3996215,0,-0.4850289566996259,3.218115194141865
552,9.415208,7.4567933,2,-0.5105101550616875,3.826475777924061
553,4.483813,8.171535,5,-0.45191883159506674,4.031123218536377
554,2.9797096,3.3814526,6,-0.4716295715997683,3.3282186782360075
555,3.2508247,3.0770469,6,-0.5206311453049497,3.548933560550213
556,2.9816656,3.0967994,6,-0.479840398268697,3.8135968133807183
557,11.6371155,9.005431,2,-0.4273578416061981,3.482553209513426
558,3.6678383,5.019203,6,-0.41973046151851834,2.8600122034549713
559,5.6227837,6.267309,5,-0.44156585394680015,2.82793236553669
560,12.722925,4.207008,7,-0.4368896300918758,2.593703097552061
561,0.97208947,5.5905356,0,-0.48418305251837834,3.9250010910630224
562,7.694191,10.431807,8,-0.4560053193961209,3.6926991856098175
563,4.17511,10.37658,3,-0.4632283352832953,3.244258950948715
564,5.6437793,11.217355,3,-0.47794982999024127,3.9668468594551087
565,11.91349,5.1244717,3,-0.3909340341210235,2.9505813239514826
566,11.144569,1.7257123,9,-0.4693300025672246,3.1452032324671744
567,13.063107,2.2379818,7,-0.46605441427984395,3.225071716606617
568,-0.5742781,7.338333,0,-0.4883363991695948,3.552809219956398
569,13.197627,2.8684669,7,-0.47663341589096175,3.1047747194767
570,12.358899,3.664238,7,-0.44895705495494265,2.804951400756836
571,12.24384,4.858009,7,-0.39000035927492743,2.5648994886875154
572,10.971249,0.2468476,4,-0.45765739668896654,3.6989667108654976
573,5.177544,11.250406,3,-0.43774891362907065,2.9369442999362945
574,0.572149,6.557249,0,-0.4897557009980818,2.9673681181669234
575,5.809043,7.8498464,5,-0.43545380797247374,3.6176909190416335
576,10.023415,3.9633996,9,-0.4531144446570112,3.388844612240791
577,9.409483,7.321477,2,-0.46877653449272766,3.76938726067543
578,12.439209,2.6707547,7,-0.4173002702229144,2.7636462199687957
579,14.261964,6.675993,1,-0.3867337572369767,1.3410749515891076
580,4.169737,4.580449,6,-0.41736827746416416,3.1003105705976486
581,13.509931,7.5517573,1,-0.37791998771464735,1.4296368320286275
582,5.3270226,7.306208,5,-0.4682554660055429,3.855100201666355
583,12.07757,9.286285,1,-0.38044006001004843,1.2809460732340812
584,11.693846,4.255468,7,-0.401909018412314,2.667101204395294
585,13.3801985,7.862611,1,-0.38383408762895754,1.354741203635931
586,11.014848,7.7618136,2,-0.4615530106232006,3.8321314650774
587,9.4366,2.8148358,4,-0.49743625059678437,3.477900556623936
588,-0.5865314,6.4032264,0,-0.4866595176431396,3.1528916531801223
589,4.962737,10.230456,3,-0.4666982402236413,3.424251404106617
590,11.148321,9.957882,1,-0.3873836938269354,1.6285605929791926
591,10.429719,3.4544005,9,-0.40324679214010456,2.6250011470913885
592,11.483066,0.6805687,9,-0.43631222051666885,3.1412949296832084
593,12.566542,8.272161,1,-0.3741021375145617,1.2675740650296212
594,4.296723,9.065381,5,-0.4829961235081332,3.587035484611988
595,10.364758,5.006494,9,-0.4176485124437593,3.4167104536294937
596,10.004185,7.8787117,2,-0.39520170164255153,3.13442427366972
597,4.149907,10.613312,3,-0.4682808762259714,3.5058705472946166
598,1.2136002,6.4763603,0,-0.5328592789064508,3.709868873357773
599,10.714995,0.86783,4,-0.48646410314914357,3.6904203286767006
600,12.062889,1.2341545,9,-0.4290378185804041,3.0469900771975515
601,3.7546246,4.4428635,6,-0.39609212158990015,3.2959753692150118
602,8.988446,7.243173,2,-0.5388934420442937,4.383877257108688
603,11.143887,9.990863,1,-0.3998641236451739,1.5595615640282632
604,8.795477,7.3505435,2,-0.6162077744311456,4.725020551085472
605,9.106919,8.149623,2,-0.4341799895747576,3.673826036453247
606,5.378571,6.8017964,5,-0.4389117355953842,3.7184111192822455
607,3.0972161,3.5004315,6,-0.5001836385925642,3.484093034565449
608,13.9876795,6.950299,1,-0.4149800052925493,2.50659452393651
609,0.49773365,5.7516675,0,-0.5322574527360091,3.5540402463078498
610,3.2868133,3.3715823,6,-0.4743749271687464,3.091079197227955
611,11.921277,9.36558,1,-0.38819238906665543,1.3936411328613758
612,10.438118,3.1284678,9,-0.4144089407465746,2.709592331647873
613,13.987905,6.813426,1,-0.39671669158610096,1.763579981327057
614,11.1322975,5.295065,7,-0.435337063620026,2.6491721680760385
615,4.7306314,10.262708,3,-0.4742625489122696,3.192040651142597
616,11.226924,-0.0051034046,4,-0.5506702924431154,4.194154502153396
617,0.36251202,6.682801,0,-0.5047370662764393,3.226886818408966
618,9.357433,7.657204,2,-0.45677085080450724,3.4010067158937454
619,4.225273,10.733521,3,-0.4497167298814044,3.077369281053543
620,13.560867,6.836218,1,-0.380659320051909,1.1964419369399548
621,5.7187514,6.234445,5,-0.4352335417054974,3.0147488099336623
622,-0.50823253,6.3528566,0,-0.5110475573153065,3.379289377629757
623,0.5858172,5.754709,0,-0.5245147708246733,3.5829804828763008
624,12.124598,0.9458731,9,-0.4393363163284074,3.2171595323085787
625,14.403331,6.664509,1,-0.39360247697256506,1.4374750250577926
626,10.081869,2.5041485,4,-0.39567262142320936,2.9545848566293715
627,10.597876,1.7893579,4,-0.4317566950836393,3.2310421231389044
628,3.7238054,4.942175,6,-0.42408365304862167,2.722608635723591
629,8.845799,7.221298,2,-0.5493078580300292,4.092711217403412
630,3.781194,3.1643112,6,-0.42328777293118686,3.0600446936488153
631,9.888813,2.5477674,4,-0.43851794857764964,3.2893746304512024
632,11.205866,10.063886,1,-0.39789604285077707,1.4703473138809204
633,10.722537,8.434787,2,-0.4034558624811595,3.420829821228981
634,5.162794,9.458333,5,-0.3987913684624693,3.131483971476555
635,5.326238,11.014058,3,-0.43870747094991097,4.037979362308979
636,2.9501386,3.985159,6,-0.45529774861365463,3.2514145025610923
637,3.4306922,2.442804,6,-0.45549973969616586,3.2818239787220955
638,13.829265,6.915783,1,-0.39269887984997104,2.903131491839886
639,5.940313,7.661387,5,-0.4323978757605965,3.726877216398716
640,-0.767338,6.4373612,0,-0.5203957553479817,3.4314743974804878
641,5.660319,10.078202,3,-0.46278538682174825,3.982356414496899
642,4.068696,3.3481119,6,-0.4351733265960662,3.173397249281406
643,11.54226,2.2256413,4,-0.3950075118242295,2.988111582994461
644,5.9212375,10.26956,8,-0.4235752715491917,3.253780565559864
645,9.6765175,3.682382,4,-0.43561939384115567,3.217372097969055
646,8.881066,7.197083,2,-0.45965126182740035,3.754553079307079
647,3.5036387,3.0236769,6,-0.4257671709319269,2.7707386696338654
648,10.493283,4.3805223,9,-0.39407381997944274,2.8432907393574713
649,9.129543,7.2638645,2,-0.521735398771613,3.8278959557414054
650,13.00999,2.2084339,9,-0.4842538804250436,3.976922655403614
651,11.090477,10.301562,1,-0.4152147204735051,2.2675760701298713
652,7.807983,9.969487,8,-0.47600402192490554,3.641824658513069
653,5.0272994,9.421375,3,-0.431527710523595,3.5394135165214538
654,8.407976,7.366091,2,-0.56952137621575,4.886213226020336
655,12.746446,2.908529,7,-0.44124513402960586,2.952323346734047
656,12.053863,9.378288,1,-0.38834989270440096,1.5234948527812957
657,10.766459,6.793278,2,-0.41708833588480054,3.5306152108311655
658,4.162406,10.870322,3,-0.4388077761188529,3.318736246526241
659,-0.24838683,6.4378567,0,-0.5174160286434403,3.1620102402567865
660,11.61814,2.4789476,4,-0.45064168520011505,3.790876834690571
661,7.3642397,10.047756,8,-0.42100023247311347,3.20908470839262
662,3.959373,9.489909,5,-0.48483813137426984,3.80275003105402
663,11.789604,1.1919737,9,-0.4423815765604561,2.7948649597167967
664,3.421832,4.754321,0,-0.41944613594680386,3.9258837646245954
665,-0.048462655,7.016782,0,-0.4789584158294369,3.2531864041090013
666,12.166317,8.275141,2,-0.41144461808155913,3.2514424324035645
667,4.6759443,10.492954,3,-0.4311461344791996,3.001926618814468
668,0.7205756,7.6193213,0,-0.39861195829708185,3.3822229447960854
669,6.2415705,10.532446,8,-0.4172646351250453,3.3543081477284433
670,5.3427057,9.416149,8,-0.5093491777472212,4.246847447454929
671,11.697027,0.4700889,9,-0.4466164333116142,3.84033251196146
672,5.797201,8.89529,5,-0.4278509049606574,3.9036741611361503
673,11.709199,4.9301014,7,-0.40288445516065435,2.2704000303149225
674,9.506178,7.5755143,2,-0.5054567475993155,3.561354896426201
675,10.421203,0.28558132,4,-0.5026051327556353,4.39987143278122
676,10.1595125,4.207494,9,-0.43199093497160995,3.263281499743462
677,7.8089595,10.727848,8,-0.42355253244027535,3.266233088672161
678,4.5553584,8.12658,5,-0.4880598505184595,4.051571201980114
679,11.160871,5.0902405,7,-0.44491844370408934,2.45461118131876
680,3.331003,3.0511105,6,-0.4540859870013651,3.0319314095377923
681,14.348092,7.3270125,1,-0.39313367527957443,1.6793536573648453
682,6.5880384,9.556616,8,-0.4662646720165875,3.9757887825369833
683,11.141866,5.220346,7,-0.49557755687893495,4.173601838350296
684,12.897548,3.3963952,7,-0.45507052170536827,2.8739387935400007
685,12.876656,7.09982,7,-0.4046034363122755,3.4181114330887796
686,11.914026,8.788834,1,-0.38230233306763783,1.4686863231658935
687,4.204242,10.113611,5,-0.43834699981530084,3.863733760416508
688,12.100734,2.6041675,7,-0.45406353583686737,4.045672561824322
689,4.805305,11.605292,3,-0.4569186959505957,3.7511829033493997
690,9.497747,7.8284698,2,-0.47728022686125826,3.6613254153728487
691,12.192473,3.3456433,7,-0.39674709845543626,2.8757124590873717
692,8.864067,7.403337,2,-0.4898329293496628,3.8925058898329734
693,12.819023,7.0677466,1,-0.45752370675538306,3.6152624797821047
694,0.9019986,5.650355,0,-0.5186677111625395,3.6660135012865065
695,12.671129,3.8517654,7,-0.42719907859346257,2.2812797394394875
696,11.725764,5.411406,7,-0.38091221391872343,2.3165713241696357
697,4.3044147,9.772832,3,-0.4438317573831884,3.516867361366749
698,11.7173815,1.6297958,4,-0.4472828281278164,3.3815219831466674
699,10.477225,4.4554896,9,-0.4018243844414982,2.720057107806206
700,11.844675,4.7980847,7,-0.4033128529376879,2.3267157554626463
701,9.783126,8.31065,2,-0.49230435562876107,4.126950451731682
702,10.822978,0.78874856,4,-0.5141864075262139,4.196127307116985
703,3.2173932,4.786854,6,-0.5093113105075985,3.9854636362195013
704,7.0449996,10.458333,8,-0.4555064502890563,3.5300556924939155
705,-0.7936342,6.2970715,0,-0.5624402261585361,3.426052033603191
706,4.6928787,9.840943,3,-0.4700677648855294,3.8904541340470313
707,14.466338,7.1848817,1,-0.3880474906115453,1.6994858384132385
708,3.3361473,4.807315,6,-0.44474188844873347,3.0956571540236473
709,2.9830463,1.9232081,6,-0.5133568324694423,4.164679430127144
710,3.6750321,4.1132245,6,-0.40541172051535374,3.092635070979595
711,13.795043,6.9986143,1,-0.379695908119612,1.1536628702282905
712,3.785412,8.313506,5,-0.39711374963015533,3.243701699078083
713,3.5341458,4.1531115,6,-0.42215640422763534,2.8745659229159357
714,7.822666,10.01398,8,-0.4851130749188529,3.6773875898122785
715,10.889061,7.327398,3,-0.4994436334540955,4.314634901285172
716,9.781193,2.5199487,4,-0.40170908262426114,2.6999330055713653
717,6.713924,9.506316,8,-0.4648174836948276,3.7327150225639345
718,11.37401,2.3571098,9,-0.4002480722893603,2.6929048272967337
719,2.9870644,3.3880856,6,-0.4965741557963734,4.042473232150078
720,4.7404976,11.194021,3,-0.4507852327669047,3.3646730706095695
721,4.432094,10.357523,3,-0.44603936280330647,3.2986702734231947
722,9.046458,8.068389,2,-0.4343627962013315,3.6868290835618973
723,9.753604,3.7057307,4,-0.4187097719639917,3.1731044098734857
724,11.655741,0.42365777,9,-0.5176025248276437,4.484344623088837
725,9.198046,2.9894915,4,-0.4443277672466039,3.4879153782129286
726,5.264571,9.186045,5,-0.4630365412639914,4.011612843275071
727,10.72691,1.6910913,9,-0.4294859150252305,3.1170606097579
728,8.082471,10.551717,8,-0.5306635059083704,3.935535450577736
729,13.010085,8.033235,1,-0.39256123024873174,1.6227459149062633
730,6.909696,10.1414585,8,-0.41449645907184673,3.1137282916903497
731,5.75868,10.6819515,3,-0.4199145234372058,3.3445424473285676
732,5.043833,7.1086793,5,-0.4204457646107543,3.325501952171326
733,4.728933,11.233245,3,-0.43321757621068296,3.4139244619011877
734,4.337522,11.31741,3,-0.43822951803432525,3.2425732481479645
735,10.693804,2.5266976,9,-0.4210132760033603,3.1197082993388174
736,3.1310964,2.2370114,6,-0.49839710850872215,3.4551270538568497
737,10.918652,2.3904748,9,-0.4246608729404813,2.8207736858725547
738,7.0486274,10.501824,8,-0.41727143827191643,3.234056279063225
739,3.9448833,9.729276,8,-0.5139524059276925,4.193258193731308
740,5.4359746,7.553339,5,-0.45816210170432353,3.354697073698044
741,6.7841854,9.799901,8,-0.4037685582959563,3.3473705154657365
742,9.344739,3.1510057,4,-0.40503743871117115,2.996717300415039
743,12.968429,3.0282276,7,-0.46617252726068314,3.0095293363928795
744,10.540176,4.1748033,7,-0.39782570559899605,3.022961827814579
745,1.2291608,6.525479,0,-0.5074473762576235,3.5258678063750266
746,10.822468,1.261821,4,-0.4218430879625692,2.8972237771749496
747,5.446476,8.137738,5,-0.41731614745839396,3.4422283321619034
748,0.74276024,6.025036,0,-0.511039534266123,3.4419455724954604
749,0.050274912,6.2608857,0,-0.5152179652435361,3.2103685054183004
750,8.115709,10.101994,8,-0.43584978600207713,3.744053804576397
751,9.502344,7.5584264,2,-0.49013416318789943,4.011525108814239
752,-0.500521,6.272783,0,-0.539623470958375,3.5306509652733804
753,10.914712,4.9034133,7,-0.4186711319733926,2.6914943262934683
754,10.742268,0.90653557,4,-0.4843375766570026,4.396860778331757
755,10.619148,5.228558,7,-0.4219208274691422,2.626265586614609
756,11.774246,1.1506425,9,-0.4373323906117943,3.084785180389881
757,9.338315,7.4679995,2,-0.47591042474007156,4.177179650068283
758,12.497937,8.493361,1,-0.37783253323501514,1.480120497494936
759,12.699223,4.092088,7,-0.42578115894248275,2.437855908870697
760,12.98001,3.005385,7,-0.4996728575072052,4.0100589400529865
761,13.838335,7.700936,1,-0.37835151931637945,1.17663705393672
762,7.4667916,10.046309,8,-0.4792409867881991,3.7505237409472465
763,5.06376,7.1493716,5,-0.4166706617755624,3.270828188657761
764,6.1107793,9.648874,8,-0.4608584255781393,3.6625371119379997
765,12.122564,9.320714,1,-0.38402934014888823,1.4475537565350534
766,9.667178,7.1411266,2,-0.4782689557597836,3.711202130317688
767,5.3650036,7.665611,5,-0.48339188624727153,3.7499023699760436
768,11.53142,0.14387771,9,-0.4952230369710612,4.448199059665203
769,-0.71025556,6.064584,0,-0.5569098692579538,3.540845372378826
770,3.6243186,4.922514,6,-0.4163900773764291,2.755110941529274
771,11.756395,4.1201525,7,-0.40407673229682395,2.7124284863471986
772,11.041309,3.4621267,4,-0.39453331547838516,2.9244139686226847
773,10.778235,6.799446,2,-0.43210477763624916,3.623503670990467
774,3.8064501,3.0128555,6,-0.4485232752408147,3.2320790404081343
775,4.5337133,9.458144,5,-0.4514427862536435,4.0717180559039114
776,6.358247,9.647562,8,-0.42731606814450945,3.283721379637718
777,6.2734776,10.456387,8,-0.4333170437671394,3.5673211252689363
778,11.853459,8.684226,7,-0.38349301260973767,2.3054845501482486
779,6.6555557,10.211249,8,-0.4536267624657144,3.7478440266847612
780,8.00846,10.281723,8,-0.48197856702217584,3.6870803022384644
781,3.0043473,3.3760056,6,-0.47292861162020405,3.3439477556943893
782,9.820134,7.301309,2,-0.4955662848852235,3.527360093295574
783,2.992232,2.350355,6,-0.5013851441962935,4.032848382294178
784,10.926271,1.3632548,4,-0.4307192165464999,2.886190051138401
785,12.209838,9.281802,1,-0.3810613172613002,1.5218487916886807
786,5.4217515,10.347984,3,-0.45517217759036005,3.9244555738568305
787,8.676012,7.0724506,2,-0.43946369854396894,3.8641185837984087
788,11.535403,4.789851,7,-0.3966294470225377,2.3004165920615196
789,10.586765,8.667189,2,-0.4924161559901421,3.851040811240673
790,11.474003,2.4434252,9,-0.3872678667767643,2.5356170290708544
791,-0.11845801,5.9782276,0,-0.5626560303058503,3.5932869750261305
792,3.2279737,2.2441282,6,-0.544618589913511,3.8028347182273863
793,7.059237,10.259354,8,-0.3996202466447441,3.21202688485384
794,4.1737623,9.003547,5,-0.5185419203103188,4.177457907497883
795,14.244335,7.23026,1,-0.39587263101016795,2.8940160140395164
796,10.377674,8.530292,2,-0.5173654872693658,4.012090283334255
797,10.653387,1.365035,4,-0.44296724512641455,3.476525458693504
798,9.269299,7.979696,2,-0.4672925430079453,4.044974004626274
799,5.0379357,8.988049,5,-0.43430404351374613,3.5066142389178276
800,9.544678,2.5388596,4,-0.4463999072610879,3.057308658659458
801,11.933117,2.3843591,1,-0.3866314107750124,2.5023467379808424
802,10.972392,3.5880096,9,-0.4087821783949666,2.7646781477332114
803,0.53566664,6.437528,0,-0.5329252762633535,3.4721158644557
804,9.794545,4.0705724,4,-0.4076265613193225,3.1183870789408683
805,13.221014,2.911822,7,-0.5033883187167989,2.660939221084118
806,5.159674,6.257439,5,-0.44269325396614473,3.339515367746353
807,5.8351912,10.5341625,3,-0.4265506682460039,3.433002732694149
808,7.025788,10.164897,8,-0.4135840858880822,3.0389445194602014
809,4.5731673,9.258849,5,-0.4191394545936081,3.5262467911839486
810,0.8537868,7.6875257,0,-0.44404746086435715,3.1805269384384154
811,10.491944,2.2130308,7,-0.4788809599162553,4.0271640843153
812,5.186523,8.09809,5,-0.42179875221268764,3.391230647563934
813,10.5854435,2.8279366,9,-0.4184094544053644,2.8574586963653563
814,4.111976,4.133659,6,-0.42263218902473043,2.617673471570015
815,3.9184465,10.496735,3,-0.508942258944023,4.1142754393816
816,4.3383555,11.433141,3,-0.4634557352806896,3.620337570011616
817,13.033183,7.6324954,1,-0.38162467178964743,1.3865742674469947
818,14.810393,6.574676,1,-0.38726891193603397,1.450249706506729
819,10.031912,8.530452,2,-0.5345794958951149,4.522179557681084
820,12.335777,4.5203533,7,-0.4037408365441332,2.6016557577252386
821,10.806444,0.45503533,4,-0.5028721297583802,3.8764841571450233
822,4.1393385,4.3168883,6,-0.4298653647371318,2.958486665785313
823,8.03524,10.703018,8,-0.45121421796767236,3.5524670577049253
824,4.0625772,5.1815825,6,-0.40958924295827104,2.6927708917856217
825,6.2646427,9.278103,8,-0.4306842782896505,3.8216673108935355
826,12.98144,3.7750428,7,-0.47325496007017737,3.4789137545228006
827,13.6329775,6.8378997,1,-0.378988064945527,1.2046623535454273
828,9.812755,8.518096,2,-0.4216765642325553,3.5048980659246443
829,9.018944,6.9667535,2,-0.44159185821927505,4.025133672058582
830,13.248475,3.3347843,7,-0.44313202763033144,2.958442956805229
831,4.04969,5.229151,6,-0.4028750089229437,3.0477187246084214
832,4.142507,9.513294,5,-0.42349509347074227,3.933609416484833
833,8.421913,7.5697646,2,-0.5640315974511171,4.933199405372143
834,-0.22043206,6.6000915,0,-0.5238196009908471,3.5423148852586746
835,9.678046,2.230377,4,-0.46363610881605916,3.1709406009316443
836,4.086502,10.485273,3,-0.49557342095344575,3.7590812763571737
837,10.276945,3.611209,9,-0.4029282404808247,2.6474501755833626
838,10.638909,8.563114,2,-0.4627066661599789,3.1694815012812616
839,3.1728554,2.0158458,6,-0.5458820589370647,3.984945515692234
840,5.972007,9.588034,8,-0.47515850472578197,3.6640633955597877
841,10.538506,5.1168776,1,-0.4103207807996679,2.79546060025692
842,11.797592,2.904972,7,-0.39931633257153876,2.641278874576092
843,11.030464,2.1847448,4,-0.4659252291840073,3.5621951854228975
844,11.545931,2.0631418,4,-0.3972315460097961,2.942934798896313
845,5.534757,10.875162,3,-0.3988665198675285,2.9984840193390845
846,3.0935383,1.904511,6,-0.5582451592983174,4.409443515539169
847,11.097017,10.284973,1,-0.43240116545797674,1.9471908162534237
848,3.8676863,4.914118,6,-0.414150171384763,2.574086264371872
849,4.786671,11.147629,3,-0.44391600274475146,3.247539359629154
850,4.526615,9.250596,5,-0.43746832634737504,3.2895312079787256
851,-0.62469244,7.2660995,0,-0.49835982992388267,3.817313798367977
852,0.15446977,5.975285,0,-0.5962169113517513,3.6865862572193144
853,-0.2838799,6.069997,0,-0.4971493592703439,3.6957340160012246
854,11.758431,1.4702096,9,-0.40811261858253844,2.842986360788345
855,11.76876,1.5457283,9,-0.42056604121299557,2.8334965720772742
856,10.207449,2.6521184,4,-0.43535809495882116,3.512659341096878
857,4.4357853,11.315529,3,-0.4417158849353989,3.151750590801239
858,12.950385,3.3334455,2,-0.5204556639321021,4.27795697927475
859,11.800638,8.923593,1,-0.3822313579597501,1.3106820040941238
860,10.342466,8.799489,2,-0.4510373876532996,3.327508970499039
861,11.046346,10.362378,1,-0.43082622694135675,2.111789493560791
862,5.6644454,11.26728,3,-0.5053365613862512,4.166628421545028
863,4.9271064,8.073113,5,-0.4661482702759427,4.358609798848629
864,-0.13417923,7.114379,0,-0.5064847531240793,3.3316533276438713
865,10.594804,2.0555692,4,-0.46434762613450276,3.4268464615941046
866,12.728495,8.71011,1,-0.39032370943734285,1.4944008839130403
867,12.185269,2.8028812,7,-0.39819912424891307,2.6963586336374283
868,11.642255,4.506237,7,-0.41561450938440053,2.4827737000584604
869,8.733165,7.041315,2,-0.5328663322898568,3.921051499247551
870,0.7983177,7.683583,0,-0.42171024928638823,3.3821413400769234
871,12.338838,3.4294958,7,-0.409057532569814,3.0841790291666986
872,-0.664578,7.1168013,0,-0.4718448855329933,3.0921421763300896
873,10.975343,0.8806435,9,-0.5309251257073511,4.757261744737625
874,9.690288,2.0675147,4,-0.49301095806238404,3.945397274792194
875,1.2059239,6.4138894,2,-0.5379554777716556,4.1087978464365005
876,7.595368,10.184111,8,-0.4504314850723915,3.8196718022227287
877,4.4907203,10.502452,3,-0.44091720103730225,3.4706651440262792
878,5.239528,9.986273,8,-0.45855001040223387,3.437276622354984
879,10.101537,7.0829144,2,-0.43920184406204543,3.85591451048851
880,3.776167,8.4559965,3,-0.4179433841494902,3.657433285117149
881,8.752926,7.018208,2,-0.47486863555162034,3.704234736561775
882,3.748349,3.105032,6,-0.40939992759855354,2.874036765396595
883,4.351434,10.15485,3,-0.4938563430003031,4.2083881598711015
884,5.4879622,8.199788,5,-0.39095954959446627,3.1610655397176743
885,14.177001,6.9873886,1,-0.39676416400448916,1.7666555063426495
886,0.31895006,6.129246,0,-0.5589259938560069,3.4124266773462297
887,5.591313,7.314721,5,-0.3975039259252383,3.367896336913109
888,5.2173615,6.9687395,5,-0.4439950126956707,3.7350867807865145
889,3.8845234,4.678103,6,-0.4360806528420721,2.787691362798214
890,11.928231,0.6365435,9,-0.3956500849558141,3.00165696233511
891,11.661352,2.4830735,4,-0.4020114092037994,3.2586687538027763
892,12.984362,3.863411,7,-0.4717416654374143,2.725139130651951
893,12.960171,8.20527,1,-0.38312789334151504,1.3219024962186814
894,4.1232886,10.891977,3,-0.49052231642262456,4.079064448475838
895,8.748516,7.087632,2,-0.4962426381150156,3.7813968151807784
896,6.3710775,9.385278,8,-0.4857222280813398,4.161835563182831
897,12.832922,3.974659,7,-0.423022823484629,2.788086855709553
898,5.366724,8.176551,5,-0.42415035274056984,3.384523267745972
899,13.045556,3.4887853,7,-0.4462891461560246,3.48391710460186
900,3.8883212,10.7352915,3,-0.4681707216578014,3.275959973037243
901,4.7441945,8.687044,5,-0.45105039301743854,3.5830724078416822
902,1.0896726,6.334946,0,-0.4960246474370968,3.366781486868858
903,0.21862122,6.6793876,0,-0.514992785627576,3.2926713451743126
904,5.3644967,10.609876,3,-0.41712989732741795,3.1871861454844477
905,4.333088,4.300038,6,-0.4010290321686768,2.5104551410675047
906,13.025358,2.2417996,7,-0.44933744689349414,3.8406604009866716
907,8.762171,7.069944,2,-0.5058302448458708,3.5515156611800194
908,0.98359567,6.8343916,0,-0.4764056019341452,3.071174837946892
909,3.6712682,5.0038414,6,-0.42564038745071164,3.6371734350919724
910,0.9834845,7.345465,0,-0.4185825170374669,3.3055594390630723
911,8.092693,10.776268,8,-0.4421672394417093,3.5986042588949205
912,4.1064987,5.157126,5,-0.41217122476238954,3.4275982955098154
913,3.1099052,2.0114796,6,-0.49518376949676257,3.655190693438053
914,-0.12249953,6.87787,0,-0.5317591802343877,3.214884845018387
915,9.710986,2.1918292,4,-0.5195412961272752,4.092817056775093
916,11.973666,4.655215,7,-0.38764308572983847,2.376996113359928
917,0.9738241,6.3145504,0,-0.4828966378095977,3.428168166577816
918,12.277676,8.893208,1,-0.37592175219920126,1.5107751001417637
919,4.622943,11.4595,3,-0.45196657075618635,3.3649896031618116
920,6.2367268,10.203215,8,-0.45708675008299066,3.566447877585888
921,4.735062,9.855884,3,-0.4407889351615526,3.2633012503385546
922,5.5355496,9.963829,3,-0.4398729411446355,3.3891071888804434
923,11.729266,2.0963824,4,-0.40112183456507167,3.285211357474327
924,5.0892367,10.645959,3,-0.4123744486896197,3.00158136844635
925,12.085687,3.8750064,7,-0.4111068128851492,2.640351851284504
926,7.9405317,10.662995,8,-0.4370279645705274,4.038338480293751
927,4.501724,10.622143,3,-0.46873161621048726,3.063388618528843
928,11.928661,2.2838643,9,-0.38918932675771595,2.688369887471199
929,3.0532722,3.9074364,6,-0.51356009278439,3.734466115832329
930,12.2434435,8.150713,4,-0.3866370184858103,2.8664737617969513
931,13.105726,7.6636734,1,-0.3847771462125912,1.586757142394781
932,-0.3249251,5.960571,0,-0.4824736316163477,3.421358382701874
933,8.085738,10.582297,8,-0.48048884069913833,3.7580961725115776
934,0.73236537,5.838061,0,-0.490678470686345,3.216914945244789
935,11.11546,2.6481876,9,-0.40151982602948405,2.442916852533817
936,5.9457564,7.535244,5,-0.4769669467772318,3.824905113875866
937,13.67785,7.2247095,1,-0.385644529200111,1.6331835988163947
938,5.4445252,7.584668,5,-0.47396022936211224,3.4216568449139597
939,5.9523554,10.920629,3,-0.47816166578231145,4.037931911051273
940,10.795976,1.4678538,7,-0.4692833115952604,3.9431768226623536
941,5.342148,10.565651,3,-0.39399963426832046,3.171987099647522
942,10.866227,8.316079,2,-0.47216494781464696,3.7432939782738686
943,10.306861,3.9175026,4,-0.42011220923515213,3.368450862467289
944,3.6827114,10.308474,3,-0.5479929469867215,4.051122533380985
945,11.426031,4.1675415,7,-0.5082342894464904,3.301071109175682
946,9.012269,7.444839,2,-0.5024116438859082,3.7263880878686906
947,0.25398532,6.513135,0,-0.5476399969620965,3.8180413982272148
948,3.2929707,2.6195304,6,-0.4793756681497221,3.9131579542160035
949,0.6921457,6.266271,0,-0.5274103042278967,3.2938318607211112
950,4.3209195,10.948593,3,-0.4396106769517539,3.296604516506195
951,11.654222,4.7181478,7,-0.508651231770192,3.2079573565721513
952,4.315975,11.270274,3,-0.42705528934214715,3.4837594872713087
953,11.254547,3.6648014,9,-0.437450973647504,3.1140075415372848
954,5.0326767,9.364217,0,-0.4516526693761446,3.96373957246542
955,4.017281,4.1539063,6,-0.4141714278669173,3.1397895336151125
956,11.782141,9.0490675,1,-0.38004169724764925,1.5033705747127533
957,10.853142,4.958241,7,-0.43283410916739157,2.388885897696018
958,3.7877128,4.816511,6,-0.4443425010562477,2.940941415131092
959,5.1914086,10.471943,8,-0.43334055784606645,3.9071380800008773
960,9.150085,7.853834,7,-0.46571684613396025,3.968251440525055
961,9.642872,8.349364,2,-0.4496287083538043,4.094083469212055
962,4.9363236,9.249964,5,-0.5163293458081417,4.05021231174469
963,11.768204,1.6847563,9,-0.41396462830705044,3.2374977320432663
964,-0.70309454,6.185677,0,-0.5349609456520449,3.2550901198387145
965,11.99054,1.9455128,9,-0.4020754594123095,2.6746553549170495
966,9.598589,8.023581,2,-0.42456999948416374,3.365723171234131
967,0.84144086,7.6603465,0,-0.4301467779412562,2.8313865503668785
968,14.658155,6.5515184,1,-0.38662042480364733,1.304374050796032
969,4.3665547,11.262489,3,-0.41239096700610317,3.260274165868759
970,6.484142,10.384532,8,-0.4937986850697921,4.151036599874496
971,4.5197606,11.091279,3,-0.5678950699144486,4.435410901606083
972,14.081074,6.788507,1,-0.386387713718574,1.265658444315195
973,8.190578,10.269668,8,-0.4958633050887937,3.91988992869854
974,5.603422,10.931836,3,-0.3960792459544731,2.98499144077301
975,10.640489,2.084986,9,-0.4323883268795015,3.670780791938305
976,11.190511,0.7644449,9,-0.415162774046391,3.3207421621680258
977,9.700838,2.143956,4,-0.44203893008589323,3.0395360639691353
978,12.777387,3.602525,7,-0.4736502729059593,2.703682862818241
979,10.090713,2.9992354,7,-0.3963406053812801,3.139766346812248
980,-0.42061812,7.132676,0,-0.4631456571768203,3.01979428678751
981,10.769597,1.5851132,9,-0.4416823707479165,3.3674266692996024
982,12.930352,6.908033,7,-0.4459982760645583,3.626942435801029
983,-0.47483733,7.282487,0,-0.45806356682352417,3.137809797525406
984,10.684924,4.5020947,7,-0.3914054267901988,2.5966473430395127
985,7.2611485,9.65494,8,-0.45901932670689527,3.9276025742292404
986,9.159261,8.19004,2,-0.4928686879709717,3.8177236261963845
987,0.7242925,7.5157027,0,-0.4218863942797336,3.4453721392154693
988,11.421843,2.181203,4,-0.39481215861004526,2.6984399646520614
989,5.667806,6.2949,5,-0.42867450017763015,2.8744817566871643
990,5.602355,6.451153,5,-0.4300213021127441,3.3418029779195786
991,11.427227,0.5793362,8,-0.4618202160304644,4.1641175365448
992,11.186324,1.9395561,4,-0.41130284810259476,3.1998187389969828
993,12.963592,7.118062,7,-0.40230199580919523,2.9296856433153153
994,10.738236,1.7000835,9,-0.44179646256941574,3.3242782029509543
995,3.1851146,2.0984364,6,-0.49814530801127976,3.4668074634671213
996,1.2490805,7.3283052,0,-0.44827921335010573,3.139127362668514
997,9.31411,7.3530784,2,-0.5435232245115097,3.658344650566578
998,3.922242,9.397158,5,-0.5171829214135468,4.329762092828751
999,4.7443233,9.203353,5,-0.4349386721524344,3.626752462387085
1000,3.9451716,3.3210738,6,-0.4334136589053903,2.772373493015766
1001,0.29483357,7.296336,0,-0.4482301870338662,2.8390344059467316
1002,11.046161,0.192266,4,-0.4712494478174417,3.842358098626137
1003,12.541358,8.810921,1,-0.3873728079390648,1.4395684167742728
1004,11.672611,2.843084,9,-0.38043913108450744,2.4507161271572113
1005,11.026715,4.626023,7,-0.4787511089108142,3.1598760372400285
1006,7.723663,10.464279,8,-0.43695658875897675,3.3828340235352514
1007,6.625499,10.236497,8,-0.5001691294569967,3.9007573333382606
1008,3.9229603,5.2365294,6,-0.431567307844297,2.649590049088001
1009,10.336378,1.2446721,4,-0.4373029520201622,3.1317029228806494
1010,12.274201,4.710981,7,-0.41599465404679686,2.4649915319681166
1011,1.1453996,6.6957603,0,-0.46966043722115774,2.998330337405205
1012,12.752347,3.7621946,7,-0.42087177421183,2.5282974085211753
1013,3.0833354,2.0842004,0,-0.5734229580207524,4.617081154882908
1014,4.0839024,4.4862227,6,-0.4325237582452562,2.6832090124487875
1015,11.699809,8.976684,1,-0.3840144471084006,1.5931794223189355
1016,6.023553,7.6345315,5,-0.4272625194078633,3.64698732227087
1017,4.970769,9.877913,3,-0.49565451075514994,3.4587282156944275
1018,4.702822,9.036449,5,-0.4819555190984487,4.225136187672615
1019,4.2585235,9.165269,5,-0.4979355433527627,3.4968222317099573
1020,10.791858,0.90448153,9,-0.444090889084123,3.9580072328448295
1021,4.015433,10.250736,5,-0.42454458544551776,3.7190985950827598
1022,11.567631,4.501517,7,-0.3940250875975744,2.4872166442871095
1023,3.532721,2.960785,6,-0.4321158506083335,2.9253058752417562
1024,9.425006,3.1393547,4,-0.4208735794531233,2.8251605540513993
1025,9.390851,2.5055723,4,-0.5041958230212,3.7833304074406624
1026,9.942687,2.2549057,4,-0.439564242223023,3.0553149065375327
1027,0.9611125,6.460998,0,-0.49789428128250907,3.0054532063007353
1028,4.9043536,10.872313,3,-0.40178582046217465,3.188341700434685
1029,4.10438,4.5694537,6,-0.41642787892871913,2.7603674140572547
1030,10.443037,3.492853,8,-0.4059841336561462,3.3499898120760916
1031,12.142917,9.2750845,1,-0.38858704810262173,1.4418089574575423
1032,13.017624,7.3728547,1,-0.377180160143581,1.5206267139315606
1033,4.652551,8.744269,5,-0.4734814085841241,4.328847630620003
1034,10.362425,3.287178,9,-0.4446797543706759,3.1261252093315126
1035,14.486291,6.6426215,1,-0.3861870183075258,1.386186622083187
1036,9.64719,7.5841875,2,-0.6004332477994482,4.19560663819313
1037,10.241947,8.648197,2,-0.4961763061711198,3.744764153659344
1038,12.518565,8.7193775,1,-0.3831046953291342,1.4842347985506057
1039,12.443185,4.443444,7,-0.41546261241931287,2.980705195516348
1040,4.220136,9.02873,5,-0.49216090826159614,3.92200523853302
1041,12.07083,9.085296,4,-0.4280084187060721,3.4712543553113937
1042,11.880213,1.7999066,9,-0.4375881813299748,3.264881636798382
1043,11.133553,9.946766,1,-0.3900701613782715,1.6343951798975467
1044,8.028565,10.17304,8,-0.4471748239246943,3.8593730223178864
1045,10.760326,2.9318776,9,-0.3915688277135041,2.7079967457056044
1046,0.688905,6.2337656,0,-0.5128570134029066,3.330918374359608
1047,3.5483322,3.2386215,6,-0.4200291370496942,3.512429699599743
1048,10.247138,8.799699,2,-0.4197608605147185,3.3951627469062804
1049,3.3670795,7.906364,0,-0.3946271104701384,3.4911145952343943
1050,11.068373,0.41085598,4,-0.4821259157633758,3.7462146154046057
1051,-0.6887516,7.075812,0,-0.4715908665992835,3.388081532418728
1052,9.535405,2.5743241,4,-0.4500446145066803,3.314937525987625
1053,11.363528,4.9542127,7,-0.40872182526498374,2.291880404651165
1054,8.953009,7.494614,2,-0.5177981438169803,3.581564180850983
1055,13.165588,2.624302,7,-0.4613234421125481,3.3556254670023917
1056,0.33683738,6.0782704,2,-0.5218644892308746,4.3788855624198915
1057,5.5392423,6.5424767,8,-0.4525104777230165,3.57325074672699
1058,5.4886165,11.373193,3,-0.4843458889784081,3.8888970428705214
1059,13.272382,7.0163455,1,-0.38196947567566003,1.1207003876566888
1060,-0.24861674,6.882379,0,-0.6003915292471167,3.897206975221634
1061,3.1099381,4.269469,6,-0.48581625844865334,3.3668030646443365
1062,10.437084,1.1006484,4,-0.5203063487476539,3.7500875502824784
1063,11.875208,0.7974592,9,-0.4514260817022992,2.879757598936558
1064,10.798827,8.31436,2,-0.43688458676590114,4.123617718815804
1065,6.8991985,10.032036,8,-0.4731208790747443,3.754250681400299
1066,3.949284,9.419427,5,-0.5126726845545837,4.348275163173676
1067,12.48765,4.4105515,7,-0.42430367635116495,2.389957894384861
1068,0.6490096,7.3777614,0,-0.4232254454421336,3.2223470216989516
1069,4.043397,4.155054,6,-0.4141714278669173,3.0920076045393943
1070,4.226739,4.687345,6,-0.41055964126807576,2.9073891374468803
1071,11.597564,9.925082,1,-0.4084620202159579,1.5286960408091546
1072,8.691663,7.097819,2,-0.4905645496141414,3.8893904155492782
1073,11.619693,1.0146163,4,-0.4246162383497191,3.121146483719349
1074,11.455628,4.476165,7,-0.4084119708759573,2.4214354985952378
1075,11.634377,0.8409937,7,-0.44178214195846083,3.085985000729561
1076,10.687612,0.7409122,4,-0.4684935933728365,3.583767079114914
1077,13.214539,3.3994803,7,-0.49298316186995994,2.9276031714677813
1078,4.350886,9.021239,5,-0.41920540290061514,3.489500042796135
1079,0.8138681,6.1898823,0,-0.5003619284471246,3.060446449816227
1080,14.570745,7.126162,1,-0.3786414301920798,1.3652196837961674
1081,8.5703535,7.068326,0,-0.5483678628668711,4.439453687369824
1082,10.711182,8.072755,2,-0.528413324760942,4.013922671079635
1083,9.416874,7.509252,2,-0.4617379315180979,4.045808232724666
1084,5.776467,6.218757,5,-0.4384986166862242,3.288554812967777
1085,12.180278,2.2674878,9,-0.45847140304528705,3.0970429599285128
1086,12.107537,0.9804078,4,-0.43303741100203624,3.574986003935337
1087,3.0930452,2.4912868,6,-0.5083822753572315,3.72139309823513
1088,-0.5639029,7.026203,0,-0.4991658998016633,3.2846328619122507
1089,11.634577,1.6416764,4,-0.39617652398491615,2.643587795495987
1090,10.612717,0.6284136,4,-0.494464860538958,3.9472347432374955
1091,-0.61459756,6.1358027,0,-0.5328172725603243,4.179529009759426
1092,9.242579,8.026725,2,-0.4564628837037089,3.853610073924065
1093,3.5092165,3.9744666,6,-0.4154301950346066,2.835652339756489
1094,3.2612374,4.748846,6,-0.46151246769838467,3.426887441277504
1095,0.59116626,5.993129,0,-0.5473313373064294,3.57951368778944
1096,14.092174,7.15096,1,-0.385797865293105,1.5439572717249392
1097,11.223993,10.105144,1,-0.4016309366456834,1.645230705589056
1098,0.9090826,6.4721985,0,-0.48445449829612564,3.5027761173248293
1099,11.71912,9.176821,1,-0.38426445308904533,1.4709162972867489
1100,4.5581293,10.851034,5,-0.43657054907099613,3.5773594525456427
1101,2.8692648,3.029031,6,-0.511891251720528,4.100282401740551
1102,12.940313,3.6392899,7,-0.4948854217886787,3.522913780808449
1103,5.0359836,8.748359,5,-0.4351278296985348,3.691795229911804
1104,0.7952903,6.3273215,0,-0.5141130370774886,3.888882630467415
1105,3.3178678,4.6710486,6,-0.4332144020247332,2.855826947391033
1106,4.156432,9.521573,5,-0.48019477536255656,3.454215355813503
1107,10.852836,2.7331517,9,-0.4266991805444406,3.118893213570118
1108,14.831804,6.911732,1,-0.3963126541847713,1.576065257191658
1109,5.914335,7.6587877,5,-0.45802171296138766,3.733956348001957
1110,10.772445,7.4250703,2,-0.45497904050738036,3.5887846249341964
1111,10.3766985,8.817729,2,-0.4062890626238336,3.297071682214737
1112,12.974689,2.515891,7,-0.44117401930338257,2.740901530981064
1113,11.323653,5.8558574,7,-0.3984770997104099,2.707051109969616
1114,11.061393,1.3346995,4,-0.42707052726034267,2.715689382255077
1115,10.80918,7.037661,2,-0.4962800088102151,4.423524108529091
1116,10.821708,5.021677,7,-0.4902497870678968,3.9156688210368156
1117,7.6696515,10.437623,8,-0.41008720240418484,3.1758980774879455
1118,10.364045,1.4878006,4,-0.444866192008077,3.2806083208322523
1119,12.288837,8.869338,1,-0.3833115377451038,1.5549636334180832
1120,10.045362,8.418599,2,-0.46080842898258834,3.512115378677845
1121,13.642735,7.2992387,1,-0.39943980174093335,2.7053051578998564
1122,4.219858,4.645577,6,-0.42147601000381185,2.494826819598675
1123,9.940509,1.8485361,4,-0.4718458443409015,3.2342381381988528
1124,11.080476,0.804118,9,-0.48214555428973854,3.509026170372963
1125,6.0606403,7.635381,5,-0.44669547315900454,3.6969122657179834
1126,13.735829,7.8788357,1,-0.392256020152656,2.0853694139420984
1127,3.8995268,9.501795,5,-0.5703768809811331,4.766729317903518
1128,7.4882097,10.232326,8,-0.4538887715342702,3.7603850451111795
1129,-0.048540447,6.3833776,0,-0.5222792395150362,3.2443632915616036
1130,11.1308565,3.741415,9,-0.4351720751047235,2.9504327735304834
1131,3.2945673,1.955561,6,-0.505733156989468,4.041032859683037
1132,11.736414,9.876358,1,-0.4045945121500244,1.4606002287566662
1133,4.1884494,8.850225,6,-0.4327006332850725,3.548263871669769
1134,10.701488,1.4016033,4,-0.41203928938640355,3.0302447897195814
1135,6.384298,9.813796,8,-0.428503159752412,3.3559933152794836
1136,11.866857,1.7840278,9,-0.41965462672644316,2.756585704982281
1137,4.9224153,11.223423,3,-0.42774890347392236,3.3157955184578896
1138,5.99525,7.608862,5,-0.44603738303291396,3.9033635148406027
1139,4.070484,4.486892,6,-0.44632437665295654,2.9542670983076094
1140,11.820585,5.483766,7,-0.412928378730836,2.8699048498272894
1141,10.505065,4.4496374,4,-0.3910702861040251,2.8212820759415624
1142,5.0639515,11.331181,3,-0.4338362413845895,3.2104117026925088
1143,-0.5178077,6.3245907,0,-0.5232857360647923,3.293351956009865
1144,3.6272633,3.3621035,6,-0.44752581740995656,2.811232861280441
1145,11.374621,1.9443349,9,-0.39902917887446887,3.1839741003513335
1146,10.917695,2.3299997,9,-0.41452091365402005,3.2794423508644104
1147,11.891167,1.8125209,4,-0.4293977257514651,3.194472657740116
1148,12.785205,7.7588515,4,-0.38036460568310293,2.1641781470179557
1149,4.6207457,10.217674,3,-0.49970257780939603,3.380972509384155
1150,12.77254,8.504108,1,-0.3802861092247702,1.9424523304402828
1151,11.695208,9.151231,1,-0.3853249420902772,1.4598315812647342
1152,11.38975,10.135682,1,-0.4181748267306501,2.21543218255043
1153,7.87191,10.369486,8,-0.4314597805729376,3.001878281235695
1154,10.111769,7.3025584,2,-0.47711742177105015,3.911498154103756
1155,6.7974005,9.743782,8,-0.40005277930677635,3.274419194161892
1156,10.633955,7.3356056,2,-0.520442079968488,4.145112506449222
1157,5.030067,11.555768,3,-0.45681356732429174,3.352915764153004
1158,13.207336,2.5265622,7,-0.4597637540559764,2.9005465295910837
1159,14.500358,6.7205057,1,-0.3821338483621459,1.4859122657775878
1160,10.508064,3.718598,9,-0.41629739373143815,2.968612765073776
1161,10.909135,0.7620616,4,-0.4292264053767977,3.0438072311878206
1162,10.836556,7.694177,2,-0.463222454884631,3.7823909994959832
1163,11.299274,1.4216439,4,-0.39794545108690277,3.0722200098633765
1164,13.010278,2.5921068,7,-0.4708567099710413,2.979354216456413
1165,8.863222,7.0882597,2,-0.48357343343345555,3.979160887300968
1166,5.5393686,11.22229,3,-0.430255574851835,3.5244670897722243
1167,11.472571,1.5504265,9,-0.40597276619646594,2.6003977632522584
1168,4.60345,10.407536,3,-0.42109096002018825,3.1394111853837967
1169,13.9000025,7.699255,1,-0.3915374349202067,1.4253580255806446
1170,13.842962,7.142981,1,-0.3857570702962719,1.3506924326717853
1171,5.120547,10.812289,3,-0.4769185848870555,3.546813941895962
1172,10.994323,10.441009,1,-0.4328283241538068,1.9047046101093292
1173,7.751402,10.470663,8,-0.47619751270605504,3.473029608130455
1174,4.2740393,9.889996,9,-0.515301176189205,4.304561891853809
1175,7.816336,10.345522,8,-0.42882050184767756,3.485974707901478
1176,11.899759,3.8164358,7,-0.44158783909529287,3.4819790190458297
1177,11.062745,5.294137,7,-0.435337063620026,2.8222095841169357
1178,9.896864,8.784841,3,-0.4512709766574601,3.8882032930850983
1179,9.262988,7.7606106,2,-0.4744790753958421,3.74053226262331
1180,8.717984,7.0949454,2,-0.47329086003566057,3.958080694079399
1181,11.569062,2.4663072,4,-0.41772479192337636,3.3939808502793314
1182,11.282907,4.436311,7,-0.39009129706898943,2.3754220083355904
1183,7.117937,9.628998,8,-0.42381758564789773,3.523545065522194
1184,7.1250567,10.334274,8,-0.38853269058904494,3.101752362549305
1185,12.13151,0.9591878,9,-0.46800829172670044,3.114705048203468
1186,6.526838,9.553676,8,-0.5114692845138734,4.097212196588516
1187,11.531976,4.5127172,7,-0.4689785951524532,2.71623949944973
1188,6.4836426,9.972204,8,-0.45811529416137725,3.733518813252449
1189,12.918378,7.5318036,1,-0.37662440659701857,1.3295647469162941
1190,0.37504125,5.819997,0,-0.5304276300447008,3.468119010031223
1191,12.502097,7.8793454,4,-0.38285595339041456,2.893522546291351
1192,10.783634,0.93711114,4,-0.5246694675690208,4.24210639834404
1193,6.6321588,10.093029,8,-0.4739342909075421,3.6325728261470793
1194,11.377652,9.964419,8,-0.40560033642566656,2.9580991193652153
1195,3.4553034,2.3023615,6,-0.446572593564092,3.504139033257961
1196,3.7829719,4.80928,6,-0.4232536856039189,3.2659377762675286
1197,4.890655,11.441483,3,-0.44137207569588605,3.2976016464829443
1198,12.157521,1.9532902,9,-0.42206919669480963,2.7019446015357973
1199,-0.5683097,6.8811135,0,-0.445530743950132,3.3892871069908144
1200,12.615156,4.199611,7,-0.4278238751540059,2.397421649992466
1201,14.0577,6.5696454,7,-0.4085144363464478,2.5677206069231033
1202,10.972397,5.2646446,7,-0.5268799113780859,4.170866888463497
1203,12.642082,3.7850494,7,-0.49231518896848425,2.8358833155035974
1204,10.233135,5.354176,9,-0.4122994347020084,3.105982024073601
1205,9.873195,2.2068179,4,-0.43992007360909724,2.8855297857522966
1206,4.549317,10.487591,3,-0.4374243719731876,3.39916498452425
1207,11.146924,0.04343888,4,-0.5053915588236887,4.077508595585823
1208,0.44435295,6.41826,0,-0.510244054125654,3.262550730407238
1209,4.3330116,8.7421,5,-0.42360613340217673,3.3412348371744156
1210,12.663069,3.7188811,7,-0.4905425095965572,4.126937824487686
1211,11.522171,0.5611512,9,-0.45963867609166553,3.6314479699730873
1212,10.707535,8.34162,2,-0.5051984426894689,3.678071607351303
1213,4.4840207,10.188867,3,-0.5336383170119086,4.174598820805549
1214,1.214607,6.6938224,0,-0.4799568506037017,3.2300494998693465
1215,5.4962454,7.1266623,5,-0.42474579179852157,3.3112309882044793
1216,12.060435,8.925031,1,-0.3845836200802946,1.3533125184476376
1217,13.081001,3.7335873,7,-0.47576533260196074,2.821824809908867
1218,3.1653721,3.5674043,6,-0.47429995655058504,3.655150276422501
1219,-0.17677434,7.234439,7,-0.4486621190336338,4.061396474540234
1220,4.6555266,8.886394,5,-0.42187178477916965,3.284036587178707
1221,8.034889,10.436682,8,-0.45600131040415776,3.544336166679859
1222,5.927735,7.630343,5,-0.4295600965786583,3.6701237255334855
1223,11.6286,5.4119534,7,-0.39038756570880595,2.827383292913437
1224,11.724873,4.952105,7,-0.4204989780964083,2.7769691652059554
1225,11.875165,1.8804017,4,-0.4373782279793319,3.8514015337824823
1226,10.831074,4.807658,7,-0.467172538063305,3.0239028081297876
1227,12.560716,8.851591,1,-0.3826756083315067,1.2319303007423879
1228,6.8061476,9.713932,8,-0.4348288421605087,3.4131338754296303
1229,3.2590272,1.9084797,6,-0.47575268667665344,3.7071596810221674
1230,3.7206326,10.281419,3,-0.5233316873243083,4.027572202980519
1231,10.521721,8.438593,2,-0.47184476481574406,3.483415090739727
1232,12.611594,4.2117896,7,-0.41609969522839146,2.269260989129543
1233,12.653056,4.127443,7,-0.47877641266871934,2.6230537128448486
1234,8.60976,7.3206124,2,-0.5757400368775175,4.264599258899689
1235,5.9277077,7.6148067,5,-0.4786208485911673,4.101126115620136
1236,5.9389095,7.585888,5,-0.4379432019625345,3.5391387644410135
1237,4.006657,10.455685,3,-0.45478224440238746,3.4189875823259355
1238,3.8755803,2.9750311,6,-0.41195748402792254,3.2093081045150758
1239,4.631265,10.960449,3,-0.4192536536493356,3.438113036751747
1240,10.697572,8.110781,2,-0.4621021349209291,3.9306640672683715
1241,10.289424,8.550973,2,-0.46217333246611997,3.684489014148712
1242,8.014235,10.158647,8,-0.45344881461064035,3.778496246933937
1243,5.006377,10.891962,3,-0.4457754712798727,3.147823987007141
1244,6.4956007,10.346612,8,-0.46195471217996587,3.611816999912262
1245,2.941946,3.3813896,6,-0.45081815307677664,3.239430863261223
1246,4.9977336,10.572235,3,-0.5126707469564418,4.33345206797123
1247,9.281701,7.374881,2,-0.5232243571401263,3.8160643967986108
1248,9.910298,2.5076647,4,-0.422803156173417,2.8999469828605653
1249,9.777466,2.2792711,4,-0.43668296376802246,3.524993212521076
1250,11.978799,3.1847465,7,-0.5485779065690319,4.521132702529431
1251,9.237182,8.216558,2,-0.4243280308338252,3.542082050740719
1252,9.71737,4.027271,4,-0.47304256062136957,3.451395940184593
1253,5.090422,9.340978,5,-0.572532752246062,5.002642083764076
1254,12.68391,8.813667,9,-0.4336335968193897,3.7182405585050584
1255,3.3057637,3.6874452,6,-0.42937039076997374,3.373129969537258
1256,5.5775785,7.32248,8,-0.44839232041836574,4.1576450702548025
1257,0.9256573,7.159572,0,-0.45885730185483775,3.5323718750476836
1258,5.504026,10.393579,3,-0.46969664695005314,3.6116827303171157
1259,10.427256,3.4514854,9,-0.4281909616194172,2.846239225268364
1260,3.0577536,3.1641445,6,-0.45393266318398556,3.4281281834840773
1261,3.4741998,5.056769,6,-0.44884163510453423,2.9315631699562075
1262,3.5412643,4.8578763,6,-0.45097371838558714,2.7940707552433013
1263,3.9875069,10.340721,3,-0.4472685016315865,3.7182899433374406
1264,3.126806,2.1814163,6,-0.5294567886198255,3.5885153928399087
1265,4.9940634,7.0862455,5,-0.4593974715259213,3.6208598282933235
1266,4.3867044,9.2179785,5,-0.4593827741731092,4.095034315288067
1267,5.4257584,11.089844,3,-0.43818646835658315,3.2418839424848556
1268,7.978791,10.730028,8,-0.45833726314744194,3.572623634040356
1269,11.340534,4.8411846,7,-0.47039730764247106,2.8118419310450555
1270,6.3454714,9.669752,8,-0.4693847558378816,3.675156029164791
1271,7.9188,10.114749,8,-0.426459504988782,3.567283914387226
1272,14.785222,6.79998,1,-0.41020778165925087,2.2640854206681253
1273,14.667028,6.6758256,2,-0.4298895192966538,3.5280713614821435
1274,-0.5095804,6.211931,0,-0.5148485103021504,3.284152833223343
1275,5.8960223,6.5920434,5,-0.45945635243006944,4.257973344922066
1276,10.912576,2.2845113,9,-0.42646110418335653,2.8863778081536293
1277,9.423859,3.1177208,4,-0.4099706434929073,2.8311001271009446
1278,7.328131,10.263937,8,-0.4180588230557311,3.287461966872215
1279,5.6585484,6.246406,0,-0.43943184154278697,3.5267480382323266
1280,7.2764354,9.662375,8,-0.4233141029513248,3.5034853267669677
1281,13.261275,3.2251801,7,-0.47418527769434643,2.9419761660695074
1282,3.916592,10.203772,3,-0.4804398020532817,3.6294558054208754
1283,10.616274,5.2202125,7,-0.4621957827943746,3.1310235890746116
1284,11.845311,0.4271398,4,-0.41485347735761996,3.174401344060898
1285,11.633141,2.3887134,4,-0.4134774851171818,3.359679811894894
1286,5.035117,9.050976,5,-0.43430404351374613,3.5457294419407845
1287,11.625612,0.5344734,9,-0.4629459229472752,3.2019838136434555
1288,7.0388293,10.259797,8,-0.400334750457023,3.1705057337880134
1289,5.4836154,6.76138,8,-0.4782094668201184,4.125612919926644
1290,0.8325616,5.83725,0,-0.5336951601587336,3.877978951334953
1291,9.273212,7.005039,2,-0.4953479249686648,4.075791383683682
1292,11.966182,2.0730891,9,-0.4006123921526606,2.6139766976237295
1293,3.3552856,2.784526,6,-0.5301209877813308,3.7052082282304766
1294,4.23885,9.001064,5,-0.4932279305401102,3.6376602840423584
1295,11.387672,4.4967794,7,-0.43117778060172873,2.7187330767512323
1296,11.893853,4.942014,7,-0.4002421053252106,2.5812302650511265
1297,11.800785,0.39021826,4,-0.4526280887805722,3.536533208489418
1298,-0.9233871,6.631289,0,-0.5029651261211089,3.406851283609867
1299,-0.26720718,7.024769,0,-0.533568493517674,3.166930715441704
1300,11.180696,5.0987225,7,-0.43198510035528676,2.5521019142866135
1301,13.290166,2.7700047,7,-0.498293313003663,2.6884418672323225
1302,10.779591,7.7562227,2,-0.46002641031082825,3.930483827590942
1303,5.652066,11.231873,3,-0.4701069193710681,3.705435815453529
1304,4.401969,11.173295,3,-0.42951593703826974,3.074480394423008
1305,-0.015838237,7.447819,0,-0.464818767625227,3.0757052928209303
1306,12.986128,7.011281,7,-0.4098690148479699,3.183135536313057
1307,11.368004,0.32136866,9,-0.5206289067729551,3.9648027700185775
1308,14.460456,6.9999313,1,-0.3824379995639965,1.3175458231568336
1309,4.5102897,8.104633,5,-0.5094726920020985,3.9884677743911743
1310,12.751427,8.688012,1,-0.38179957217357235,1.4718733777105808
1311,4.926754,8.394258,5,-0.45658156487196566,3.577922356128693
1312,11.162349,1.1411079,9,-0.4285035745471171,3.5866866847872734
1313,5.8132386,10.124434,3,-0.43314702743981254,3.4553970271348953
1314,5.190031,10.036666,3,-0.5011476897222656,3.8429965516924858
1315,11.851831,1.8447993,4,-0.4081249046082544,3.1822581067681313
1316,13.183544,2.1867635,7,-0.44635493855324987,3.305829854309559
1317,10.451244,4.2360682,9,-0.39051120458134736,2.556344509124756
1318,-0.0407511,6.9480247,0,-0.4861165421298716,3.261439811885357
1319,13.230901,7.859744,1,-0.3871935451856763,1.688395915478468
1320,-0.30113757,7.0153847,0,-0.5179237120740675,3.8571324452757834
1321,11.869427,9.314262,1,-0.3844918379948456,1.4373390613496304
1322,3.9067256,4.359237,6,-0.4163552447099377,2.495794287323952
1323,5.7864847,8.883781,5,-0.44665204493574884,4.213591075241566
1324,12.584328,4.278487,2,-0.4514146863247303,4.239564639627933
1325,5.9526906,10.533182,3,-0.4140314360977395,3.4949134081602096
1326,8.814003,7.4677634,2,-0.4950615341342514,3.9565158033370973
1327,7.2712793,9.65156,8,-0.41452754897602884,3.3297993513941764
1328,0.9281724,5.5746136,0,-0.46434229226932755,4.0616100406646725
1329,12.306905,9.006868,1,-0.3834008180864307,1.7475389109551906
1330,6.4862223,9.663682,8,-0.4627887040874595,3.71890851855278
1331,12.516925,3.9664712,7,-0.4520428389104905,2.585646762549877
1332,10.989753,0.094700746,4,-0.4963795005965998,4.182563468217849
1333,5.8564167,7.7955337,5,-0.47593587757945593,3.896556144356728
1334,7.7756677,10.18905,8,-0.45255613939100126,3.2302748277783393
1335,1.2166266,6.7471933,0,-0.4965530476714908,3.0905303436517717
1336,11.932719,8.966651,1,-0.37522888532879234,1.2677141878008842
1337,10.745264,4.984968,7,-0.440542645210018,2.5025653713941574
1338,13.412918,7.8960786,8,-0.40049920461968663,2.5607407411932943
1339,10.885482,2.2333467,9,-0.4362391267098002,3.2260117995738984
1340,3.1847076,3.850396,6,-0.4432347178038926,2.928895627260208
1341,14.206843,7.46644,1,-0.388363362209114,1.6380174849927425
1342,12.230366,3.830626,7,-0.3983307656479809,2.5143056091666223
1343,3.0371668,2.4855552,6,-0.56184901655287,4.983705981075763
1344,11.619175,9.638522,8,-0.4097698950355449,3.1902208507061003
1345,6.8954167,10.2908945,8,-0.4437618983158738,3.6520664617419243
1346,12.963087,7.607747,1,-0.37761338562224933,1.2132611140608787
1347,10.324824,8.663702,2,-0.4362590624475875,3.0904177847504615
1348,0.4073706,6.191161,0,-0.5497798074032103,3.23224309951067
1349,-0.32959145,6.323529,0,-0.5031245850573104,3.3324368724226954
1350,10.683553,6.950533,2,-0.45769611273996186,3.795513687133789
1351,3.53414,2.4109526,6,-0.48612805612821736,3.8112253361940382
1352,12.973478,3.8711894,7,-0.42191170630095554,2.770760052502155
1353,3.5169463,5.0077615,6,-0.4476503371281453,2.7414106792211532
1354,10.462069,8.3754835,2,-0.45525460594374106,4.31813334941864
1355,8.530844,7.0533347,2,-0.48265217845597835,4.367754225134849
1356,3.4442296,4.3371315,6,-0.435542811530204,2.590541203022003
1357,0.04824168,6.422299,0,-0.48183817409682533,3.114317184686661
1358,3.4332905,2.9310842,6,-0.4893094571185947,3.2532142445445063
1359,10.323411,6.729022,2,-0.4296004352163676,3.8260670641064642
1360,3.2019079,4.6307592,6,-0.4443431644117312,3.1520795485377313
1361,4.397768,11.006463,3,-0.42801074607614037,3.0264787647128104
1362,11.618345,0.5390297,4,-0.4416846493875933,3.2055701687932014
1363,13.241483,3.1728396,7,-0.5008792899239193,2.8276444125175475
1364,-0.91458714,6.5985336,0,-0.5353935273705387,3.4164585918188095
1365,4.5319567,10.520972,3,-0.4727379848373423,3.243752427995205
1366,7.3447127,10.009389,8,-0.46306782476519803,3.597423675954342
1367,6.339801,9.455444,8,-0.44993766898223875,3.8274512952566146
1368,7.6354566,10.504498,8,-0.4032332028046248,3.1769280460476876
1369,3.980082,3.1245449,6,-0.43855040851599136,3.380637589097023
1370,3.3180258,4.813579,6,-0.44215810292361873,2.9011121186614037
1371,4.3445954,3.6615646,6,-0.3846198285675985,3.2935095182061196
1372,10.785943,7.755755,2,-0.4993040203471875,3.9757228720188142
1373,5.536741,6.5521536,5,-0.4375511284548567,3.0532062959671022
1374,5.5868783,10.761475,3,-0.394492175760856,3.030423955321312
1375,10.884376,2.9211252,4,-0.39563505855237346,2.746474604308605
1376,11.630996,4.324032,7,-0.4050846909907428,2.583918921649456
1377,11.564509,1.5682317,9,-0.4088523011531352,2.6738875332474707
1378,12.681638,4.0805664,7,-0.48193784001051765,2.868105738759041
1379,10.388964,3.451646,1,-0.39523762701679055,3.073181116580963
1380,5.541518,11.124811,3,-0.43064252438417105,3.3206529650092125
1381,3.0464826,2.5867996,6,-0.5515782706239679,4.082469983100891
1382,4.5106344,11.001978,3,-0.4379467320545318,3.365923326909542
1383,9.63604,3.1294653,4,-0.44343369971127744,3.212156490683556
1384,6.7771506,9.981488,8,-0.4481166876271684,3.8103429338335992
1385,-0.45757416,5.99188,0,-0.529643095650127,3.314503562450409
1386,5.0004525,6.616929,5,-0.47948520934970373,3.487814045548439
1387,13.641932,7.4730334,1,-0.38516003317836006,1.5972470225393771
1388,4.314665,4.6416554,6,-0.39874406398278817,2.498609331250191
1389,13.182981,3.039229,7,-0.5609753008653052,4.284065892696381
1390,10.886088,1.3954026,9,-0.4200794913201309,3.6635364186763764
1391,11.782518,1.1926656,9,-0.42153910309853637,2.6332116812467574
1392,12.469155,8.753445,1,-0.37631054783454715,1.4770226603746415
1393,5.4060454,10.576951,3,-0.4230013128498732,3.110674550831318
1394,11.591884,0.10846242,9,-0.47552385801872493,3.365021847784519
1395,14.237791,7.362764,1,-0.38109717583063196,1.4314306056499482
1396,12.607325,8.562545,1,-0.38741066518402056,1.586185666024685
1397,0.21740569,6.1512523,0,-0.5293696318586836,3.0446702802181242
1398,7.734825,9.796427,8,-0.48689197432082093,4.432400874495507
1399,5.1134105,11.632274,3,-0.44237420754525125,3.480343456864357
1400,4.485718,10.915575,3,-0.4273550096825169,3.016276859641075
1401,5.4586477,6.6898413,5,-0.44670281253984095,3.1752453902363778
1402,12.431309,8.683015,1,-0.38194929096333335,1.4650844010710715
1403,3.5992165,3.2531478,6,-0.40991148344069833,2.8367706710100173
1404,3.826775,10.496926,3,-0.501061375969257,3.6268100255727767
1405,11.307036,3.0500076,9,-0.37927394871164205,2.534040493071079
1406,3.693346,2.7707212,6,-0.4310883426600296,3.3602370968461037
1407,5.8360286,10.719921,3,-0.388899292983275,2.8494396314024923
1408,10.748816,6.926625,2,-0.45491039012186946,3.8701922810077667
1409,5.1588516,7.197841,5,-0.46019818144318403,3.559952121973038
1410,10.276925,1.255647,4,-0.5099301646808696,3.7201748847961427
1411,11.880852,4.812842,7,-0.40581188221982023,2.3164838424324987
1412,4.9858975,6.913378,5,-0.4422515927810641,3.488140332400799
1413,9.404833,3.094638,4,-0.4315390101661251,3.0139922860264776
1414,10.191795,3.7700963,9,-0.42871007649460485,2.8237316530942915
1415,5.5600157,11.410224,3,-0.42801586335029645,3.6356333133578302
1416,4.0956388,10.508317,3,-0.4552312461347475,3.2549017906188964
1417,-0.60720205,6.1836305,0,-0.6013572770501459,3.3507468247413636
1418,0.6295527,7.2751975,0,-0.4333061602723041,3.209337539076805
1419,6.6387577,9.661635,8,-0.5017835681119003,4.32476360142231
1420,5.3457656,6.4175053,5,-0.5025508204128486,4.736665287017822
1421,4.3355308,10.571641,3,-0.4455501223512617,4.016261518597603
1422,9.041633,7.6495957,2,-0.5001582743462678,3.706684925556183
1423,5.8844547,6.2582355,5,-0.4177696426052617,3.7214631915092466
1424,3.9427207,3.039046,6,-0.434128765958843,3.2317200499773024
1425,8.028153,10.356994,2,-0.4870694261340163,3.99127336204052
1426,9.806973,7.6908464,2,-0.5222300499517236,4.219718542993069
1427,3.7430947,3.089454,6,-0.4243890961244721,3.260116727948189
1428,11.778723,9.237977,1,-0.3817058750746016,1.531576126217842
1429,7.9695916,10.461592,8,-0.40990517732817155,3.11701733738184
1430,13.155286,3.0626025,7,-0.4616360798962757,2.6840608528256418
1431,8.098434,10.675377,8,-0.49500042838309016,3.637096717953682
1432,10.134068,8.434918,2,-0.4309843870134809,3.4068863153457642
1433,9.736127,2.1737933,4,-0.50321115159922,3.377190333604813
1434,12.252081,9.281167,1,-0.3814191225549197,1.3306569211184978
1435,0.57064426,6.1527815,0,-0.5460356269987146,3.4261077311635018
1436,5.3052545,7.7995443,5,-0.46445202367627925,3.7216664603352547
1437,5.0580587,9.939348,3,-0.5319118196726315,3.9291953006386757
1438,9.819519,7.904473,2,-0.48248821935944247,4.029027701914311
1439,11.948057,2.0849998,4,-0.4014364330396651,3.3859261429309844
1440,14.241287,6.9220295,1,-0.4027004659325902,1.9102481181919575
1441,5.719164,9.432708,8,-0.5412486658484632,4.306412297487259
1442,11.61317,2.846867,9,-0.38024178198227576,2.413055346906185
1443,11.984703,2.0580058,9,-0.40557201277217586,2.6428536704182624
1444,11.782001,1.9857293,9,-0.42036901429066603,2.889006316959858
1445,-0.57542074,5.884452,5,-0.5088366672051606,4.436150495409965
1446,2.9886522,3.391602,6,-0.49136696193857,3.023745844960213
1447,3.7471206,3.3265123,6,-0.4310488068800385,3.1036046501994132
1448,10.4025,1.9378903,8,-0.5449652049663225,4.665327184200287
1449,11.743307,5.0206795,7,-0.4041454818047406,2.3106430697441103
1450,14.84674,6.94462,1,-0.38551310105791187,1.535869619101286
1451,11.949191,0.5607735,7,-0.4119295980762448,3.246323742866516
1452,13.287915,7.764617,1,-0.39240962995276446,1.4731546261906623
1453,11.836957,1.0592462,4,-0.5118050545147328,4.1075689047575
1454,11.557465,9.634948,1,-0.38795116288563464,1.4401705801486968
1455,10.902274,1.9104273,9,-0.41603114870730395,3.594548907876015
1456,11.206024,0.96717405,9,-0.42431941812068025,3.2402101057767867
1457,9.247108,3.1261928,4,-0.42537756570603713,3.4579695382714273
1458,12.181405,8.86217,1,-0.3778194011601733,1.2682640352845191
1459,3.876407,10.340655,3,-0.5362647558589337,3.727797659933567
1460,4.190245,10.700867,3,-0.5121450642414012,3.9189484456181525
1461,9.976946,8.612604,2,-0.4635429202731857,3.662931785583496
1462,6.025701,6.067018,5,-0.4182813193057325,3.7197238472104073
1463,13.178624,7.898216,1,-0.39449425933230275,1.6782677738368512
1464,4.2963214,5.456018,2,-0.4262119911032591,3.5903917247056962
1465,5.545337,7.7577624,5,-0.48464954957482365,4.075939763486385
1466,10.327116,3.1198585,9,-0.4275930733950369,2.9614173182845116
1467,12.897701,3.9894524,7,-0.4297975106274675,2.635046220421791
1468,11.6331,8.955512,2,-0.41481123745237103,3.423263557255268
1469,3.0873492,2.1502757,6,-0.5300610584102312,3.864578237235546
1470,4.015102,4.4337068,6,-0.4610648718374888,2.7250746351480486
1471,3.7401993,8.662204,3,-0.46607355452320626,3.9589218384027483
1472,5.7081585,10.367452,3,-0.4426624927506051,3.3801120457053186
1473,0.59589636,6.553492,0,-0.45937857901345225,3.038964422941208
1474,5.497121,6.704607,5,-0.4164017603160886,3.0203319346904753
1475,5.103197,10.963087,9,-0.4162159467557495,3.725807823240757
1476,3.930321,2.8730552,6,-0.4417306997812632,3.881812343597412
1477,4.366209,4.4723353,6,-0.39496672103772335,2.5732196882367133
1478,11.841684,0.6667873,9,-0.47410297251989486,3.276742901802063
1479,8.807002,7.051887,2,-0.5065945075715357,4.3189963358640675
1480,12.053813,9.495159,1,-0.3840855762379565,1.3968305163085462
1481,11.655601,0.36965665,9,-0.5132314787199436,3.674464471936226
1482,13.909556,7.2363067,1,-0.3845390793567325,2.013843560963869
1483,5.5154824,6.208171,3,-0.41366010143428256,3.8338397136330604
1484,10.680994,5.0614243,7,-0.41986588790496016,2.489875305891037
1485,3.9327881,5.082587,6,-0.4070736712343749,3.2265155988931657
1486,5.8281994,10.007791,3,-0.4198801612125664,3.245406246185303
1487,7.788562,10.749871,8,-0.40844390048973545,3.2001664528250693
1488,10.831407,1.177309,4,-0.41674385625996874,3.452138220965862
1489,5.0604286,6.6612415,5,-0.44332186889940706,3.632834529876709
1490,-0.7601992,7.270865,0,-0.462221547854006,4.01910150885582
1491,10.858664,4.90797,7,-0.44609499201829883,3.2158086201548577
1492,12.3992605,3.8254156,7,-0.4422810517654116,2.553281134068966
1493,4.2755027,10.913537,3,-0.47942191685073154,3.6465072998404504
1494,3.6956658,3.124136,6,-0.41141119113094504,3.299738460481167
1495,0.49530247,7.3401456,0,-0.4436598857248697,2.7682699885964395
1496,4.0719743,3.3697443,6,-0.4486926112175983,3.9399497279524804
1497,5.6581388,11.0401535,3,-0.42287861141319216,3.186099169254303
1498,11.197973,0.29406074,4,-0.5234660666755028,3.9810964673757554
1499,11.3037615,9.956537,1,-0.39518512281170004,1.3486913734674453
1500,8.678808,7.4223733,2,-0.5458980445805606,4.432864993810654
1501,10.8783045,1.0147405,4,-0.455593808617689,3.3884747260808945
1502,4.595594,10.393866,3,-0.44758641295155593,3.0893406054377555
1503,7.853436,10.514145,8,-0.43716438586573536,3.3532189375162123
1504,13.27776,7.9485865,1,-0.40521851415197196,2.046521650701761
1505,7.8070993,10.103742,8,-0.4162550169481303,3.1175184270739553
1506,4.976905,7.7909374,5,-0.4063369292117737,3.568946447968483
1507,10.696677,2.0248861,9,-0.4710052295701504,3.788022422194481
1508,4.9134645,11.50398,3,-0.4666297854898405,3.219902102947235
1509,5.183428,9.614268,8,-0.5893741397942689,4.494602590501309
1510,3.092627,4.4856806,6,-0.4459403402915597,3.2880667847394944
1511,-0.65033036,6.262081,0,-0.5656270523052273,3.5451451769471167
1512,11.678746,0.59624934,4,-0.4307941546280491,3.017331677675247
1513,12.712228,3.8062582,7,-0.4359911487323301,2.5237241050601007
1514,9.595501,8.289075,2,-0.48586917330497364,4.069486327171326
1515,3.4037597,2.5620918,6,-0.48069384898739403,3.1651616099476816
1516,11.778135,2.7397213,4,-0.3898925523676047,2.6051720237731932
1517,13.02498,7.412065,7,-0.42400565950462643,3.6180331030488015
1518,10.806902,3.832198,9,-0.3898623383422872,2.5108902251720426
1519,5.4361115,7.9115868,5,-0.4159096155786436,3.218624676167965
1520,1.1312444,7.6239376,0,-0.428707883739393,3.3802691343426705
1521,12.394235,3.8475184,7,-0.42272993781386975,2.5488403594493865
1522,3.6694832,4.9205065,6,-0.45950799772459106,3.774327566623688
1523,3.8765619,9.306975,5,-0.5385695475024266,4.239833664894104
1524,14.142051,7.2656918,1,-0.3784537274829963,1.230632910132408
1525,12.637741,4.186967,7,-0.44846280957362006,2.7755461490154265
1526,3.9559467,10.586461,3,-0.4212074702306421,3.15782614171505
1527,11.448002,0.8539588,4,-0.4319731129843833,3.2086464351415636
1528,11.340538,-0.017154386,4,-0.4906114354094223,3.809335392713547
1529,3.432699,2.270146,6,-0.4490231459822399,3.5617246291041376
1530,3.7787948,10.520204,3,-0.48632053956712185,3.467754071652889
1531,0.13135137,6.300609,0,-0.4941686315872555,3.4583143794536593
1532,4.2577405,10.038501,3,-0.5477002296271717,4.038730596601963
1533,5.2884374,10.953397,3,-0.49018914188956514,4.158747251033783
1534,-0.5874581,6.0744157,0,-0.5565234247036692,3.324522484242916
1535,10.303831,3.4852335,9,-0.4238697593782552,3.1006455034017564
1536,12.600495,8.15766,8,-0.3907414366322307,3.1229751396179197
1537,4.7815595,9.861038,3,-0.4407889351615526,3.158851453959942
1538,3.9952457,9.575678,5,-0.5082137652569901,3.8731109881401062
1539,3.5166628,8.581582,5,-0.46844808888360745,4.273958131372929
1540,13.496251,7.2475543,1,-0.37672514596802803,1.26065562620759
1541,4.4388804,10.756453,3,-0.4589312776632599,4.259588439464569
1542,4.307244,10.944564,5,-0.4559980249382784,3.8407985493540764
1543,3.4035237,2.4112191,6,-0.4435010807935854,3.3218908536434175
1544,9.682551,8.170575,2,-0.4433641009068083,3.406092186868191
1545,3.866868,8.386775,5,-0.401000737581186,3.5062489128112793
1546,0.5355712,6.9588366,0,-0.48462350492003,3.1051908591389656
1547,3.284148,3.4194586,6,-0.45814749406939614,3.0181397554278373
1548,6.8438706,10.138499,8,-0.5305513948545686,4.145467937290668
1549,10.850641,7.387861,2,-0.5039088129285172,4.006599487662315
1550,3.982246,11.000185,3,-0.5396798096366624,4.318462142944336
1551,10.511129,3.6107194,9,-0.3959224725622454,2.6981887102127073
1552,11.139497,0.062308658,4,-0.48667179638246294,3.4735539123415946
1553,11.251163,5.272884,7,-0.4218930444722068,2.671962067782879
1554,11.95964,9.574359,1,-0.40476280936262454,1.912802930623293
1555,13.747263,7.8215504,1,-0.3946506530674282,2.0469535897672175
1556,11.4876995,1.613096,4,-0.43442897710879885,3.5915394055843355
1557,4.2048535,4.640767,6,-0.41105808345624634,2.635112564265728
1558,14.829323,6.977155,1,-0.39003369711112623,1.4737480907142162
1559,4.9639034,8.564081,5,-0.43799967031023795,3.334773060679436
1560,10.871309,1.354997,4,-0.4382620952521248,2.882259478867054
1561,4.2114244,8.43413,5,-0.42857603133652034,3.6792499524354936
1562,5.1787224,6.212452,5,-0.4387127036445973,3.5638527369499204
1563,3.3514583,5.0511503,6,-0.48106860425631137,3.6873850244283677
1564,5.9688735,7.5490637,5,-0.44138163722486995,3.7145309230685233
1565,3.1839569,2.1656277,6,-0.5024068437543182,3.598731524348259
1566,5.199254,6.9099298,5,-0.4276539947428624,3.3123272025585173
1567,11.925464,8.830679,1,-0.3769917687623998,1.4156339041888715
1568,13.107631,2.667816,7,-0.4514970091530181,3.164202790260315
1569,9.398068,8.173283,2,-0.416950396554246,3.72098807990551
1570,11.757325,5.8381844,7,-0.3856387065492915,2.3434485456347467
1571,11.539775,4.8218894,7,-0.38606069222300143,2.1756421232223513
1572,10.467147,4.05319,9,-0.3852317461140734,2.7735410580039024
1573,10.961396,0.89552003,4,-0.4870466209123733,3.676133848428726
1574,4.522376,8.805411,5,-0.4689957518687333,4.260946252346039
1575,10.186813,4.43714,9,-0.4231405079070893,2.864680455625057
1576,0.15435633,6.4276905,0,-0.5038739235919701,3.3391719210147857
1577,7.962037,10.044477,8,-0.44277960841093955,3.6302528712153435
1578,4.3609443,11.423284,3,-0.48126944250946707,4.096282219886779
1579,10.889528,2.941799,9,-0.3834472399734179,2.6005746871232986
1580,5.755584,6.5876226,5,-0.4298428992231687,3.265369839370251
1581,0.6503421,6.978189,0,-0.48208314684710746,4.011410854756832
1582,3.5527864,2.7241771,6,-0.479381384135675,3.624915359914303
1583,11.695973,9.440051,1,-0.3876436189781583,1.4127127008140088
1584,12.664687,3.1878183,7,-0.4237226297557879,2.8222113716602326
1585,8.088865,10.733898,8,-0.4591744120914759,3.317642278969288
1586,12.869859,3.4800062,7,-0.416042250028816,3.325302254855633
1587,5.512098,11.101566,0,-0.466705314664576,4.320285176038742
1588,11.49654,1.4857626,9,-0.4205925355367386,2.731410728394985
1589,12.075711,3.5779927,7,-0.40114761100000773,2.4084223920106886
1590,7.865239,10.520098,8,-0.42935114203211033,3.3716190442442895
1591,11.791754,0.40777478,9,-0.4752306361953938,3.630310740172863
1592,14.291516,7.4019575,1,-0.37956908201704986,1.3742537626624107
1593,12.86914,3.9896982,7,-0.43575718155699256,3.334677526950836
1594,-0.27284458,7.135318,0,-0.5602023935853119,3.454134430587292
1595,0.76850414,7.615192,0,-0.43177114346376383,2.8565951815247534
1596,13.228237,2.3367102,7,-0.49570303700847396,3.535159138441086
1597,10.631282,3.134318,9,-0.3928327374440769,2.466677233874798
1598,12.768567,4.0152545,7,-0.4547334287254364,2.438865014612675
1599,3.4372354,2.5782933,6,-0.4531915627004828,3.504473780989647
1600,7.3063464,10.341831,8,-0.406617371844201,3.2205748319625855
1601,11.314904,4.576579,7,-0.4242204037621353,2.9516677123308184
1602,9.920244,2.6432955,4,-0.40665914637408496,2.8901420444250108
1603,10.575164,4.3751326,9,-0.41901217956896936,3.162421121895313
1604,5.1807356,8.090436,5,-0.4686007682223523,3.9095473915338514
1605,8.475347,7.4991927,2,-0.49989069435874844,4.529928249418735
1606,5.6972475,9.620571,8,-0.4577636161894139,3.6790542578697205
1607,11.88231,1.3304532,4,-0.46721464964390524,3.945507538616657
1608,4.5276594,8.982853,5,-0.4508706910902533,3.8781902611255648
1609,9.162195,7.4250054,2,-0.5052135846099634,4.141943583190441
1610,4.043821,4.475364,6,-0.4145429679245219,2.6201980105042457
1611,10.400209,8.191398,2,-0.504226795880246,3.8837079271674155
1612,10.273247,7.105411,2,-0.4382561474493042,3.9270044150948524
1613,9.187042,7.96035,2,-0.5101013771433974,3.7587642788887026
1614,10.351416,8.290663,1,-0.4881134696720171,4.105373867154121
1615,14.759354,6.767722,1,-0.40100973268498946,1.8721432282030583
1616,14.294275,6.8797393,1,-0.4148187130677953,3.1788629044592382
1617,9.016958,7.941707,2,-0.5132975093475378,4.519894240498543
1618,12.048706,9.171831,1,-0.3866448822460435,1.2036147309839726
1619,14.325973,7.4199243,1,-0.37984150478264683,1.403114697933197
1620,3.8214154,10.432977,3,-0.45136235649251105,3.4444032177329063
1621,3.7951021,10.007152,8,-0.5272369916651699,4.310322912931443
1622,12.600491,8.390088,1,-0.3749172522083216,1.3334262582659722
1623,14.578931,6.6654716,1,-0.38832595801100095,1.4211543069779873
1624,5.855141,9.500831,8,-0.5421323441980161,4.4005496913194655
1625,7.9660044,10.0667305,8,-0.44660710338549997,3.762680541872978
1626,10.551821,2.248125,9,-0.46167276587043454,3.601956699490547
1627,5.4389925,7.8592906,5,-0.428606276909215,3.381320603489876
1628,12.006474,4.892736,7,-0.3964362982529022,2.5551349273324013
1629,5.709182,10.880631,3,-0.4172987985052036,3.1279192304611207
1630,5.32788,8.027643,5,-0.4495012705926404,3.469892847537994
1631,10.317315,4.3535333,9,-0.39667298812174434,3.072664390206337
1632,11.412432,9.923961,1,-0.3993226052905508,1.4487414410710335
1633,0.87516075,6.2346277,0,-0.5234764345591506,3.3460185226798056
1634,13.275569,7.844801,1,-0.4027384264711302,1.8459750762581826
1635,4.626837,9.231442,5,-0.49696352336310756,4.031567944288254
1636,10.301545,3.5343573,9,-0.429347176980521,3.2034665793180466
1637,4.7619762,10.059944,3,-0.48944833475598504,3.7984801465272904
1638,11.913408,9.122549,1,-0.3866938063985132,1.211824093312025
1639,0.3151092,6.8673205,0,-0.5011734181378285,3.4373670318722724
1640,9.254817,3.0712314,4,-0.4492293122485333,3.934417004287243
1641,0.887411,6.733987,0,-0.44165291950165936,3.4426599791646004
1642,4.5622973,9.254656,5,-0.4098725562837436,3.442126878798008
1643,11.187076,10.274437,1,-0.43101509681187755,2.2885683277249336
1644,9.367007,7.593767,2,-0.48459134071807725,3.8362403884530067
1645,10.69973,3.1370802,9,-0.40594751759083497,2.5434670898318292
1646,0.8230437,6.824416,0,-0.4657252004934753,3.035071797668934
1647,11.281616,5.551594,7,-0.4037761275814925,2.840972790122032
1648,3.9243867,4.5623355,6,-0.4143800743854939,2.6320779284834863
1649,0.9692076,7.5552526,0,-0.4213611378858022,3.421083895564079
1650,10.161385,7.2489314,2,-0.46573269025378883,4.044853944480419
1651,10.989834,3.715091,9,-0.3995483106245599,2.752535416185856
1652,4.87603,11.582626,3,-0.49609157015635147,3.9326631528139115
1653,8.159663,10.632543,8,-0.505933386356491,3.9620553293824194
1654,0.7330121,6.2017474,0,-0.5028100171535397,3.2877743458747863
1655,7.2302737,10.405384,8,-0.40976122566857254,3.256118621528149
1656,7.4906178,10.417947,8,-0.41502578241604116,3.188466925919056
1657,9.878415,2.2139454,4,-0.451044597188798,3.0494221606850624
1658,4.130591,4.8482256,6,-0.4390726527033528,3.2358564940094947
1659,8.866231,7.495388,2,-0.4761722315364924,4.2472065782546995
1660,3.6812859,2.9601052,6,-0.4313063895551078,3.0079589840769767
1661,3.2242057,3.5725746,6,-0.4492729934994093,2.8642982083559034
1662,-0.13282862,6.7322373,0,-0.5073524755349565,4.115832459628582
1663,9.504027,2.7705398,4,-0.45538606544850246,3.080962273180485
1664,5.3466916,8.423176,5,-0.3966901527847229,3.177656582593918
1665,4.565312,9.346917,5,-0.4329836221607337,3.543798759877682
1666,14.860775,6.6420684,1,-0.4204339830580044,2.1400441938638686
1667,2.9267254,3.8990223,6,-0.5659265231201321,4.410516713261604
1668,10.244305,7.9702544,2,-0.47668894875506035,3.8661290493607523
1669,9.214161,3.100937,4,-0.43922598470286744,3.495723964869976
1670,5.6384172,11.154452,3,-0.48946522584535007,4.332153658568859
1671,3.1391852,2.027105,6,-0.5643248616600437,3.9356713706254958
1672,6.9627757,9.917428,8,-0.41363135120975153,3.367037988603115
1673,11.36569,4.561601,7,-0.40894814242474214,2.7597512227296828
1674,11.832214,1.8282729,9,-0.44220349827753097,3.005385561287403
1675,11.267907,2.8731308,9,-0.3804028443266077,2.446675582528114
1676,10.449039,8.720328,2,-0.4965078419488483,3.9627942833304406
1677,11.667717,9.145975,1,-0.38660079122700275,1.2409284286201
1678,9.367723,8.090197,2,-0.44955775817594024,3.727810552120209
1679,-0.61332947,7.3220754,0,-0.4398893799339784,3.707447488307953
1680,10.544228,5.6224775,7,-0.4042248776941227,2.709106793999672
1681,10.675822,5.262264,7,-0.40466577142889165,2.523951759636402
1682,11.335626,5.0732713,7,-0.4015445685405198,2.3733637791872026
1683,13.972799,7.1887074,1,-0.3774220035107569,1.1188947077095508
1684,11.297719,2.7500997,4,-0.3797184516035579,2.7658611410856246
1685,5.543421,8.070154,5,-0.4241528559657012,3.711691889464855
1686,-0.019483559,6.063297,0,-0.5370431564423195,4.013352772891522
1687,11.338084,2.9368935,4,-0.3867457075042222,2.7065225595235827
1688,9.626794,2.7103636,4,-0.43993622884920075,3.0048625847697257
1689,4.3564687,10.18912,3,-0.5026797910015712,4.388560215830803
1690,11.3781805,4.8124704,7,-0.4470704231481839,2.3573968678712847
1691,12.127724,9.329671,1,-0.38402934014888823,1.540093423873186
1692,5.33736,6.7740483,5,-0.4277378795150704,3.186038897037506
1693,14.485388,6.983936,1,-0.3828762157455341,1.2807870398461818
1694,4.8528867,10.189228,3,-0.4418496442971007,3.0396280854940416
1695,4.0642767,9.555211,3,-0.47554952644514387,4.132501219511032
1696,-0.7263706,6.16906,0,-0.545225621725166,3.5002464419603347
1697,4.5477343,10.70856,3,-0.42688063185831193,3.223816068470478
1698,1.4607409,7.086317,0,-0.44442288229106736,3.3415497982501985
1699,4.248012,10.705876,3,-0.4363866111443582,3.0193716433644293
1700,5.1740494,7.68561,5,-0.42721975119613165,3.5989013770222664
1701,5.872004,6.154892,5,-0.4144967180146967,3.1177137205004692
1702,5.732666,9.992688,3,-0.4437426196906016,3.540576934218407
1703,5.275027,9.553642,8,-0.4850393961807363,4.103862296640873
1704,13.175319,7.093586,1,-0.3735912801976177,1.1905060447752476
1705,4.2836027,4.619744,6,-0.3996294448435211,2.4806295889616012
1706,9.535895,2.29631,4,-0.4988590858468758,3.5202086114883424
1707,10.96439,7.5702324,2,-0.46506688702674964,3.64017817735672
1708,9.170935,7.926955,2,-0.4334668527999491,3.625043731033802
1709,11.451436,4.363383,7,-0.3986341242459305,2.537353820800781
1710,11.684937,0.85586536,9,-0.4790498293639288,3.375121553838253
1711,11.670172,1.6653169,4,-0.4491354143291814,3.3924717685580252
1712,11.555191,0.10069949,9,-0.515862576040601,4.00651804715395
1713,0.8738746,5.583253,0,-0.49503691060751537,3.5623660603165628
1714,5.3600225,6.768745,5,-0.4377360188047862,3.1040971913933753
1715,10.845586,5.0530896,7,-0.46079856837837946,3.257939390838146
1716,5.314363,11.350859,3,-0.4368734924059514,3.471011027097702
1717,-0.37026352,6.89843,0,-0.492348436510043,3.127936822772026
1718,4.012754,10.431589,3,-0.4529654605520776,3.793159351348877
1719,3.5944023,3.2086456,6,-0.43061497965536594,3.022507041990757
1720,4.325208,9.310202,5,-0.5387544728513333,4.405778208076954
1721,3.2654078,2.4311457,6,-0.4433821435902129,3.297745637893677
1722,10.864888,5.000915,7,-0.4967046223713461,3.280320667922497
1723,11.199131,5.285081,7,-0.4482686380857133,3.4325847581028937
1724,3.8394418,10.561049,3,-0.48179527883234513,3.6493223559856416
1725,-0.7506395,6.0869684,6,-0.49158039807541554,4.2859008520841595
1726,3.3236444,3.6732383,6,-0.41216679568376224,3.3661432749032976
1727,0.952582,7.597379,0,-0.4583383889021543,3.503666004538536
1728,3.814668,3.2581322,6,-0.4216298805602891,3.0699253231287003
1729,10.43751,0.6807374,8,-0.47377545686335615,4.510021544992924
1730,3.731576,10.074498,3,-0.5367149024057362,4.1528338932991025
1731,10.680392,1.4283736,4,-0.42649144318573246,3.014711937904358
1732,3.7367146,10.6408615,3,-0.5663160625219378,4.360200646221638
1733,5.2549286,11.099124,3,-0.4949049295746178,4.267625570893288
1734,10.620335,7.228035,2,-0.49868458061259796,3.701612566113472
1735,5.3321886,6.2228584,5,-0.4119174222070581,3.360627891719341
1736,12.474788,2.9972732,7,-0.3987839486846196,2.6965610861778258
1737,-0.7199646,6.2428417,0,-0.6001422211178736,3.520126376748085
1738,6.34143,10.256313,8,-0.5124967216605362,4.355941766500473
1739,5.8655066,7.593822,5,-0.4669568838250592,3.7402576088905333
1740,4.9426146,9.207461,5,-0.4386919231534514,3.418788048028946
1741,11.628322,1.2750471,4,-0.4968442452384166,3.9745500275492667
1742,14.733673,6.5666976,2,-0.4103441275497695,3.458387881219387
1743,13.062221,2.6987944,7,-0.41930188500419224,2.7095582646131517
1744,3.5763466,3.228976,6,-0.451966524017475,3.1267379832267763
1745,11.8736,4.523012,7,-0.39997921427992583,2.248633668124676
1746,11.242773,0.63690645,4,-0.4798950742295521,3.571031706929207
1747,11.25963,1.1260507,4,-0.4583734804663243,3.3067891266942024
1748,3.839924,4.3802943,6,-0.4455710600185156,3.179587014913559
1749,10.888175,2.8664544,9,-0.42155401774226353,2.639483832716942
1750,10.211614,8.180858,2,-0.4055893616890762,3.351701932251453
1751,4.0484962,3.3826435,6,-0.4096481095841007,3.1895617499947546
1752,11.402693,0.0251072,9,-0.492963126245148,3.902001474797726
1753,3.3144035,3.3830938,6,-0.42973523174087336,3.035572220981121
1754,4.746407,11.453468,3,-0.4434218765078293,3.059634308218956
1755,10.955246,10.515423,1,-0.4547257764003992,2.132039893269539
1756,8.825081,7.4194355,2,-0.5537515728505192,4.073920411467552
1757,4.775895,10.883329,3,-0.42917053655585047,3.31852506428957
1758,4.636246,8.779092,5,-0.4728460442322815,4.05272529900074
1759,5.2095056,8.181196,5,-0.4682299261893392,3.2459775933623316
1760,13.208405,2.5411768,7,-0.485311319940084,3.0475282925367355
1761,10.851577,1.6580032,9,-0.41032158153129483,3.555308749079704
1762,11.475139,0.25025377,9,-0.5931347707310549,4.361924970149994
1763,5.5550423,6.6160088,5,-0.42469711291432954,3.0241457128524782
1764,6.784948,9.642806,8,-0.44919534221762636,3.3571379232406615
1765,5.0174227,9.966483,3,-0.44250635234478064,3.7953079891204835
1766,9.817473,7.391659,2,-0.4633594442320937,3.7056838044524194
1767,-0.57027316,6.482937,0,-0.5359724640919429,3.3917924642562864
1768,10.7955475,6.904159,3,-0.4429020044235397,4.087149429321289
1769,10.690365,2.3500433,8,-0.49582645727673835,4.176681944429874
1770,10.711045,1.6302837,9,-0.44424332889964074,3.4554951098561286
1771,7.596326,10.245354,8,-0.46410821318033946,3.602323433458805
1772,14.338085,7.3816643,1,-0.3861385616842722,1.6703880351781846
1773,3.141483,4.5371833,6,-0.45867651380585966,3.3852014714479446
1774,4.1291614,4.395724,6,-0.40745440409309286,2.4970035937428476
1775,4.065546,4.994938,6,-0.4003178328703022,2.8930346456170084
1776,11.901891,9.768119,1,-0.40305308913891524,1.4875279408693314
1777,10.085889,1.4724402,4,-0.5299507096554252,4.1281995633244515
1778,5.458468,6.641632,5,-0.4306170405753619,2.9787471958994867
1779,-0.21052904,6.9225965,0,-0.4985572909542559,3.4798278933763505
1780,7.628222,10.683243,8,-0.39639890324152577,3.1135463094711304
1781,11.247727,2.6740997,4,-0.3962166846153192,2.8513697025179865
1782,4.702167,8.7721195,5,-0.4127736189910074,3.4174667620658874
1783,5.216149,6.3646564,5,-0.41369571604627237,3.115336597263813
1784,9.263854,8.093037,2,-0.422556152489526,3.7566871172189713
1785,5.274585,6.879056,5,-0.4510863907313446,3.3484422171115877
1786,3.2435718,2.19622,6,-0.506785253736197,4.100406304895878
1787,11.094552,0.5787055,4,-0.47425374888084093,3.779106201529503
1788,0.7398737,7.640725,0,-0.4448749817647899,2.9103342279791833
1789,-0.5181219,6.7477717,0,-0.5125864660346516,3.779660785496235
1790,9.067869,7.9076104,2,-0.5333728880547763,4.593577718734741
1791,0.74867964,5.722854,0,-0.5456184119105743,3.6548222109675406
1792,3.8115375,3.906307,6,-0.44304674448055614,3.421098259985447
1793,9.679254,8.351057,2,-0.43774692552557437,3.768880107998848
1794,10.635337,2.6807344,9,-0.41086822918145754,2.6373626163601873
1795,3.510778,4.351974,6,-0.4478690158495933,2.6039236506819723
1796,6.8158045,10.3402195,8,-0.46058110049998574,3.5576642745733262
1797,11.824889,0.48431414,9,-0.44838122757305926,3.5621295401453974
1798,3.6080375,3.3178196,6,-0.46923207696910485,3.319966171979904
1799,14.189392,7.3970933,1,-0.37633919599493126,1.3341999253630639
1800,5.5970464,7.9707575,5,-0.4286581013040733,3.4366139709949493
1801,13.302452,6.938802,1,-0.3765601808345029,1.271104374974966
1802,9.105887,7.5486803,2,-0.49925390087113025,3.607774107456207
1803,3.4520662,2.5205252,6,-0.44430666059090534,3.634147056043148
1804,0.19001319,6.8482533,0,-0.5226942676883809,3.508348170816898
1805,11.4258,9.848844,1,-0.3892623434631161,1.4483344714343547
1806,7.484507,10.758225,8,-0.4781621898992403,3.7902175638079645
1807,9.885212,7.6629987,2,-0.4874843411498849,3.6236938613653185
1808,3.6213236,5.034981,6,-0.44146965939608,2.611422520279884
1809,13.152871,3.5702238,7,-0.4291326488663577,2.9510296601057053
1810,12.383429,4.326149,7,-0.4533805925038085,2.7643026289343835
1811,10.922075,10.534669,1,-0.472628295034802,3.2518919542431832
1812,3.089,3.188794,6,-0.4513830851060518,3.2177577367424965
1813,4.7809215,8.611488,5,-0.41125256233527435,3.2720384606719017
1814,7.132896,10.154822,8,-0.4089292987474331,3.2112368923425674
1815,4.8516335,8.430388,5,-0.42155223397910896,3.392825936973095
1816,5.2996497,6.2072773,5,-0.42848771302787125,3.2299006554484366
1817,7.8425527,10.569245,8,-0.4304237719796472,3.3562919372320175
1818,4.385612,9.36106,8,-0.5019165081377327,4.360059232413769
1819,6.596138,10.069233,8,-0.42410167819329153,3.215257484316826
1820,-0.6256405,6.0259123,0,-0.5506331074184365,3.5639373108744623
1821,5.090925,6.365075,5,-0.44120395760252323,3.611263013780117
1822,10.518682,4.197779,9,-0.3952634802760768,2.677678194642067
1823,5.7338877,10.851394,3,-0.407120089935752,3.1765819457173348
1824,14.923092,6.598569,1,-0.4038525617611201,1.7187529940903188
1825,11.351689,0.70401007,4,-0.4675803104146198,3.5149521160125734
1826,9.527007,7.600909,2,-0.5428664273450851,3.762635120153427
1827,11.331583,0.15654132,4,-0.4552426757588942,3.8414138567447664
1828,9.094009,7.6311398,2,-0.495861013145714,3.6693990391492846
1829,5.3023415,10.597107,3,-0.4310086756875768,3.0677175572514535
1830,10.740148,3.0428634,9,-0.43242093545709676,2.710160931944847
1831,5.2915325,9.370997,8,-0.48969830585942536,4.03660358518362
1832,10.9224415,10.524013,2,-0.47730042272912737,3.6582001224160194
1833,13.443786,7.347608,1,-0.37846228830650935,1.3956570081412791
1834,0.28270867,6.608714,0,-0.5064641262487244,3.131475104689598
1835,7.7194614,10.653401,8,-0.4026389648114451,3.105966065824032
1836,4.6581903,9.154391,5,-0.47482523481654837,4.005845974683762
1837,11.093045,5.9577327,7,-0.4061643973705551,2.9613300770521165
1838,-0.7796949,6.0821104,0,-0.5118716003332984,3.6641201716661453
1839,3.7855937,10.364466,3,-0.5056522039411793,4.546607725024224
1840,12.728163,3.9891043,7,-0.42154579266539693,2.7370284900069235
1841,4.8838825,8.729129,5,-0.4320633531502087,3.38215655207634
1842,0.6376671,6.9924135,0,-0.4671126123033772,2.9625451746582985
1843,10.487586,2.5668585,9,-0.4459065251890706,2.790763461589813
1844,12.883272,3.1527598,2,-0.47428253027873823,3.950018157064915
1845,13.595387,7.2246647,1,-0.3754401778029858,1.2707432161271572
1846,10.210343,6.64945,2,-0.415247923171646,3.906130252182484
1847,7.4636946,10.622815,3,-0.460170698313415,3.746209465563297
1848,11.099444,10.076146,1,-0.398613938720389,1.5802248127758503
1849,3.885052,3.9663,6,-0.43702751863282796,3.12303213506937
1850,11.194274,10.089801,1,-0.4088344957366668,1.5999200841784478
1851,10.820642,3.1898148,9,-0.41930908261775024,2.547095100283623
1852,4.0109377,4.139515,6,-0.41824616646277135,2.8070095402002333
1853,0.7840834,6.224899,0,-0.5094294660040596,3.2009418803453444
1854,10.437484,5.3683186,7,-0.43702448192190135,3.5022653356194495
1855,10.036429,6.771505,2,-0.48336261903633126,4.095935736298561
1856,5.0314865,11.651862,3,-0.47768461376155036,3.381635752916336
1857,5.499507,7.967009,5,-0.39997481668038637,3.244093500375748
1858,3.3829293,2.8789592,6,-0.4332408578749912,2.890004557967186
1859,0.5406843,6.67289,0,-0.4968761587180761,2.9041488230228425
1860,5.4520907,6.7033577,5,-0.4615920721915157,3.388621663451195
1861,11.746123,9.272321,1,-0.385970249081533,1.2290406619012355
1862,10.332466,4.3092117,9,-0.40531923172618567,2.692294457554817
1863,4.722261,8.816906,5,-0.44737997177866023,3.57229079335928
1864,13.829003,7.1193104,1,-0.3880838001808955,1.3826167882978917
1865,9.128439,7.6968412,2,-0.4621416838249215,3.4864984604716303
1866,4.7816677,10.441606,3,-0.40747622801891537,2.8876982310414316
1867,5.4748154,11.057292,8,-0.4748659756117353,4.245024674236775
1868,10.473157,2.5333974,9,-0.46118971573784734,3.29175716817379
1869,11.942724,4.544584,7,-0.3941699789812983,2.4734300923347474
1870,5.7895484,11.108937,3,-0.40203917735340916,3.1200969231128695
1871,4.811552,10.326567,3,-0.43618510199833904,3.0138587152957914
1872,8.883332,8.011895,2,-0.4671702021537138,3.898668691217899
1873,13.168032,2.270176,7,-0.48094424236350236,3.3377562049031257
1874,4.8551536,10.731014,3,-0.4440449251568701,3.1260836583375933
1875,12.933842,3.1222517,7,-0.44290267603439015,2.7102749598026277
1876,4.284779,8.708388,6,-0.40978765677761003,3.2847849157452584
1877,10.930037,10.499228,1,-0.45998887227551033,2.065893846154213
1878,3.097703,2.0655107,6,-0.5720064218064769,4.062733473181725
1879,13.27225,2.7837267,7,-0.4810026593528364,3.5424712055921557
1880,5.495342,7.8895493,5,-0.4244049646746596,3.258398077785969
1881,4.0478215,3.602428,6,-0.4348706083543484,2.9618315756320954
1882,0.94320697,5.551728,0,-0.5134796027731522,3.9303017619252203
1883,10.696682,3.027678,4,-0.3970599978837996,2.7537151607871055
1884,8.19535,10.120342,8,-0.4726184224835049,4.160243071019649
1885,4.354501,8.157581,8,-0.5036988770633338,4.584883525073528
1886,3.1814077,2.6053622,6,-0.45602979380857595,3.3729685896635058
1887,10.831863,8.282452,2,-0.43671210433687224,3.9711399614810943
1888,12.47064,8.337744,1,-0.38027176364645543,1.370690108537674
1889,10.73165,2.892262,4,-0.4058634930206069,2.84931830316782
1890,4.2466135,9.150774,5,-0.48975533830003076,3.7999375849962234
1891,11.813171,0.4613414,9,-0.45970491508480643,3.2566094759106634
1892,9.783333,2.2474775,4,-0.4580373627111774,3.5579573202133177
1893,14.861191,6.5551796,1,-0.3835515428476337,1.6498628491163254
1894,10.722733,6.9584923,2,-0.47437471753229105,4.084200434684753
1895,11.2389965,0.7013453,9,-0.479004161340591,3.3405286410450934
1896,-0.20637828,6.7932196,0,-0.4740086023393241,3.1945090448856353
1897,7.6616325,9.980112,8,-0.44318862860473185,3.368963540494442
1898,9.732602,8.037636,2,-0.44883735671149977,3.429248099923134
1899,9.579438,7.2993536,2,-0.45830740344804893,4.049691897928715
1900,-0.80716413,6.8701615,0,-0.5346033566012084,3.502783736586571
1901,10.032647,8.244478,2,-0.4517132901591649,3.6588446083664894
1902,11.888552,0.69257444,4,-0.3936938007688282,2.8030754685401917
1903,11.117278,0.9221298,4,-0.4454599211418171,2.967244998216629
1904,10.73033,1.7279632,9,-0.44179646256941574,3.4476014104485513
1905,9.363762,7.931131,2,-0.44717672647934226,3.9664131584763527
1906,5.637601,6.410768,5,-0.40660108672282325,3.216151441037655
1907,11.436985,3.7386694,7,-0.37754554690621855,2.552848641872406
1908,11.726727,1.292259,9,-0.44544150516493086,3.0500404965877532
1909,11.060847,5.191867,7,-0.4253873623528054,2.495652893483639
1910,12.223959,4.649875,3,-0.4073662844148551,3.1839244931936266
1911,10.6096525,2.4407735,9,-0.4447311516026533,3.278355877995491
1912,11.219369,0.8965698,4,-0.4702178251584153,3.565208611190319
1913,5.3255067,6.9137726,5,-0.4432607910889049,3.960036410391331
1914,4.4748673,10.988021,3,-0.4252876381158099,3.0021162539720536
1915,10.196562,3.7556918,9,-0.4446078066127661,2.815525788962841
1916,7.950676,10.032634,8,-0.48871555597671734,3.9500381845235824
1917,12.695136,8.644951,1,-0.3795038664338824,1.3170381788909435
1918,10.638179,4.1332254,9,-0.398866820886516,2.5301262548565866
1919,12.775752,2.9681885,7,-0.4350389683474883,3.1540985760092735
1920,14.88185,6.78703,1,-0.3934616750505291,1.52765203371644
1921,10.661214,0.18841773,5,-0.528542442202759,4.782151823937893
1922,5.7191033,10.093289,3,-0.4540357470651442,3.589004047214985
1923,9.902455,7.3859787,2,-0.49897667096899273,3.8311312702298164
1924,4.378637,9.752201,3,-0.44741030281816846,3.6095260864496233
1925,2.9647279,2.8882194,6,-0.5165095148571865,3.755664395391941
1926,0.34267488,5.7826514,0,-0.5610400268217681,3.348923819363117
1927,13.232747,7.295072,1,-0.37728181593940224,1.2060521310567855
1928,11.905047,0.7850673,8,-0.44372011925132054,4.0608446425199505
1929,6.497559,10.090501,8,-0.42175820995782476,3.4494500043988228
1930,7.56905,10.264919,8,-0.4294724651346045,3.372759852409363
1931,11.862863,1.0547056,4,-0.44477619856527273,3.283994353711605
1932,11.074462,0.26042578,4,-0.4892521944560433,4.058861075341701
1933,-0.75274736,6.6866446,0,-0.5720285954386318,3.6591754767298696
1934,11.070456,7.294597,2,-0.45343369725048527,4.023210939764977
1935,5.698761,11.256899,3,-0.43901107776218035,3.580523974597454
1936,0.87302196,6.915396,0,-0.46113887420947697,3.1489502224326134
1937,0.7649074,6.361294,0,-0.5314159476091532,3.066853370368481
1938,10.70797,2.77558,9,-0.3999012018955616,2.91144280731678
1939,11.360174,0.0886404,4,-0.4920412028199642,3.5845371451973915
1940,6.3675838,10.118101,8,-0.4488884097950094,3.4755271434783936
1941,9.069427,7.481419,2,-0.48100733642247023,4.114059967696667
1942,0.007451372,6.152423,0,-0.5973282458188276,3.494612057209015
1943,1.4781458,7.1735487,0,-0.440067679968526,3.483173966407776
1944,11.390907,3.1693711,9,-0.3849417396656841,2.501913276016712
1945,5.7596393,10.938879,3,-0.41224626577553636,3.1844069242477415
1946,10.336004,3.3292391,9,-0.4309443694814176,3.1249231776595114
1947,6.482285,9.36542,8,-0.4246828291238018,3.5700121101737023
1948,11.150398,10.006632,1,-0.39442705011452567,1.677387483716011
1949,4.9145226,9.157037,5,-0.4429936959028101,3.9786457270383835
1950,10.589047,4.0806108,9,-0.3870693075800384,2.6594880026578904
1951,10.990466,0.20202735,4,-0.46141701911456,3.7642056947946547
1952,11.7008095,2.0251336,4,-0.4043010367760737,3.5663051441311837
1953,4.057833,3.570684,6,-0.41473705376771075,2.883295105397701
1954,10.783404,2.5248883,9,-0.40727418867240783,2.7238916993141173
1955,0.37277764,6.082083,0,-0.5672147110918818,3.2803903931379317
1956,2.9490247,3.409472,6,-0.4796573358376787,3.261975088715553
1957,11.966922,0.63191557,3,-0.4295124176899927,3.740238196849823
1958,-0.32896024,6.055333,0,-0.4682691602558876,3.4145149010419846
1959,10.350219,8.501797,2,-0.5021335670883109,3.586407473385334
1960,11.757192,1.4411407,9,-0.4529481579878678,2.995127449631691
1961,7.9130926,10.663934,8,-0.43448652217874445,3.196943846344948
1962,11.747588,6.048181,7,-0.40758337114744836,2.927832555770874
1963,13.884067,6.945205,1,-0.3771765135042679,1.3701893250644206
1964,12.789541,7.8084445,1,-0.37622456185696973,1.2691574876010419
1965,0.7581414,5.837041,0,-0.4920040287827204,3.407299908995628
1966,10.9048395,2.5733433,9,-0.40824121497196897,2.849103112220764
1967,5.7643194,10.522258,3,-0.38972224320133775,3.0024839913845063
1968,11.706232,2.8797297,9,-0.39242170777329344,2.5083691361546516
1969,10.665171,7.419374,2,-0.5307188947181156,4.1843572273850445
1970,3.145234,2.2857554,6,-0.4886499153457095,3.943179066181183
1971,11.434464,5.023822,7,-0.4126909601548629,3.204661260843277
1972,11.617351,4.7447577,7,-0.44390490271203514,2.724874595850706
1973,11.656441,9.532927,1,-0.39178877140794105,1.2966814418137074
1974,3.3863559,2.5478797,6,-0.5029666460751175,3.916397377848625
1975,13.77695,7.2116027,1,-0.3804299799965366,1.524023317694664
1976,10.950213,3.0411656,9,-0.39042431143462797,2.6212914845347406
1977,3.4465976,3.9660006,6,-0.4387650230783719,2.9791767692565916
1978,5.39549,8.08154,5,-0.4333511940876692,3.7069168904423715
1979,4.988185,7.5097,5,-0.425270439038439,3.390600807070732
1980,14.147879,7.176116,1,-0.4070618469075073,3.0263208991289137
1981,11.466278,2.4585195,9,-0.39529087571855637,2.499690643846989
1982,11.660309,9.604578,1,-0.39585486167231304,1.450860402584076
1983,4.410378,9.153391,5,-0.426593949778149,3.48662812769413
1984,11.864178,3.3245144,9,-0.4072327000373803,2.7660419699549674
1985,3.6906765,5.290767,6,-0.4654665130667583,3.67307553678751
1986,4.26146,8.630979,5,-0.4623728812536191,3.7878049606084825
1987,5.768246,7.712381,5,-0.46058055972117334,3.494603207707405
1988,4.077189,5.2073083,6,-0.4028750089229437,2.927908091545105
1989,4.200719,4.7312,6,-0.40980448532312996,2.541954892873764
1990,11.9478445,2.2724636,9,-0.432028440888757,2.8293633857369422
1991,0.5548239,6.9554677,0,-0.4740620036560283,3.1083599334955214
1992,5.8146973,7.951604,5,-0.4380452647841267,3.907191187739372
1993,6.401062,10.055091,8,-0.47543221810102326,3.7819901397824287
1994,9.696652,3.2116904,4,-0.47535015738302683,3.233775921165943
1995,4.3250666,4.405016,6,-0.4123746986745372,2.826408131122589
1996,-0.8879829,6.3026247,0,-0.5811243627752071,3.5923987463116647
1997,14.599071,6.713883,1,-0.3910869696543057,1.5987593205273152
1998,10.92317,7.442248,2,-0.4459128279282251,3.505042788386345
1999,3.5714226,3.7229033,6,-0.441595685841619,2.8869130271673202
2000,3.6332173,4.871246,6,-0.4277128622567037,2.796451498866081
2001,4.703495,9.907383,3,-0.4873643350756009,3.6002277839183807
2002,11.423571,1.5612351,9,-0.4234134482016522,2.797265354394913
2003,10.593606,4.234047,9,-0.395953521329281,2.6565289691090586
2004,9.603933,3.692228,4,-0.4332569955435787,3.0503442540764807
2005,5.711419,7.8363028,5,-0.4497292870114912,3.6690598729252817
2006,12.476855,8.192722,1,-0.3718635032130934,1.4600223264098167
2007,12.064147,1.9218019,9,-0.41030316845001014,2.3894438138604164
2008,7.907955,10.085474,8,-0.46917858463653445,3.3205893206596375
2009,6.9273767,9.926137,8,-0.4285061413512706,3.4504473131895064
2010,7.2279844,9.726782,8,-0.41333952057492085,3.3544015690684317
2011,5.942104,10.700135,3,-0.3997498419232076,3.0315208622813223
2012,11.43902,9.92098,1,-0.3962130358082859,1.4355546294152737
2013,3.6817918,2.5772302,6,-0.4820404082889612,4.335401148498058
2014,14.850563,6.531107,1,-0.38372230457089723,1.4246217066049576
2015,6.854531,10.401842,8,-0.4676091498140938,3.604398035109043
2016,13.184242,7.302471,1,-0.3757671466989061,1.2510332104563713
2017,10.764142,7.8059683,2,-0.488014175206384,4.227947672605515
2018,11.616332,0.8421207,4,-0.41253083958465686,3.34590420126915
2019,10.200601,8.538188,2,-0.5208382601251663,3.644884155392647
2020,11.779602,4.934968,7,-0.39688776846821017,2.3789431166648867
2021,10.862796,2.7411056,9,-0.3900939560045205,2.6122543454170226
2022,10.706131,2.9738955,9,-0.43242093545709676,2.6666510421037675
2023,12.361632,6.8859196,8,-0.4789636085069014,4.461155886054039
2024,9.398763,8.080327,2,-0.468663348932938,3.8073145839571954
2025,10.448342,3.128482,9,-0.40681210987971855,2.850463806092739
2026,10.764579,0.7907218,4,-0.4898070100301759,3.541104800701141
2027,9.57663,3.0431423,4,-0.4779208911699905,3.237033290565014
2028,4.6179605,11.058694,3,-0.5154485746353371,4.4873200702667235
2029,10.383171,3.4890544,9,-0.3949419964707552,2.5615737518668174
2030,7.8281374,10.716554,8,-0.4237394924742692,3.4512186574935915
2031,10.906059,2.8529823,9,-0.3908768918080837,2.6042935711145403
2032,12.873149,7.695029,1,-0.3765390252867147,1.3249492266774177
2033,9.749909,2.087966,4,-0.4637500236758733,3.2599411818385122
2034,13.9841,7.372882,1,-0.37991735300185153,1.5369930200278759
2035,12.733697,4.172512,7,-0.4368896300918758,2.754590776562691
2036,11.699177,4.2869387,7,-0.40879582265003434,2.7398594665527343
2037,12.9187765,4.6319475,7,-0.4119744022726012,3.079680759906769
2038,10.08336,2.1535997,4,-0.4600616853066745,3.2854313862323763
2039,11.33791,10.035489,1,-0.42445242732726746,1.9472835320234299
2040,3.7263703,10.255788,3,-0.553512253086608,3.975591917037964
2041,8.119089,10.666556,8,-0.5182438616604864,3.9156142193078995
2042,3.893946,4.477301,6,-0.4288732987586665,2.667959614992142
2043,3.9371471,10.392758,3,-0.4905533667583174,3.7995668333768844
2044,4.5510316,9.052209,5,-0.41161589921365455,3.378321780860424
2045,10.870458,0.09421822,9,-0.5148376527004949,4.053419766426086
2046,4.597448,10.150633,3,-0.4798509571243338,4.129831399917602
2047,11.077107,0.90380156,4,-0.41473822445518854,2.948151003718376
2048,5.830853,7.816513,5,-0.47593587757945593,4.097997490763664
2049,10.699643,6.9819965,2,-0.463824399912935,3.844923339188099
2050,9.671727,8.473303,2,-0.4458435149478961,3.5225555804371833
2051,13.228519,7.8341775,8,-0.4265644070913505,3.804554797112942
2052,5.2386847,8.028807,5,-0.45319022987697266,3.399776913225651
2053,13.424309,7.004152,1,-0.3807271698165151,1.1754334409534932
2054,3.8881319,10.382138,3,-0.4653677649801723,3.7279448181390764
2055,3.0427613,2.7551272,6,-0.5551954946664396,3.7712545669078827
2056,4.396268,8.8081875,5,-0.4481222056259511,3.4582730171084406
2057,9.395182,8.15507,2,-0.4165552716563588,3.7737927573919294
2058,-0.21774983,5.4642696,0,-0.49564362663226913,3.984740691781044
2059,5.7708073,10.090827,3,-0.4271577936362538,3.532394285798073
2060,13.033954,3.1865962,7,-0.4489089854682711,2.65277803838253
2061,6.7459903,9.441116,8,-0.41674953663892167,3.2758346718549727
2062,11.717157,0.94863135,9,-0.4531693139965482,2.908069593310356
2063,11.357497,0.7911248,9,-0.44276442136080935,3.0858200338482855
2064,6.8210773,9.7128525,8,-0.4273958741916408,3.3808974772691727
2065,10.833012,0.799272,4,-0.4340437110389255,3.1101396921277047
2066,5.099557,10.689021,9,-0.4478777256940177,3.8801282292604444
2067,12.75003,4.110439,7,-0.4080646542902191,2.593723939359188
2068,9.410967,8.326604,2,-0.47307187191658456,3.7185641977190973
2069,4.185501,10.447909,3,-0.43884187888236925,3.7034161752462387
2070,1.0427995,6.408799,0,-0.49657296200578543,3.153779983818531
2071,3.63084,3.3844514,6,-0.4361085500464121,2.9767499300837517
2072,10.100586,2.3501663,4,-0.41255852340337196,2.851272035241127
2073,-0.44109273,7.344623,0,-0.4525764534436437,2.7818947088718415
2074,13.153916,3.0132546,7,-0.541692982447854,3.7401724860072134
2075,10.886182,0.35567167,4,-0.48128569390614945,3.801558062136173
2076,-0.22029682,6.038225,0,-0.5543352246169638,3.2498170536756517
2077,6.8136415,10.407451,8,-0.45994811606101943,3.8584252786636353
2078,11.289442,2.357996,9,-0.42295340915338886,3.3447910818457602
2079,3.0115519,2.0576324,6,-0.5346174887244602,3.8775511547923087
2080,10.379557,8.348029,2,-0.49314550864575435,3.9083982342481614
2081,3.4357467,2.9804015,6,-0.4598814386499129,3.3042668762803076
2082,9.566239,7.6797037,2,-0.4586985537807539,3.5038024234771727
2083,1.2118076,7.159263,0,-0.4241266159546407,3.4689987397193907
2084,9.482766,3.1289463,4,-0.40727689767979536,3.032060793042183
2085,10.33039,1.7212418,4,-0.472535868880285,3.512985588014126
2086,3.392439,4.6463466,6,-0.44333148334341566,3.152452208399773
2087,3.5873284,4.5936055,6,-0.4286845033271897,2.5540723276138304
2088,4.411857,11.438938,3,-0.484811084756571,4.0648676824569705
2089,11.623287,8.999078,2,-0.4273578416061981,3.401649977862835
2090,11.77393,4.6112504,7,-0.4027495323370979,2.1830115249752997
2091,3.1429017,2.3311448,6,-0.45790187151933787,3.804681542813778
2092,9.026644,7.9420934,2,-0.47736231963311393,3.9281411460042
2093,7.545138,10.622469,8,-0.4637435195560618,3.3377689746022225
2094,13.810668,7.793887,1,-0.38064954128833617,1.4466503064334393
2095,5.6030145,7.84169,5,-0.44887457780283047,3.4981230720877647
2096,6.871541,10.160355,8,-0.4607497178988839,3.639863519668579
2097,10.940031,5.0726933,7,-0.43793629385271593,2.8350224336981773
2098,6.012963,9.539025,8,-0.43688021945478395,3.56144911557436
2099,10.709923,3.3473132,9,-0.4111068408629438,2.575835639834404
2100,1.3292049,6.6427984,0,-0.4981229086230664,3.2907775682210922
2101,11.144644,1.7521868,4,-0.41418563642592776,2.8270248177647592
2102,5.5771346,10.00888,3,-0.4846945372609168,3.5546995651721955
2103,3.047906,4.0702567,6,-0.5055206664182578,3.5600175938010215
2104,11.149133,0.12275667,4,-0.5081803961227771,3.6811331623792647
2105,11.379961,2.3954945,9,-0.4061509994704096,2.512439965009689
2106,4.480307,10.099393,5,-0.4338712387590704,3.7643640518188475
2107,3.7548862,5.096311,6,-0.4378055717875906,3.2757263860106467
2108,9.324831,2.8539658,4,-0.49289780030143937,3.909235806465149
2109,11.147682,0.22013554,4,-0.477155342000308,4.088076473176479
2110,1.176011,6.9200544,0,-0.4621122240747259,3.658529013693333
2111,13.351664,7.1686053,1,-0.38248887350583294,1.572640124410391
2112,14.126986,6.7312098,1,-0.3835985445060666,1.2031824219226837
2113,4.4638486,10.1378355,3,-0.5058665054505348,4.101651628911495
2114,10.76585,7.8263674,2,-0.4938242925266745,4.249907259643078
2115,11.984998,4.5865536,7,-0.4123455205384126,2.18478511929512
2116,12.823246,7.009609,1,-0.45063813656995266,3.9750188609957693
2117,13.194558,3.4206796,7,-0.4973434033859699,2.9866131567955017
2118,10.911262,2.5965185,9,-0.39280750654587826,2.715843949615955
2119,11.266352,4.5473986,7,-0.5004222796289459,3.5229919570684434
2120,10.388551,3.252957,9,-0.42073169987241765,2.8477476778626443
2121,12.774585,8.700655,1,-0.38696263296228667,1.2555062921345235
2122,12.404482,8.457825,1,-0.37539500258886865,1.4806359227001666
2123,10.974221,0.93534535,4,-0.44536334115909815,3.632497534453869
2124,0.26613757,7.3297086,0,-0.4403180100242546,3.3455500465631487
2125,5.482427,8.531291,5,-0.5244764667764589,4.007712749838829
2126,0.9846874,6.33183,0,-0.4909094447894277,3.057609366774559
2127,12.663416,2.919036,7,-0.42359264061491025,2.6213260155916216
2128,5.4894514,9.76839,8,-0.47607245622332517,4.141953232288361
2129,4.3593655,11.242063,3,-0.4449610592887928,3.1057585045695304
2130,3.5728083,4.8029504,6,-0.43183454503461494,2.6312688285112382
2131,9.418463,7.8521256,2,-0.5163021673728455,4.673473079502583
2132,11.5069,0.080031015,9,-0.47494032509558654,3.2427753338217737
2133,11.859274,3.8595228,7,-0.40105597645563945,2.37707897990942
2134,12.71422,3.890399,7,-0.4395886482432413,2.366188916862011
2135,5.280383,7.8685627,5,-0.48878630854420196,3.966439053416252
2136,10.541662,1.7110901,4,-0.43422525336521905,3.0163205662369728
2137,9.430001,7.6373754,2,-0.4319166967842172,3.677921102941036
2138,10.611656,0.7780963,4,-0.4906880751967192,4.132647588849068
2139,5.636861,7.714626,5,-0.4621529157826261,3.6314236387610435
2140,0.65301126,6.426942,0,-0.5028080446124173,3.3699500441551207
2141,9.520413,7.892351,2,-0.43980336836197437,3.631016328930855
2142,13.050352,3.0537748,7,-0.5453382411374286,3.827661367058754
2143,9.396719,7.935602,2,-0.4627461881178568,4.0113231360912325
2144,10.7089405,6.842426,2,-0.4196196729956008,3.5240312907099725
2145,14.554552,7.026938,1,-0.38184972363533193,1.5048513685166836
2146,7.3002462,10.378188,8,-0.38902744667392514,2.9229330256581307
2147,0.8004019,6.7000494,0,-0.4401166665884134,3.3547835713624954
2148,12.007586,2.1484535,9,-0.4016447012169828,2.623967834711075
2149,0.5460036,7.46495,0,-0.4446336333782708,3.370285604596138
2150,12.06976,2.911832,7,-0.4103537178698771,2.56429674834013
2151,5.403346,11.19932,3,-0.4516008221530923,3.441289958655834
2152,0.8530272,6.615538,0,-0.4847324888706029,3.3503629419207575
2153,11.776409,2.6645963,9,-0.3931956319957053,2.478889670073986
2154,0.71699786,6.841426,0,-0.4741501315191805,2.993796244263649
2155,14.149171,6.7501607,1,-0.38318855878916064,1.2774926581978798
2156,3.327424,4.594592,6,-0.43497901759329466,2.770995619893074
2157,11.109437,10.173643,1,-0.40966452948641596,1.6089545428752898
2158,12.2840805,2.0868523,9,-0.4228944254180478,2.7663273215293884
2159,4.992502,8.900974,5,-0.5303943139130356,4.37854202747345
2160,10.989213,2.2257452,9,-0.42055942763108006,2.948236097097397
2161,12.162126,0.7193405,7,-0.4468825736671708,4.130438580513
2162,10.707041,8.851085,2,-0.4372873328515708,3.2449122163653374
2163,10.656064,2.3949473,8,-0.4740144528940038,4.265572710633278
2164,4.002379,9.291277,5,-0.5806536816944559,4.23649629354477
2165,11.927631,9.766194,5,-0.44614783877815234,3.402731793820858
2166,5.5053062,7.7998104,5,-0.41659384682617256,3.310571777522564
2167,3.7003884,3.1211052,6,-0.39687322956787385,2.7967000049352646
2168,11.1431875,2.0186942,4,-0.4047638249744868,2.9116318890452386
2169,11.127233,2.4150608,9,-0.4190350575615791,2.717059534788132
2170,10.221786,4.623145,9,-0.405027099149857,3.0236814296245575
2171,3.0733721,2.4926286,6,-0.5485225126900694,4.056213286817074
2172,9.196139,7.9325795,2,-0.4858703426547891,3.7033491170406343
2173,10.825033,4.895513,7,-0.4843042114105887,3.5234254854917526
2174,10.143675,3.8149397,9,-0.42195601164757235,3.0507984670996664
2175,11.664437,5.5309434,7,-0.4130290170693328,2.6792602340877054
2176,4.1717997,3.567708,6,-0.434389546806381,3.0714901447296143
2177,11.412824,0.18034673,4,-0.4622060743567037,3.06733394742012
2178,5.6324515,10.27963,3,-0.4265264305794683,3.335803844332695
2179,-0.43093392,6.4702277,0,-0.5728445085023833,3.6185708430409433
2180,11.875753,8.752226,1,-0.381418293183272,1.5770340874791144
2181,4.4990554,8.09066,5,-0.4609166115388087,3.6561130464076994
2182,4.0423203,11.0149555,3,-0.520559470497974,4.139958429038525
2183,10.696943,2.6913803,9,-0.4143339377032975,2.723350168764591
2184,11.048589,5.127513,7,-0.44747229741227323,2.759938865453005
2185,4.409947,9.19759,5,-0.4330535385286196,3.6040520969033243
2186,3.629094,5.188603,6,-0.4470941973586212,3.4135633477568628
2187,-0.31758815,6.0634837,0,-0.5517329797364465,3.4335375514626505
2188,3.8785763,10.151684,3,-0.47475279116387736,4.1302932059764865
2189,3.997671,3.4725075,6,-0.4285100638865878,2.7436806005239487
2190,9.504928,2.8075707,4,-0.430237646445423,3.6127228567004206
2191,5.191249,8.085196,5,-0.44746218762558715,3.45247682005167
2192,3.2586467,2.1511116,6,-0.4973341554014463,3.329043179154396
2193,-0.5753282,6.882265,0,-0.5086980478989133,3.50275422424078
2194,12.273835,3.5767198,7,-0.42299678297085985,3.378181428313255
2195,3.7122638,3.5994787,6,-0.4289156406227312,2.9986006194353103
2196,5.1373887,11.326208,3,-0.4313039178596126,3.118065969645977
2197,3.4449456,3.9324946,6,-0.4183738282464615,2.7940652504563332
2198,4.408464,8.713604,5,-0.445702349751482,3.2979896330833434
2199,9.864692,8.244798,2,-0.5389358107290262,4.277990801036358
2200,10.983013,2.4947982,9,-0.4119614366609717,2.8841742742061616
2201,4.284027,9.049307,5,-0.4426581403617409,3.6962462466955186
2202,13.6892395,7.673086,1,-0.39451279364226355,1.5895359981060029
2203,4.923098,10.788689,3,-0.5114145003009972,3.640129037499428
2204,11.5109,3.4258766,8,-0.39712125130433995,3.2201199063658716
2205,5.8391128,6.1932015,5,-0.3910829529039447,3.021361307501793
2206,5.462031,10.7481785,3,-0.5520699711005113,4.714535646736622
2207,12.349691,4.66511,7,-0.4231145682628239,2.9567957067489625
2208,10.499176,8.69572,2,-0.4922725917682793,3.653255948424339
2209,4.8880925,7.3511877,5,-0.4657505582031223,3.5839554661512376
2210,4.4647126,9.288372,5,-0.49328854246602377,3.7313325008749962
2211,5.669343,6.804902,5,-0.4331132649444749,3.501189408302307
2212,14.580464,6.676878,1,-0.39165040474589574,1.4614428734779359
2213,11.7115345,5.250837,7,-0.39797527628516793,2.7111962914466856
2214,3.540653,3.4170394,6,-0.4333371730753126,3.254797471165657
2215,3.5196757,2.5528197,6,-0.4363011900636203,3.464649693965912
2216,-0.8794737,6.520668,0,-0.5671478861484346,3.828461876511574
2217,3.7404103,4.984481,6,-0.4359882302162275,2.879429238140583
2218,4.8981566,11.484121,3,-0.4242637040535216,3.2762128874659537
2219,14.655782,6.662097,1,-0.3960696571319359,1.3656672747433185
2220,13.147688,3.1403909,7,-0.5006036858946596,3.0113788601756095
2221,3.1235354,2.7473128,6,-0.4737654236627788,3.8067950171232225
2222,10.909915,4.9415064,7,-0.42149384971408227,2.5167125621438027
2223,7.212202,10.369717,8,-0.47005229788773695,4.08233670860529
2224,5.3302283,10.616322,3,-0.4263240754643123,3.71920974701643
2225,4.6904936,10.452271,3,-0.4144486403536424,2.8462167236208917
2226,11.638209,9.564563,1,-0.3898782207717748,1.3184591630101203
2227,7.7249436,10.309314,8,-0.4671159500013023,3.3373221135139466
2228,13.824812,7.1310706,7,-0.4128820158687855,2.9200860360264778
2229,0.46177667,6.257446,0,-0.5354146050035089,3.82213199198246
2230,0.14332415,7.1410565,0,-0.47332011044623806,3.021876747012138
2231,4.120399,10.481277,3,-0.49557342095344575,3.6921262621879576
2232,12.881633,8.189797,1,-0.390808735443919,1.466368030011654
2233,1.2199066,7.3252583,0,-0.441247553936015,3.1077451607584954
2234,12.549783,3.883957,7,-0.5163232257102077,3.0321092066168784
2235,11.075148,10.317708,1,-0.42660347267548715,1.7722333231568337
2236,6.7456,10.308814,8,-0.45745230760607486,3.370288237333298
2237,12.979269,2.5712626,7,-0.4418263251125528,2.893616645336151
2238,6.617219,9.521672,8,-0.5101402017164445,4.053005335628987
2239,3.3823056,4.8749533,6,-0.45612354688732937,4.035764911770821
2240,10.684395,2.3839455,9,-0.4411018688769823,2.9654926204681398
2241,3.15884,2.1770148,6,-0.48399178698821144,3.4417242002487183
2242,11.011424,2.3191414,4,-0.42432385069398804,3.152917636036873
2243,3.4439068,4.992956,6,-0.4423968079269719,3.153059240281582
2244,10.401473,8.188773,2,-0.4013977874131827,3.0474784371256827
2245,10.8223,8.002189,2,-0.48681733001047345,4.071043019294739
2246,-0.63310444,7.1966376,0,-0.482986479587692,3.787374381124973
2247,10.596762,2.4055092,9,-0.43716371141673743,2.9567451614141462
2248,5.9904175,9.272722,8,-0.573106856878926,4.844165305793285
2249,4.8481936,10.183259,3,-0.4418496442971007,3.3461585626006127
2250,9.325462,3.1490042,4,-0.4462633638957503,3.648604275882244
2251,-0.4790582,6.8166304,0,-0.5086742527239072,3.9186831972002985
2252,14.335387,6.9395413,1,-0.38829558750619797,1.480493239313364
2253,4.056215,3.007623,6,-0.4173354480543437,3.5203233167529104
2254,4.0509114,4.8602557,6,-0.4203946092143639,2.5284361299872398
2255,0.06559355,6.922778,0,-0.5026160057988467,3.2182191529870035
2256,11.978824,0.9629629,9,-0.4376146034938485,2.7047239899635316
2257,4.748555,10.387893,3,-0.418467755678245,3.080809810459614
2258,5.3716607,9.366456,8,-0.49870810576914004,4.181242460608482
2259,10.941394,4.8414893,7,-0.4142703782605272,2.6368358990550043
2260,1.1893061,6.761019,0,-0.4637111862708513,2.8587539821863173
2261,11.644383,1.2800902,4,-0.41112387931254996,2.8837413996458054
2262,10.516866,3.366518,9,-0.397486773732711,2.9500010430812837
2263,3.260092,2.1963382,6,-0.4984942283020348,4.108452475070953
2264,1.3791844,6.61453,2,-0.5538095616506615,4.324793939590454
2265,0.9159191,6.477547,0,-0.47436684619478914,3.2728695157170296
2266,8.830833,7.1402864,2,-0.4723413508409886,3.763133708238602
2267,9.44805,8.077156,2,-0.49260631267212535,3.685015609264374
2268,4.8961277,8.799285,5,-0.44947948104735846,3.476639527082443
2269,4.3849635,9.054407,5,-0.47418251576519693,4.009355616867542
2270,11.425229,3.9656875,7,-0.48175863778377787,3.9205490502715112
2271,11.881517,1.1668923,4,-0.46739948508275586,3.6359168991446493
2272,6.6990056,9.521286,8,-0.5416033738084352,4.563676891326904
2273,10.864987,2.7464457,4,-0.4000081277548456,3.03238749563694
2274,14.066878,6.691454,1,-0.3904263852322291,1.4066089783608913
2275,3.0694218,2.0160458,6,-0.5270032435941175,3.9579066121578217
2276,7.328623,9.8068285,8,-0.41550718683184706,3.222972556054592
2277,11.543939,2.6512935,9,-0.39094903618415705,2.8071247270703314
2278,5.218294,9.491407,8,-0.5207699910809931,4.559313477575779
2279,0.24765006,7.473188,0,-0.42528145013563373,3.2664332267642022
2280,10.002934,6.9351273,2,-0.45722150082257096,4.076883363425732
2281,9.263959,8.03772,2,-0.4612039294457483,4.062843480706215
2282,12.771521,3.9724102,7,-0.4792492525348372,2.7198983046412466
2283,5.704453,10.969977,3,-0.4013867943215175,3.164381710886955
2284,7.358519,9.644053,8,-0.48818908630531005,4.04290063560009
2285,3.644691,3.0700154,6,-0.4405726078075327,2.9138477900624276
2286,11.646101,4.440195,7,-0.43912235315379056,2.8226849654316903
2287,11.351814,0.697389,4,-0.4224981089300474,2.902542423903942
2288,9.478576,2.9306958,4,-0.4193666209992977,2.891819607317448
2289,11.471826,9.700968,1,-0.3927007962741812,1.3637707781791688
2290,-0.38655883,7.08262,0,-0.478822535770808,3.519911933541298
2291,5.8379297,7.9002113,5,-0.4340159958974202,3.7714684814214707
2292,3.543123,3.2548122,6,-0.433182256143861,2.9196989634633064
2293,10.181437,8.527919,2,-0.4940313434268579,3.6647815880179406
2294,12.62211,8.559114,1,-0.3750334745949361,1.2949244306981564
2295,14.746241,6.6301026,1,-0.38817213117440297,1.4139052003622055
2296,6.8277864,10.13858,8,-0.5305513948545686,4.18367298990488
2297,13.469691,8.212618,1,-0.3839067864902703,1.557134605869651
2298,9.824796,7.68543,2,-0.5324581582220059,4.374762802422047
2299,5.957291,6.1400933,5,-0.43308002503685283,3.400058271288872
2300,6.6856194,9.461941,8,-0.4807749523194205,3.956661120057106
2301,14.7506485,6.6245813,1,-0.39313511435609433,1.3862424476444721
2302,12.542549,3.4001305,7,-0.4448684426530648,3.6621704822778702
2303,12.500018,3.9602084,7,-0.4512536603814772,3.5321753627061843
2304,12.669033,8.652531,1,-0.37983446047227487,1.3098682752251625
2305,9.29093,8.105413,2,-0.4183272842794357,3.4182003074884415
2306,4.7902474,9.890525,3,-0.45022990876953384,3.439093681871891
2307,11.40559,9.961162,1,-0.4078393437625873,1.834017363190651
2308,9.899183,7.4931135,2,-0.4971296907162984,4.0424158230423926
2309,7.7629585,10.081716,8,-0.4294942685184925,3.018604245185852
2310,5.6026244,10.808593,3,-0.4117542428694315,3.260684418082237
2311,9.49936,8.351813,2,-0.4737960745531566,3.653637220263481
2312,-0.8245448,6.1797237,0,-0.5584273041925206,3.8486269664764405
2313,11.986922,0.7595915,4,-0.4129692598607972,3.184874365329742
2314,13.761987,6.7869534,1,-0.3831134686308602,2.5747698134183885
2315,11.757252,1.0507592,4,-0.48792060642882734,3.881511649489403
2316,8.077741,10.0959,8,-0.48277861333029604,4.284585375189781
2317,12.214126,9.274422,1,-0.3853750292458191,1.393942618370056
2318,11.553016,4.838885,7,-0.42766262595062127,2.786358063071966
2319,14.683746,6.68101,1,-0.38663751020100157,1.2596690554916858
2320,5.5750213,10.401412,3,-0.43910656192560055,3.322131742537022
2321,4.450355,9.242745,5,-0.45724967087550217,3.6624400746822356
2322,5.5369735,8.023569,5,-0.3940089603710997,3.327790395915508
2323,10.809438,4.212411,9,-0.3901681299521224,2.4671183508634567
2324,9.588832,2.718885,4,-0.4410464824567824,3.695314359366894
2325,9.841196,8.389632,2,-0.4712820512153332,3.8647818312048914
2326,0.5171934,6.813866,0,-0.4973528117739156,2.959698277413845
2327,11.457384,4.6917777,7,-0.3961553116133305,2.4558991092443465
2328,10.7820835,5.0837145,7,-0.3971736284218893,2.5147140833735464
2329,11.817894,8.904308,1,-0.3823083949781739,1.352609573751688
2330,10.718428,3.9599736,9,-0.392552469362613,2.5891546788811683
2331,12.964272,7.356115,1,-0.37551831100207894,1.3140152843296529
2332,10.1951275,1.3616493,4,-0.5157419650809474,3.5709573352336883
2333,5.0880175,9.316818,6,-0.510956266262356,4.071432964205742
2334,14.363142,7.3682785,1,-0.38157601584273754,1.4063374049961568
2335,0.8784496,6.458315,0,-0.48043597152998846,3.5348489570617674
2336,5.4854445,10.529639,3,-0.43203870232028097,3.026620463728905
2337,14.519393,6.7345862,1,-0.388561464243814,1.6147750946879387
2338,4.097715,3.34773,6,-0.44287050398719824,3.4793729826807978
2339,4.556936,8.758872,5,-0.429114440232164,3.35235282599926
2340,0.4193791,7.6752973,0,-0.4672164986963186,2.96790873169899
2341,10.623376,5.1697354,7,-0.4334083814377771,2.8628792211413385
2342,0.044863883,6.478677,0,-0.4946405209910816,3.1775463438034057
2343,9.106407,7.645917,2,-0.48491163238284246,3.894006034731865
2344,1.0770018,5.6605077,0,-0.47751902252214823,3.7802031844854356
2345,1.2176055,6.4043727,2,-0.5014474996576068,4.242796614766121
2346,9.219587,8.005283,2,-0.4564628837037089,3.685938290953636
2347,11.074755,10.377218,1,-0.455081355477965,2.5250365827977657
2348,12.5503235,8.509923,1,-0.38146463737294906,1.3580537623167037
2349,5.604724,10.68031,3,-0.39998766137018915,3.6525710663199424
2350,5.2252417,6.3360744,5,-0.40684375586358273,3.4749027502536776
2351,10.810299,0.38603154,4,-0.48360217255826354,4.087280940711498
2352,10.905552,1.5126528,4,-0.42949255387483953,2.9957980978488923
2353,7.6942434,10.021095,8,-0.4707828723598035,3.4987202009558676
2354,10.938418,3.4258704,4,-0.38308981027219335,2.629813730120659
2355,12.330773,3.6719842,7,-0.5010933622995065,3.4171887728571892
2356,10.68338,2.941005,9,-0.3966498788835992,2.601791460812092
2357,0.967648,6.8629932,0,-0.461134242377264,3.3353936725854876
2358,9.67743,3.7050345,4,-0.4398673310791478,3.2615893587470053
2359,4.3811646,8.3809,5,-0.47841378245349553,4.192500801384449
2360,0.29651898,7.21241,0,-0.49515648677812196,3.7774359181523325
2361,7.084414,9.971818,8,-0.3978158010463689,3.4459456253051757
2362,3.9192762,10.806956,3,-0.5251410914751878,4.498214190006256
2363,4.8098426,11.508317,3,-0.45749288907210767,3.2421044582128524
2364,3.4965715,3.5526695,6,-0.4292037190195935,2.876444713175297
2365,11.112014,0.1260158,9,-0.5027540390008879,3.8269445550441743
2366,10.173581,1.2873343,4,-0.526037518545849,3.827818716466427
2367,10.95371,7.573382,2,-0.46506688702674964,3.8682133209705354
2368,14.700395,6.7313967,1,-0.3990776454770064,1.8137991113960743
2369,5.349944,10.852918,3,-0.4134384174198925,3.242825263738632
2370,12.235671,3.8558605,7,-0.3993637090870245,2.73900628387928
2371,11.374604,0.08875409,4,-0.4737505476221573,3.2882152289152144
2372,13.637106,7.586083,1,-0.39394052641123234,1.9108112785220146
2373,13.29852,6.816148,1,-0.3767984233884658,1.2730095413327218
2374,11.866535,3.8919954,7,-0.4416781699454006,2.8424790945649145
2375,12.238394,2.8431225,7,-0.4086363686657308,2.684208490252495
2376,5.9384394,11.049499,3,-0.3892263442108924,2.896704418361187
2377,6.3094096,9.998697,8,-0.4406759225779244,3.8062471026182174
2378,4.539294,11.104317,3,-0.4548895383192825,3.719175207018852
2379,3.7009192,5.3452034,6,-0.41820716808899727,3.1896661925315857
2380,7.391462,10.184249,8,-0.45969502314379734,3.3376438349485396
2381,3.661137,5.282912,6,-0.4359101056426327,3.5791629159450533
2382,4.3799825,9.292004,5,-0.44654259682505665,3.629859434664249
2383,11.930446,0.60837334,9,-0.4501694687783614,2.9686028927564623
2384,-0.4789391,6.438999,0,-0.5400037388313701,3.1475829729437828
2385,8.981826,7.904708,2,-0.5238192353794557,4.525392988026142
2386,3.454292,4.9182386,6,-0.4489273794153101,2.9864027810096743
2387,12.590407,4.256518,7,-0.4429266218511508,2.5311467522382736
2388,-0.53041923,7.29047,0,-0.46996539679438737,3.0723296001553537
2389,9.335087,7.422075,2,-0.5009430932723405,3.8517352539300918
2390,3.619211,3.5140355,6,-0.43213952974769926,2.994569035768509
2391,0.6606982,6.421498,0,-0.5208331907263145,3.278805348277092
2392,10.43462,8.560764,2,-0.42312313552066244,3.4152919974923135
2393,11.757309,0.5506459,9,-0.4529489112054196,3.140128356218338
2394,13.527222,7.3286614,1,-0.3794484866477988,1.3888688234984874
2395,-0.39154842,6.7383146,0,-0.5675466801002049,3.795708552002907
2396,11.132065,4.9196844,7,-0.46028321706250225,2.908367013037205
2397,10.455783,8.238443,2,-0.47260023266406836,4.0770688074827195
2398,0.69310445,7.52509,0,-0.4093464963713899,3.4811582255363462
2399,11.189917,2.6441135,9,-0.39080624661649543,2.913926807641983
2400,-0.9947968,6.580088,0,-0.5435218667430115,3.4859891319274903
2401,12.941687,8.075572,1,-0.39171742495100387,1.749047244042158
2402,-0.9092915,6.380842,0,-0.5887963452222618,3.5650518119335173
2403,12.481641,4.255875,7,-0.4258830468094633,2.6687254917621615
2404,11.192656,0.30798146,4,-0.48446048128951386,3.5033358958363534
2405,12.671095,8.121624,1,-0.3785106223891159,1.3143947446346282
2406,9.021681,7.9353757,2,-0.44700964211520666,3.7096758490800856
2407,4.3365893,8.272292,5,-0.43969595298795333,3.5119330796599386
2408,11.85426,4.7947164,7,-0.41548302330889886,2.307589180767536
2409,11.253773,4.7883606,7,-0.4286403908109798,2.866973225772381
2410,1.5994846,7.024654,0,-0.4712764859636676,3.8261496245861055
2411,4.0245795,4.1558905,6,-0.43111925737981627,2.718915641307831
2412,10.146142,1.3803812,4,-0.541229976345799,4.029285654127598
2413,0.4141381,6.0001025,0,-0.5369586399734855,3.208543261885643
2414,0.8444194,6.861607,0,-0.4594319315540104,3.434275045990944
2415,3.022671,4.2039223,6,-0.4662287813377889,3.8026398211717605
2416,11.186355,0.85519135,4,-0.4238406368122806,3.0093301245570183
2417,11.8859825,2.4575443,9,-0.40793205079131467,2.533653235733509
2418,-0.025631394,6.3557215,0,-0.5177604138599643,3.429461564719677
2419,11.288461,5.256491,9,-0.4341754477319444,3.829090641140938
2420,11.468408,2.1378274,4,-0.39014267411975545,2.672137987613678
2421,4.8545113,10.124309,3,-0.4404589466233198,3.139102038145065
2422,9.082912,7.6990805,2,-0.529772147642879,4.702051312029361
2423,7.9331484,10.672797,8,-0.45377967205345826,3.837379565536976
2424,4.0365114,9.541731,5,-0.4485585623567247,3.716375907659531
2425,5.2670083,8.18035,5,-0.394406197344552,3.156227599084377
2426,9.550244,2.3598363,4,-0.4742833975344053,3.2168202796578407
2427,4.5129423,10.853332,3,-0.42051110486212356,3.0948399782180784
2428,11.558659,2.6488214,4,-0.3895312380831685,2.7284076789021494
2429,7.16895,10.119674,8,-0.39566121894618533,3.015134999155998
2430,5.378989,9.919985,3,-0.4832824713051214,3.6888093024492266
2431,10.542682,2.1360276,9,-0.4574822601830566,3.2987668976187705
2432,12.882542,8.131363,1,-0.3875469112658614,1.4728395026922225
2433,12.758373,3.7329476,7,-0.4535878648218279,2.6766379010677337
2434,3.0604258,1.890733,6,-0.5696116602012342,4.3730347943305965
2435,6.2653766,10.282439,8,-0.47192687674200634,3.776968415081501
2436,0.6078061,6.502192,0,-0.4795656855663351,3.4898412600159645
2437,12.367314,3.881229,7,-0.4553621345026372,2.673552117049694
2438,5.331114,8.137512,5,-0.4021204750914951,3.12142815977335
2439,0.8080199,7.675917,0,-0.4334489660620297,3.4383927282691
2440,13.278422,2.8556588,7,-0.46427817946546623,3.2944790840148928
2441,12.283442,8.734017,2,-0.4110199290084596,3.297583619356155
2442,9.728468,7.1847453,2,-0.4511356714146087,3.6382179605960845
2443,10.120974,4.172433,9,-0.40382591617842073,2.6903750404715536
2444,8.988915,7.4515843,2,-0.5541515521462363,3.756252145767212
2445,12.221787,4.2981544,7,-0.4656493899643171,2.908207876086235
2446,5.516025,11.118305,3,-0.4465508077758665,3.636517587304115
2447,13.032383,7.284399,1,-0.372836983003263,1.2246991935372353
2448,5.4512253,10.826884,3,-0.40790681966748954,3.0774175342917442
2449,8.027753,10.350167,8,-0.49530088292465335,4.185897769033909
2450,3.1081028,2.00824,6,-0.5239188131573901,4.180977653563023
2451,11.09816,0.054231957,4,-0.5095373862237972,4.097816579341888
2452,9.64061,3.1226382,4,-0.4834469343487859,3.2040950864553452
2453,4.082047,5.1294026,6,-0.40565968078509024,2.85905708193779
2454,13.152559,7.4467673,1,-0.38241743277996276,1.21403665676713
2455,3.3421326,5.676439,4,-0.5032085276175733,4.502531895339489
2456,3.9845693,5.009969,4,-0.4009561457542211,3.467629370093346
2457,7.999913,10.392435,8,-0.46440929261518,3.747303194105625
2458,7.2377534,9.945982,8,-0.4213516547209165,3.283053119778633
2459,14.361753,6.6689453,1,-0.38593253337921224,1.5368068766593934
2460,12.933953,8.354044,1,-0.3845762485674038,1.3813995192945003
2461,7.2939267,9.769954,8,-0.4036370143636785,3.3012992569804194
2462,3.0630581,4.034621,6,-0.512921332232713,3.4091725677251814
2463,10.496646,3.9631596,9,-0.3937000036491173,2.671417992413044
2464,12.626433,3.3591628,7,-0.4904635026916603,3.996811079084873
2465,13.330982,7.6967635,1,-0.38772272788700435,1.4548151613771916
2466,7.6345606,10.296509,8,-0.4154017218171987,3.300914515554905
2467,10.623905,7.024062,2,-0.47453192924690707,3.9148625457286834
2468,5.477245,8.527948,5,-0.5041546646585029,4.173257591128349
2469,12.453681,3.941904,7,-0.4095894890302347,2.1294322460889816
2470,3.3094378,4.7139606,6,-0.4353754651395268,3.263231143951416
2471,9.854697,2.6330385,4,-0.42111191553455074,2.6871157345175742
2472,11.425982,0.15940936,4,-0.4413902120459904,3.0733416217565535
2473,5.4488673,6.956707,5,-0.49858315223762195,3.8304020550847055
2474,9.621096,7.861297,2,-0.5040710155995716,4.0293307489156724
2475,10.835574,7.3790092,2,-0.47408303555757947,4.139909209012985
2476,13.252567,2.4512916,7,-0.46699312931401765,3.313040480017662
2477,10.64112,1.4851353,4,-0.42899473514498915,2.8920911332964896
2478,4.515418,9.13061,5,-0.41912890798465324,3.593049826323986
2479,11.677538,5.3513594,3,-0.39867589544024684,3.3380225482583046
2480,10.356467,7.907246,2,-0.5041655509785937,4.057604186534881
2481,6.91958,9.923703,8,-0.43544556038374793,3.4870915722846987
2482,8.674489,7.125841,2,-0.4805357559662276,4.219704370200634
2483,12.058733,1.119271,9,-0.44331267097607047,3.506876311302185
2484,5.6875296,6.3214364,5,-0.45580132309827454,3.086052459180355
2485,3.8892584,4.4512563,6,-0.4312140132130733,2.6800349354743958
2486,10.483533,0.8286356,4,-0.4913733958577478,3.657321736216545
2487,3.9704504,4.9591393,6,-0.41658134368552335,2.540336083769798
2488,0.6513777,6.556204,0,-0.5071542211559001,2.8832324680686
2489,10.381689,8.748849,2,-0.5376053335470627,3.7214662063121797
2490,11.826363,0.51368153,4,-0.4107290532924785,2.7817399969696996
2491,5.744353,10.21949,3,-0.4156008697633722,3.3861965975165367
2492,9.928825,8.305193,2,-0.41811891772372545,3.5890952867269514
2493,8.048063,10.665925,3,-0.44522373426760636,3.6566364938020706
2494,-0.36730385,5.965918,0,-0.48473127686621426,3.438395335972309
2495,0.77365714,7.513284,0,-0.4450715183796834,3.1048230066895486
2496,5.8125267,6.2201886,5,-0.4244103179710686,3.306481334865093
2497,10.874633,2.2380362,9,-0.42462860098230004,2.8985083997249603
2498,13.437475,8.22771,1,-0.3907499274537103,1.3793797256052494
2499,10.273943,3.6723087,9,-0.4106151731334456,2.5985243186354636
2500,11.865775,0.5028725,4,-0.406551988441117,2.820464443862438
2501,10.368965,7.516644,2,-0.5238375145610796,3.952879746556282
2502,4.889794,11.633333,3,-0.5013931569199404,3.685114717185497
2503,11.009082,1.7664808,4,-0.40951432072928506,2.922860665023327
2504,3.7570326,5.390618,6,-0.4603597351221791,3.4432691878080366
2505,7.087908,10.080251,8,-0.3952420849174793,3.1304375973343848
2506,0.6420617,7.5940886,0,-0.4170820304624394,3.409159491062164
2507,-0.38264742,6.0698905,0,-0.5336937876165404,3.888921185135841
2508,10.4774475,5.0586615,7,-0.4428606498090468,2.913495617508888
2509,12.352777,8.316261,8,-0.38602875008018517,2.994473666846752
2510,9.297924,7.350771,2,-0.5216393168409613,4.255513392090798
2511,11.872175,1.2213552,4,-0.4505665250196954,3.353634561896324
2512,5.8068204,7.6811376,5,-0.5217891077005222,3.8759624904394148
2513,13.250745,6.826255,1,-0.3768810608485486,1.2940494377911091
2514,11.2377825,0.0028151597,4,-0.5467214516911344,4.051981536149978
2515,0.18936191,6.160799,0,-0.5278913626190149,3.2971115842461587
2516,4.9302588,9.246084,8,-0.48974887511381027,3.9327777498960494
2517,5.5477705,9.497312,8,-0.4865092235178861,3.77210109859705
2518,5.478283,9.538102,8,-0.5045997394239057,4.339662970900536
2519,5.0788493,11.337306,3,-0.42290871802183416,3.371235466301441
2520,12.755228,2.439639,7,-0.46961470123881227,3.520072689950466
2521,11.732985,5.860751,7,-0.389518176850507,2.435230560898781
2522,4.8404684,8.689088,5,-0.47314430431313687,3.652677985727787
2523,0.04526921,7.0513816,0,-0.49435984812379435,3.115070983469486
2524,11.315484,1.3267373,4,-0.4261625853318163,3.034693187177181
2525,5.6943903,10.928178,3,-0.40155152236498554,3.497750505506992
2526,5.383061,11.550221,3,-0.431205124685876,3.528292627334595
2527,14.055185,7.047239,1,-0.3987744378531154,2.4260441252589224
2528,4.146998,3.7954295,6,-0.42144524604812084,2.858973217904568
2529,-0.71407396,7.1224675,0,-0.48716469211443264,3.777924521267414
2530,0.8568939,7.7396016,0,-0.44805156582201666,3.1776538851857183
2531,9.335084,3.254167,4,-0.40368605087106035,2.9343407210707664
2532,14.888786,6.569189,1,-0.3872917482717093,1.6059175318479537
2533,12.555683,8.37553,1,-0.37568905029757155,1.3666321523487568
2534,10.940917,3.4415307,4,-0.38585711417911817,2.889710468053818
2535,9.941709,2.1810262,4,-0.43277565626163605,3.1898779770731926
2536,8.960614,7.0523014,2,-0.46045639460411913,3.791807283461094
2537,11.478372,2.1357431,9,-0.3943446123081251,2.6446433764696122
2538,5.710613,6.340904,5,-0.40660108672282325,3.1357643353939055
2539,10.274436,8.454038,2,-0.47075308750861977,3.628907998800278
2540,10.4331255,2.6865568,9,-0.44973424621759733,3.154933167695999
2541,10.731842,0.17328964,9,-0.4818897074838541,4.269873893558979
2542,10.9553995,4.9149356,7,-0.4673979145253804,2.9418780314922333
2543,10.720785,6.714081,2,-0.422066655269888,3.817864335775375
2544,11.553293,1.7578095,4,-0.39121957515811834,2.774774748980999
2545,-0.40816066,5.9762936,0,-0.5390695021279636,3.7521559438109398
2546,11.824089,5.221895,7,-0.40788111089887397,3.2520664173364637
2547,5.491765,10.695003,3,-0.39214019654524396,3.1376285684108733
2548,11.1959505,2.7084646,9,-0.3773573636596455,2.625743096470833
2549,4.847853,8.773098,5,-0.5146823960041549,4.507432621717453
2550,10.396858,4.4129834,9,-0.4126759865135428,2.8509169101715086
2551,9.217527,7.5848064,2,-0.47247038720493767,3.923026343882084
2552,9.017952,7.760428,2,-0.4315604529207218,3.6898373579978943
2553,10.033104,8.564545,2,-0.49872132261738417,3.8667018988728525
2554,3.2962918,3.2861383,6,-0.47191699395744313,2.924195857048035
2555,10.388996,4.903223,9,-0.44607740324428635,3.0700769504904746
2556,10.876063,5.2418294,7,-0.4113997963214688,2.595872250199318
2557,4.1825356,10.503581,3,-0.43938158573725017,3.241604422330856
2558,8.737063,7.090559,2,-0.47528089032918797,4.1834063643217085
2559,9.721916,7.2374396,2,-0.45458825000543085,3.7462689763307573
2560,4.2123384,10.412618,3,-0.4508358817005983,3.5795267549157144
2561,11.520836,5.2214365,7,-0.39817322186914417,2.4103221490979196
2562,11.226094,0.41223994,9,-0.49019750161194264,3.975957053005695
2563,12.539105,3.8725212,7,-0.4344584579622723,2.4771615791320802
2564,12.362999,8.688745,1,-0.3790836185298839,1.6317085844278336
2565,3.1350086,2.34254,6,-0.5238683513136739,3.378830446600914
2566,9.75719,4.198179,4,-0.4268996542470307,3.089487880170345
2567,4.468864,8.614031,5,-0.45079494883278126,3.6112161180377007
2568,12.168359,1.9535964,9,-0.42206919669480963,2.7172668573260306
2569,11.979478,4.311401,7,-0.41293211376372785,2.340614305138588
2570,7.5887537,10.359947,8,-0.42767287082460126,3.3668661403656004
2571,0.74427515,6.375033,0,-0.4973089417683753,3.599816521406174
2572,13.047386,1.8922404,7,-0.4534831087407625,3.7746753695607187
2573,11.841797,1.7106487,4,-0.4294897644292873,3.2832285344600676
2574,11.794907,2.2774122,4,-0.3979751698458992,2.9979768124222756
2575,9.721889,8.562485,2,-0.4623086245797189,3.4055094534158705
2576,12.074223,9.552787,1,-0.4074790771059274,2.103535899668932
2577,12.232036,8.925584,1,-0.3808232455725287,1.3970890530943871
2578,10.434724,5.1162496,7,-0.4704226366660082,4.013625725507736
2579,8.170674,10.542383,8,-0.4859921609212677,3.635510200858116
2580,4.8437567,8.6244545,5,-0.4099503180325978,3.376566505432129
2581,5.469593,7.2556896,5,-0.43538479197661617,3.698428633213043
2582,11.621996,2.1905122,4,-0.4151722363755029,3.020212354063988
2583,1.3801656,7.0942426,0,-0.4640009762216839,3.7167931661009788
2584,10.841483,8.456658,2,-0.4538596767225711,3.1931003868579864
2585,11.655708,3.9959762,9,-0.43117050308038696,3.440657426714897
2586,11.363272,0.076594666,4,-0.5135613754465423,3.568868344128132
2587,10.256865,8.776975,2,-0.4197608605147185,3.404878709316254
2588,8.072789,10.680081,8,-0.49500042838309016,3.526890974640846
2589,4.81547,10.21068,3,-0.48340378865598876,4.159370678067208
2590,8.013184,10.446519,8,-0.42483654089131134,3.2908225032687186
2591,5.062643,9.795657,3,-0.5690084174756317,4.263259060680866
2592,11.211164,3.485906,9,-0.40427882719648495,2.7573219418525694
2593,10.764851,4.949411,7,-0.4460225249207584,2.5965904289484025
2594,11.350648,4.5914636,7,-0.42782853881312105,2.9939558553695678
2595,5.7541003,7.914224,5,-0.4279860401617175,3.4920208293199537
2596,10.956579,2.5900767,9,-0.39939190580573974,2.940626447796822
2597,10.945148,10.511128,1,-0.4877191154676838,2.7816340872645378
2598,7.277561,10.363517,8,-0.4003226232199643,3.2514612445235254
2599,10.573885,8.308773,2,-0.43398212278716813,3.749980376362801
2600,0.6996173,7.5998125,0,-0.48132818509831665,3.310363909304142
2601,4.2061467,3.682904,6,-0.39947415635202704,2.7466113811731336
2602,10.694657,2.6870248,9,-0.41094338926875174,2.8296549448370936
2603,9.651561,8.326775,2,-0.4200664893377202,3.6492326879501342
2604,10.6156225,1.0504878,4,-0.44498506538283494,3.0725821912288667
2605,11.728577,9.066395,1,-0.38083527595960953,1.4974294854700565
2606,-0.51529074,6.621368,0,-0.5431212912202183,3.621019409298897
2607,9.670974,2.5910037,4,-0.42123898276028765,3.2887556457519533
2608,11.796129,2.0057244,4,-0.4149546800282268,3.3386733072996138
2609,5.2829156,10.479319,3,-0.5404769061248627,4.378868807852268
2610,6.487194,9.866917,8,-0.4267767438571479,3.3277448159456253
2611,12.365647,8.939023,1,-0.3796868555025271,1.1794859161973
2612,12.132711,0.79716885,4,-0.43383420163648756,3.5871773394942283
2613,4.4905577,9.43112,8,-0.462413643921597,3.776762148439884
2614,0.6993359,5.6435094,0,-0.531067480580138,3.423429269194603
2615,-0.41666552,5.6380677,0,-0.5188781550884805,4.025866576135159
2616,11.328982,9.892494,1,-0.40070994563587276,1.4784620337188243
2617,9.619731,3.223395,4,-0.400892495700148,3.0211836865544317
2618,12.416832,4.226638,7,-0.4397324938725763,2.594689465165138
2619,6.5108314,9.783908,8,-0.4075746915329838,3.0723591303825377
2620,-0.25287232,6.940975,0,-0.6003915292471167,3.9624013739824293
2621,4.1267347,4.3653316,6,-0.4256582392691015,2.7906542387604714
2622,11.283089,0.32732806,4,-0.4699134882941405,3.043179582953453
2623,9.255787,7.5015984,2,-0.536548989521836,3.8271145471930503
2624,11.824874,3.9941616,7,-0.41058445554694817,2.59911272585392
2625,9.530226,7.6998057,2,-0.5113735132485151,3.9218275800347326
2626,4.892674,7.5765824,5,-0.45370842821226515,3.955091265141964
2627,12.161129,5.0143266,7,-0.4117612161952692,3.428456898331642
2628,10.6100445,4.069254,9,-0.388290324092021,2.4138910084962846
2629,13.234709,8.224849,1,-0.37713002453194777,1.3024497374892234
2630,3.8615804,4.61417,6,-0.41582821156991506,2.752246220111847
2631,1.0490959,7.4860196,0,-0.40735981099099666,3.5373378986120225
2632,6.9262214,10.347534,8,-0.42985596710453683,3.143225540816784
2633,8.146435,10.672109,8,-0.46769738007906286,3.5212408643960953
2634,10.007463,8.833909,2,-0.4320397334715263,3.3799637401103975
2635,12.73775,8.567974,1,-0.385527080805993,1.6910872134566306
2636,3.5586445,5.000252,6,-0.43518479744169947,2.79954000800848
2637,9.878438,2.8403857,4,-0.41135950472018823,2.863663760125637
2638,11.123276,4.678529,7,-0.46105140774248204,2.7562901401519775
2639,11.864157,4.789136,7,-0.39615968798043416,2.4500050440430643
2640,9.33203,3.2490718,4,-0.42943706775192364,3.2378175544738768
2641,-0.10849847,6.0972247,0,-0.5675815064350739,3.949700269699097
2642,3.4789832,2.760817,6,-0.43415192847535294,3.3268038874864576
2643,-0.517532,7.2172775,0,-0.49519545133375065,3.34077935308218
2644,8.164626,10.461874,8,-0.4554320938590568,3.956341169178486
2645,4.1967335,3.4257147,6,-0.40620053934199984,3.3414166367053983
2646,4.115272,10.648774,3,-0.5173573970724744,3.945273887217045
2647,11.262429,4.6464033,7,-0.4592359835493302,3.0730924156308173
2648,6.387782,9.866375,8,-0.4194392538745988,3.511688658595085
2649,11.9171505,9.791427,1,-0.39637830578092426,1.6411492112278938
2650,5.3394647,10.437796,3,-0.4577405262062547,3.445698101222515
2651,10.186497,1.4514406,4,-0.4672264022445843,3.3522825169563295
2652,3.019441,2.995589,6,-0.46856756305868996,3.3574873945116996
2653,0.6935771,7.5402374,0,-0.4189600434454514,3.0502577704191207
2654,12.241785,2.2132146,3,-0.4102350501885371,2.9221886774897574
2655,5.3976245,9.63619,8,-0.4668530559086309,3.621718757748604
2656,8.954431,8.022564,2,-0.4622092642072684,3.946731063425541
2657,5.2566824,6.9118667,5,-0.4510863907313446,3.592333487868309
2658,5.010244,10.500892,3,-0.4385294525172014,3.4184609699249267
2659,13.865148,7.7083893,1,-0.38588051932516576,1.6966960430145264
2660,14.882464,6.758199,1,-0.4032881761241856,2.2364747595787047
2661,9.475524,2.3648496,4,-0.5314580809043168,4.060271030366421
2662,11.734226,9.049684,4,-0.4087166059087435,3.2652647724747657
2663,10.496599,2.8409188,9,-0.44470818276984747,2.9096058124303816
2664,4.314084,8.752719,5,-0.47594307711756206,4.1283253911137585
2665,12.618163,8.737974,1,-0.38510553737642705,1.2172078242897988
2666,10.071946,8.812568,2,-0.4930297510425199,4.023612577319145
2667,10.266838,3.4216192,8,-0.46929900217795395,4.2530160239338874
2668,9.626041,7.6085553,2,-0.524704047806592,4.358856939673424
2669,3.0899932,2.929099,6,-0.4718398944840585,3.1874157136678694
2670,6.5775576,10.059951,8,-0.4110805829874262,3.2433204954862593
2671,-0.66066056,7.090705,0,-0.49109215045388777,3.3767643573880197
2672,3.4533691,3.4654155,6,-0.46426534154665733,2.9323942241072656
2673,12.096812,3.9148362,7,-0.43293978621498025,3.404670761227608
2674,3.221753,2.9476345,6,-0.4584854804850911,3.1052463337779046
2675,0.81533974,6.614252,0,-0.4426841814478433,3.1102890291810037
2676,11.891653,4.850838,7,-0.4419830608439698,2.9460512167215347
2677,5.849301,6.2342873,5,-0.408788081136935,3.3754410469532012
2678,11.089288,0.15720363,4,-0.45222283654461587,3.7391117614507676
2679,6.570778,10.013043,8,-0.4303383926265244,3.1450754594802857
2680,0.66051733,7.7044907,0,-0.45600325252963847,3.1299634701013566
2681,0.9270543,7.2920713,0,-0.4281942280026468,2.912080929875374
2682,0.24341191,6.4914637,0,-0.505457495123908,3.5877484875917434
2683,0.99167717,6.482073,0,-0.49250577847252197,3.1057461586594584
2684,7.2510834,10.028631,8,-0.46401306914178736,3.538165282011032
2685,12.037913,1.8357366,4,-0.4165608154573229,3.170302823781967
2686,3.3560383,4.506585,6,-0.4335021710100047,2.555417499244213
2687,11.154968,5.2584286,7,-0.4259002268333756,2.7733389435708524
2688,4.138509,4.2659717,6,-0.41808945843284234,2.5579986560344694
2689,10.738376,2.5667346,9,-0.41256939437307005,2.889883241355419
2690,9.755741,2.2638834,4,-0.4548458150572173,3.3491722097992898
2691,5.195875,10.099635,3,-0.45387606676395115,3.30700190782547
2692,11.724445,4.2044797,7,-0.4206937741148245,3.501466686427593
2693,11.870542,0.4657991,3,-0.41870868565090896,3.690496264696121
2694,12.054141,9.316208,1,-0.38188752385475494,1.666731730401516
2695,13.720317,7.995299,1,-0.38308523971365943,1.3624693365395069
2696,0.9382586,6.933496,0,-0.46367993818098313,2.8350315722823143
2697,9.961877,8.711197,2,-0.43349507377866014,3.082246064543724
2698,10.5788145,2.1745715,9,-0.4982856765603197,4.145668928325176
2699,11.024688,0.14349343,9,-0.5143910749868766,4.426241190433502
2700,0.6310863,7.4942236,0,-0.4060575645442568,2.9492506417632103
2701,3.9407468,9.498742,5,-0.516734001872179,4.38134740203619
2702,10.693722,6.9722424,2,-0.48622201790143044,3.992767018675804
2703,10.2611885,8.739743,2,-0.5236789291516174,4.1127862176299095
2704,13.157628,3.5273235,7,-0.4902120109389408,2.8947025030851363
2705,12.964395,2.4946854,7,-0.472873263481689,3.730293515622616
2706,10.868674,8.283568,1,-0.46390690789736694,3.873135759830475
2707,4.780122,7.906721,5,-0.4411064333079444,3.228772182762623
2708,3.1748474,3.600013,6,-0.47429995655058504,3.706041693687439
2709,12.757515,3.8147292,7,-0.47672641310970054,3.052695806324482
2710,4.513637,10.462745,3,-0.43971067414347004,3.3835633686184883
2711,14.873779,6.7923203,1,-0.3942865869155729,1.7359017142653466
2712,12.488176,3.9851902,7,-0.4665334491753868,2.8134943559765815
2713,0.70351565,5.873171,0,-0.5248556232289163,3.241935757100582
2714,10.929535,10.528995,1,-0.5010510235335998,2.7693008694052694
2715,12.389756,4.2454324,7,-0.44321476564119433,2.445306805074215
2716,11.077928,-0.0027165106,4,-0.6091046540386507,5.075506130754948
2717,10.894712,2.2583692,9,-0.4413827274731491,2.951309730708599
2718,7.3475513,10.342944,8,-0.42080403212897766,2.9337333115935325
2719,10.184538,4.391194,7,-0.43207661236265366,2.667343020439148
2720,13.629194,8.0346575,1,-0.3805699036240894,1.242871227413416
2721,10.514992,8.478017,2,-0.44379907695916215,3.3678244787454603
2722,12.038984,0.83006024,9,-0.43313255690178154,2.8942104664444925
2723,0.8735649,5.8895783,0,-0.5629552229542694,4.505718698501587
2724,5.7870827,10.532576,3,-0.39976825465591065,3.6113568782806396
2725,5.052367,9.17728,5,-0.45452245688367326,3.505962039232254
2726,13.244628,2.2987964,7,-0.5221736906483319,3.6719209545850755
2727,7.9646435,10.1813,8,-0.48586667236032904,3.8016485479474067
2728,10.304393,8.341796,2,-0.43866828150840387,3.649191680550575
2729,11.007306,10.437299,1,-0.42922055508510354,1.9854266992211342
2730,3.6514735,3.5641668,6,-0.43309884506598795,2.5361938673257827
2731,10.392066,8.543165,2,-0.4803163138041675,3.753711301088333
2732,0.36571264,7.1700754,0,-0.45616053611690593,2.9202592620253562
2733,12.115322,0.84540564,9,-0.4672891405119639,3.335878590643406
2734,4.92584,9.92718,3,-0.5140235238205219,3.5930692476034163
2735,13.304754,7.863925,1,-0.4120092467879124,2.248338853865862
2736,14.869422,6.645076,1,-0.4040929944745626,1.7887043254077435
2737,7.5701423,10.007018,8,-0.439656099608388,3.5984263995289805
2738,4.7922316,7.970071,5,-0.5053078254476063,3.8017203307151792
2739,4.2196536,3.8394344,6,-0.40325837167550177,3.007679608166218
2740,13.609669,6.3261166,7,-0.4103370306075688,2.5633803486824034
2741,10.765089,1.3411832,9,-0.536726699978018,4.385326406955719
2742,13.1969385,2.6143699,7,-0.46703889064164344,3.0594769483804702
2743,3.7888482,9.80463,5,-0.5369356575359542,4.2341628241539
2744,10.294691,1.2897593,4,-0.4798041725793134,3.681086722612381
2745,11.857238,2.3859465,1,-0.4100136172215036,2.9703987395763396
2746,10.016642,7.630162,2,-0.4853563905220701,4.065630779564381
2747,10.399548,2.7875202,9,-0.47528967096678154,3.63777804762125
2748,5.7691016,6.665249,5,-0.4059194658095328,3.3391871097683907
2749,9.426314,8.223176,2,-0.48372717074829,4.044548004865646
2750,4.6792088,11.407124,3,-0.4517078549200811,3.180103461742401
2751,5.278815,6.2468133,5,-0.4217443484610205,3.3018385511636734
2752,6.9305906,10.062657,8,-0.47279244992952263,3.371696076095104
2753,13.29962,6.8846073,1,-0.37315130560247733,1.1139167182147502
2754,9.988183,8.773374,2,-0.44466458299380807,3.2602238529920577
2755,10.67212,7.386486,2,-0.5533931803272015,4.463778337240219
2756,-0.22085482,5.885423,0,-0.5504874912077721,3.5077358451485634
2757,9.968103,2.8546376,4,-0.38917096210300356,2.8182679709792136
2758,6.743741,9.381034,2,-0.49917642136728113,4.171921565234661
2759,12.814078,8.144249,1,-0.3835892961084927,1.2401126803457736
2760,11.827208,8.872738,1,-0.3834750099265639,1.6373401395976543
2761,7.701726,10.060314,8,-0.4556180242874937,3.677591241002083
2762,3.3391368,2.3552158,6,-0.4971072772263601,3.6638718846440317
2763,11.424774,3.6136522,9,-0.3889912584563089,2.6393541142344477
2764,10.115441,1.8047479,4,-0.4579938465617945,3.0833764415979386
2765,13.669582,7.51021,5,-0.40752192353397715,3.3171337148547173
2766,5.4114776,10.418443,3,-0.3937523327846038,3.172274205684662
2767,5.222917,6.2647753,5,-0.4409164532235438,3.6123043656349183
2768,12.313639,8.876985,1,-0.38217131672136073,1.120208441466093
2769,12.826924,3.1631436,2,-0.47428253027873823,4.137005251646042
2770,8.789633,7.1726627,2,-0.5069681888247026,3.805384443998337
2771,5.2130847,6.238079,5,-0.43542949889901805,3.4203389552235604
2772,10.057585,8.377741,2,-0.451908192179494,3.813211687505245
2773,11.954304,6.2474837,7,-0.39878073174068696,2.62827925413847
2774,4.317855,10.40582,3,-0.48794137376746805,3.654314007759094
2775,5.539055,6.44951,5,-0.43179095041151216,3.060045464038849
2776,14.796197,6.646791,1,-0.3966913607114013,1.5603286810219288
2777,4.807865,9.928005,3,-0.4937284612115937,3.6384877222776413
2778,11.49511,0.18302144,4,-0.49693474939277227,3.54648689776659
2779,5.649575,10.7212,3,-0.39369372926397345,3.0196799972653388
2780,4.6829762,7.885195,5,-0.5013826592856974,3.5995504686236384
2781,11.829233,2.9765542,7,-0.3983130615178368,2.3257964503765107
2782,11.91303,8.8349285,7,-0.3912291598095738,2.327643257826567
2783,11.863406,0.7909505,9,-0.3966503666728144,2.9958996713161468
2784,1.1997175,7.5108895,0,-0.40530271872469675,3.0569775885343553
2785,11.179101,5.2933292,7,-0.4495603924850148,2.9180532550811766
2786,0.624183,7.6412067,0,-0.41236181303562996,2.885166883468628
2787,8.0060215,10.358467,8,-0.41821364827119184,3.2996451279520986
2788,13.243871,6.992196,1,-0.3741172835872564,1.2239186894893646
2789,8.89868,7.5589185,2,-0.4615800003966213,3.784754653275013
2790,9.776977,7.694883,2,-0.49444960759098855,4.035428169965744
2791,8.0860405,10.634662,8,-0.47075599262900136,3.444784087240696
2792,11.772665,4.923863,7,-0.39347414679824827,2.1939816051721572
2793,11.556254,1.6317351,9,-0.3998001426467421,2.8721880120038987
2794,-0.62758154,6.165093,0,-0.5372288339828443,3.788055337667465
2795,12.146848,4.692582,7,-0.3981918462026196,2.5838732424378397
2796,11.859715,0.91938686,9,-0.42396508036459135,2.61371388733387
2797,7.9882298,10.589342,8,-0.4452058566948882,3.5198024213314056
2798,11.548896,4.3032513,7,-0.4377293634159472,2.786279900074005
2799,4.182659,10.736497,3,-0.44855716768282544,3.323398280441761
2800,0.56378543,7.5841312,0,-0.4178820708347567,3.107109462916851
2801,4.8715043,7.246262,5,-0.41819523487140914,3.4288019198179245
2802,12.761683,3.6701014,7,-0.4308024193873013,2.335851189792156
2803,4.8246255,11.338273,3,-0.4295884582757513,3.4121680471301077
2804,10.781707,0.7298953,4,-0.4727772890232206,3.35478336751461
2805,11.968197,1.7793021,5,-0.4227258043877437,3.8871307337284087
2806,11.789709,1.59692,9,-0.46249289969639557,3.731861179471016
2807,10.15794,3.935675,9,-0.40936819557997345,2.783507003188133
2808,11.474438,3.2265813,9,-0.3892700852081284,2.7795121121406554
2809,11.707485,9.862961,1,-0.4221036105710972,2.483912487924099
2810,5.0770774,11.316468,3,-0.4427276559704384,3.485805531740189
2811,10.174977,3.7034278,9,-0.458147590641651,3.120052044093609
2812,11.153466,5.29822,7,-0.4513482834548293,2.9238674038648607
2813,5.0035553,8.002006,5,-0.4002085486966101,3.549594307243824
2814,10.539766,2.2603734,9,-0.46167276587043454,3.1931284692883493
2815,4.89636,9.761384,8,-0.4500790344654221,3.699490223824978
2816,3.363841,2.559975,6,-0.48069384898739403,3.12708996117115
2817,4.433917,10.640462,3,-0.4898878887516222,4.063456115722656
2818,9.860642,7.944777,2,-0.4432300251255854,3.8622989773750307
2819,5.4654913,7.7767205,5,-0.4516604468067863,3.374604934155941
2820,12.341067,8.252859,8,-0.39563088722656414,3.241777701675892
2821,10.836876,0.58155197,4,-0.512770255530009,4.005846393704414
2822,11.713273,1.4625785,4,-0.42386339291453334,3.068647445589304
2823,6.483858,9.987488,8,-0.4530279450677865,3.3459842172265053
2824,3.371841,2.920567,6,-0.48898619468153365,3.5161218824982643
2825,4.9484687,9.058904,5,-0.5528529019369309,4.601384495794773
2826,3.9033692,9.46256,5,-0.5572252750314174,4.1860759004950525
2827,4.0847387,5.2739663,6,-0.3999182684260032,2.8349137726426124
2828,14.279068,7.197848,1,-0.40288834599899487,1.9164917393028735
2829,11.718532,2.1876595,4,-0.38700445081208235,2.785128988325596
2830,-0.23823294,6.9453053,0,-0.4985572909542559,3.3637007585167886
2831,0.6633594,5.6837654,0,-0.4897792133632849,3.554447198212147
2832,14.641667,6.599804,1,-0.39125914797615907,1.3980275510251523
2833,3.1244237,2.2228794,6,-0.4724639794973896,3.8176421451568605
2834,10.518563,3.5666282,9,-0.4052762545263251,2.884090681374073
2835,3.6527617,3.8597193,6,-0.4173547403913634,2.4520523247122763
2836,11.704169,9.284189,1,-0.385970249081533,1.3580558590590954
2837,4.0145154,3.357042,6,-0.41204119636248254,3.0681130370497702
2838,-0.8277836,6.1974845,0,-0.5353524391657234,4.131132460534572
2839,14.04726,7.2154016,1,-0.3805039385910874,1.3083516547083855
2840,10.403454,3.6991866,9,-0.40061820919334684,2.7799620553851128
2841,4.233385,10.425837,3,-0.4873225966861336,3.420036296546459
2842,10.519387,5.1537766,7,-0.4277764734750903,2.7555484917759894
2843,4.9011674,10.575499,2,-0.4723561132176278,4.004046666324139
2844,10.926518,7.5686584,2,-0.45032703598940166,4.068816974163055
2845,14.452386,6.6724205,1,-0.38669325636771384,1.2771097758412362
2846,11.624393,1.8219182,4,-0.41008559739819506,3.0749032333493234
2847,9.486629,7.6547236,2,-0.4756107159498372,4.337656851112842
2848,10.942735,2.9590662,4,-0.4036596671480903,2.816504836678505
2849,4.683162,9.428091,8,-0.4705298091421956,3.682753179371357
2850,9.212664,3.0946627,4,-0.4237659561749878,3.3233536392450334
2851,10.840354,7.173078,8,-0.536812980207821,4.599961428046226
2852,11.475785,0.5856201,9,-0.460899529213052,3.5856906196475027
2853,4.7269773,10.619808,3,-0.416897745991115,2.9240886688232424
2854,0.65422714,7.0193634,0,-0.4751557209494959,2.951838561296463
2855,3.075179,2.6990764,6,-0.508588784250852,3.882990471124649
2856,14.120823,7.5279794,1,-0.3782932631751928,1.4496310418844223
2857,4.025597,9.593325,3,-0.4947748980689433,4.217047884464264
2858,10.159476,8.217478,2,-0.39526280000779246,3.2666830259561537
2859,13.2552185,7.594903,1,-0.3854412932632149,1.4426388052105903
2860,5.362361,10.6709795,3,-0.4010280470618711,3.2171338564157486
2861,-0.8403812,6.309504,0,-0.5586155030918816,4.092597967684269
2862,11.695538,2.6823297,9,-0.38640736917323665,2.453477745652199
2863,3.0018477,3.1700823,6,-0.4600910060634949,3.5266422432661058
2864,9.248642,8.006896,2,-0.45718374211501406,3.4247761303186417
2865,10.62313,1.3729808,4,-0.47193193249505117,4.275196532905102
2866,9.112088,8.155748,2,-0.4341799895747576,3.7379071074724197
2867,13.78263,7.838718,2,-0.4288970413349975,3.4819453832507135
2868,11.602598,9.872848,1,-0.39628627366909897,1.85174916818738
2869,3.5335639,4.800536,6,-0.43430039652587277,2.5517831364274026
2870,5.577648,11.186924,3,-0.47513786710142025,4.056745032072067
2871,5.7369804,9.535714,8,-0.43641518747996555,3.7559691315889356
2872,11.807363,0.2307525,9,-0.4458322427814525,3.59606087744236
2873,4.8715363,8.362608,5,-0.4298493020078449,3.330749216675758
2874,7.0222616,9.778511,8,-0.4273837253158941,2.992627941071987
2875,11.739084,8.892695,1,-0.38434501783298436,1.3844757628440858
2876,11.415698,1.8836406,9,-0.3989544511362455,2.6696740493178366
2877,4.117304,11.003286,3,-0.5477348680245903,4.037886663079262
2878,6.6561847,9.611472,8,-0.44326141464091356,3.393695069551468
2879,12.898131,3.4184835,7,-0.41762342269217645,2.873820050358772
2880,10.978241,0.91988117,4,-0.4414473782223464,3.503544614315033
2881,3.383982,5.0535965,8,-0.49245483964125025,4.540384119451046
2882,0.30208027,6.8562784,0,-0.4734361681026757,3.0458665135502816
2883,5.126278,9.776641,8,-0.4448380222157055,3.83119039028883
2884,8.470627,7.37969,2,-0.5182176226009562,4.252673500776291
2885,9.631694,2.4611413,4,-0.4399956401895448,3.063242497742176
2886,3.0905554,4.5474195,6,-0.47284443056828124,3.781681187748909
2887,10.788022,2.8091898,9,-0.39566145187839635,2.3402920815348627
2888,4.1073747,3.6548414,6,-0.3992610645014111,3.0721395349502565
2889,9.18727,7.4214716,2,-0.5052135846099634,4.152989777326584
2890,11.664106,2.0921328,9,-0.3881272675741998,2.6427546340227126
2891,11.265056,0.5657476,4,-0.4373855716805263,3.1136524531245233
2892,10.437486,8.359234,2,-0.5370197144179338,4.3873718798160555
2893,5.261032,11.184498,3,-0.41901470269224833,3.204543817639351
2894,13.500613,8.169405,1,-0.38991809912226677,1.4024717023968696
2895,10.680901,1.3484664,9,-0.48616471065087347,3.421542679667473
2896,11.381502,1.0071354,9,-0.48230998460763513,3.88178206294775
2897,3.7271242,4.9575353,6,-0.46038183056227555,2.961319589614868
2898,10.237114,1.1943562,4,-0.4916601243023166,3.639064713716507
2899,10.924718,3.5566187,4,-0.381703739201863,2.566938451528549
2900,5.644077,11.255458,3,-0.43843090422827335,3.5116094920039176
2901,5.6104474,6.4617414,5,-0.41366310866769884,2.847897015213966
2902,11.721107,9.612449,8,-0.3978856289584265,3.1848589420318603
2903,11.246203,4.5844765,7,-0.4735697507141788,2.9984988901019096
2904,13.2100725,6.831685,1,-0.37221548979078173,1.4812444248795509
2905,11.749504,5.4189153,7,-0.4040365493232057,3.02201356947422
2906,0.021950608,6.542134,0,-0.49417993937958343,3.452318488359451
2907,4.3500476,10.377478,3,-0.47452191901788177,3.4563069051504134
2908,5.787578,6.472898,5,-0.43695934923393026,3.1790214851498604
2909,4.01577,10.468112,3,-0.45478224440238746,3.417535116970539
2910,5.4073715,7.8132825,5,-0.4696664555852934,3.2345941948890684
2911,11.649366,0.38506952,9,-0.5132314787199436,3.61238167822361
2912,7.835446,9.952891,8,-0.49623036501136353,3.750986864566803
2913,4.8736424,11.638234,3,-0.4659300950371156,3.384395078122616
2914,12.712666,4.1444664,7,-0.4134930840156546,2.2023036125302315
2915,10.571253,2.867566,9,-0.43120370461978,3.012527826428413
2916,5.906584,7.6954274,5,-0.4138656285218752,3.5088672748208047
2917,3.821693,9.891517,8,-0.5399191075407922,4.180607678294182
2918,13.215752,2.243901,7,-0.4837281014191693,3.498460348844528
2919,9.501775,7.682169,2,-0.4545927661972908,3.510909975171089
2920,12.49362,4.3706126,7,-0.4278365955817419,2.4573940578103066
2921,3.7219691,3.0588841,6,-0.40912054848769774,3.026343385577202
2922,11.583772,5.2049284,7,-0.406420550729194,2.417218065261841
2923,10.077364,7.6508074,2,-0.46425064994459436,3.843345811367035
2924,8.657363,7.1476893,2,-0.5323558750438071,4.324793780446052
2925,10.03048,6.693226,2,-0.45369591433072654,3.852955586016178
2926,4.0619874,3.9187658,4,-0.41979200022138047,3.7988011276721956
2927,3.385115,2.7120154,6,-0.5046156163530113,3.10644693672657
2928,3.1299934,4.351728,6,-0.4248725026800367,2.9681696233153345
2929,3.4302392,4.8405437,6,-0.44144878804954824,3.392919693887234
2930,11.254099,5.8004355,7,-0.3899969558943645,2.3841937458515168
2931,13.2066,6.8459077,3,-0.38191901938863404,3.0152151334285735
2932,11.8752775,2.4665227,4,-0.3869397751997864,2.6836144173145295
2933,10.279554,8.740525,2,-0.5516619947537961,3.7373555725812913
2934,11.648755,1.3358427,4,-0.41954357965704187,2.78094063103199
2935,11.306495,3.1103659,4,-0.3764098225870398,2.7322214064002037
2936,0.04214583,6.882973,0,-0.5190810249655943,3.3617377269268034
2937,11.797115,10.010773,5,-0.4456126130199402,3.52191235601902
2938,5.8712354,11.084951,3,-0.4142880700304013,3.391670338511467
2939,4.6272025,11.127745,3,-0.4784691319066114,3.7765410193800926
2940,11.700277,4.942136,7,-0.3904096801590663,2.198273055255413
2941,4.313925,4.4524956,6,-0.4002006886925214,2.732567998766899
2942,5.4476914,9.766938,8,-0.4360085237930162,3.725656672120094
2943,5.495444,11.1654415,3,-0.4851675436568257,4.072289528548717
2944,5.39551,8.421297,5,-0.38914787390460615,3.2142355912923812
2945,3.2427282,4.744523,6,-0.47257012789844166,3.2714758232235908
2946,10.701503,7.39881,2,-0.531178774424704,4.150637727379799
2947,5.595065,10.715657,3,-0.39533054210717844,2.9095649561285972
2948,3.3216448,3.023943,6,-0.4360438671635731,2.8600237742066383
2949,4.8588433,11.685898,3,-0.4965851292637273,3.692049048542976
2950,3.8471603,9.699361,5,-0.5881792537903311,4.632146393656731
2951,4.521818,9.251481,5,-0.41494420934458104,3.6334027457237243
2952,0.8861525,5.602872,0,-0.5138246981806529,3.860366055071354
2953,9.543299,3.050471,4,-0.41040825150357974,2.7001106864213944
2954,4.0860176,4.6027775,5,-0.40844513056815773,3.2372105634212494
2955,9.890255,1.8418871,4,-0.4875295513076824,3.4263679733872414
2956,6.993633,10.418735,8,-0.43893509824461246,3.501574142575264
2957,4.2955756,9.037411,5,-0.436303998510283,3.3934807661175728
2958,12.222565,4.06783,7,-0.44440738526004453,2.7050463896989823
2959,4.3819957,11.352417,3,-0.49313481211058596,3.392949466705322
2960,4.425374,11.195371,3,-0.423038271137708,2.8199468982219695
2961,3.9674735,4.397812,6,-0.42687715004516086,2.8009107556939123
2962,9.83199,4.544856,4,-0.4357210131268386,3.50191653996706
2963,7.8437934,10.075159,8,-0.48139955517160354,3.5724007245898246
2964,10.565495,5.4843693,7,-0.5215821682291801,4.553091938197613
2965,9.570594,8.082644,2,-0.45677365455869334,3.40149893283844
2966,10.328373,6.7175045,2,-0.43190329439847036,3.837763843536377
2967,6.6843677,9.738685,8,-0.4765944682886196,4.00949127048254
2968,10.874138,2.8716366,4,-0.39047565707046894,2.794113378226757
2969,5.7386737,6.2535443,5,-0.4243314294818424,3.271113646328449
2970,3.2473266,1.9806632,6,-0.4838214631388742,4.035202586948872
2971,12.003396,2.0435998,9,-0.39508016459326323,2.70686285585165
2972,4.964307,6.7049546,5,-0.4562470929264617,3.5964161917567252
2973,10.536262,2.3683949,9,-0.4791570574090894,3.3282067692279815
2974,4.1318994,9.467815,5,-0.47846545034950844,3.9904725229740143
2975,7.778766,10.277414,8,-0.4904576887739599,3.947905434370041
2976,5.642254,6.328306,5,-0.41111829419302787,2.7819821044802664
2977,3.894283,10.444588,3,-0.43167334436992233,3.3532909563183786
2978,4.9437566,11.564508,3,-0.44408099397701567,3.3113930413126944
2979,12.568497,8.436819,1,-0.3738768061181488,1.3813981118798255
2980,10.693574,2.7702518,9,-0.3968591283222889,2.6468624916672705
2981,10.278159,4.717578,9,-0.42589192169488965,2.8615421441197397
2982,9.900067,7.633041,2,-0.49993320717134543,4.216233358383179
2983,11.670935,0.7258081,4,-0.4758576474834353,3.858511095046997
2984,4.738501,10.252823,3,-0.5033085240925987,3.613969614803791
2985,7.561184,10.57936,8,-0.4034919394977827,3.1483926668763162
2986,0.5271375,6.623544,0,-0.5121808517304868,3.375931775569916
2987,12.572833,3.4350405,7,-0.47729660685163733,3.607756631076336
2988,3.7647548,4.052539,6,-0.431270955974341,2.958491263985634
2989,5.915453,7.71042,5,-0.463173844335966,3.7549603232741355
2990,12.021623,9.535506,1,-0.39363883565747104,1.6530267944931984
2991,3.9116237,10.011704,3,-0.506756752036723,3.833310469388962
2992,8.723115,7.0962973,2,-0.4962426381150156,3.810345544219017
2993,10.867764,2.3367338,9,-0.4532564047874718,2.683088557422161
2994,5.3902626,11.185661,3,-0.47301055480769383,4.099289671480656
2995,10.841622,3.7206357,4,-0.39358744050733674,2.6926355186104773
2996,5.6966047,7.878606,5,-0.46445435467632223,3.6266650211811067
2997,10.487371,4.4060583,9,-0.4135936278247955,3.0227124005556107
2998,6.9174576,10.039313,8,-0.4095553305841643,3.186612542271614
2999,0.8181216,6.5435233,0,-0.47585043846129405,3.0040794426202773
3000,11.921639,0.6774595,4,-0.45811936166300554,3.624930511713028
3001,10.977888,10.470724,1,-0.4329153069833248,2.1591138270497323
3002,-0.41108686,5.6544747,0,-0.5078629898434182,3.833457704782486
3003,4.1271777,11.058444,3,-0.5218376163892405,3.825239277780056
3004,5.5019517,7.141606,5,-0.4556847448794514,3.359700420498848
3005,10.4084,1.0031865,4,-0.5722819382968173,4.816318570375443
3006,9.869713,8.513552,2,-0.4434410584718892,3.5329335802793502
3007,14.528876,7.2270284,1,-0.38381438160235165,1.4997581246495246
3008,11.876364,2.3494363,4,-0.40837445114704324,3.305389157831669
3009,14.26985,7.3583255,1,-0.384918576099281,1.4201981656253337
3010,8.830168,7.113789,2,-0.526365051337303,3.6990628919005393
3011,3.776493,9.8027,5,-0.526620262084474,4.264559557437897
3012,-0.3054638,5.6113324,0,-0.550525598853808,3.8900029969215395
3013,5.3957715,7.0368457,5,-0.41928332280242,3.2366240572929383
3014,5.232711,8.107368,5,-0.4421993759823077,3.4728861966729165
3015,10.541686,4.2712955,9,-0.395953521329281,2.666567413806915
3016,1.0460316,5.642386,0,-0.47751902252214823,3.8206054949760437
3017,12.537905,8.532999,1,-0.3795104919924058,1.514214334487915
3018,11.888435,0.8866446,9,-0.4061786441316499,2.7218536895513536
3019,12.724423,2.633316,7,-0.4306769083967839,2.6686359626054763
3020,3.320767,4.2344513,6,-0.44029543314812347,2.657757776379585
3021,4.1175523,10.650502,3,-0.44730881844710463,3.0512383675575254
3022,11.205733,0.15588696,4,-0.5091576256910022,4.6456006443500515
3023,6.71754,9.509199,8,-0.4502106077859663,3.46146813839674
3024,12.214253,4.3215938,7,-0.4694449074290666,2.6868935278058053
3025,-0.13586448,6.0298715,0,-0.5446594221799956,3.360430099070072
3026,9.508667,7.639032,2,-0.48626823078461373,3.7440031763911246
3027,3.551857,4.299825,6,-0.4286512661691572,3.6322122764587403
3028,4.4987335,10.0488205,3,-0.46337654331324235,3.6347087746858597
3029,5.5869565,11.499693,3,-0.40527657674513357,3.4739597284793855
3030,11.8133335,8.822384,1,-0.38489909252600957,1.6321210752427577
3031,11.652325,0.58595,4,-0.4393514123983748,2.8341095754504204
3032,13.360395,7.643541,1,-0.38224672590019565,1.5417856973409654
3033,10.6964035,2.7201328,9,-0.41094338926875174,3.0998541498184204
3034,9.643588,8.516367,2,-0.466033927591101,3.8460457825660708
3035,5.766408,6.2021093,5,-0.40599043203753715,3.1269577836990354
3036,3.3445752,4.462725,6,-0.4298983813728298,2.5690991589426995
3037,10.092737,5.3253236,7,-0.41719162694077944,3.510375043451786
3038,3.7549539,3.7347329,6,-0.451075087521793,2.8354019781947137
3039,4.2970014,9.156497,5,-0.4749498822461812,3.6129516088962554
3040,5.2850466,8.100473,5,-0.45526916355471914,3.3409288546442983
3041,4.351088,10.361824,3,-0.47452191901788177,3.5716275584697725
3042,12.559041,2.3362315,9,-0.4580481257758402,3.2566588175296785
3043,11.143164,0.6213682,4,-0.4519656639124077,3.870908635854721
3044,5.4435945,10.703357,3,-0.4105850339916689,3.064634689986706
3045,11.626194,0.4888336,9,-0.4400220286067438,3.300089195370674
3046,0.8610275,5.923663,0,-0.5434918585994895,4.128100701570511
3047,3.4094017,4.524202,6,-0.425372355831328,2.8979705056548117
3048,11.97834,5.050674,7,-0.39833559219882464,2.680231402814388
3049,5.270994,10.18189,8,-0.46921041241815525,4.134715603590012
3050,5.4066334,8.351115,5,-0.44884915953473936,3.910002998113632
3051,0.27849534,6.186446,0,-0.5774514322330802,3.6133291164040564
3052,10.806088,3.63477,9,-0.4152078388257614,3.5170140585303304
3053,0.79720294,5.6245947,0,-0.5068683837162142,3.6715422612428665
3054,4.074483,4.0013485,6,-0.4116395139419764,3.03803871691227
3055,11.582176,2.709536,9,-0.37766116097954966,2.47086915075779
3056,5.1490893,9.577592,8,-0.4887476893860729,4.181752257049084
3057,3.1455984,2.1826687,6,-0.5408973992109061,3.960722805559635
3058,11.607492,1.254573,4,-0.48353549433086956,3.7687793931365015
3059,14.119413,6.8163185,1,-0.3824718056689324,1.611966703683138
3060,5.0715237,6.406727,6,-0.4972055595721607,3.959846387207508
3061,-0.3898565,7.0015044,0,-0.5896081686243533,4.414788513183594
3062,11.933295,0.74552315,9,-0.47249403206235724,3.2555988201498987
3063,11.445667,1.193596,4,-0.43804252450415676,3.0312643295526502
3064,3.515291,3.250362,6,-0.4200291370496942,3.3469824796915053
3065,11.388376,0.31091836,4,-0.42286130022063617,3.2874969121813775
3066,11.887205,9.741041,1,-0.4123210262405943,2.190185379087925
3067,6.7407365,9.691967,8,-0.43294645368245216,3.414074653685093
3068,3.5300775,4.1416364,6,-0.41881037017960493,3.23456777125597
3069,11.713531,1.5211058,9,-0.41196148839733265,2.5087132361531257
3070,14.861623,6.6595306,1,-0.3985647401657172,1.5968200159072876
3071,4.8788714,10.836664,3,-0.48466479688328695,3.5718869468569756
3072,10.823814,4.838044,7,-0.41257035938057535,2.470289621949196
3073,9.202033,7.9325724,2,-0.4567381419932643,4.078372932076454
3074,11.672624,2.2328496,4,-0.38700445081208235,2.722587917149067
3075,5.4755273,11.23137,3,-0.48725706900034704,3.4947151052951813
3076,4.7960906,8.953825,5,-0.4472662031218438,3.3737181740999223
3077,5.348277,10.649115,3,-0.3960641768946938,3.1939946982264518
3078,14.701778,7.0287547,1,-0.3772229179103716,1.6132390563189984
3079,5.656405,7.3384657,5,-0.4504673161130707,3.7678180807828903
3080,0.68159544,5.8115997,0,-0.5518953965599476,3.7478732112050057
3081,11.459566,9.653244,1,-0.40761623186655255,1.7916191218793391
3082,11.933088,1.3897887,9,-0.4490439072786464,2.857281078696251
3083,-0.5668661,5.962847,0,-0.534643103789879,3.1118906036019327
3084,10.750958,2.6859412,7,-0.4574296288311796,3.4350067871809005
3085,10.641415,2.4076083,9,-0.4232617630686659,3.550841662287712
3086,11.188863,0.6218649,9,-0.4363936386946434,3.695414085686207
3087,10.388896,4.8927646,7,-0.42517676359209255,3.386082380414009
3088,12.058551,4.220417,7,-0.4736826950557256,2.936279081106186
3089,11.211389,4.2514563,7,-0.44543630097322773,3.442051439285278
3090,11.359894,3.4584985,9,-0.38296023787184197,2.4336410304903984
3091,4.8637624,11.3644905,3,-0.41470471013886,3.2391406497359276
3092,11.112046,10.177064,1,-0.41595583700338035,1.5184806309640408
3093,10.396807,8.156176,2,-0.44781223646753054,3.907604420185089
3094,4.5623555,10.349135,3,-0.4650548361880777,3.4670663914084434
3095,6.4634056,10.247674,8,-0.44015028192755706,3.4680302307009696
3096,11.3852825,0.8854429,4,-0.42969501430416107,3.511288767158985
3097,10.055666,4.089193,9,-0.41383274853449337,2.751400898694992
3098,9.836665,8.315697,2,-0.4870310115147166,3.6307048904895782
3099,0.90709573,7.4577312,0,-0.4435829539179568,3.012140628993511
3100,4.0363173,10.600794,3,-0.43396888562632313,3.228131310045719
3101,9.854797,8.153102,2,-0.41002789658617417,3.5052512174844743
3102,8.00841,10.515465,8,-0.45750507450190425,3.6636217448115347
3103,10.768866,0.4727754,9,-0.49191224585105175,4.466868520379067
3104,11.448475,1.4138552,9,-0.42672581216560096,2.6023349007964134
3105,3.0956345,2.082154,6,-0.5782794030963911,4.24372864484787
3106,4.621952,10.138583,3,-0.4798509571243338,4.117598793506622
3107,9.555109,3.5869167,4,-0.42885603598011446,3.496301952898502
3108,4.0877743,3.6154468,6,-0.4165332922143824,2.802752255499363
3109,7.001432,10.310125,8,-0.465783216257529,3.447516668140888
3110,10.559038,1.5533468,4,-0.43721123549495733,3.573999766111374
3111,3.6489093,4.867313,6,-0.42566329641658796,2.63012838691473
3112,10.82841,2.5596855,9,-0.41038380118325746,2.7169168037176132
3113,11.684076,8.969919,7,-0.42877748367997587,3.4687233486771585
3114,-0.9505157,6.4686356,0,-0.5666942700320875,3.351837799847126
3115,12.179942,4.8781986,7,-0.39976465622514734,2.6742536479234698
3116,0.22379564,6.2868824,0,-0.5366997246923816,3.2494865542650224
3117,10.5332575,1.8507617,4,-0.46645626475676955,3.252129771709442
3118,12.672177,8.713371,1,-0.385164109982837,1.2972248597443103
3119,10.670747,8.466996,2,-0.47239907478785764,3.523041595220566
3120,2.9653351,3.2322893,6,-0.5039187238145065,3.8310481986403464
3121,4.688367,10.609913,3,-0.5178609564518463,3.8883656445145607
3122,5.897881,8.971277,8,-0.4080558522784354,3.5515068906545637
3123,0.11983523,7.1793027,0,-0.46765232613372376,3.0958190152049063
3124,5.7003884,11.058709,3,-0.418983808023347,3.2162960934638978
3125,7.7660513,10.696661,8,-0.42893905987309416,3.636091336607933
3126,11.536413,1.6243304,9,-0.43023159332591937,2.647460833489895
3127,0.11483592,6.413363,0,-0.5336219881881037,3.59350242882967
3128,-0.35194844,6.3667817,0,-0.5367953791433928,3.6523091065883637
3129,8.040017,10.295591,8,-0.43798399940019944,4.1480065160989765
3130,5.2719917,6.8762608,5,-0.4253704021479903,3.518346930742264
3131,0.6673555,7.7068887,0,-0.42456037985556067,2.8798988196253776
3132,5.4403696,8.089763,5,-0.3935685720177606,3.263985535502434
3133,14.6709,6.7709584,1,-0.4138830105002115,2.382326545715332
3134,10.2857485,3.8001509,9,-0.40049045681989986,2.730641434788704
3135,5.351496,6.8409986,5,-0.4262066883245869,2.977123199403286
3136,12.206454,3.839276,7,-0.44377295978101455,2.9160128301382064
3137,8.931813,7.4866905,2,-0.5041208399608783,3.361003410220146
3138,3.912487,9.407007,5,-0.501692191164921,3.996249862909317
3139,9.605509,2.245682,4,-0.5046291099005134,3.666618859767914
3140,9.615696,2.3275223,4,-0.46612143690569957,3.4305010095238684
3141,5.47507,10.330377,3,-0.4891923608044526,4.08979741603136
3142,3.0334153,3.148744,6,-0.47075471711406275,3.4004477658867835
3143,7.125304,10.203453,8,-0.4026852175507561,3.0325877189636232
3144,-0.23901235,6.2777557,0,-0.5360946393936942,3.0296697920560836
3145,9.594981,7.567833,2,-0.48888805348222575,3.494756672978401
3146,13.112836,7.5321302,1,-0.3786890113126404,1.2846882593631745
3147,-0.7259261,7.2516375,0,-0.462221547854006,3.9581113052368164
3148,3.3452961,2.5498724,6,-0.4795353076485752,3.314256834089756
3149,5.583662,11.13907,3,-0.5454808122530452,4.618739316165447
3150,11.33349,2.6741765,4,-0.4072531387115773,3.489599286913872
3151,10.718545,8.3832,2,-0.5045148579489674,3.7879717943072317
3152,10.124289,4.3990126,9,-0.4172197743016141,2.982083511650562
3153,4.06469,10.736701,3,-0.4435826268003119,3.1387909662723543
3154,7.613064,10.017231,8,-0.4635524709090814,3.8043676164746283
3155,3.7639053,10.177319,3,-0.5059010268990171,4.218066608905792
3156,2.996414,3.1821923,6,-0.48125325225700516,3.8900940507650374
3157,10.936424,2.778674,9,-0.390774440790109,2.663043552041054
3158,11.727083,2.180431,4,-0.3928608396985926,2.751867701113224
3159,4.99025,11.454167,3,-0.45127636722941283,3.98033193051815
3160,10.942152,7.545764,2,-0.49333692556709213,4.167626022100449
3161,5.6816225,10.116709,3,-0.4540357470651442,3.7718772614002227
3162,3.8597345,3.2559063,6,-0.42494371107867723,2.989826292693615
3163,4.491141,10.086944,3,-0.45407003789155564,3.5923894518613815
3164,10.104215,7.395231,2,-0.5024388569537261,3.960916352570057
3165,11.844187,3.946989,7,-0.4605052806044413,3.330508445799351
3166,12.583837,8.822562,1,-0.3861251089158039,1.2674143446981907
3167,3.4117727,4.2530184,6,-0.43713967786990904,2.594194527566433
3168,5.2014847,8.257874,5,-0.43215619099158514,3.796392887532711
3169,10.065454,8.584203,2,-0.49342142513640924,3.9080939543247224
3170,5.0892854,10.860458,3,-0.41084087114287526,3.228828694820404
3171,4.6771836,9.238014,5,-0.538246122865879,4.278885609209538
3172,12.791338,2.4759455,7,-0.4304410959595664,2.8319678288698196
3173,9.740492,2.2690954,4,-0.48665860092510527,3.365148756504059
3174,10.031557,8.558158,2,-0.5091817490372812,3.7317587399482726
3175,9.041886,7.795539,2,-0.4464430148957121,3.4288033962249758
3176,10.81687,1.5688378,9,-0.4223202018845967,3.0027607333660127
3177,12.106553,4.0934114,7,-0.43436801431845284,2.5622675722837447
3178,11.640991,2.9411328,9,-0.44792220635778185,3.38802221596241
3179,11.31898,3.4182394,9,-0.37589090188310764,2.5257079288363458
3180,12.641891,4.098843,7,-0.49807572170346454,3.076301856637001
3181,3.294747,4.404768,6,-0.4455201487293219,2.702009411454201
3182,11.802209,2.025457,9,-0.40831500650411223,2.8302741289138793
3183,11.384648,9.806592,1,-0.39448978043962707,1.3416452181339265
3184,11.177046,0.32127145,4,-0.4761873535294895,3.6739564123749733
3185,3.234374,3.5544622,6,-0.4480134963792082,3.0730990102887152
3186,-0.7451,7.2176824,0,-0.4533066197220469,3.6068603709340095
3187,5.2327213,6.56575,5,-0.40876720752246354,3.0019390973448754
3188,6.2385073,7.630878,8,-0.5275185969571703,4.861766209602356
3189,11.4191265,4.6287017,7,-0.39656380436645805,2.446194718182087
3190,-0.88514286,6.514384,0,-0.5671478861484346,3.6874100160598755
3191,11.335901,2.365804,9,-0.41277279225904845,2.562983053922653
3192,2.9368398,3.4168077,6,-0.49218890068836374,3.815096772313118
3193,9.570077,7.490289,2,-0.4684007819610186,4.107792980372905
3194,12.753299,8.565102,1,-0.38401277657308314,1.3390262614190578
3195,4.3556705,8.979178,5,-0.4633278786709239,3.6030104112625123
3196,4.3353496,9.000731,5,-0.40459986138424753,3.259322755932808
3197,4.0582733,9.261461,5,-0.5011623379874592,4.124680264592171
3198,5.963926,7.514766,5,-0.5329892921732124,4.239101747274399
3199,11.78722,4.06196,7,-0.42359840416397243,2.7998297959566116
3200,3.690586,3.2152526,6,-0.4303315194025033,2.8696650984883307
3201,9.631875,7.29051,2,-0.5328234263223262,4.53146300137043
3202,-0.6100202,7.1179276,0,-0.47745209332215977,2.8677454254031183
3203,11.780581,5.1782184,7,-0.40137793867691957,2.6073372197151183
3204,4.3913407,4.7042875,6,-0.3901415668417926,2.925147536098957
3205,10.881097,2.9244359,9,-0.3834472399734179,2.517343035638332
3206,14.440239,7.249671,1,-0.3906562450885192,1.855579036474228
3207,10.665088,2.3312948,9,-0.43646400552240383,2.837143381536007
3208,11.245908,10.038713,1,-0.39907904442143843,1.519702778160572
3209,5.1422334,8.080842,5,-0.4719663125728832,3.4093124052882193
3210,4.1746855,10.907416,3,-0.4782627559969838,3.722265397310257
3211,12.5551195,4.283281,7,-0.45368247943026424,2.4207045531272886
3212,11.559551,2.6232657,9,-0.38978375671455356,3.22936500698328
3213,13.165304,3.567968,7,-0.4291326488663577,2.980164614915848
3214,3.8682334,10.463098,3,-0.4409074755798206,3.378952198624611
3215,11.7578745,1.2778383,9,-0.44407732339006456,3.7001515993475915
3216,-0.66740483,6.244554,0,-0.6001422211178736,3.6872460946440695
3217,-0.32795292,6.23353,0,-0.5170636053929275,3.342656163573265
3218,11.353208,1.3198664,4,-0.4312486948040366,3.107964234650135
3219,5.7424736,9.463911,8,-0.47408242382635973,4.085890696048737
3220,1.2539011,6.407276,2,-0.5014474996576068,4.043559168875217
3221,-0.51932627,6.0839314,0,-0.5772062677119395,4.190630230903626
3222,11.2336035,10.101974,1,-0.4016309366456834,1.6745516453683376
3223,10.086164,3.0266564,7,-0.3963406053812801,3.1366776221990587
3224,3.4996781,4.1819596,6,-0.42729043046400067,2.6908266428112984
3225,5.0468373,11.620183,3,-0.42968935490059174,3.064632170200348
3226,7.6898923,10.491777,8,-0.4231189762694364,3.5175256261229517
3227,7.9978366,10.715207,8,-0.4784693762347998,4.264975536465645
3228,12.366589,4.3126693,7,-0.46868790701872404,3.239159462451935
3229,9.43573,7.7582846,2,-0.41524591376585407,3.67126329600811
3230,8.64302,7.209511,2,-0.5232961932795764,3.793782366216183
3231,3.9574144,4.007818,6,-0.4142299102244864,2.812994536459446
3232,5.5309157,7.325907,5,-0.47905198050092374,3.602307144999504
3233,11.874917,1.5575253,4,-0.4032061895812799,3.391146659255028
3234,8.782484,7.705356,0,-0.46549008265857356,3.8570766031742094
3235,3.6448467,3.2074394,6,-0.45206041321100776,2.7003285470604896
3236,6.636851,9.859173,8,-0.4721134694378525,3.839218207895756
3237,1.1579005,6.9604516,0,-0.4295234756238997,3.5984244415163995
3238,13.599671,7.6639714,1,-0.3827065671895719,1.4320764304697513
3239,10.500767,2.4011679,9,-0.48435349197793665,3.275057106614113
3240,5.1242957,10.781856,3,-0.4068286930537084,2.956459356248379
3241,0.28566092,7.2743855,0,-0.4405212917140761,3.137404688894749
3242,12.786039,4.087174,7,-0.4401873331301848,2.683295873105526
3243,6.525599,10.451296,8,-0.428537295540496,3.679941188097
3244,12.372183,3.3842914,7,-0.4177498712279498,3.290670914053917
3245,0.7932494,7.32326,0,-0.4190613656729742,3.1226541870832443
3246,7.5423527,10.023611,8,-0.4852334576261103,3.60534458309412
3247,13.19075,2.8398147,7,-0.4924025915826608,2.8428044053912163
3248,5.5907526,11.497653,3,-0.4327817225743278,3.4602172961831092
3249,10.665402,4.903239,7,-0.4154744522826836,3.1857044529914855
3250,3.4077604,3.6726012,6,-0.43626309606230684,3.092960501909256
3251,10.822194,0.3709911,4,-0.49822398298987475,4.239185031950473
3252,11.33099,9.96384,1,-0.4051109048520906,1.6379027125239372
3253,11.426259,0.56621885,9,-0.4398051168036837,3.1700321424007414
3254,4.9937463,8.810918,5,-0.43130565552462435,4.143086006939411
3255,6.6952753,9.847623,8,-0.44143054959936756,3.381745577454567
3256,6.8552775,10.297084,8,-0.47279610104560676,3.4364896631240844
3257,10.851813,4.816247,7,-0.47288769466550273,3.0491733640432357
3258,5.017707,6.777367,5,-0.4674767573423279,3.612824105322361
3259,12.344667,6.861034,8,-0.4789636085069014,4.520500743091106
3260,5.5823073,6.6332746,5,-0.42960345176148285,3.1884568738937378
3261,11.141925,1.9199381,9,-0.41071798802759124,3.111896103918552
3262,-0.72068626,6.212192,0,-0.5759357443745166,3.6698243030905724
3263,3.0911632,1.9810352,6,-0.5239188131573901,4.125007189810276
3264,3.6613793,4.7151904,6,-0.45227990110214256,3.2343454429507257
3265,0.75004965,6.2194357,0,-0.5466526590400481,3.427453548014164
3266,-0.4826401,6.099435,0,-0.5334178433819372,3.391313093304634
3267,10.088502,8.244921,2,-0.4072555189887597,3.1478627267479897
3268,-0.75931245,7.0015197,0,-0.4766353142264966,3.6255626320838927
3269,11.145483,10.205233,1,-0.4096643498331117,1.4959809705615044
3270,-0.16300386,5.547401,0,-0.4901418775556292,4.109040330052376
3271,8.920297,7.166263,2,-0.47753858788622655,3.6440907230973245
3272,9.654346,4.010474,4,-0.40982453185289613,3.6212145614624025
3273,14.089666,6.8687096,1,-0.37980035816639734,1.1952127949893474
3274,12.606909,4.055786,7,-0.43425161546177515,2.2937269294261933
3275,4.965939,10.035774,3,-0.49836954156528124,4.141694479882717
3276,6.698211,9.446494,8,-0.4751608931677333,3.8195310145616532
3277,9.628123,7.227934,2,-0.5004060570111692,4.320737656354904
3278,4.842215,8.819639,5,-0.43120912814692997,3.4977490046620368
3279,12.563893,8.153389,1,-0.38340855328954393,1.1747999536991118
3280,5.323377,11.165141,3,-0.4075189262518367,3.474959514439106
3281,12.041425,3.8809805,7,-0.4051674888925397,2.7240153127908706
3282,5.9262505,10.58637,8,-0.39364877312794133,3.356984474658966
3283,10.234648,2.2643793,4,-0.39948982391019916,2.5744883194565773
3284,4.060167,4.467342,6,-0.4182713338451718,2.6455192145705224
3285,10.473926,0.85754764,4,-0.47471441425236893,3.547980232834816
3286,11.869866,3.8748076,7,-0.4079381717718695,2.5685228508710862
3287,12.024847,1.846127,9,-0.4268867046058126,2.6177856650948526
3288,0.7686109,7.6759706,0,-0.43892175637305114,3.318391095995903
3289,9.216341,2.9940445,4,-0.439050129467541,3.616348180472851
3290,12.1223955,4.696679,7,-0.41376105692913484,2.2655451384186747
3291,5.700111,10.558185,3,-0.38765391569082297,2.9508104056119917
3292,11.135673,5.216848,7,-0.4273915619855336,2.756700004637241
3293,10.5999155,1.2249103,4,-0.4312313730185901,2.896158228516579
3294,11.36917,1.954853,4,-0.4307556337132363,3.4026998436450957
3295,5.417596,10.538653,3,-0.4166199999750181,3.1891247788071633
3296,7.9850035,10.53082,3,-0.42680242619152864,3.7044351899623873
3297,12.545094,4.0639653,7,-0.46180285107550323,2.4857562947273255
3298,5.412413,7.507058,5,-0.4553712568717012,3.619132527709007
3299,4.887898,10.002795,3,-0.49085784942226496,3.377226024270058
3300,5.0328636,11.358018,3,-0.45912572943065594,3.4134875455498697
3301,7.2409177,9.967887,8,-0.43142834021463883,3.2364746594429015
3302,12.666321,3.8363519,7,-0.4372407507611342,2.3386352920532225
3303,10.343353,8.434805,2,-0.44782627093827654,3.5575032263994215
3304,8.561394,7.4029074,2,-0.5094049729329049,4.124882521629334
3305,5.640645,11.2321825,3,-0.5185248346759952,4.0601121243834495
3306,11.994959,9.564419,1,-0.3903692383296156,1.5512101112306118
3307,12.796358,8.476538,1,-0.39020906235451114,1.714727976322174
3308,8.708042,7.0846395,2,-0.5304447360456404,3.8598062241077424
3309,4.992242,11.611601,3,-0.4370144472204382,3.4338662207126616
3310,11.558973,3.1602147,9,-0.38807479392226696,2.800537107884884
3311,8.596571,7.046603,2,-0.4761378571892994,3.977413666844368
3312,10.752177,3.8934698,9,-0.395944161924487,2.7749735227227212
3313,13.832116,7.780446,1,-0.4131059395364431,2.705598061084747
3314,4.6215434,10.028799,3,-0.4651189793374603,3.3803959193825723
3315,12.850544,3.6497295,7,-0.4561464137701004,3.6701670253276824
3316,11.297453,4.6333427,7,-0.44751116623157355,3.0396720850467682
3317,11.859415,8.782011,1,-0.372882976660753,1.4662645751237868
3318,10.852609,3.597149,9,-0.39361167067495983,2.4154999569058417
3319,12.202949,4.3308225,7,-0.41643000598598817,2.466377815902233
3320,4.4232607,9.270916,5,-0.4383703724432859,3.4478435921669006
3321,9.768415,4.331207,8,-0.48037275556598596,3.6974554321169855
3322,5.2357244,11.158186,3,-0.4389602947583587,3.6882004377245905
3323,12.007586,8.955274,1,-0.3806957851210649,1.4737317723035812
3324,14.83789,6.537381,1,-0.3835515428476337,1.5536023162305355
3325,11.513881,4.5352817,7,-0.4484694445466476,2.986142590343952
3326,10.052693,7.359692,2,-0.47882868586673316,3.818092899918556
3327,10.484901,1.067846,4,-0.5285934003507097,4.018852184712887
3328,3.8446136,5.109004,6,-0.4237465396804306,2.9544092163443567
3329,10.062529,8.448751,2,-0.5120615001198372,4.036348388195038
3330,7.3525214,10.676471,8,-0.41121145437984713,3.3593607357144357
3331,10.842811,2.089232,9,-0.42746997525639785,3.061927345097065
3332,14.592839,7.1890936,1,-0.3764260999442898,1.4121621264517308
3333,10.974052,5.9614964,8,-0.43997653448552115,3.9949610379338263
3334,9.573353,7.6244154,2,-0.47630835339209876,4.1802640116214755
3335,5.130401,11.15492,3,-0.4371248256251631,3.3242956548929214
3336,10.419406,1.4597372,4,-0.43167582530566084,2.9896854451298713
3337,-0.35474348,6.440999,0,-0.5212141241672776,3.331854117512703
3338,0.2497995,6.4665127,0,-0.4602596841302083,3.2963244643807412
3339,10.59147,0.24171062,9,-0.4395725781433779,3.7652069357037545
3340,10.303132,3.4445992,9,-0.4897682781251931,3.779251493513584
3341,12.586096,8.412273,1,-0.3755661417865387,1.4491363537311555
3342,6.654582,9.532865,8,-0.5210953849491605,4.477574209868908
3343,11.711288,4.880385,7,-0.40830496288062473,2.257661300897598
3344,3.1186583,2.1003864,6,-0.5000596459454659,4.391370003223419
3345,13.9657,7.0154247,1,-0.37800161264154286,1.3102333168685436
3346,9.333494,3.2093608,4,-0.4283744741819859,3.1384994626045226
3347,10.985362,2.5716364,9,-0.41915439492853396,2.702633173763752
3348,-0.42514163,5.659355,0,-0.4919214268004338,3.8862468552589418
3349,9.811919,3.5562649,8,-0.4379450429025425,4.013896868526936
3350,12.888194,7.6201034,1,-0.3791505602708189,1.266871142834425
3351,13.253149,2.6963322,7,-0.48520939727794943,2.679845299422741
3352,10.477721,7.066579,2,-0.4536393611556292,3.9809409230947495
3353,5.4360595,7.831898,5,-0.45682910418766454,3.643283014893532
3354,3.3612432,4.741643,6,-0.4699761208393805,3.7049988025426863
3355,4.4196787,9.2474,5,-0.4394687987338166,3.6269896286725998
3356,13.288018,2.6872535,7,-0.47947127582507887,2.9662613064050674
3357,4.2441483,8.100717,9,-0.4867797096783518,4.505295846164227
3358,-0.8411833,6.988762,0,-0.4825569767413792,3.7103267827630044
3359,6.029985,10.654713,3,-0.40307443703193646,3.354568072259426
3360,-0.02318349,7.1847606,0,-0.5193624774952077,3.8706698593497277
3361,3.8837638,3.0964885,6,-0.4536438432616193,2.999702176749706
3362,9.679952,3.257334,4,-0.45685128955451226,3.864844180047512
3363,13.757392,7.1147456,1,-0.38370952505076134,1.4463555578887464
3364,3.4300525,2.399178,6,-0.4663273569300056,3.7913159695267677
3365,0.31858274,6.0986958,0,-0.534724304801536,3.432737636268139
3366,3.0290606,2.0657156,6,-0.5682305672462,4.0106149411201475
3367,4.3625116,11.626237,3,-0.5031696481027325,4.20957154840231
3368,12.065364,4.183896,7,-0.5075721685186669,3.280335486829281
3369,9.579185,7.346202,2,-0.48794529017089383,3.9425729778409004
3370,9.497639,8.119322,2,-0.4608632185386318,3.4680733677744864
3371,0.5497795,7.675764,0,-0.4195036771099084,3.0983869004249573
3372,5.8398304,6.246142,5,-0.4118793829145635,3.312903161942959
3373,6.18293,6.97911,5,-0.48408364714218555,4.335809493064881
3374,14.291102,6.8541512,1,-0.38916280126771297,1.5839843682944774
3375,12.97404,2.9523566,7,-0.5143951498412563,4.447572835683823
3376,11.694039,1.7190464,4,-0.43351186070335046,3.645192499756813
3377,3.864754,5.284436,6,-0.4324931389849056,3.1835848635435102
3378,4.846632,11.6343565,3,-0.4976720847550041,3.7797768452763556
3379,10.725151,6.975996,2,-0.5037864557000317,3.9667979407310487
3380,12.760264,8.015485,1,-0.3781437225691051,1.1546734544634818
3381,9.788053,4.0319185,9,-0.4321146970546582,3.368844899535179
3382,10.631796,7.537312,2,-0.5280895983093923,4.138555843830108
3383,0.3706939,6.062971,0,-0.5644943065839506,3.4157203602790833
3384,9.649797,8.29854,2,-0.450431046558493,3.47885357439518
3385,-0.6355839,6.203692,0,-0.5497743786450822,3.6157088217139246
3386,13.85948,7.247525,1,-0.38171382339071813,1.675593780428171
3387,3.7607257,10.236082,3,-0.5257801283267383,3.947459758222103
3388,11.884441,2.3902707,9,-0.40334978886442274,2.378692972958088
3389,5.085738,9.202046,5,-0.45452245688367326,3.4627216213941576
3390,12.233854,3.8380468,7,-0.4283058052180333,2.7663336166739465
3391,4.104294,5.0662436,6,-0.3966301701545696,2.8560261639952658
3392,5.742862,10.589095,3,-0.3832109089880795,2.701567156016827
3393,12.605782,8.041781,1,-0.3722240373366807,1.2207533937692643
3394,5.2094717,9.861088,8,-0.40742914608057307,3.455551374852657
3395,12.312258,4.2274165,7,-0.4352488428036975,2.3765472367405893
3396,14.756146,6.668911,1,-0.39839802496335197,1.9493590885400771
3397,5.881027,7.75608,5,-0.5240077149436546,4.612302118241787
3398,4.1472373,10.676707,3,-0.4639307223724494,3.7652996760606765
3399,11.118608,10.262645,1,-0.42770975604704253,1.6514078265428542
3400,0.6426773,5.650129,0,-0.5205876107966426,3.9046405699849127
3401,0.96331245,6.850132,0,-0.46363739821815836,3.251420266628265
3402,3.0067146,4.1126666,6,-0.5077491660099411,3.7241038432717324
3403,5.324233,7.6598597,5,-0.46413704645767717,3.480335383117199
3404,3.498072,4.8257813,6,-0.4309846714989483,2.883120695948601
3405,11.163723,0.2640384,4,-0.47715963994203797,3.777376202046871
3406,12.349375,8.898725,1,-0.38716688734470456,1.3365321497619151
3407,6.8842907,10.121227,8,-0.4043878933783747,3.272827081680298
3408,11.571748,9.617025,1,-0.3913460693874227,1.3497162710130215
3409,9.276673,8.07846,2,-0.4623979752247362,3.7171224492788313
3410,3.4749877,2.975988,6,-0.4627897239590154,2.8227095264196396
3411,12.579564,3.8591318,7,-0.42982126316086694,2.547342197299004
3412,6.9233584,9.586559,8,-0.41836349126120437,3.584194410443306
3413,3.9118786,3.3928273,6,-0.4097632336269229,3.106963022053242
3414,4.8701386,7.9227505,5,-0.46580426001041647,3.4455117347836492
3415,10.406166,2.9696515,9,-0.4200015192218024,3.499422807991505
3416,0.47218767,6.915365,0,-0.5225612987464776,3.5806128746271133
3417,7.621741,10.53935,8,-0.4393565972336956,3.5937642577290534
3418,4.5444446,9.233243,5,-0.4865385392916767,4.049530989825725
3419,3.3244023,2.24765,6,-0.5197021947581103,3.6919952684640887
3420,11.0483,5.016706,7,-0.538518205097427,4.354794838428497
3421,-0.8259742,6.604841,0,-0.5093856548691017,3.5402938228845597
3422,5.9601235,7.467672,5,-0.474061452454669,3.812447420656681
3423,4.6107373,10.689501,3,-0.45201313153464046,3.2375513580441475
3424,10.295243,1.5758224,4,-0.42445387445620286,3.084085504114628
3425,11.924081,9.615874,1,-0.3948109728577464,1.876917389333248
3426,9.712681,4.0232077,4,-0.4479021800775591,3.3182097581028938
3427,3.3951106,3.3578796,6,-0.4634956112657888,3.03968808054924
3428,12.133709,0.81426054,4,-0.4509006439815909,3.3169457256793975
3429,4.27577,10.578544,3,-0.4400504912565444,3.049427722096443
3430,6.7424393,9.359651,8,-0.46803967769973265,3.899614780545235
3431,10.529681,2.7192857,9,-0.4258486107384678,2.91309703707695
3432,10.856011,3.756979,4,-0.411536048065034,3.035365448743105
3433,11.889858,0.19302116,7,-0.5370661013397589,4.608409652113915
3434,7.3430557,10.135036,8,-0.45416520410561945,3.7308341640233995
3435,7.9218764,10.57755,8,-0.442264375469306,3.4242677342891694
3436,-0.6520606,7.1052012,0,-0.49731249069574157,3.284976189136505
3437,3.8084338,3.782994,6,-0.42763135927383084,2.744745962023735
3438,4.1875577,4.6098585,6,-0.42041568299911775,3.086421094536781
3439,4.798837,8.6411295,8,-0.4235957112480333,3.787229579091072
3440,11.794212,5.8738728,7,-0.44846596559600954,3.6037944215536117
3441,12.170147,4.9646487,7,-0.4117612161952692,3.3198754888772966
3442,12.08155,1.0909729,9,-0.4344690690725724,3.12137442111969
3443,11.130368,0.13449764,4,-0.4668804262482104,3.9823807123303414
3444,4.055925,9.631042,5,-0.44253128556394505,3.8000585931539534
3445,4.9265323,10.341335,3,-0.4790973592146932,3.3513291382789614
3446,14.416644,7.26373,1,-0.3855861045667023,1.4704227152466773
3447,10.571722,2.780393,4,-0.4791018673603521,3.5072058874368666
3448,12.893654,8.123262,1,-0.38960134012170583,1.4375663423538207
3449,5.302719,9.384784,8,-0.5234811496156343,4.429070939421654
3450,7.6975822,10.498332,8,-0.43414756983721725,3.389082721173763
3451,4.3981256,11.557154,3,-0.47615935932961556,4.154789890646935
3452,11.995468,1.030863,9,-0.4176183168736566,2.912253010571003
3453,11.500907,1.2241467,4,-0.43964779551104793,2.771783903539181
3454,13.127742,7.081384,7,-0.4258731418863793,3.3263510775566103
3455,10.54551,8.541163,2,-0.5038843548240068,3.7441224908828734
3456,11.999726,9.622109,1,-0.3965843187877907,1.7698825891315937
3457,3.4359355,4.0744777,6,-0.43889987548654297,2.942684926688671
3458,8.422357,7.538258,2,-0.5489473757491456,4.670323553979397
3459,11.335478,0.3503037,4,-0.5212920476584697,4.081777771413326
3460,10.613575,6.9603524,2,-0.439035331342246,3.7150701743364336
3461,9.587599,2.6068478,4,-0.43078555781463135,2.8975579550862314
3462,5.3760953,6.6170087,5,-0.4206130096133342,3.15491500377655
3463,5.7110567,6.3075833,5,-0.41455056201402457,3.206287173628807
3464,4.951347,6.5292034,6,-0.4712704699171688,3.8568316429853438
3465,3.036665,1.9049169,6,-0.47074488336293463,4.145451931655407
3466,13.3305855,6.8552437,1,-0.37628811477619506,1.1410583421587943
3467,13.185824,2.3972046,7,-0.4592284423962093,3.6140432280302046
3468,3.8191173,4.082397,6,-0.42548144291728585,2.9583279097080233
3469,9.570606,7.933183,2,-0.44202347559914823,3.3194631838798525
3470,5.3479915,7.017544,5,-0.44791245867469415,3.810752337574959
3471,5.3899994,10.230308,8,-0.5414037249442396,4.788504911959171
3472,4.223619,10.891372,3,-0.48835526543607527,3.628807852268219
3473,-0.53742564,7.1641316,0,-0.48945324024581466,2.9242359441518784
3474,9.639031,8.376576,2,-0.5020124659630704,4.049748855233193
3475,6.502189,10.404727,8,-0.4517781201451113,3.8503578248620034
3476,10.15419,8.97061,2,-0.439937376425387,3.3913786965608597
3477,7.819482,10.400027,8,-0.42666680249398814,3.5984125536680223
3478,5.131072,8.13207,5,-0.42199298868281526,3.2244261598587034
3479,7.8853216,10.0014105,8,-0.44884543218190365,3.788582962155342
3480,10.777219,1.5493203,9,-0.5032896474159665,3.3969017058610915
3481,4.8787055,7.128353,5,-0.42771532236490745,3.492537000477314
3482,-0.80511814,6.230859,0,-0.5583238844074825,3.7650925880670547
3483,11.460759,0.8308447,4,-0.40705261175958285,3.01707715511322
3484,4.8839054,11.635462,3,-0.46283601109119943,3.3066918262839318
3485,4.0378103,9.423468,5,-0.5121480913076092,3.751240558922291
3486,4.795623,10.17163,3,-0.5027933196293594,3.623067592084408
3487,7.864732,10.4634075,8,-0.41407423233993995,3.362905555963516
3488,10.450061,8.649218,2,-0.4556505955272587,3.8504497635364534
3489,-0.40927976,5.66719,0,-0.5188781550884805,4.0066075146198274
3490,3.0041108,3.2584722,6,-0.46124558348802,2.9974145528674128
3491,11.773017,5.830655,7,-0.38534978053783975,2.3097366759181024
3492,10.471656,8.66303,2,-0.4240019976712886,3.3872776684165
3493,8.89654,7.9968705,2,-0.5307291540751295,4.448444977402687
3494,13.251531,2.5073862,7,-0.47074951099424955,2.918774147927761
3495,10.837103,1.4678398,9,-0.48098913866098886,3.759686185121536
3496,12.321101,3.9681609,7,-0.4565868031518377,2.5037427854537966
3497,11.026957,5.119339,7,-0.41990132718728723,2.2532201024889944
3498,4.3595414,11.341427,3,-0.4260536241498939,3.66234695404768
3499,4.3202853,10.852749,3,-0.5245845552956238,3.912007645368576
3500,4.312264,9.192941,5,-0.4248340646001934,3.2379121401906015
3501,10.737484,2.191517,8,-0.4960829566687953,4.266084801256657
3502,9.563043,7.767952,2,-0.40638392226194636,3.592828895151615
3503,11.940629,2.1394866,9,-0.4006123921526606,2.5092962884902956
3504,11.046693,1.1114043,4,-0.4259844813567968,2.770118294656277
3505,9.352425,7.6584554,2,-0.5054179234374202,3.804544017016888
3506,3.622084,5.3507175,6,-0.44283852824279685,3.6593735641241074
3507,3.4543407,5.3035636,6,-0.47304695453213175,3.8258209624886512
3508,4.0608344,10.604008,3,-0.4676538434926574,3.5228165686130524
3509,11.39515,1.766855,4,-0.39577560787469157,2.7086283048987387
3510,5.560172,7.596043,5,-0.44612485855408174,3.2482774937152863
3511,7.7147,9.726099,8,-0.5392191938224047,4.658836179971695
3512,11.120663,1.3028278,4,-0.43115847584857137,2.762938569486141
3513,3.3866806,7.865816,0,-0.39061020552271347,3.4425903016328814
3514,11.744745,0.2127596,9,-0.4436941611603518,3.9710854837298393
3515,11.493556,4.4392285,7,-0.4493258018020995,2.6714708483219147
3516,5.5307283,9.3474865,8,-0.5078216152540453,4.265536639392376
3517,-0.2080384,6.996789,0,-0.4738744004458837,3.2839133575558663
3518,6.2149415,9.95322,8,-0.3892240077734826,3.397368392050266
3519,11.33207,0.42240483,9,-0.48631777617219746,3.5343452745676043
3520,0.0029510083,7.087893,0,-0.5215926765901906,3.7711434343457224
3521,-0.40488338,6.6979346,0,-0.4931687488767417,3.317292198240757
3522,14.780313,6.960806,1,-0.3865005966438062,1.6518048679828643
3523,10.641537,1.9123855,9,-0.4391759737203644,3.5552607282996176
3524,4.976381,10.3630295,3,-0.4869603732110706,3.6117426896095277
3525,12.860283,6.8539934,1,-0.40885136387780163,3.69626449406147
3526,4.728623,11.411507,3,-0.4451858447608703,3.286975609958172
3527,2.9725125,2.9536498,6,-0.4979808449334251,3.72114539116621
3528,12.107504,1.9254603,9,-0.42248646649621224,3.060468893945217
3529,11.280597,0.23162162,4,-0.47703835174708964,3.8929070121049882
3530,10.606143,4.067542,7,-0.4206153910250822,2.7143529644608497
3531,10.574438,2.762142,4,-0.4058384851447782,3.1954040586948396
3532,3.5797796,4.7356825,6,-0.45796490258872846,2.9786046534776687
3533,3.84173,9.553399,5,-0.5250400161152232,4.623947004973888
3534,9.487071,7.8985705,2,-0.47098716146480607,4.258104331195354
3535,11.171014,0.13958246,4,-0.4795395846713517,3.712512627542019
3536,10.309645,4.9754405,8,-0.45630271145814355,3.861139909029007
3537,5.2055917,6.9166946,5,-0.44569553218776564,3.3409507891535757
3538,5.14784,6.213234,5,-0.4379311411101415,3.380282564163208
3539,0.7092402,6.477362,0,-0.5151921056328357,3.1313582649827003
3540,11.649342,5.6028767,2,-0.4517086924728617,3.896647399365902
3541,4.366201,11.583369,3,-0.48902686352584346,4.075398306548595
3542,5.183494,11.240573,3,-0.4256143391373781,3.1784281551837923
3543,4.5914016,10.419141,3,-0.4352336116234706,3.024922675192356
3544,4.1663747,3.5439436,6,-0.43287913764925273,3.17607361972332
3545,-0.83251166,6.2609496,0,-0.5199718358187534,3.4240049189329147
3546,11.268263,0.59690344,4,-0.45226443561990437,3.565121129155159
3547,13.281155,7.7400055,1,-0.38760997426386595,1.7907865187525749
3548,1.2371415,6.75417,0,-0.45175598964829583,3.1853835594654085
3549,11.52888,9.765806,1,-0.3961954494516054,1.4299546858668328
3550,11.693182,10.007181,8,-0.4308015364776981,3.19452217489481
3551,-0.9290217,6.497945,0,-0.4993002055183007,3.3754364374279975
3552,11.859126,9.703204,8,-0.4125291823995817,2.849100516140461
3553,11.771595,10.005518,5,-0.4456126130199402,3.298898630142212
3554,10.96345,2.9182885,9,-0.38396474546799214,2.490881710648537
3555,11.577988,9.550606,1,-0.3883671931537469,1.4044323214888572
3556,14.357246,7.31248,1,-0.38817049410103044,1.4319561678171158
3557,3.0637634,2.1181235,6,-0.5273433780664565,3.8061789152026178
3558,3.2451775,3.8138924,6,-0.4166493803246647,3.7358405596017836
3559,-0.63385683,6.152296,0,-0.5328172725603243,4.315251745283604
3560,0.55581504,7.575362,0,-0.4176325932207785,3.0770518469810484
3561,3.9569979,10.889707,3,-0.49448434331166546,3.9136789470911024
3562,11.103312,-0.029758403,4,-0.5493002171380803,4.216672540903091
3563,1.2591227,7.3166447,0,-0.42546329018607926,3.1805171477794647
3564,10.856609,3.2514868,9,-0.40057508576693057,2.3452930238842966
3565,11.170492,10.3009205,1,-0.42885560512829,2.330392973423004
3566,9.206634,7.406205,2,-0.5064932106188001,3.838157202601433
3567,5.8158007,10.593831,3,-0.4011949770231593,3.23950949549675
3568,0.13377306,6.3227615,0,-0.4795429715365448,3.5878052681684496
3569,11.9654045,4.608472,7,-0.38764308572983847,2.37327562302351
3570,11.346682,0.03760962,4,-0.4700932631897714,3.4948644915223124
3571,12.785166,6.9749475,2,-0.45690170972257704,4.187924953997135
3572,10.814482,8.616063,2,-0.4617120856770374,3.3719213861227035
3573,10.6894655,2.9156013,9,-0.3968391329595786,2.496695735156536
3574,11.318381,0.9411057,4,-0.4238003041074274,2.8923023343086243
3575,11.938916,4.573919,7,-0.38433206711354395,2.5492877218127252
3576,5.4297495,10.2309475,3,-0.49925466228520937,4.187221733033657
3577,13.241941,2.3828645,7,-0.501112652058593,3.6349889117479326
3578,4.7647142,10.235981,3,-0.4336238212101575,2.8849727874994278
3579,0.5440816,5.784576,0,-0.5020034908582405,3.3848115625977515
3580,13.579248,7.2461123,1,-0.3912657279086244,1.6468491458892822
3581,11.97925,9.020881,1,-0.3837113545159994,1.8167874971032143
3582,13.034722,7.1887097,1,-0.37365717638651724,1.1886520178616047
3583,7.3875003,9.954911,8,-0.4556791381129821,3.843312322795391
3584,0.44929668,6.1615615,0,-0.5484279371799038,3.3072938653826713
3585,0.9552997,7.253973,0,-0.44217228362946354,2.8844041213393212
3586,5.599442,10.935648,3,-0.47215779855815315,4.056777615845204
3587,12.62283,2.9184923,7,-0.40238341745089456,2.707610816657543
3588,13.335078,7.748251,1,-0.38762953439008974,1.5753604063391686
3589,10.769395,6.956962,2,-0.4919711639552296,4.085697551965714
3590,14.570572,6.7066674,1,-0.39082623626802815,1.4182992799580096
3591,10.292403,8.598754,2,-0.45135674617551325,3.3844221875071527
3592,5.512362,6.795711,5,-0.4370983565776799,3.2244192862510683
3593,7.056321,10.060041,8,-0.44324751463627665,3.2259085413813593
3594,10.2989235,1.0284603,4,-0.5274004275294393,4.062139420211315
3595,11.096382,0.2769672,4,-0.4724820641355546,3.8020886585116385
3596,5.9645853,7.549853,5,-0.463734618632157,3.7279936265945435
3597,13.348903,7.655481,1,-0.38998794559194827,1.4428252236545085
3598,12.863575,3.8643966,7,-0.4268452481066403,2.6451252892613413
3599,11.600162,1.3372958,9,-0.41466223626577303,2.749120836555958
3600,12.387008,8.914894,1,-0.3832561062802313,1.1480786591768264
3601,12.903943,4.186984,7,-0.4414255420717982,3.297723249197006
3602,4.95061,11.575185,3,-0.4568276317917554,3.7460558277368547
3603,13.045172,7.987399,3,-0.41940390760795143,3.8400905802845955
3604,11.026022,4.9311395,7,-0.4497902521625173,2.5918355768918993
3605,3.3892262,2.5216289,6,-0.5077481078765504,3.8908631321787834
3606,4.7956176,9.109735,5,-0.418489066326005,3.2418156319856646
3607,4.276943,4.5285597,6,-0.4043283223678415,2.927714768052101
3608,12.1327505,2.88532,7,-0.40437047721173375,2.60566663980484
3609,11.63931,0.6174199,9,-0.45884581567287586,2.8764366099238394
3610,11.7757,1.2156639,9,-0.4423815765604561,2.807547726333141
3611,10.805465,4.876508,7,-0.41713973457971026,2.894775937795639
3612,9.25166,3.0897155,4,-0.4199504187470386,3.36194260597229
3613,7.845296,10.033507,8,-0.42471370709458284,3.2521160757541656
3614,11.293704,0.04826281,4,-0.529097506808503,3.7180982422828674
3615,0.8338129,6.290923,0,-0.5090570878465625,3.1142626959085464
3616,10.53131,2.4093764,9,-0.4575587306593087,3.165379115343094
3617,5.4094143,10.851799,3,-0.43084893732405766,3.2763077768683435
3618,10.880549,0.6001074,4,-0.4862219970930021,3.6876745837926865
3619,7.581958,10.075213,8,-0.43706683999624396,3.563368318080902
3620,2.8703876,2.6022933,6,-0.5798154115419984,4.591571898162365
3621,11.715636,9.158193,1,-0.38436344542632395,1.5394331158697605
3622,13.271372,8.326382,1,-0.3904974599945502,1.5463810615241527
3623,1.0417143,7.0627804,0,-0.4566497446241716,3.131457631587982
3624,9.90924,4.1483817,4,-0.42538502462276645,3.125355962216854
3625,11.199595,1.2439334,4,-0.46429301865648753,3.2433848559856413
3626,10.730465,4.818244,7,-0.451206625753286,2.74091529071331
3627,12.287624,2.8098457,7,-0.4053886396077006,2.6294838201999666
3628,12.118397,4.4177113,7,-0.41410202619747677,2.3050166448950766
3629,11.987547,9.228301,1,-0.38474523283763157,1.4884339644014835
3630,10.641708,1.166957,9,-0.5037787431635743,4.126110089421272
3631,3.9044871,9.360822,5,-0.5470896638565405,4.175423992574215
3632,4.3797297,10.104292,3,-0.5026797910015712,4.36248693138361
3633,13.999675,6.94209,1,-0.3922737366931685,1.9284411038458347
3634,5.5820355,8.369594,3,-0.41837281184512887,3.5887883567810057
3635,3.3793042,2.611276,6,-0.44646344169097396,3.4299479222297666
3636,5.4824333,6.815338,5,-0.4539214463922291,3.268025804758072
3637,5.3651247,8.67817,5,-0.4480781692258811,3.729882569909096
3638,-0.030659975,7.191888,0,-0.5024329708840222,3.8993706849217413
3639,5.868933,6.191059,5,-0.42650303574801246,3.4070890700817107
3640,3.7800124,10.486923,3,-0.48632053956712185,3.6023823827505113
3641,-0.028100654,6.2281203,0,-0.5163028354752559,3.2560050317645075
3642,11.673517,0.35578126,9,-0.5174121476312967,4.1054390245676045
3643,10.140594,8.703749,2,-0.4669532420199011,3.3741435781121254
3644,4.495024,10.340584,3,-0.4128313192567041,3.092713087797165
3645,3.2694573,2.6764603,6,-0.4508453178875579,3.478179811835289
3646,10.170355,8.64423,2,-0.47743191587975287,3.625117392241955
3647,6.848471,9.71925,8,-0.4386119617168366,3.5764853903651237
3648,-0.33424294,6.4486246,0,-0.5616640591069622,4.0485735315084455
3649,13.569227,8.106065,1,-0.38608212487564386,1.3678660652041434
3650,0.9468671,6.7830844,0,-0.4579287872003305,3.4162251052260397
3651,5.2582483,11.185315,3,-0.42533898371209417,3.492176977694035
3652,10.619882,4.0723453,9,-0.3831965339813824,2.6419320979714396
3653,3.5569932,4.81252,6,-0.44181228815006596,2.6590378496050833
3654,11.436783,3.4892828,2,-0.4026331152146409,3.071666661798954
3655,11.466696,1.4294014,9,-0.41186939127303673,2.6767381596565247
3656,11.415899,4.7774954,3,-0.40714545675927655,3.2605980303883553
3657,10.693719,0.8729516,7,-0.48799685534282106,4.163412795364857
3658,12.557712,8.304489,1,-0.37874095825544024,1.5389402224123478
3659,5.2075686,7.95092,5,-0.4742250093782441,3.3770657107234
3660,0.9682204,6.879175,0,-0.46361528094146115,3.183778897225857
3661,-0.43740237,6.815065,0,-0.5064758467038595,3.801926652789116
3662,9.6975,8.418988,2,-0.44243578674066564,3.747757562696934
3663,14.886636,6.5544496,1,-0.39651376943855415,1.9667053887248038
3664,10.857151,9.480571,2,-0.46808792987432757,3.851278986632824
3665,10.999801,0.305591,4,-0.5065666436326812,4.9082966542243955
3666,4.0689692,4.2670674,6,-0.3938538660181338,3.047979138791561
3667,8.904043,7.5661883,2,-0.4575394929275979,4.20925400942564
3668,5.02882,10.204376,3,-0.48846225978198404,3.9690347719192505
3669,11.426248,2.3963847,9,-0.438338788286082,2.8540335828065873
3670,13.911743,7.176144,1,-0.3848314693516682,1.588115332275629
3671,4.345795,10.911364,3,-0.45452551963233284,2.9804745453596113
3672,-0.5285067,6.740329,0,-0.5125864660346516,3.682654396891594
3673,10.989773,5.0098987,7,-0.4730621128608672,3.9834016677737236
3674,12.196106,3.7001643,7,-0.4563444917402646,2.9539849677681924
3675,11.393331,5.2219896,7,-0.38927776558997407,2.9254116562008856
3676,0.89028496,6.304448,0,-0.5014682338417615,2.9179028403759
3677,12.099835,0.8671495,9,-0.4827692255871753,3.2311290234327315
3678,5.282054,6.42104,5,-0.431974856545237,2.891948167681694
3679,11.269265,10.120577,1,-0.4086991669704946,1.8217492839694023
3680,12.395152,4.120482,7,-0.44491706837496187,2.439584550857544
3681,11.970736,1.344946,9,-0.48544449615757135,3.8802691614627838
3682,0.81384057,7.655703,0,-0.42910286254231883,3.1808900567889213
3683,-0.65600675,7.1342807,0,-0.4718448855329933,2.856372903585434
3684,4.342951,10.951215,2,-0.5073379523791355,4.74361801981926
3685,11.836944,1.2540288,9,-0.4518050012873468,3.456849467456341
3686,9.298783,7.7949357,2,-0.466056024893381,3.529537444114685
3687,9.841108,3.207673,4,-0.41832088888939023,2.7530770301818848
3688,11.422879,2.226277,4,-0.39303636085758276,2.522547955214977
3689,4.002448,2.927301,6,-0.4283882774680272,3.6201819944381715
3690,4.055848,9.525468,5,-0.43950367038814203,3.8367640376091003
3691,4.1808043,9.367077,5,-0.45777025035545704,3.7544257256388662
3692,9.4040165,2.5644326,4,-0.4646452628836379,3.277710962295532
3693,0.27035442,7.164667,0,-0.4702109841353724,2.947918193042278
3694,12.579317,3.8537953,7,-0.4344584579622723,2.3323187416791917
3695,9.481607,7.501447,2,-0.4476451473009766,3.839316165447235
3696,10.341553,8.780935,2,-0.5615910541513588,4.451880453824997
3697,11.057384,3.8513913,9,-0.4303247748743362,2.9240087828040124
3698,10.518285,0.29702175,9,-0.49391293210526704,4.2756960070133205
3699,6.563116,9.49413,0,-0.47433916258224584,4.020006319582462
3700,3.3209765,5.681858,4,-0.5032085276175733,4.281065449416637
3701,-0.49325535,6.7803636,0,-0.4872345208530563,3.8342157700657844
3702,4.4949865,9.446693,8,-0.47789453196462395,3.922005491256714
3703,3.6466382,3.087376,6,-0.4454215191476045,3.0534236827492713
3704,3.0783682,2.3824022,6,-0.4984254652273378,3.670259843170643
3705,11.3168125,0.7847685,4,-0.42789900147256127,2.7434918889403344
3706,3.450565,4.7824264,6,-0.42966575684874736,3.1039537152647974
3707,3.4577372,3.3711004,6,-0.42317320124561314,3.102210054695606
3708,11.596503,4.785365,7,-0.4246439085028302,3.2429724419116974
3709,10.074264,2.4162517,4,-0.4119231889873785,3.0272425541281702
3710,-0.84928584,7.0274553,0,-0.5259474722195512,3.404539769589901
3711,4.515436,9.26426,5,-0.5059260815714094,4.143626288473606
3712,10.645056,1.7723659,9,-0.48247797257644703,3.697949454784393
3713,13.576432,7.7761993,1,-0.3875728688668649,1.7845249839127064
3714,11.805929,1.2032692,9,-0.4373155951616256,2.847566605806351
3715,13.996196,6.627841,7,-0.4049055037216291,3.0720099595189096
3716,9.891741,8.189605,2,-0.42758576316259644,3.261403534412384
3717,9.684131,7.673304,2,-0.4994239154783668,3.5615012645721436
3718,10.066936,8.667622,2,-0.45757020136729565,3.535546473264694
3719,12.026531,9.29505,1,-0.3873034560409436,1.6538641655445099
3720,5.323715,10.706196,3,-0.40361558687464105,3.013850755393505
3721,10.008096,4.045666,9,-0.43366416315511513,3.1626690676808358
3722,10.364657,1.2634113,4,-0.5004529259288288,3.479700143635273
3723,13.193459,2.7323372,7,-0.46207417529144773,2.892294907569885
3724,-0.6442495,6.1513677,0,-0.5712061865966224,3.5994771459698676
3725,9.509958,2.7714646,4,-0.4360298224510261,3.190406837463379
3726,3.8670034,3.8360698,6,-0.41790084810337313,2.7026152813434603
3727,11.655338,2.086793,4,-0.38502940344841075,2.971126055419445
3728,3.8724039,5.1627564,6,-0.39653101730466866,2.7442629489302637
3729,1.1733004,6.895734,0,-0.45295267266161543,3.061545010507107
3730,0.8315784,5.700462,0,-0.541316545384741,3.6605980974435806
3731,6.249034,9.822487,8,-0.4207030442418813,3.519006108045578
3732,11.887945,9.3478,1,-0.38224711826619034,1.310243177562952
3733,12.152964,4.050793,7,-0.5193382908868198,3.6780556225776673
3734,11.66305,9.669505,8,-0.43765344419905916,3.985528836250305
3735,11.752073,1.736808,9,-0.4196824071833886,2.7494318029284477
3736,11.7361555,5.8425875,7,-0.3856387065492915,2.2310982502996923
3737,11.253398,3.4895694,9,-0.4047222850989774,2.915408265888691
3738,-0.11263029,7.271697,0,-0.4552846391964321,3.0913450860977174
3739,12.00771,1.8806275,1,-0.4153883366704154,3.013399295210838
3740,13.137934,3.5471468,7,-0.4590160789732747,3.3835075607895853
3741,3.8711522,3.6488688,6,-0.41820157016541976,2.673651274740696
3742,3.7832577,4.348333,6,-0.4310468114074684,3.61802038282156
3743,3.5395665,3.0541744,6,-0.4371090614990919,2.71968199133873
3744,6.896179,10.353849,8,-0.500524151354031,3.86924150377512
3745,11.495267,0.55512094,9,-0.42658784770174335,3.284785503745079
3746,11.336267,2.5691726,4,-0.39991605417513704,2.7681155878305437
3747,3.5271373,3.8297427,6,-0.4489313440087727,3.7643114876747132
3748,14.258395,7.327963,1,-0.4214139023922271,3.2519213464856147
3749,8.577943,7.1782136,2,-0.5056259146493903,4.388922227919101
3750,13.361022,7.1147556,1,-0.37903529071389747,1.2876317101716994
3751,10.044844,2.5545695,4,-0.4233617091500363,2.995529529452324
3752,10.930955,3.7250211,7,-0.42499129379606115,2.958756476044655
3753,12.279675,8.930681,1,-0.38525000094160966,1.2657265450060367
3754,10.262717,6.8027325,2,-0.41927797149159096,3.701771170794964
3755,10.113848,8.960857,2,-0.4268682209423435,3.427282800078392
3756,10.726716,1.7542287,4,-0.41724865726806826,2.829128700196743
3757,-0.5235377,6.210674,0,-0.5347404082005235,3.1378560674190523
3758,3.75536,10.3216095,3,-0.5297652506170133,3.9545728448033333
3759,10.72374,1.5858262,9,-0.49775633037352335,4.275178778469563
3760,5.888035,7.5571012,5,-0.4726086474602077,3.96815658479929
3761,7.3467374,10.166913,8,-0.444828019127661,3.3247251617908478
3762,6.622441,10.021361,8,-0.4310811447439688,3.5189501172304154
3763,3.0842462,1.9998173,6,-0.5418604012505346,4.342715345621109
3764,14.101896,6.8538823,1,-0.3806645681242099,1.3182944633066653
3765,12.053348,9.451201,1,-0.38621365182431794,1.5950547483563424
3766,12.013027,3.9279542,7,-0.4217599937088431,2.403952479958534
3767,11.327447,1.543479,9,-0.4237173409664123,2.7314229142665862
3768,4.7980475,7.67258,5,-0.45728537910394385,3.840961439013481
3769,4.9246297,8.291409,5,-0.44437170002698223,3.481398939192295
3770,12.822022,8.1909685,1,-0.3798593902311789,1.2476182641088962
3771,9.60493,2.2377105,4,-0.47451527517710035,2.896564408540726
3772,10.3198185,4.518518,2,-0.4537398464149143,4.122917658984661
3773,3.852024,8.531221,3,-0.4177105994371677,3.5505605787038803
3774,4.1289964,4.3879404,6,-0.40745440409309286,2.5166884738206865
3775,10.91395,2.9503071,9,-0.4219797969628786,2.883293274641037
3776,4.89719,11.636712,3,-0.4565599777278431,3.158058382868767
3777,10.945051,0.665534,4,-0.4403403054630387,3.1633022421598436
3778,5.4225354,11.069907,3,-0.46696936389225024,3.729664953351021
3779,7.8328376,10.381974,8,-0.4066303437800982,3.315573711693287
3780,13.106193,3.6942353,7,-0.4816189714654201,2.8294251424074175
3781,11.516902,9.849088,1,-0.3953204409395015,1.508022072315216
3782,10.577412,5.229526,7,-0.41909381916103894,2.7701111978292463
3783,9.714783,2.140465,4,-0.46690827948460917,3.6370399847626684
3784,4.1077175,10.806545,3,-0.5033337722041836,4.043739627301693
3785,7.526674,9.738103,8,-0.5145629643114449,4.345304855406284
3786,3.1687698,3.8663008,6,-0.4444594750777937,3.0127525183558466
3787,4.866685,8.794474,5,-0.4709039389109189,3.820781690478325
3788,14.070766,6.8612027,1,-0.3937796361611783,1.462951207458973
3789,12.212605,8.92217,1,-0.38200895301862214,1.2300576415657998
3790,10.492088,5.2010317,7,-0.4704866737030757,4.0485219120979306
3791,5.826303,6.643041,5,-0.47960033112179684,3.8527880886197092
3792,10.98522,5.1954155,7,-0.40873978809440387,2.834093239605427
3793,13.567694,8.0898075,1,-0.38659607943075525,1.4765099361538887
3794,11.934394,9.280118,1,-0.3844350326039573,1.52596056625247
3795,12.468679,3.8831859,7,-0.42813123760623306,2.3074040567874907
3796,7.832603,10.771112,8,-0.4253276299183769,3.2405567914247513
3797,11.408385,5.1430454,7,-0.4052212118510371,2.4168101131916044
3798,4.8140244,7.2346992,3,-0.49529592324792515,4.510973936915398
3799,5.8199873,10.495823,3,-0.4086558249802099,3.1446386322379114
3800,10.786214,3.7952476,9,-0.389422603623453,2.423304897248745
3801,10.234718,3.7897608,9,-0.4130043835981769,2.9815823501348495
3802,14.194243,6.7407694,1,-0.38803975175581334,1.1696923863887787
3803,7.8336773,10.468023,8,-0.4202638588441127,3.7061480432748795
3804,3.542454,3.5312636,6,-0.4960093032889773,3.610572358965874
3805,4.2527547,8.969136,5,-0.4562481298482355,3.538167528808117
3806,7.0960603,9.460231,5,-0.4210456545772313,3.902913801074028
3807,3.0959234,4.0190887,6,-0.452930078957338,2.904490566551685
3808,9.337111,7.363543,2,-0.4722577454256562,3.9177432262897494
3809,10.8117,8.292196,2,-0.43688458676590114,4.120257221460342
3810,11.658889,2.4906337,4,-0.40878797569342407,3.275472923219204
3811,7.185734,10.289987,8,-0.3994408769823689,3.0482969281077383
3812,3.1057937,1.9363288,6,-0.5718900474910633,4.924409323632717
3813,3.197133,3.1535122,6,-0.4472651400487591,3.0345775854587553
3814,13.149258,7.5644155,1,-0.38099333028339705,1.6741237300634384
3815,11.204676,4.4491534,7,-0.4731374564623189,3.336569676697254
3816,13.250301,7.0237947,1,-0.37843185856882383,1.1940467883646488
3817,11.098556,3.3507545,4,-0.4033588574129852,2.876483793258667
3818,5.6508493,6.421888,5,-0.45096513807530236,3.735039916038513
3819,10.436439,8.445087,2,-0.43034312339393443,3.338708102107048
3820,13.128713,3.154101,7,-0.4801544030209695,2.699317532479763
3821,9.906557,1.7406458,4,-0.4581243202758152,3.742087989747524
3822,13.538362,7.6226735,1,-0.3841433155158615,1.3636652398109437
3823,11.135656,5.9045157,7,-0.3927993140716213,2.4071455140411855
3824,13.231964,7.7438345,1,-0.3874240896000033,1.8855601471662522
3825,4.0427694,4.4338174,6,-0.42687715004516086,2.791135987043381
3826,4.8453746,10.762775,3,-0.4488400287846355,3.5290869852900504
3827,9.532251,2.703964,4,-0.4297120538750118,2.800846085846424
3828,3.981898,5.366867,6,-0.3988759161167192,2.9853383520245553
3829,10.761415,8.229143,2,-0.45348486078570693,3.6324983379244804
3830,12.269022,8.421158,8,-0.38592243868479664,3.362181340754032
3831,11.052043,10.379552,1,-0.4291112141354258,1.9559669515490532
3832,0.8752344,6.309418,0,-0.5283208590277737,3.3564704969525336
3833,5.5526614,7.2601886,5,-0.46418055611097814,3.7177023810148238
3834,10.543486,5.2288218,7,-0.45825907126536614,3.3634130865335465
3835,1.187303,6.9020057,0,-0.4584188315084778,3.160326253771782
3836,3.1156633,4.222704,6,-0.4556572983449306,3.395188491344452
3837,11.667582,9.055309,1,-0.3826333711072683,1.5796365523338318
3838,10.161074,8.927551,2,-0.40328213317696016,3.269231262207031
3839,4.0714283,11.114901,3,-0.516599959379707,4.271619794070721
3840,14.708785,6.697095,1,-0.3961660780662103,1.5940362359583378
3841,10.674757,0.6882732,4,-0.47757015816263565,4.103439771533012
3842,-0.2997258,7.4208837,0,-0.45202570910558676,2.9022100046277046
3843,0.69219047,7.694906,0,-0.4433566524445519,2.851580355465412
3844,3.0692163,3.8209352,6,-0.4801434110234317,4.342745281755924
3845,1.0469241,6.865882,0,-0.46353280734295377,2.8740895873308183
3846,12.56467,3.2815225,7,-0.430876097275548,3.5196299377083777
3847,10.54702,4.3152943,9,-0.3880996664992355,2.662700677216053
3848,5.0151825,8.739803,5,-0.46662812103949863,3.888975178003311
3849,7.07652,10.2888565,8,-0.4647542422187187,3.4324087727069856
3850,8.725489,7.0925183,2,-0.5305226910892553,4.031858703196049
3851,4.621944,11.006134,2,-0.49356895141041657,4.516240993738174
3852,12.140419,4.858455,7,-0.4042416140983249,2.5993865475058557
3853,11.178513,1.2625355,4,-0.42038429830231216,2.8622624787688253
3854,13.176334,3.4373674,7,-0.4483616849409785,3.51941663146019
3855,6.489911,9.483569,8,-0.4330230165176174,3.4531650072336197
3856,11.149749,1.294192,4,-0.4420898104099855,3.5435204595327376
3857,10.121763,4.330182,9,-0.428817217540157,2.9075955617427827
3858,9.691747,8.444615,2,-0.4331390004089462,3.6351676070690155
3859,10.229144,3.8790884,9,-0.41234908697180606,2.8823547875881195
3860,13.197653,2.5373936,7,-0.4657809268585658,3.303593218624592
3861,14.822183,6.7295327,1,-0.39316011327891653,1.5764260940253734
3862,10.079411,3.8313825,9,-0.426464124854033,2.9219347736239434
3863,11.163906,10.172458,1,-0.4128247580277231,1.715031384676695
3864,3.723726,5.2785645,6,-0.4402686552099417,3.3255126309394836
3865,9.261376,8.336602,2,-0.4688643967437898,4.299318024814129
3866,8.954681,7.425259,2,-0.47869579299084175,4.1951669824123385
3867,11.532417,0.4406589,9,-0.47706590038465857,3.5200396475195883
3868,12.62352,8.833311,1,-0.3844350985560235,1.4266131107509137
3869,5.3054094,7.9998236,5,-0.4023832316414409,3.3659402996301653
3870,9.220702,2.992052,4,-0.4671333696982943,3.599866333305836
3871,-0.45566273,5.793925,0,-0.5229914162870548,4.237829214334488
3872,6.1560397,10.699234,3,-0.4284389437735838,3.4888222762942314
3873,12.2988205,4.1869187,7,-0.4413983704902276,3.3931322941184043
3874,3.6810355,2.9690216,6,-0.44448093608561523,3.1766567406058313
3875,6.3417544,10.093828,8,-0.4838684726343396,3.9362564662098887
3876,12.766787,3.7111843,7,-0.42652443119677075,2.4882833874225616
3877,12.984206,7.6000752,1,-0.37740222932734807,1.1286687442660333
3878,10.389622,3.3089416,9,-0.43407643607191543,2.8920205706357955
3879,11.89194,2.25268,4,-0.3940139546811395,2.6072030290961266
3880,5.4387836,10.764835,3,-0.5520699711005113,4.5062449434399605
3881,4.866913,8.971965,5,-0.4390613159869946,3.502070063054562
3882,12.693306,8.15246,1,-0.38465940531422516,1.3610412564873695
3883,8.191449,10.349387,8,-0.501304044989115,3.7726814872026444
3884,3.2365224,4.72095,6,-0.460001503926716,3.5881842491030693
3885,5.9271317,9.609115,8,-0.4345654806832389,3.678939565718174
3886,10.478681,8.343009,2,-0.45322254181269733,3.450425128042698
3887,5.5607605,7.1270576,5,-0.45519309833354593,3.3443632140755652
3888,5.0815954,10.2720785,3,-0.5691582811966684,4.50604498565197
3889,9.724495,2.0857034,4,-0.45746626005337626,3.2045785915851592
3890,11.625369,2.0380206,5,-0.40037388833842597,3.579190780520439
3891,11.848559,4.977373,7,-0.3938584320412674,3.039773595929146
3892,4.607944,10.083685,3,-0.47637567818527515,4.026108331084251
3893,6.0058866,7.612606,5,-0.40367329112127975,3.6650913444161417
3894,0.40290558,6.1083183,0,-0.5440004659083963,3.276168452501297
3895,12.045431,1.264527,4,-0.4063745166860007,3.0272783398628236
3896,5.2993555,10.802406,3,-0.44020889371982064,3.4372223275899887
3897,11.731075,0.52272886,9,-0.48653780115902195,3.2683771976828577
3898,3.3573105,2.771339,6,-0.5082961205101697,3.5484479224681853
3899,4.9110937,10.252586,3,-0.42950515915609894,3.2074690479040147
3900,4.6957684,11.598507,3,-0.47163946542905316,3.5213715609908105
3901,10.417576,8.432393,2,-0.45400986911079383,3.7248662233352663
3902,14.769533,6.580581,1,-0.38570210546984596,1.8890821346640587
3903,3.6391294,2.9060733,6,-0.4124500957761284,3.478457522690296
3904,12.655634,8.78379,1,-0.3886808343063313,1.3915361547470093
3905,14.6881275,6.7602477,1,-0.41310346390762753,2.5311375230550768
3906,4.872546,8.101465,5,-0.41917272613248535,3.236014502644539
3907,7.012377,10.477527,8,-0.4324018780861893,3.3803394132852556
3908,11.936022,8.666093,1,-0.3776538146508793,1.4376365599036216
3909,4.94323,9.766934,8,-0.46769492888539477,3.8485128059983253
3910,10.98664,3.5854933,9,-0.3911993319291802,2.720325063765049
3911,11.190348,0.21521741,9,-0.5179111386290747,3.8257389870285987
3912,4.799091,8.970898,5,-0.43091380501237947,3.4328441020846365
3913,0.30230913,7.4026666,0,-0.43663599309906875,2.748445848822594
3914,6.404098,9.4958935,8,-0.460095302194233,3.4051758098602294
3915,4.3448324,8.936225,5,-0.4265066150857368,3.349222902357578
3916,7.280149,10.145756,8,-0.41878914226205904,3.1908262783288954
3917,3.3027632,3.0656376,6,-0.5238570978476744,3.104944386780262
3918,14.091248,6.739305,1,-0.3876138608261096,1.4813614155352115
3919,12.426625,3.9313335,7,-0.4530738506418877,2.5986052116751672
3920,3.9415312,9.620616,3,-0.5356173421833506,4.718299140930176
3921,4.698818,11.353341,3,-0.4226774948363314,2.9882628071308135
3922,5.1534796,10.637325,3,-0.41818593500601037,3.4449792349338533
3923,10.144716,7.220489,2,-0.4653301856025659,3.9561291682720183
3924,3.4899564,2.8273606,6,-0.48367991789235126,3.013518298268318
3925,13.032176,3.053892,7,-0.4376018530335616,2.427913589477539
3926,11.694053,0.3387635,5,-0.5232969930303573,4.161638777554035
3927,-0.90808654,6.86341,0,-0.5329372130665038,3.9890639114379884
3928,12.146246,1.9301107,9,-0.41962317279943234,2.6733613920211794
3929,4.501922,11.187475,3,-0.4779965582802096,3.5426330053806305
3930,9.493789,7.812797,2,-0.4240937410946383,3.6656567311286925
3931,4.864324,10.342191,3,-0.4299216490717042,3.1765559259057046
3932,11.748743,8.808314,1,-0.3773621786032394,1.6473590122163295
3933,0.9557915,5.613543,0,-0.5117130456361672,4.32450621843338
3934,3.5522912,4.6982937,6,-0.44569080707592995,2.9520930606126785
3935,-0.40809003,5.949411,0,-0.5694560242814909,3.455475191771984
3936,11.629427,3.0405924,9,-0.399221435161296,2.7727520397305487
3937,4.9133844,10.131654,3,-0.5065144475650779,3.653297699689865
3938,11.914278,9.779335,1,-0.40319485368670466,1.90483200609684
3939,13.204231,3.2629836,7,-0.5135508843007234,2.984135357737541
3940,4.01406,10.589068,3,-0.4212074702306421,3.181486783027649
3941,3.8320246,3.776689,6,-0.428285112457542,2.744638897180557
3942,1.6901065,7.696815,8,-0.41351269766075605,3.5052119460701943
3943,-0.3788885,6.627113,0,-0.42927104098338903,3.2750619518756867
3944,5.4421396,9.10156,8,-0.4538178869942419,4.151393455266953
3945,11.817644,5.555593,7,-0.3853955172377074,2.934694686830044
3946,4.559689,11.409107,3,-0.5189322077404821,4.199580735266209
3947,4.3023887,8.362483,5,-0.4366249032714004,3.4336518707871435
3948,11.549894,9.867283,1,-0.39560572525256266,1.5268129090964795
3949,3.2823954,4.708696,6,-0.4353754651395268,3.3880212354660033
3950,11.328268,2.3411252,9,-0.400515434718698,2.744390799999237
3951,3.914299,3.0431287,6,-0.434128765958843,3.060943289101124
3952,-0.7312622,6.3958097,0,-0.5027031911388884,3.2768253642320633
3953,10.415495,3.4119043,9,-0.3937627133853204,2.5101929354667663
3954,2.986381,3.6992354,6,-0.5030761646300813,3.2903810766339303
3955,11.594425,4.2738795,7,-0.3914813966616584,2.6558303558826446
3956,12.720097,8.718221,1,-0.3908256771343167,1.3162005235254766
3957,-0.46185574,7.260055,0,-0.4764671609101758,2.9962066176533697
3958,3.5153608,3.7724154,6,-0.44076193599532854,2.6956171107292177
3959,-0.4629982,6.168956,0,-0.5109730876773663,3.522236743271351
3960,4.2720294,8.52951,5,-0.4207119197552983,3.419836272597313
3961,11.323368,0.2149575,4,-0.4483402525679565,3.382321311235428
3962,10.03898,3.9886825,9,-0.4432877975096051,3.136417783200741
3963,10.607058,2.9126956,9,-0.41271295223865656,3.175842050909996
3964,11.733152,2.5814283,9,-0.40586498696620166,3.1662118527293206
3965,7.416719,10.441078,8,-0.4138956308914608,3.0174850434064866
3966,12.086002,1.9182236,9,-0.4145220587854555,2.954709405899048
3967,12.107727,9.352659,1,-0.38665689292998695,1.5473706273734569
3968,1.4464788,7.1539593,0,-0.440067679968526,3.3709816187620163
3969,4.262858,9.71284,3,-0.4889457455450721,3.6263754040002825
3970,3.6690905,3.560705,6,-0.43309884506598795,2.6577969187498094
3971,11.93298,9.101386,1,-0.3765436082796968,1.3931650024652482
3972,12.087447,1.8227917,4,-0.41949375926800897,3.5557017123699186
3973,8.947224,7.1307726,2,-0.4920982460776166,4.046994442045689
3974,4.615092,11.019258,3,-0.4471201799500896,3.797780649960041
3975,5.2263155,9.145498,5,-0.47436940798423255,3.775621933043003
3976,13.316271,8.270554,1,-0.3810795193216369,1.2283460430800914
3977,12.011056,1.0774032,9,-0.44331267097607047,3.474626423716545
3978,5.342451,6.4088044,5,-0.42359703682120936,3.2090134647488595
3979,3.0940814,2.0244787,6,-0.4750231820368373,4.062558057308197
3980,3.2124054,4.453256,6,-0.4298272366219127,2.9424658215045927
3981,10.730951,2.8403318,9,-0.4056604495709111,2.741137256026268
3982,10.892888,7.6838384,2,-0.4763321824118445,3.9371811082959174
3983,14.205195,6.606247,4,-0.38429375128089754,3.0445346197485925
3984,13.782765,6.886736,1,-0.39965827683314503,2.534694921076298
3985,9.08625,7.859649,2,-0.4336572974052509,3.5730249217152594
3986,11.35119,0.07967915,4,-0.465364177642191,3.2663750594854353
3987,4.352544,9.0359535,5,-0.4076294128302581,3.2232953175902366
3988,12.576864,4.14119,7,-0.45062132778689634,2.538368220925331
3989,-0.3172372,5.9895916,0,-0.5663871900906272,3.942609947323799
3990,0.75832295,7.694797,0,-0.4294909536741071,2.836711987555027
3991,11.296615,4.7163534,7,-0.5035409063897215,3.3382739743590353
3992,12.47675,3.297871,7,-0.40184098805084073,2.951415290236473
3993,5.182465,9.544236,8,-0.4395527659187618,3.8915129163861275
3994,10.356955,8.577825,2,-0.457287347965046,3.3470893850922585
3995,4.276199,11.467272,3,-0.4698585249363811,4.150085077881813
3996,3.531945,2.8291318,6,-0.4435534823713675,3.014621733725071
3997,3.5555873,2.924406,6,-0.4590299584570911,3.083591652214527
3998,0.36543784,6.0688243,0,-0.5641994617203585,3.3853141167759895
3999,6.77082,9.404308,8,-0.40233197132679466,3.1083435094356537
4000,5.785735,10.676856,3,-0.4107624194121923,3.4682211649417876
4001,10.990487,0.10362076,4,-0.4622657350816276,3.819001983106136
4002,1.0130491,6.873281,0,-0.46301484691620487,3.190709890425205
4003,11.238763,5.259262,7,-0.42752259874925685,2.599883697330952
4004,12.855001,8.167377,1,-0.3875143046163718,1.3970839987695216
4005,5.972766,9.827894,8,-0.43400448181730156,3.8760903158783915
4006,5.5406504,10.815174,3,-0.394492175760856,2.973810421228409
4007,6.90263,10.4114895,8,-0.4359126631988286,3.958604492545128
4008,10.37123,4.365839,9,-0.39578467186441524,2.444277915358543
4009,11.905051,8.782056,1,-0.3753972841442034,1.3346062867343427
4010,5.1642814,10.821764,3,-0.4400310778216861,2.9484242752194403
4011,11.323919,4.471831,7,-0.4525809112231527,3.0563749769330024
4012,11.830787,9.305097,1,-0.3919791682138512,1.854049370288849
4013,3.5619068,2.6188521,6,-0.43955960074540606,3.353463312983513
4014,3.6556106,2.822961,6,-0.4218507769035522,3.3278087615966796
4015,11.034697,10.356062,1,-0.42251715644804955,1.8193609377741813
4016,12.749124,3.772687,7,-0.44691113590629433,2.4459399834275244
4017,10.523845,4.790854,7,-0.4231475968193467,2.7871429988741876
4018,1.0690519,5.48488,5,-0.47695923608890456,4.305068539381027
4019,5.1457667,11.326079,3,-0.4510667619401589,3.5473735451698305
4020,5.7289906,9.902322,8,-0.40462010115152447,3.636203645467758
4021,11.973776,9.665082,1,-0.39246730165688776,1.5485565182566643
4022,10.029945,1.8609211,4,-0.4318468289029825,2.9958562782406806
4023,3.1828208,3.6153069,6,-0.44869283113213265,3.699388055205345
4024,7.380656,9.925304,8,-0.42310064068685926,3.4819759154319763
4025,9.66121,2.2061484,4,-0.4485700146491932,3.2128000730276107
4026,5.063415,9.173541,5,-0.4686627978753277,3.645229313969612
4027,5.513177,7.965555,5,-0.40483453890469573,3.345308332145214
4028,6.4159904,10.2446785,8,-0.4829651403337599,3.8169485029578207
4029,13.204678,6.9406753,1,-0.37654737501549185,1.1496571232378483
4030,3.7055101,10.292075,3,-0.5233316873243083,4.205898121893406
4031,13.338358,6.969873,2,-0.4052263265798039,3.349236659705639
4032,12.309307,8.912779,1,-0.37859201143839255,1.3903484223783016
4033,3.722556,2.9479706,6,-0.43032901089093734,3.0603602361679076
4034,14.264197,6.807159,1,-0.3860458024343823,1.4320257392525673
4035,11.380823,1.4936618,9,-0.4610190948199996,3.0771977323293687
4036,9.670635,3.3979938,4,-0.4399530271799872,3.2006144624948503
4037,5.5755897,9.520522,8,-0.4431391625805666,3.5937960439920427
4038,0.588321,5.850162,0,-0.504899625422702,3.1304079112410546
4039,8.717376,7.0948496,2,-0.5173050903961764,4.153774059116841
4040,12.05647,9.324832,1,-0.3916170289497371,1.5123293533921243
4041,10.279385,3.6788976,9,-0.4106151731334456,2.714914854168892
4042,11.592107,4.78553,7,-0.40313413522614155,2.6384420076012614
4043,3.149272,2.1559975,6,-0.5914784624018362,3.9770498806238175
4044,5.902269,9.644102,8,-0.5063685054554098,3.6948554903268813
4045,3.3487997,2.9742036,6,-0.4720355690679753,3.3648377057909964
4046,7.4518123,9.501475,8,-0.4200401596508536,3.7114064571261407
4047,12.069548,2.1376483,9,-0.4153131447451086,2.6667824602127075
4048,14.626726,7.1692977,1,-0.38235222331773727,1.5945731672644614
4049,4.5394154,8.899718,5,-0.4633232990262813,3.6945320093631744
4050,13.413056,7.709635,1,-0.3914250079983873,1.6173426866531373
4051,11.752437,2.1236804,4,-0.3914233037616262,2.69887086302042
4052,5.2398257,11.181641,3,-0.48878497527205167,3.759791576266289
4053,3.3904068,7.86664,0,-0.39061020552271347,3.347995077371597
4054,13.174461,7.095582,1,-0.3735912801976177,1.1240291315317155
4055,9.759113,2.2826252,4,-0.42554094463470254,2.988905048072338
4056,-0.23847291,7.091233,0,-0.5281250733238242,3.8302464470267297
4057,11.855312,9.719072,1,-0.3988595225343074,2.0067564292252063
4058,11.632814,1.6479039,4,-0.4037912856638765,3.2278899058699606
4059,3.0197024,3.1996658,6,-0.5039187238145065,3.733823491334915
4060,5.2269287,10.125667,3,-0.44368092785898583,3.2280411145091055
4061,5.1359706,8.222104,5,-0.39596872298006097,3.1019910368323327
4062,-0.16833903,6.9320154,9,-0.5094266711386191,4.355442798435688
4063,0.8421391,5.6881294,0,-0.5166628686639207,3.226372370123863
4064,11.308719,5.2710795,7,-0.3974236048597803,2.940564478635788
4065,11.741031,1.3319677,9,-0.4325552898529458,2.6977202478051185
4066,10.216305,3.8717713,9,-0.41610824296916277,2.811424134671688
4067,13.703502,6.8434467,1,-0.37504638218633,1.2096345318853856
4068,13.866639,7.798415,1,-0.38288970288920204,1.185763530731201
4069,12.710442,8.648745,1,-0.3860389547219146,1.8094684807956218
4070,10.340715,3.2287092,9,-0.4520089720122934,3.174644606113434
4071,10.441009,2.8349416,9,-0.44438569205638934,3.0703629541397093
4072,3.3357034,2.6157835,6,-0.46430516150338286,3.4321223494410513
4073,14.575758,6.834486,1,-0.3976787364789464,1.9357968351244927
4074,6.5753136,10.64522,8,-0.4268734081844107,3.719915871322155
4075,11.840098,2.1462977,4,-0.39361388467209446,2.692316676080227
4076,11.9778595,9.710889,1,-0.3990697138330005,1.5082323756814002
4077,0.6171734,7.6870556,0,-0.43765612594337705,3.4555906385183333
4078,3.3251,4.2205358,6,-0.4324586208034397,3.1406556674838066
4079,11.454715,0.2875963,9,-0.5721995279007339,4.443583921790123
4080,5.032483,10.4131155,3,-0.47739577503450303,3.888330252170563
4081,11.882206,3.2242544,7,-0.38656466869335754,2.6222610411047937
4082,11.025248,10.365201,1,-0.40922532681512236,2.0371565607190134
4083,8.911451,7.0648665,2,-0.48357343343345555,3.9063022005558015
4084,12.036531,8.881818,1,-0.3791179255394173,1.4647535736858845
4085,10.482485,8.5967455,2,-0.440416744818267,3.818996652364731
4086,0.857666,7.045629,0,-0.43603910734352347,2.845914871096611
4087,12.5059185,8.221835,1,-0.3770655268943845,1.6428642821311952
4088,-0.95925456,6.584978,0,-0.5583714332566035,3.394049088358879
4089,12.523274,3.470052,7,-0.45435614667597995,3.1555966380238534
4090,-0.62661684,7.161838,0,-0.4835024033771114,2.9160707134008406
4091,5.3452134,7.782415,5,-0.4097934310568941,3.191673630475998
4092,13.252957,6.82332,1,-0.3760505631781992,1.214015295356512
4093,-0.47458604,6.796995,0,-0.4872345208530563,3.6012656804919243
4094,8.065624,10.562019,8,-0.45585249096534125,3.440738016963005
4095,12.878648,7.5782547,1,-0.37984232437787885,1.1922699914872645
4096,4.4255695,9.321923,5,-0.46839552944717716,3.6368606263399124
4097,6.214658,7.6370254,8,-0.5629456511116673,4.9826345509290695
4098,6.3332405,9.484824,8,-0.4272600470903571,3.626724774837494
4099,14.870816,6.5528903,1,-0.3846505373620045,1.752917105704546
4100,13.164608,3.4462786,7,-0.44463957630820095,3.033730848133564
4101,4.0387983,11.039098,3,-0.5057261655035683,3.734776780605316
4102,4.26756,4.666195,6,-0.39757555135760186,2.4121215054392815
4103,9.237767,7.923073,2,-0.48479715831015247,3.4227114030718804
4104,4.6906824,10.971665,3,-0.4429027446563488,3.1361315855383873
4105,10.771419,3.9865186,9,-0.38374175508757746,2.656799855828285
4106,9.756516,7.6429453,2,-0.4656392429489533,3.6982959574460983
4107,11.535136,0.08128989,9,-0.4789790952500821,3.4577022087574005
4108,10.930186,10.538835,1,-0.4547257764003992,2.1339986565709115
4109,10.280619,3.0237932,4,-0.4535893725538012,3.461547545790672
4110,10.373628,0.31632704,6,-0.48247949405742646,3.8541302993893622
4111,13.953689,7.688144,1,-0.38599618317114276,1.5542707182466984
4112,10.742535,1.0251101,4,-0.44670586212350444,3.328261058926582
4113,9.544994,2.5831428,4,-0.4321903889818967,2.7401182788610456
4114,13.558376,6.9850316,1,-0.3959017742818267,2.416173833012581
4115,10.756914,1.4762441,9,-0.5312203278654509,4.391894057095051
4116,4.412693,8.896158,5,-0.4234146516236655,3.349845990538597
4117,14.012495,6.9183135,1,-0.38987272037333426,1.8173272742331028
4118,3.4000952,2.8110013,6,-0.46928802439498396,3.190954483747482
4119,-0.18875346,6.7263227,0,-0.5107100408352078,3.289576617181301
4120,11.964628,1.1445427,9,-0.43224134757071353,3.305661081671715
4121,12.103897,1.5212085,8,-0.4855416852607737,4.0512206825613974
4122,10.697174,1.7012557,9,-0.4780564480874393,3.825409108102322
4123,9.179498,8.2247305,2,-0.4986527555407192,3.9066427874565126
4124,10.476391,2.4738998,9,-0.4844721070302207,3.5086400437355043
4125,11.341501,0.069830686,4,-0.5086235873101403,3.6190435186028482
4126,5.3511815,10.075228,3,-0.501193306943933,3.7561396241188048
4127,8.459924,10.307065,9,-0.4297512301344236,3.238605489730835
4128,0.2334505,7.4554095,0,-0.45229548034099515,4.148396153748036
4129,12.684022,8.744262,1,-0.3832500214042763,1.3373587922751904
4130,10.975602,10.480097,1,-0.44684615030824437,2.148791576176882
4131,12.400909,2.6704993,7,-0.4173002702229144,2.8573356339335443
4132,7.263183,10.244776,8,-0.4134848537569175,3.217409454584122
4133,11.435555,9.897689,1,-0.3966994300144847,1.3792729718983174
4134,11.142532,10.170389,1,-0.41143879924790244,1.531223402172327
4135,9.469881,2.6458087,4,-0.4258871097426487,3.2162754896283148
4136,12.517194,8.137937,4,-0.3948553312761912,3.0671623530983925
4137,11.986098,1.9554927,9,-0.4020754594123095,2.665428043305874
4138,5.2059994,10.9494505,3,-0.4118038016820385,3.635483845472336
4139,9.883225,4.131957,4,-0.4509629522299692,3.177329199016094
4140,11.908634,0.62683237,4,-0.42346846865617416,3.088966394662857
4141,10.748944,1.2904979,4,-0.426143326693005,3.019324026107788
4142,-0.0041732467,7.3496337,0,-0.4468713055672635,3.121685084104538
4143,7.96938,10.504791,8,-0.47794520034301885,3.472021326124668
4144,3.2644744,4.715833,6,-0.4379199815717546,3.0719581714272497
4145,4.5970206,10.389786,3,-0.44089058528183367,3.364811390936375
4146,8.080642,10.505067,8,-0.4258292428033421,3.1073112320899963
4147,11.097627,9.081025,2,-0.42689801004218547,3.5113159242272376
4148,0.5655653,5.683053,0,-0.5228471262004402,3.2920670053362846
4149,8.870047,7.291297,2,-0.5120986577676381,4.123055482208729
4150,5.101336,11.047344,3,-0.4573547889394414,3.8828498378396032
4151,6.8742223,9.76442,8,-0.43723314412573955,3.3742087095975877
4152,11.652072,9.262835,1,-0.38928076567318676,1.3757446971535683
4153,0.6626929,7.6999884,0,-0.4230244097084368,3.313567126393318
4154,5.333448,11.131518,3,-0.3954229262866243,3.3469295117259024
4155,3.5891914,2.426935,6,-0.4659671786032974,4.052509872615337
4156,10.98183,5.1538906,7,-0.3955306360556949,2.739169778227806
4157,3.256743,2.1166036,6,-0.4648200954449804,3.7491088211536407
4158,12.730731,3.9147925,7,-0.4249693962622047,2.2311692610383034
4159,13.61054,8.120097,1,-0.3816190002409957,1.44575613245368
4160,3.9181998,9.537135,5,-0.5423841588797806,4.300469841063022
4161,9.918159,1.916663,4,-0.4818091385587148,3.389477545917034
4162,5.5393195,7.2176027,5,-0.4412514992540913,3.43291884124279
4163,9.695526,8.140193,2,-0.40671817192129317,3.439660612642765
4164,5.180563,10.69481,3,-0.43823122807922293,3.5818333825469018
4165,5.4196525,9.916876,3,-0.4893308929103023,3.757533209323883
4166,10.457959,4.0858254,9,-0.394337143464155,2.648711446225643
4167,14.122642,6.842775,1,-0.38780793715328665,1.4799055249989033
4168,7.7783136,9.98489,8,-0.5090345896334394,4.036056384444237
4169,3.427842,4.367046,6,-0.42653605779251497,2.6686405551433565
4170,6.607593,10.348729,8,-0.4355219410429249,3.2675558602809907
4171,10.937641,0.3167485,4,-0.5223104543149947,3.7614594224095343
4172,5.47368,7.504701,5,-0.4542778647749915,3.268421423137188
4173,1.1299338,7.3208747,0,-0.4164445955718963,2.792707505226135
4174,11.799871,1.3324976,9,-0.41930506158596453,2.951596185564995
4175,4.682607,9.276708,5,-0.45453691402576984,3.6875631269812583
4176,6.7348194,9.537383,8,-0.48716801004527144,3.8123391953110697
4177,11.978838,0.87790495,9,-0.43669287465657614,2.974626726210117
4178,11.003902,0.77152705,4,-0.4506480990394734,3.047250224351883
4179,4.0673866,9.30944,5,-0.5167471770646527,3.8012465023994446
4180,10.98462,2.4290962,9,-0.40898549445112603,3.35101009786129
4181,3.1461005,2.2092407,6,-0.49097332957413076,3.5768206146359445
4182,11.387115,0.61890453,9,-0.4681105555872983,3.4307291972637177
4183,12.066259,9.413781,1,-0.3848896334214247,1.3499311868846418
4184,13.526052,7.3633685,1,-0.380852130702146,1.3042061500251294
4185,0.49033448,7.197544,0,-0.44804438379549366,3.0552442437410354
4186,12.089337,1.0391176,8,-0.4436895174635395,3.8045684200525285
4187,12.703522,3.539597,7,-0.4295660973744711,2.879173873066902
4188,6.409417,9.452342,8,-0.48187360457620215,3.997342643737793
4189,12.892145,3.1189191,7,-0.44290267603439015,2.5315256237983705
4190,1.2053593,7.409934,0,-0.4284034403543774,2.792506179213524
4191,13.109793,2.6661808,7,-0.4465675679526309,2.7238857421278952
4192,8.974862,7.8054833,2,-0.47555131546490964,3.6945127701759337
4193,11.4667845,3.0898113,9,-0.3850535843296117,2.498445973992348
4194,-0.67424,6.259361,0,-0.6431764966181345,4.463057208657265
4195,14.269186,6.7251453,1,-0.3818927891475596,1.2397773537039756
4196,7.082335,10.362529,8,-0.40059729197114324,3.220141630768776
4197,6.135821,10.427076,8,-0.5198472382791588,4.6010499626398085
4198,11.320838,0.8702909,4,-0.4362214176827708,3.717766940295696
4199,10.760239,2.977631,9,-0.4144441309224209,2.6079210820794105
4200,4.929961,9.921773,3,-0.43165917610777027,2.985889172554016
4201,9.683,7.6225834,2,-0.49668724966271466,3.6024852776527405
4202,11.016029,10.414406,1,-0.4328283241538068,1.8205453987419604
4203,11.523048,1.4154333,9,-0.4032478567504481,2.6870503759384157
4204,9.333223,7.0546947,2,-0.498140612739869,4.039364868700504
4205,11.42861,0.7820073,4,-0.42527349771637285,2.926101452410221
4206,11.721997,4.8326087,5,-0.42123092850379784,3.5698190516233446
4207,13.337323,7.82726,1,-0.39527210800914614,1.6927829894423485
4208,10.3018265,1.7496785,4,-0.45705047560405515,3.3480494901537896
4209,10.682413,1.3035809,9,-0.48616471065087347,3.5334724122285843
4210,4.664279,8.868033,5,-0.5080889020034617,3.8531075394153596
4211,5.7879148,9.965348,3,-0.4330902324863444,3.460889556109905
4212,3.3587224,3.2905369,6,-0.4462234571753635,3.377114397585392
4213,8.109988,6.90349,2,-0.4738239338522059,4.264471462368965
4214,10.365815,8.475078,2,-0.44321880142852876,3.5004416024684906
4215,5.0724277,7.0789466,5,-0.44391374034126063,3.5213352757692338
4216,14.334611,7.2480516,1,-0.3869047282802534,1.6865956780314446
4217,5.018974,7.2911787,5,-0.4144474327767108,3.3015238994359972
4218,3.5734513,4.207982,6,-0.4529414812897367,3.19195443212986
4219,3.8853161,8.412324,5,-0.42650466091471134,3.542499480545521
4220,-0.16810581,7.445656,0,-0.43052264143575497,3.4429284524917603
4221,12.485767,3.8940318,7,-0.42434921921911567,2.3834202536940574
4222,13.47096,8.182168,1,-0.38991809912226677,1.4909586346149444
4223,3.737213,10.470196,3,-0.5069516174887766,3.792277748286724
4224,3.8482969,5.363873,6,-0.41469184399720493,3.259347013235092
4225,9.715279,2.1549904,4,-0.47034430082145073,3.2273318940401077
4226,-0.058414854,7.1810584,0,-0.5193624774952077,3.7673524579405786
4227,5.776357,6.6743183,5,-0.40675825200108867,3.8347677168250085
4228,4.279836,9.125945,5,-0.42872681458552087,3.451773741841316
4229,3.7693672,5.2611794,6,-0.4598366950161463,3.3537446665763855
4230,14.707958,7.0705185,1,-0.3882132023305084,1.5783971704542636
4231,4.758669,8.628045,5,-0.46288820830378963,4.028175642490387
4232,9.809834,1.9584277,4,-0.4606795428104008,3.305783526003361
4233,3.9178233,4.9283004,6,-0.42341763745044136,2.421879988312721
4234,5.7448997,7.628135,5,-0.4639187161849003,3.949409609735012
4235,10.84922,2.91349,9,-0.4179267583383814,2.6576496890187262
4236,7.886614,10.313764,8,-0.4214453731479882,2.9992578133940695
4237,7.191775,9.868736,8,-0.44758566105759456,3.4127947422862053
4238,7.8376694,10.723767,8,-0.43219013625429964,3.27383060246706
4239,11.005671,1.218503,4,-0.41363430401048806,3.033793796300888
4240,-0.052598145,6.168679,0,-0.5341470109249402,3.392155631482601
4241,10.649413,0.19384223,9,-0.4634907227079331,3.859245432317257
4242,0.9044288,6.911066,0,-0.45675996032983657,2.872127792537212
4243,4.4045777,10.137296,3,-0.5026020181083719,4.030296944975853
4244,6.3767247,10.360034,8,-0.5433252864020248,4.5574170252680775
4245,7.5847006,10.581027,8,-0.4034919394977827,3.0730973994731903
4246,14.895357,6.603952,1,-0.4055370415934385,2.314620564579964
4247,11.640795,8.9839325,2,-0.45634428472861877,3.8699967181682586
4248,5.800923,10.288957,3,-0.4146811211758297,3.20687964707613
4249,9.480059,2.9641037,4,-0.44276621054830895,3.030112732052803
4250,9.476345,3.1482337,4,-0.3953394645429048,2.7508278399705888
4251,10.494697,2.8539062,9,-0.4069001531972852,2.792276722788811
4252,13.426042,7.5710177,1,-0.38517779936031,1.7901331542432308
4253,0.66728675,5.673117,0,-0.5135016645161947,3.608045670092106
4254,11.575762,4.4409094,7,-0.39435570258655794,2.4335716649889947
4255,11.700849,5.4189014,7,-0.39122903316655794,2.896786414682865
4256,11.989519,9.635853,1,-0.40212841021024814,2.1681576973199843
4257,6.4368725,9.542989,8,-0.46666815876830076,3.813188236951828
4258,5.479272,7.085274,5,-0.4391277250075902,3.1708449736237525
4259,10.032972,8.614965,7,-0.43301638197224857,3.655906049609184
4260,9.73334,7.2642474,2,-0.46729594025478044,3.935330005288124
4261,10.40451,8.445775,2,-0.45266994278490474,3.67502394258976
4262,9.335868,7.4263887,2,-0.5119905157810215,3.884820884168148
4263,14.127564,6.8663173,1,-0.3824049808017212,1.307358227521181
4264,13.051006,2.9159844,7,-0.4525142369228622,2.7893964102864266
4265,5.5689135,7.9523168,5,-0.3938912325266373,3.322485509812832
4266,10.241143,8.78895,2,-0.4502304125788318,3.830361597239971
4267,11.081246,0.0907295,4,-0.5321321762353467,3.8192580536007883
4268,5.274604,7.977151,5,-0.49901105727069406,4.2041719779372215
4269,10.953068,3.6095088,9,-0.3960882709022459,2.698876787722111
4270,4.1995273,3.3325624,6,-0.4142609521246805,3.2454527166485785
4271,5.98297,6.728937,2,-0.5215845616243632,4.310577526986599
4272,11.8919325,8.981696,1,-0.3840171250439131,1.4433213686943054
4273,-0.5857265,7.251699,0,-0.4615757079952877,3.6584991180896758
4274,6.0078735,6.090232,5,-0.399523125598029,3.266992538869381
4275,1.0700215,7.154942,0,-0.41702565048656465,3.3875356805324555
4276,10.299309,1.7349564,4,-0.42485669518460156,2.9656077274680137
4277,11.242449,0.18713099,4,-0.4460097832985192,3.3146759307384492
4278,7.671468,10.134828,8,-0.478567577331829,3.47145132035017
4279,1.1848657,7.304129,0,-0.4355441050193769,2.9384530967473985
4280,5.405017,7.7897816,5,-0.41582691931266696,3.0098712119460105
4281,8.657196,7.2803574,2,-0.5542004706169676,4.4619396954774855
4282,11.805156,0.35283238,4,-0.4150678476535029,3.199700853228569
4283,3.6859298,2.7968595,6,-0.42726678542805485,3.444449512064457
4284,4.454492,8.413114,5,-0.5096231716111463,4.504569447934627
4285,5.0251656,9.17485,5,-0.4812998293651648,3.658743475973606
4286,8.164575,6.9054894,2,-0.45420208726865197,3.9923691993951795
4287,4.860604,9.762141,8,-0.4615013811345153,3.8644249126315118
4288,13.380881,7.8599205,1,-0.40216366068175635,1.8976748779416084
4289,4.936568,8.632114,5,-0.40635615361708116,3.1135518270730973
4290,-0.66165173,6.4584293,0,-0.6122746214014708,4.526628622710705
4291,4.83066,10.637432,3,-0.4784873833849907,3.663735206723213
4292,11.7510395,4.0365744,7,-0.41021662010583176,2.8057153522968292
4293,11.272479,0.64102066,4,-0.44716072378181604,3.0297719901800155
4294,3.9791458,4.000555,6,-0.41451710281477183,2.925079522430897
4295,11.802671,1.0031959,9,-0.4716561468890316,3.050419107079506
4296,1.5138781,7.1134667,0,-0.45110224717522507,3.61288151293993
4297,9.765014,8.196939,2,-0.4351070476416576,3.567532196342945
4298,4.1452928,4.16779,6,-0.40592667620429485,2.9058578303456306
4299,3.3583565,2.188181,6,-0.4852727442022731,3.4693210569024084
4300,7.938416,10.517966,8,-0.4138380940754579,3.1050050073862074
4301,11.794801,4.5659075,7,-0.4754079759196808,2.5837247377634047
4302,11.785691,1.9750996,4,-0.41681418882453225,3.3084874269366265
4303,10.195525,7.8693733,2,-0.4334163306140163,3.5060488599538804
4304,7.7242184,10.77841,8,-0.4343489624204286,3.413644841611385
4305,0.8850316,6.8421464,0,-0.4539631291853597,2.9125337833166123
4306,-0.27065888,6.4043922,0,-0.5137820420284916,3.463988094627857
4307,12.939078,7.525392,1,-0.3804597088932915,1.5376714852452278
4308,10.721607,6.8404303,2,-0.44469042864810165,3.836647632718086
4309,9.719359,8.169314,2,-0.46550864755008853,3.7682584917545316
4310,-0.66152877,6.143284,0,-0.5471987772991165,3.61313808709383
4311,11.250542,0.4007863,9,-0.46690925132007344,3.663772833943367
4312,5.387129,10.40542,3,-0.4939969560551663,4.343470847010613
4313,9.855239,8.391595,2,-0.4712820512153332,3.8183855587244033
4314,11.541057,0.029585697,9,-0.49697777830532225,3.9066298469901084
4315,-0.44247738,7.121828,0,-0.5126696095174031,3.0809342098236083
4316,13.557618,7.321586,1,-0.38263448971328107,1.2728426863253117
4317,10.835286,5.042054,7,-0.46079856837837946,3.0756012907624246
4318,3.6396759,4.605044,6,-0.4076241063132312,2.7829071411490443
4319,11.739133,2.2500682,4,-0.3928608396985926,2.9005448368191717
4320,5.7289925,10.995083,3,-0.41174954082562043,3.094123009741306
4321,4.251657,10.819413,3,-0.42813077927486537,3.5260340264439582
4322,4.0039263,2.9333208,6,-0.43652656230218545,3.443615156710148
4323,3.5610878,3.2770512,6,-0.4734018969019316,3.6212115091085435
4324,3.4641395,4.0730104,6,-0.4337808454872989,2.5428634360432625
4325,3.410922,2.3077188,6,-0.4704839908551258,3.5244987651705744
4326,4.307635,11.451227,3,-0.4207610391385245,3.513839816451073
4327,3.8703353,10.010765,3,-0.5329667354577359,3.931729697585106
4328,13.194572,3.5214324,2,-0.4842885415507061,4.123570062220097
4329,4.5203485,9.047856,5,-0.4285281740757944,3.5927114099264146
4330,12.244326,3.91324,7,-0.4171339822773586,2.4531004002690313
4331,3.0347779,3.8501568,6,-0.4720592696673447,3.7253642377257346
4332,4.3447514,9.345918,5,-0.4733136417571052,3.951320906281471
4333,11.155432,1.3075937,4,-0.4125215233318642,2.8072437381744386
4334,11.046155,3.6316788,9,-0.39740691442326137,2.382319833636284
4335,10.498189,8.226378,2,-0.49753531825194824,4.860815108418465
4336,4.6569757,8.835739,5,-0.44737997177866023,3.5146477818489075
4337,3.922332,9.509031,5,-0.516734001872179,4.423695198297501
4338,5.3082423,7.646503,5,-0.4317171810132112,3.498424895107746
4339,11.524504,0.800616,4,-0.4429745160752515,3.134320500791073
4340,3.1959474,3.7975478,6,-0.4478088523621479,3.525094801187515
4341,14.426208,7.185394,1,-0.39313981719399554,1.6192426466941834
4342,14.498839,6.9530067,1,-0.3890814342421001,1.5047136282920837
4343,3.8297274,3.0618505,4,-0.4391249763014801,4.24793619543314
4344,9.582744,7.806918,2,-0.4416480403135733,3.680412926375866
4345,6.5070844,9.503263,8,-0.41780308396665544,3.6078684270381927
4346,5.5952954,6.4165106,5,-0.4303755149149343,3.1012885481119157
4347,11.7757225,5.211878,7,-0.38932957790131645,2.416055018901825
4348,11.783206,4.7664948,7,-0.4063820475682659,2.2892227026820184
4349,4.2931976,11.196788,3,-0.42579444642418157,3.2933787119388582
4350,14.464544,6.917438,1,-0.4014810515926039,1.8207766580581666
4351,11.741884,1.3148487,9,-0.4329722711605811,3.1808682268857957
4352,7.2969923,9.709449,8,-0.43092742575634985,3.86004881888628
4353,3.3316922,3.127821,6,-0.44756608807218906,3.0400439888238906
4354,4.1736913,8.42637,5,-0.46762393499615773,4.053451677858829
4355,6.741733,9.39369,8,-0.43538913953222497,3.702437982559204
4356,0.2717229,6.05833,0,-0.5773254230827604,3.559482408463955
4357,9.740785,2.1350641,4,-0.4731322925053623,3.914050720334053
4358,10.625351,4.1885104,9,-0.3780197376015442,2.7997527292370794
4359,9.308156,7.9504495,2,-0.42676871613294237,3.402797954976559
4360,4.3044796,10.906228,2,-0.5386076658002823,4.561978250443936
4361,5.3544254,9.390891,8,-0.5093491777472212,4.289800636172295
4362,14.154986,6.7362704,1,-0.38318855878916064,1.5800698918104172
4363,5.8863616,6.1765094,5,-0.4078295111338812,3.2359672206640244
4364,6.883604,9.913188,8,-0.46200213167973503,3.1092289891839027
4365,5.3845615,10.006569,3,-0.43516782928366593,3.5874384185671806
4366,10.977295,5.2180343,7,-0.4327518875089083,3.284204457104206
4367,6.4663744,6.341608,8,-0.414090678073782,3.705355377197266
4368,3.231848,3.9312563,6,-0.4615689071035389,2.960819512605667
4369,10.170809,8.808914,2,-0.4153175657181775,3.128278633058071
4370,12.22019,4.819869,7,-0.4262927854332787,2.695800297409296
4371,11.601793,0.896482,4,-0.39925997628641013,2.8467366278171538
4372,-0.21679455,6.439432,0,-0.5137419283715642,3.406725810170174
4373,0.25434577,7.4075704,0,-0.44214142407211887,3.1725947192311286
4374,5.239981,6.2092004,5,-0.4097195198146425,3.717509668469429
4375,14.693127,7.0672064,1,-0.3867595888198432,1.6333971567451955
4376,-0.6268113,6.5837135,0,-0.4515124589350756,3.49713750064373
4377,3.9726748,9.538551,5,-0.4704981253611299,3.887427501678467
4378,11.259972,4.8126616,7,-0.42857968295163856,2.725444068312645
4379,10.620286,8.603741,2,-0.48853519541009705,3.5829608541727067
4380,11.870405,4.537197,7,-0.39997921427992583,2.244121627509594
4381,11.1475115,3.493365,9,-0.39627923520257013,2.559146009981632
4382,5.9943843,10.890535,3,-0.3843310892239513,2.7203403797745707
4383,4.068361,4.791144,6,-0.42016729160780764,2.7986491641402242
4384,4.1575775,10.308161,3,-0.42386108721121324,3.5428965318202974
4385,4.326184,9.240515,5,-0.489072172050295,3.785940438210964
4386,10.0416,4.2142897,9,-0.4369268324930061,2.9869274830818178
4387,11.241062,0.6511113,4,-0.49446909500064795,3.541680736243725
4388,5.5811825,11.516726,3,-0.4351667224238541,3.530849134027958
4389,12.516854,3.3770444,7,-0.4479684253912591,3.6314319702982902
4390,-0.49881753,7.2241983,0,-0.4960137660204281,2.9195611095428466
4391,5.296018,9.984919,8,-0.40934880771510596,3.282920515537262
4392,9.974795,2.6178885,4,-0.40445148102392703,2.953278819322586
4393,14.727123,6.621714,1,-0.4005311339481941,1.7753981475532055
4394,10.651028,8.03221,2,-0.47090459067761475,3.914908511042595
4395,11.215291,4.7688603,7,-0.43518795304649194,2.8942382541298866
4396,13.172333,2.173835,7,-0.44635493855324987,3.4449308145046236
4397,12.855031,7.6021967,1,-0.378640152538974,1.3353238517045976
4398,11.691753,1.7595291,4,-0.4036606777100435,2.8482442325353623
4399,10.125354,9.00141,2,-0.4185779696471607,3.257791483402252
4400,4.5737514,11.287733,3,-0.4304218848773011,2.7944468507170677
4401,5.536917,10.427542,3,-0.406455684671188,3.4583372926712035
4402,13.123595,7.0767603,1,-0.37395644828496044,1.2992379222810269
4403,13.437653,7.4272413,1,-0.3796640761958785,1.432320381104946
4404,5.836115,11.179109,3,-0.3937614873602876,3.2218353021144868
4405,3.8692162,9.540271,5,-0.5388964346809686,4.020492260754108
4406,5.296941,7.3198977,5,-0.45460303304323857,3.43172825217247
4407,8.66028,7.180229,8,-0.4832270765359697,4.073917703032493
4408,12.985726,7.9640784,1,-0.3868579162019791,1.5821860785782338
4409,13.309237,7.7338753,1,-0.38896111888910684,1.6639236699044704
4410,10.021279,8.888217,2,-0.4874889805023703,3.6283192998170852
4411,5.3554697,7.972316,5,-0.4096105929681512,3.212199589908123
4412,11.497478,3.3079977,9,-0.41194676712838085,2.8148725494742393
4413,11.871193,5.022767,7,-0.410066448528858,2.3525984770059587
4414,5.2877626,7.9432344,5,-0.4499262873233284,3.338570827245712
4415,5.3687453,10.391278,3,-0.39904358348790364,3.1431694063544273
4416,4.1514387,3.6239269,6,-0.4109838698877279,2.7047637075185778
4417,13.2252655,7.6644764,1,-0.3799732992365977,1.718817799538374
4418,8.868892,7.1027145,2,-0.4878822383464977,3.846995025277138
4419,3.946362,9.400751,5,-0.5136065701134833,3.926413471698761
4420,10.518825,2.4532928,7,-0.4837386058897193,3.8345919838547706
4421,3.2917993,2.0107853,6,-0.48767352316421897,4.082276611924171
4422,5.0013113,9.147442,5,-0.5048814636907888,3.822042745947838
4423,11.884489,3.7549415,7,-0.39034168000579855,2.6470128935575485
4424,9.567985,2.6480672,4,-0.4462715034337387,2.9688754361867904
4425,4.1146827,4.2736506,6,-0.42724086018441965,2.819657147526741
4426,0.32219845,6.097475,0,-0.5445826552580699,3.5294414284825324
4427,10.880049,2.2462552,9,-0.4576522742401231,3.921102646291256
4428,5.8856273,9.302607,8,-0.5595937942308131,4.483202669024467
4429,0.8834099,6.2861238,0,-0.5410526400533651,3.5605489826202392
4430,10.822973,7.128447,2,-0.4217306120682376,3.541375506222248
4431,4.47887,11.044278,3,-0.4609556603974878,4.066581670343876
4432,1.3684769,6.274869,3,-0.518978481524231,4.434139502942562
4433,10.054741,8.151072,2,-0.5135041636376814,3.476386327445507
4434,12.636808,3.4241018,7,-0.4159820056063441,2.560937223136425
4435,0.53329015,5.874822,0,-0.5031409479301884,3.486007609963417
4436,3.7692633,10.310633,3,-0.530050452180288,3.8661706659197805
4437,4.9344873,10.026136,3,-0.4499543902048066,3.399862649142742
4438,14.476059,7.075856,1,-0.40513487683240723,1.8397500681877137
4439,3.835207,3.812215,6,-0.41790084810337313,2.726073860526085
4440,14.107301,6.7368627,1,-0.3835985445060666,1.3215488217771054
4441,11.823915,9.75953,3,-0.42134867939457804,3.2695953166484832
4442,11.250141,5.2600718,7,-0.4278827498985767,2.5844937670230865
4443,3.4858885,4.4364996,6,-0.4233233571737442,2.6278174358606337
4444,12.436822,4.3415456,7,-0.4193912479194552,2.2697108900547027
4445,5.530226,6.840346,5,-0.4509391451065662,3.148051759302616
4446,12.748564,4.101657,7,-0.43789151382548347,2.671275827586651
4447,11.720699,2.0579984,4,-0.3963526293538299,3.2009618934988975
4448,4.1907654,3.7889721,6,-0.40865574008311234,2.742285368740559
4449,9.487513,7.57565,2,-0.49271643989956476,3.5816551151871683
4450,5.779554,6.216449,5,-0.4384986166862242,3.113358759880066
4451,3.5997765,3.9003553,6,-0.4346768853787905,2.725453349947929
4452,6.92899,10.18268,8,-0.44660349766772,3.2563419908285143
4453,5.272025,10.975183,3,-0.3930411689856858,3.272469897866249
4454,4.146234,9.241961,5,-0.4868190552602094,3.648459929525852
4455,6.4117494,9.500953,8,-0.48660924559680996,3.854704639613628
4456,8.672322,7.648457,2,-0.46688063332013063,4.033670465946198
4457,9.908732,9.085822,8,-0.41976512681485895,3.46682470113039
4458,5.6419106,10.495429,3,-0.4081188522715981,3.0561208066344263
4459,6.5216737,9.526497,8,-0.44648735559522407,3.8328614702820776
4460,9.183039,7.457736,2,-0.46614963311898316,3.661989468932152
4461,10.811761,7.5058417,2,-0.47704842741986037,3.9243129378557207
4462,11.247548,10.131974,1,-0.4142804749710767,1.5682447800040245
4463,11.847532,0.32304248,3,-0.465050024459674,3.8384921506047247
4464,10.539262,1.9219038,4,-0.5215943726584079,4.807300754487515
4465,3.9925823,9.540013,3,-0.4609311667544737,4.115248448550701
4466,11.653465,4.6903076,7,-0.39383381951075874,2.608746797144413
4467,9.757019,7.6638575,2,-0.5098711733758976,4.275204623937607
4468,3.2482634,2.5223198,6,-0.44648722874998,3.6620867654681204
4469,11.350529,0.7845622,4,-0.4242949748327981,2.8245685663819313
4470,4.354987,8.914983,6,-0.4568601170627019,3.7898018097877504
4471,10.861423,1.3388667,4,-0.4505420108574448,3.176823684871197
4472,9.601413,3.2009044,4,-0.42977948799749716,3.14394669264555
4473,13.636732,7.7789106,1,-0.3958910317404164,1.8847543115913867
4474,10.872897,3.868493,4,-0.38845523469138427,2.7408291789889336
4475,7.2288585,9.753259,8,-0.4229582250630968,3.1877697747945786
4476,9.597398,7.636659,2,-0.4955479091165322,3.604018752872944
4477,6.0716586,9.690374,8,-0.4608584255781393,3.7246091586351393
4478,4.867158,7.7074184,5,-0.44009970211880756,3.7545048648118975
4479,14.581751,6.794319,1,-0.3917471960746077,1.6291024358570576
4480,0.5442129,6.408706,0,-0.5098235182712532,3.1890793931484223
4481,4.9870625,7.9342837,5,-0.4325234980023757,3.5595193833112715
4482,6.7066183,10.010792,8,-0.40882955987311614,3.4190100494027136
4483,4.899961,8.082973,5,-0.43237926502855306,3.210361174046993
4484,5.2836533,8.163238,5,-0.4465381001271965,3.9777491810917853
4485,9.475381,7.667218,2,-0.4695331448513978,3.6792349362373353
4486,11.596802,0.27911338,9,-0.4213090721483278,3.427895472049713
4487,9.411597,7.635997,2,-0.4820751086847969,3.7330972385406493
4488,13.193756,2.2806692,7,-0.4594544071231499,3.374082818329334
4489,13.529267,6.7730412,1,-0.3788504168777299,1.3704611718654633
4490,10.308969,3.488017,9,-0.4017168109524524,2.6717836531996726
4491,12.50389,3.6507785,7,-0.43688754925972284,2.674772412776947
4492,7.2409167,9.936671,8,-0.4024196139172516,2.9971650606393814
4493,4.917341,11.614914,3,-0.4655067471475674,3.3175172805786133
4494,0.29282728,6.1392627,0,-0.5308963507727047,3.487283244729042
4495,9.576326,8.026102,2,-0.4691782713850177,3.637000261247158
4496,10.745336,8.538811,2,-0.4609629855961759,3.4344608962535856
4497,-0.032054354,7.149779,0,-0.556527056350299,4.327308215498924
4498,4.5016294,11.184801,3,-0.40831327065306344,2.961956513822079
4499,14.830893,6.931785,1,-0.3829910216643183,1.5349710093438624
4500,11.3593855,0.4260805,4,-0.44309119742048114,3.2026651826500894
4501,14.377455,7.30513,1,-0.39313367527957443,1.6661576227843762
4502,5.7378306,10.384134,3,-0.4084756029763689,3.3754954221844673
4503,5.6533704,6.313453,5,-0.40423556626391854,3.079645437300205
4504,11.569937,2.1566992,9,-0.39138646559433493,2.671215451955795
4505,7.1752667,10.329629,8,-0.4082932493206691,3.0060406917333604
4506,10.5755005,1.8223333,4,-0.42324592880679063,3.394014202952385
4507,3.8539515,9.928413,8,-0.5423586916433423,4.462955846488476
4508,3.3827624,4.748962,6,-0.4444688999833078,3.2278878352046014
4509,1.3501505,6.714197,2,-0.4769265340892422,3.69870136141777
4510,11.6650305,0.6743448,9,-0.4466974346751709,3.1496591696143152
4511,7.1634245,10.349299,8,-0.3927744708295307,3.008267404139042
4512,3.3614168,7.8376193,0,-0.41035956653854877,3.3009080678224563
4513,4.9876165,6.9518394,5,-0.45578175285870737,3.2765721786022186
4514,10.785784,3.8412478,9,-0.4013310886605382,2.4311276090145113
4515,-0.8313668,7.0510316,0,-0.49343676748503484,3.238695413172245
4516,4.515663,10.86963,3,-0.47200569765869543,3.5917701256275176
4517,11.82074,0.3594002,4,-0.4361990849314754,3.0660927805304525
4518,3.9208975,10.622417,3,-0.4655839929566222,3.9784515088796617
4519,11.3056965,0.2063725,4,-0.45250868638784136,3.5141342449188233
4520,4.145431,9.260905,5,-0.4890994719630506,3.6087032824754717
4521,6.5432534,9.811115,8,-0.48761966840092813,4.039042648375034
4522,10.712913,3.001168,9,-0.4041149647136623,2.5268892216682435
4523,5.8277245,10.261143,3,-0.4327219014981174,3.0381805524230003
4524,5.2170153,9.866044,8,-0.40742914608057307,3.3716453886032105
4525,12.796889,2.7964687,4,-0.41831388875843567,3.416123217344284
4526,3.0992787,4.203978,6,-0.5012715859638175,3.2677780091762543
4527,6.1485004,10.652464,8,-0.41230854939215505,3.3937524887919426
4528,0.8705537,6.7421794,0,-0.4773173893102909,3.214431909620762
4529,-0.8684939,6.351859,0,-0.5816936383509389,3.4880025443434715
4530,1.2492971,7.497523,0,-0.4315624957381225,3.4310249161720274
4531,3.5525565,2.8434477,6,-0.43708488647070387,3.1854331356287005
4532,10.5110855,8.936336,2,-0.4180269701337012,3.5804758006334305
4533,10.806468,0.20227505,9,-0.49452890235232894,4.568427062034607
4534,9.063544,7.710334,2,-0.4744175416251683,3.5592753225564957
4535,10.670075,2.8916626,9,-0.40025693287859876,2.6295437785983085
4536,1.4081633,7.3296213,0,-0.42236737653667766,3.45463104903698
4537,10.04772,8.205352,2,-0.43872282925356704,3.8760399720072747
4538,10.520122,0.2616586,2,-0.4376214617462404,3.7297255447506905
4539,10.873973,3.568718,9,-0.3950160515275638,2.4631629171967506
4540,4.763552,10.595454,3,-0.5110329223343514,3.847121484577656
4541,3.2110682,2.7582772,6,-0.5094583604815471,3.580295000970364
4542,12.2363405,3.5266054,7,-0.40013098266731195,2.3557032695412636
4543,5.614185,10.162651,3,-0.47224875737722116,4.148693208396435
4544,6.367668,9.971522,8,-0.49879411023618053,4.162209916412831
4545,1.1399523,6.225333,0,-0.4985882834949226,3.7804032930731775
4546,6.742879,9.521734,8,-0.42731855060465274,3.2747848236560824
4547,10.040386,7.927834,2,-0.5439461151836197,4.01565871655941
4548,-0.387452,7.264065,0,-0.46362919711226624,3.239932946562767
4549,4.8183417,7.670037,5,-0.433010990143294,3.6195017659664153
4550,9.35981,7.5710554,2,-0.48543853896068684,3.7447426784038544
4551,11.4179945,4.7348833,7,-0.45247314427146973,2.733533149957657
4552,5.20795,6.895513,5,-0.4488935209202994,3.32375463783741
4553,11.966634,9.572495,1,-0.3923689580497905,1.899415638744831
4554,-0.57595325,5.873087,5,-0.5088366672051606,4.489103315472603
4555,3.1981285,2.0474255,6,-0.5137845065775558,3.6863568991422655
4556,8.008727,10.278138,8,-0.4774441823914177,3.677947804629803
4557,12.074465,4.359158,7,-0.4093397043728698,2.8575393199920653
4558,5.121507,9.642776,8,-0.48288996596864087,4.127724850773811
4559,14.039567,6.881841,1,-0.39446142789956185,1.799607856720686
4560,11.496727,2.3572748,9,-0.3973914536427184,2.663164269924164
4561,3.341475,4.4857183,6,-0.4519579501851895,2.9895252567529678
4562,13.003965,7.980542,1,-0.39019099480503244,1.8115818846225737
4563,5.897715,6.5314593,2,-0.4599229743805191,4.25028357386589
4564,10.9563875,3.610012,9,-0.4087821783949666,2.567198197245598
4565,0.029739825,6.8390946,0,-0.5459034283437443,4.002339746057987
4566,9.298963,2.7965782,4,-0.42631619929554176,3.1169747969508173
4567,11.935856,4.7621965,7,-0.4107922321416299,2.232872559428215
4568,10.003344,8.2347355,2,-0.4628497900820985,3.450700498819351
4569,10.612332,3.7766712,9,-0.43797381022500986,3.357505746483803
4570,13.616387,7.862186,1,-0.37995594785944864,1.646074861139059
4571,4.576476,8.985742,5,-0.4627361183329938,3.8837484031915666
4572,10.672504,0.74312145,4,-0.4684935933728365,3.7753559586405756
4573,7.7396126,10.037456,8,-0.42764234486493563,3.1059028425812722
4574,-0.3483453,7.1405606,0,-0.4992527217952961,3.5613088420033456
4575,11.076754,3.814975,9,-0.4303247748743362,3.0345767360925673
4576,11.500758,2.3922815,9,-0.37890122204881244,2.567403472661972
4577,3.3765872,7.820019,2,-0.4166896414011257,3.758769133090973
4578,13.584822,8.121264,1,-0.3870459297296032,1.6438195033371448
4579,10.672378,7.87859,2,-0.489068943950151,3.9599371483922003
4580,4.798153,11.595435,3,-0.5214154320863438,4.215478125810623
4581,3.3723307,7.858493,0,-0.39972164900471036,3.2529199004173277
4582,4.841543,11.024639,3,-0.4459834735665991,3.5155277153849602
4583,10.872913,7.558774,2,-0.45480396602956125,3.702754544317722
4584,13.109621,7.591557,1,-0.38082677186277364,1.5604599152505398
4585,3.7394226,3.2153754,6,-0.4297647248801793,3.0435944497585297
4586,10.163281,8.149972,2,-0.40640246014965686,3.456611308455467
4587,3.934357,9.472153,5,-0.5594043649019674,3.90095968157053
4588,3.901351,3.9446247,6,-0.4146752585412922,2.777703133225441
4589,4.5748687,8.681627,5,-0.44342858653063255,3.3230268654227255
4590,5.3093653,6.8652244,5,-0.4270440925887146,2.9686951610445975
4591,11.061991,0.14243363,5,-0.5112714850114458,4.75982575058937
4592,8.909348,7.975958,2,-0.4650632551731691,3.968172555863857
4593,4.88424,9.332501,5,-0.5036521910032843,3.904120597243309
4594,3.0037584,2.7611744,6,-0.4955994002209161,3.9003698214888574
4595,11.700666,9.101396,1,-0.3863551086515808,1.3066439732909203
4596,5.1893435,10.554506,3,-0.4234435590320321,3.017673970758915
4597,14.560222,7.1272855,1,-0.3882558618635176,1.593826068341732
4598,5.6559234,8.02815,5,-0.416246870807502,3.466558890938759
4599,5.404387,6.2804103,5,-0.4029538789954127,3.2330563977360725
4600,10.15075,1.9419452,4,-0.420488970559153,2.8131411638855934
4601,7.990924,10.175068,8,-0.4999069885380655,3.8544070228934286
4602,9.696633,2.1130075,4,-0.47575167146649133,3.3482983413338663
4603,11.717503,0.6081785,4,-0.4403726012054815,3.221413389444351
4604,4.177588,3.7614818,6,-0.4119317619049155,2.5165631225705147
4605,4.163683,11.134352,3,-0.5291350637987923,4.09160715252161
4606,11.286789,3.8183105,9,-0.3912767772886447,2.4675520853698254
4607,7.0183587,10.320173,8,-0.4695704004664435,3.926803061068058
4608,5.5985556,6.532803,5,-0.43235390830117987,3.38709000647068
4609,5.25939,6.6211157,5,-0.42924030016245285,3.73403042525053
4610,5.577673,9.07835,8,-0.4383414460172163,3.803253218233585
4611,8.097812,10.313203,8,-0.46568998510088744,3.7491494488716124
4612,10.092187,2.393722,4,-0.4119231889873785,2.9090125876665116
4613,4.840439,9.220668,5,-0.4566803882276563,3.8295651656389236
4614,7.999162,10.740517,8,-0.46354043675625534,3.970091522932053
4615,3.9173017,3.6954896,6,-0.42964123326418974,3.0719740653038023
4616,11.935335,1.3236474,4,-0.43182339248690366,3.688503652513027
4617,9.392391,7.4694366,2,-0.4445840684421556,3.9589050310850142
4618,4.060182,10.36416,3,-0.4472685016315865,3.821654135286808
4619,3.7043781,3.0616302,6,-0.42065936345060817,2.9692153736948965
4620,4.6664486,10.437237,3,-0.48179836283995287,3.59724392414093
4621,-0.59617186,6.2814403,0,-0.5833652554665482,3.5183736354112627
4622,14.489246,6.639334,1,-0.393748094306465,1.5175791345536709
4623,5.859228,10.685428,3,-0.40239311936441435,3.1372492837905885
4624,14.14766,6.8726892,1,-0.390389612078343,1.6349873457849027
4625,7.9310946,10.390295,8,-0.44099938179282067,3.1231099745631217
4626,-0.055438913,7.160836,0,-0.4884193600060858,3.0208737063407898
4627,11.231018,0.036661007,4,-0.5188436377577668,3.5156620198488238
4628,11.803167,0.8564308,9,-0.45355483280117254,3.087633874416351
4629,10.835034,7.4082003,2,-0.4915806204791002,4.074850530922413
4630,11.32093,0.22444302,4,-0.45854984469859195,3.7666891923546792
4631,12.630328,8.547033,1,-0.381133804819765,1.5775684732198716
4632,5.1579347,6.9282327,5,-0.4323810328391509,3.512533129751682
4633,7.697148,10.138745,8,-0.4551898834886736,3.806225812137127
4634,5.5782323,11.462261,3,-0.4327817225743278,3.5119309681653976
4635,10.441163,4.3499985,9,-0.3829742436567618,2.700158931016922
4636,-0.82147515,6.1781383,0,-0.5174642600242448,3.7172342333197594
4637,3.0106986,1.8527054,6,-0.5397182089701505,3.9675794783234597
4638,10.94057,0.20741189,4,-0.5624086529113562,4.795272798836232
4639,6.8038306,10.183606,8,-0.4456996204114864,3.1190008968114853
4640,9.471784,7.7563844,2,-0.42087736626115707,3.6162655508518218
4641,4.848277,10.135373,3,-0.5104835053517657,3.676734778881073
4642,-0.075608514,7.1686273,0,-0.48426788228337175,2.996268037855625
4643,4.2703595,9.854599,3,-0.47276059412741406,3.4618313112854957
4644,8.919504,7.1179237,2,-0.4808640406402513,4.016061915755272
4645,4.1633935,9.515037,5,-0.46038004362798013,3.6446798583865165
4646,9.747488,2.3063097,4,-0.44682537120485216,3.070366623699665
4647,4.5486526,9.247268,5,-0.4690333874378923,3.5959542188048363
4648,5.5379806,11.600613,3,-0.41297355259882146,3.4602506911754607
4649,5.7437077,10.086613,9,-0.41048140880075396,3.4459738218784333
4650,10.212173,8.590462,2,-0.4905957535468471,3.8792706644535064
4651,5.5169473,6.769904,5,-0.4861685371444445,3.6561511451005937
4652,10.44113,8.691347,2,-0.46399631429534405,3.4522672110795973
4653,11.83262,2.3883584,9,-0.42124265043847253,2.832519977390766
4654,9.716802,4.0650115,4,-0.46363182692034693,3.2970413833856584
4655,11.520486,1.9659364,4,-0.38269475109950063,2.9754028236865997
4656,5.4451866,7.4014573,5,-0.44536551960873805,3.2946231353282927
4657,11.86765,4.598948,7,-0.3944015260192971,2.3381181618571283
4658,5.1730967,6.2297316,5,-0.4387127036445973,3.353986517190933
4659,5.7382417,7.887806,5,-0.48122259725324656,3.8921485796570776
4660,10.978735,7.5326395,2,-0.4532791188753523,3.714454928934574
4661,-0.06466921,6.207312,0,-0.4993164251710007,3.431677167713642
4662,0.0961377,7.231467,0,-0.47433625166950644,2.759585595726967
4663,0.4025048,6.1056447,0,-0.5597082839786091,3.244160704612732
4664,11.250567,1.1903906,4,-0.4424878285195902,3.386616742014885
4665,11.410521,0.28767917,4,-0.42679430518697364,3.7691370004415514
4666,10.716133,1.7046915,9,-0.4758357153490884,3.3856541228294375
4667,12.480859,4.3917165,7,-0.4278365955817419,2.354136731028557
4668,11.066329,0.17720781,9,-0.5156372169968703,4.376283458471298
4669,3.2074437,4.2830935,6,-0.44527726162112,2.6523620024323464
4670,6.540702,9.608421,8,-0.44599344448225975,3.40432843118906
4671,12.63265,7.726842,4,-0.39064745463202977,3.1647304186224936
4672,3.9213238,10.5463295,3,-0.44370268174576033,3.4500850492715838
4673,10.733409,7.74468,2,-0.4959317483872429,4.181662161052227
4674,12.100342,4.9640794,7,-0.39458365905763687,2.4535882940888403
4675,4.204524,10.765966,3,-0.49576711541285506,4.1448117077350615
4676,3.936899,9.531068,5,-0.5326026445743188,4.022807257473469
4677,14.872845,6.662365,8,-0.42629878293608736,3.8435835787653923
4678,13.172703,6.843076,1,-0.375396709054378,1.3354274559020995
4679,11.481489,2.6019907,9,-0.4175237167363069,3.542992965877056
4680,4.8136907,8.931788,5,-0.4472662031218438,3.28587045699358
4681,0.95293826,7.0372276,0,-0.43818711937252636,2.8014369398355483
4682,-0.31226662,7.2615466,0,-0.4762481107337699,3.5184897494316103
4683,3.9054117,3.421609,6,-0.4160022254036647,2.678393828868866
4684,-0.19300918,6.2235794,0,-0.5512281776370499,4.232592364549637
4685,11.817559,9.432342,1,-0.38728167565532107,1.3424920624494552
4686,10.478999,8.553638,2,-0.4791880791795689,3.752118827700615
4687,5.5445604,6.5734544,5,-0.4402752753609202,2.8779121682047846
4688,12.924233,3.9572928,7,-0.4410489898371635,2.3800975039601324
4689,11.867677,3.8486538,7,-0.41590745989887384,2.4974755319952964
4690,3.0788233,1.9230384,6,-0.5481787986161838,4.1166026070714
4691,13.912108,7.6709056,1,-0.37983407445090983,1.3463444100320339
4692,5.179652,10.571402,3,-0.43357576576387463,3.580574224293232
4693,5.726423,6.3301606,5,-0.40424797294847997,2.9679280969500543
4694,10.906961,7.573661,8,-0.5119343468283742,4.782050085663795
4695,11.339616,9.850302,1,-0.3982496178749141,1.8149379420280456
4696,10.213572,8.918601,2,-0.4407410979784328,3.21910936832428
4697,11.371252,5.198524,7,-0.4128682182235914,2.356680629849434
4698,5.4762826,7.7625113,5,-0.4527885830686485,3.7728342139720916
4699,5.6022835,11.199666,3,-0.44428935743057607,3.676424701809883
4700,7.2065587,10.3962555,8,-0.38497813087041904,3.065581850707531
4701,4.2824826,9.720152,3,-0.5590049964328908,3.9694573986530304
4702,14.695418,6.677089,1,-0.3839024719494946,1.4419239205121994
4703,7.5321236,10.075014,8,-0.4792409867881991,3.783280746638775
4704,10.813378,8.294142,2,-0.43841789367896833,3.424182720780373
4705,4.818655,11.438471,3,-0.4313012675359479,3.256508359313011
4706,13.017114,3.102028,2,-0.47966566571983044,3.882150377333164
4707,12.51331,8.434203,1,-0.37628198088894854,1.470906862616539
4708,10.517752,2.3876112,9,-0.47273241285967715,3.5804591232538225
4709,-0.7926041,6.8328366,0,-0.5238782887708126,3.280814289152622
4710,5.4992785,7.7817426,5,-0.432364233178211,3.440986816883087
4711,13.027214,3.05119,7,-0.48350086194446246,3.9804236525297165
4712,11.381268,9.865186,1,-0.40070994563587276,1.5561942622065543
4713,11.663601,4.8166146,7,-0.39578940557947534,2.1819158098101616
4714,8.78092,7.419542,2,-0.5480387593282943,4.020985924899578
4715,9.046153,7.5942903,2,-0.5035667161643563,3.7673088732361792
4716,11.938734,9.759639,1,-0.40438866209562035,1.7908826600015164
4717,5.603743,9.741791,3,-0.44294081192453505,3.4248356929421426
4718,-0.5371844,6.342403,0,-0.547503520849853,3.3098687443137167
4719,11.491214,4.525501,7,-0.4441110630156165,2.5882419809699058
4720,6.458526,9.978436,8,-0.477183541109429,3.5636323219537736
4721,10.40848,0.3218207,6,-0.4477156444780065,3.865834102034569
4722,13.132601,2.9664345,7,-0.48716157560634715,2.927380501627922
4723,4.5523615,9.043619,5,-0.4524146484697917,3.732571298778057
4724,3.0979495,1.9440647,6,-0.5851580902593192,5.273062880933285
4725,10.659025,5.283873,7,-0.4202526658440783,2.9224443078041076
4726,5.568745,6.561608,5,-0.43817642081382774,2.987938389480114
4727,11.131662,2.5687225,9,-0.3947448875231905,2.3382665225863457
4728,9.081326,8.095038,2,-0.43345014158558953,3.686192203760147
4729,4.2862525,11.461177,4,-0.5363711420322095,5.02868963688612
4730,10.659031,3.044337,9,-0.3946327787306827,2.5387733170390128
4731,12.991736,2.5821984,7,-0.44310993888175637,2.8531260886788368
4732,11.475108,5.445497,2,-0.4344962867838885,3.8513271445035935
4733,12.265427,4.746759,7,-0.4138803313754183,2.446418910622597
4734,11.577645,1.0619141,4,-0.4593083815954733,3.3259280985593795
4735,8.81205,7.3840146,2,-0.5733038915812269,4.163602733612061
4736,10.25256,7.8064094,2,-0.46385863759732454,3.565249545574188
4737,0.7004631,7.0474277,0,-0.46318537732366155,2.899289521574974
4738,12.48549,4.051638,7,-0.4884470925819784,2.9863013115525248
4739,0.6777351,6.1636076,0,-0.5337102654482635,2.943629139661789
4740,-0.16765542,5.976855,0,-0.5520079787572664,3.41461094468832
4741,13.360032,8.187115,1,-0.391304850953579,1.4519308230280876
4742,12.604078,3.3038454,7,-0.41106042346173316,2.533954244554043
4743,4.8560963,11.058021,3,-0.46355293460506614,3.6796820357441904
4744,0.65402573,7.485733,0,-0.41116838005590967,3.049227582812309
4745,4.7868004,8.517476,5,-0.41885596161016464,3.596172427237034
4746,11.729522,2.7637534,7,-0.3943871947625499,2.7762522614002227
4747,9.585524,8.230651,2,-0.4433306299018709,3.9023141679167748
4748,13.018284,3.6973348,7,-0.4946226255778704,3.895182651281357
4749,11.977577,2.0479558,9,-0.40450625422514397,2.737401736676693
4750,14.077956,7.0074778,1,-0.3890919621300243,1.7538007563352584
4751,9.369069,3.1785324,4,-0.4429381362877004,2.993257264494896
4752,4.5358796,10.587388,3,-0.4389699273566103,3.37205780595541
4753,11.681471,2.5970325,9,-0.39598993936470767,3.318847311735153
4754,7.4996524,10.364123,8,-0.44799437359388855,3.6629152262210845
4755,10.547128,2.520608,9,-0.4352354020134275,2.9451618805527686
4756,11.610446,1.2821498,4,-0.48353549433086956,3.9178804779052734
4757,10.962817,5.181561,7,-0.43050347674402467,2.3018656015396117
4758,9.661236,3.4310427,4,-0.44369414630666015,3.892441546022892
4759,5.80552,6.1613674,5,-0.42487774533571804,3.5052807494997977
4760,5.013854,7.82574,5,-0.4325345260732943,3.3676921966671944
4761,12.692032,3.2339995,7,-0.42919679784659537,2.752775682210922
4762,4.5323195,11.434923,3,-0.5137224055076971,4.03454498142004
4763,9.558262,2.7425754,4,-0.4328229906903425,3.104920779466629
4764,5.748441,11.060671,3,-0.4370353494412754,3.6662379625439643
4765,0.7541897,6.450078,0,-0.4982570274379382,2.9653664961457253
4766,13.170925,6.8469653,1,-0.37447594475708385,1.2702060535550117
4767,9.614486,2.712905,4,-0.410280890536994,3.018436943590641
4768,3.9606233,10.398128,3,-0.49153432830959976,4.05610890686512
4769,0.23186575,6.9280486,0,-0.45831956251600386,3.078011676967144
4770,10.313445,8.742147,2,-0.4922059703944532,3.851710515022278
4771,11.4922085,0.54210794,9,-0.4429064699013014,3.238544474840164
4772,-0.07491599,6.2345805,0,-0.499896967549725,3.3354754102230073
4773,11.140364,0.24114662,9,-0.5535798746088629,4.47450717240572
4774,9.61383,2.2226658,4,-0.5046291099005134,3.799762692153454
4775,12.427145,6.961817,8,-0.4500249039810686,4.027279579043388
4776,4.4798894,8.17103,5,-0.46256579341270065,3.6658393117785453
4777,7.982165,10.727671,8,-0.4323243343047548,3.3938755294680596
4778,5.6258807,7.78197,5,-0.4711363838351397,3.7261268281936646
4779,5.313908,11.307175,3,-0.4368734924059514,3.639712666273117
4780,11.403801,0.3250084,5,-0.5173150985598038,4.66772795677185
4781,6.7068458,10.298392,8,-0.477837366052781,4.303110633790493
4782,4.1108475,10.947018,3,-0.4609923063079926,3.223246114850044
4783,9.813277,2.2313468,4,-0.4271454291088364,2.869797312617302
4784,10.321812,1.5721673,4,-0.42445387445620286,2.9238916221261024
4785,13.8616495,7.8019648,1,-0.3785999945617505,1.2942850670218469
4786,0.7284236,6.431049,0,-0.489216036621108,2.9021051597595213
4787,7.4194956,10.064832,8,-0.4248618741354321,3.1365929186344146
4788,3.5927153,3.1087549,6,-0.5136361516102068,3.76588111102581
4789,9.558336,7.3489,2,-0.522073322540314,4.354088369309903
4790,10.070233,3.7981744,4,-0.4210248895111302,2.8378620582818983
4791,11.620313,0.7223974,4,-0.47817223165061434,4.05149165302515
4792,4.920767,10.218288,3,-0.4329042742026225,3.0508141213655473
4793,3.429098,2.4916394,6,-0.43800770070212486,3.222727646231651
4794,11.611764,2.556742,9,-0.3913718551472895,2.7462564900517465
4795,9.979795,8.844061,2,-0.4785467138922757,3.654293423593044
4796,10.607411,3.2261112,3,-0.4409360752894247,3.5599130621552466
4797,12.078016,1.9568603,9,-0.3996103687478521,2.763003044426441
4798,11.705579,2.4360282,9,-0.39820528433193964,2.490646440088749
4799,9.21739,3.0672822,4,-0.4237659561749878,3.2986443734169004
4800,6.0583315,10.127694,8,-0.477735906014674,3.808659106492996
4801,0.38557443,6.0817227,0,-0.5317713172061845,3.471247772872448
4802,0.70036477,6.471247,0,-0.5033203655366127,3.055698853433132
4803,5.055032,10.269332,3,-0.44142169905004475,3.198594280779362
4804,3.1259704,1.9516627,6,-0.5602254616743936,4.155677882134914
4805,0.5913995,5.8230257,0,-0.48360536615108146,3.117480125427246
4806,4.860238,8.457928,5,-0.42155223397910896,3.3803920939564707
4807,3.6780233,3.0886037,6,-0.4047105272355834,2.8348170903325083
4808,5.864132,7.3221507,5,-0.5020806945770335,4.275544871687889
4809,8.894037,7.8788605,2,-0.44214463386810426,3.7166795253753664
4810,11.671056,1.6941552,9,-0.4052737895126317,2.7729430681467058
4811,12.065465,1.4378208,9,-0.43171527862957737,2.83773724347353
4812,11.448422,0.7915637,9,-0.4195963218300132,3.398150081038475
4813,6.80198,9.699144,3,-0.4261093528730289,3.9055254474282264
4814,10.169994,7.4511895,2,-0.4434825040218987,3.964938737154007
4815,-0.54241186,6.4605947,0,-0.4947605869381,3.1965071618556977
4816,5.042191,11.151701,3,-0.4065488758951714,3.326207690834999
4817,12.069285,1.0369059,9,-0.4093319971540976,2.8234834456443787
4818,4.1194744,10.099447,3,-0.48067696583681124,4.611035208702088
4819,10.2415905,1.6353644,4,-0.4943809353610607,3.7618281507492064
4820,13.674495,7.947404,1,-0.3867026051558561,1.3818917252123355
4821,4.712274,9.962717,3,-0.49584552389625136,3.5287648192048073
4822,13.548027,7.7911906,1,-0.3984411262654238,2.1631369195878505
4823,1.3247769,6.6865144,5,-0.49816396797359913,4.149890389740467
4824,5.457669,9.334351,8,-0.534013506137947,4.7725506377220155
4825,6.3621635,9.555566,8,-0.4207043695072894,3.3395645052194594
4826,13.418241,7.0091987,1,-0.40209697782840886,3.1439689660072325
4827,10.285788,1.2748035,4,-0.4682706757976273,3.2068698152899744
4828,3.4691172,3.3747838,6,-0.46441223079921395,3.0207058694958686
4829,5.1706243,10.301888,9,-0.42084952775792384,3.2216710701584814
4830,13.654034,7.9534416,1,-0.3868612707618273,1.7969053396582604
4831,11.82254,2.256115,9,-0.3821209289740139,2.6393633100390432
4832,0.20343868,6.395387,0,-0.5014318343864844,3.0687802040576937
4833,4.7926416,8.747346,8,-0.48723937802402495,4.376741090416909
4834,3.8301275,3.868744,5,-0.43417053227807967,3.8295749911665915
4835,10.932333,10.507702,1,-0.43698886589903924,2.5322289168834686
4836,14.131039,7.164588,1,-0.3811968945359357,1.2530504712462425
4837,10.745467,1.5733309,4,-0.4345353855455534,3.708556885421276
4838,12.900765,7.6913695,1,-0.383255518669471,1.256545763015747
4839,10.472595,0.7813742,4,-0.5314364448400803,4.037335513532161
4840,10.7769575,0.79228586,4,-0.4898070100301759,3.5347197422385217
4841,9.331297,2.9132886,4,-0.4454363767209001,3.380796832740307
4842,10.419544,2.9601161,9,-0.4199751770485732,2.982730193436146
4843,12.642844,4.013526,7,-0.42323919499949286,2.427779748737812
4844,4.627645,9.64621,9,-0.48074962991790315,4.0281109604239465
4845,10.247614,1.8219583,4,-0.4103270088754283,2.8883966687321663
4846,4.408524,11.42699,3,-0.46964297643372754,3.580114994943142
4847,7.206729,10.271043,8,-0.40360990724953283,3.040368817150593
4848,10.717505,2.3042083,8,-0.5185157762262149,4.184362199008465
4849,4.0304275,9.456078,5,-0.472264161550778,3.8804078432917595
4850,10.469292,1.1470035,4,-0.46739335098719126,3.2867050299048426
4851,4.93471,10.292523,3,-0.49893019947902906,4.008847270309925
4852,10.822035,7.454682,2,-0.4775179703884582,4.104675979912281
4853,5.5257673,11.22429,3,-0.45796097956167003,3.7350542452931403
4854,10.369537,3.356028,9,-0.3960190829543475,2.555643838047981
4855,11.542548,1.3822114,4,-0.46361607283378986,3.2945421609282493
4856,4.0352554,10.935151,3,-0.477702402819565,3.332454092502594
4857,10.954203,7.552567,2,-0.4620959303475856,3.9734299656748773
4858,11.507214,0.109096535,9,-0.4637859153568139,3.3997402864694597
4859,3.398288,2.38805,6,-0.47839455432794403,3.2960575780272485
4860,11.27884,5.0731754,7,-0.4819590020844736,3.696969363093376
4861,3.860107,4.411662,6,-0.40692757379520555,3.15123958170414
4862,1.0749444,6.423142,0,-0.4930336764458933,3.3502420461177826
4863,3.6423604,3.288381,6,-0.46341375800806733,3.180265237390995
4864,5.167402,10.68104,3,-0.4590578954772417,3.850618314445019
4865,10.858383,5.0246897,7,-0.48953548105886846,3.8142538261413574
4866,8.917884,7.5612392,2,-0.47657607970194077,3.551004199385643
4867,3.5819867,2.9208531,6,-0.4266985253641287,3.184339152872562
4868,7.2845125,9.807289,8,-0.4017903940480239,3.0125588291883467
4869,10.780356,3.9996965,7,-0.3782135794714249,2.8756592103838923
4870,9.266111,2.9386382,4,-0.4302175755758013,3.4156502321362496
4871,12.667411,4.287993,7,-0.4367823823430319,3.247169124484062
4872,10.539159,4.7295623,7,-0.423967383173332,2.690170089304447
4873,3.1161008,4.4474983,6,-0.46849289361961666,3.4722116687893867
4874,10.336762,4.367377,9,-0.39830378291410573,3.242981716096401
4875,5.3049226,9.560642,5,-0.49505995889281645,4.273792952001095
4876,-0.4795538,6.3311915,0,-0.4895603163137252,3.4901838594675065
4877,10.73282,0.8333691,4,-0.48471373370191867,3.5525868013501167
4878,13.306567,7.879175,1,-0.4003996564521928,2.231220115274191
4879,0.37783653,6.106385,0,-0.5227973254104415,3.147016473412514
4880,11.553325,4.9858837,7,-0.4388735683045875,2.587896290123463
4881,10.633751,0.71984774,4,-0.46483704671985754,3.5530810323357582
4882,10.951284,1.0951871,4,-0.4134109868644566,2.9089991638064383
4883,3.070581,3.136326,6,-0.4796667422050441,3.1587962171435358
4884,6.6475515,9.505675,8,-0.45260528366208647,3.379080437719822
4885,11.821086,9.801878,1,-0.398266398268841,1.492955312728882
4886,10.303508,1.3627632,4,-0.44006782733972594,2.950791122615337
4887,4.0503488,9.475927,5,-0.4561481841485666,3.333718342781067
4888,-0.27198523,6.624679,0,-0.5467985844593242,3.470679131746292
4889,7.8555737,9.8374405,8,-0.4346013762900028,3.5685734862089156
4890,12.222248,4.759267,7,-0.4264972123042686,2.9088592320680617
4891,7.0458617,10.18438,8,-0.4124238215636166,3.163409801721573
4892,3.8076813,5.27458,6,-0.41633172745157987,3.046062327325344
4893,-0.7927192,6.1674275,0,-0.5379742371599383,3.7571624356508253
4894,4.5501966,10.566588,3,-0.42021517170033607,3.320030440092087
4895,5.1251416,7.0288706,5,-0.42674454679797086,3.588497105538845
4896,11.201855,0.69460624,9,-0.42437656122779355,3.7278452348709106
4897,10.269195,8.298752,2,-0.46730507944393235,4.1290562349557876
4898,3.7583687,4.9145536,6,-0.4167341826121378,2.6492392271757126
4899,5.389642,6.699492,5,-0.4437416826728229,3.4733012726902963
4900,11.879637,9.44772,1,-0.3935618193261867,1.700346584767103
4901,0.13994941,7.3709087,0,-0.4589590932317757,3.879142193198204
4902,3.5627348,2.9841387,6,-0.42859633981977346,2.992038306891918
4903,10.520772,2.4494338,9,-0.5052858277295621,3.6064779949188233
4904,11.984844,4.659784,7,-0.39419362699550914,2.30696003139019
4905,9.537862,8.090466,2,-0.4177559494488792,3.6242665964365006
4906,4.045754,3.6705499,3,-0.47456241982662767,4.061324218213558
4907,10.738032,8.408738,2,-0.484481373501712,3.5686734026670455
4908,4.9128513,8.302442,5,-0.45447578847678294,3.54449596375227
4909,8.872357,7.6251245,2,-0.5569082177970714,4.312159884274006
4910,5.3427343,10.4413395,9,-0.3975399067100668,3.2780562740564347
4911,4.421144,8.91875,5,-0.4056926373906139,3.2569173085689545
4912,3.1273386,4.001948,6,-0.454941117864759,3.3761232185363768
4913,5.7250843,10.331057,3,-0.43119169599517526,3.3004437020421027
4914,0.089722365,6.020665,0,-0.5055685882638006,3.413802346289158
4915,6.4995675,9.52992,8,-0.44426879855926227,3.63058577388525
4916,8.9248085,7.657161,2,-0.5015600920966103,3.9519570472836496
4917,13.20487,7.1907287,1,-0.37840429707808004,1.3366061817109585
4918,6.5548253,9.54562,8,-0.4344049508411733,3.3494002178311346
4919,3.601329,3.3246524,6,-0.4726604165524866,3.6809125149250033
4920,12.571273,3.4696982,7,-0.42120600556789406,3.1001889565587044
4921,0.18415447,6.0517206,6,-0.5800904107489337,4.660104069113731
4922,6.6584616,10.3610525,8,-0.44462762282355744,3.7355214816331865
4923,14.796805,6.792348,1,-0.40001934396438654,1.7307487794756888
4924,3.8856783,3.7289026,6,-0.423904509315395,2.6135432359576227
4925,5.228505,10.637021,3,-0.4486867318824231,4.321767715513706
4926,3.5434303,4.4244547,6,-0.43734756163333727,2.8013669776916506
4927,4.2757773,4.0263486,6,-0.3905405891480796,2.8319571098685263
4928,11.851367,0.20276088,3,-0.49609445871376323,4.650645931959152
4929,4.153583,4.967504,6,-0.39760837775142704,2.820796554684639
4930,0.6468354,6.7851667,0,-0.4814629196585342,2.7969167000055313
4931,3.6830158,5.3816605,6,-0.427119785680938,3.2800369131565095
4932,5.1967897,6.2187095,5,-0.4545639274927207,3.536504276394844
4933,12.246715,3.8379495,7,-0.4579522565407522,2.6127048259973527
4934,4.8254623,8.701228,5,-0.40477748186021534,3.2763864082098006
4935,12.751268,4.0845942,7,-0.44382651283537694,2.710245173573494
4936,8.916805,7.1521025,2,-0.44019672805571397,3.8458831211924553
4937,7.4249187,10.654454,8,-0.41320318185649274,3.2783860656619073
4938,10.110781,2.4574745,4,-0.41784341208755205,2.770407975614071
4939,5.2684402,10.330737,3,-0.4190645014737602,3.065621091723442
4940,10.877086,1.0948368,9,-0.48953826877309314,3.531218957901001
4941,10.804438,5.025293,7,-0.4651226736613319,3.0418434387445448
4942,12.009877,4.734824,7,-0.4278388198471915,2.1237038427591326
4943,11.318604,9.934517,1,-0.3968344431606175,1.4012929578125477
4944,9.51603,2.4974535,4,-0.45045972634161807,3.1060034701228143
4945,3.6069195,4.386299,6,-0.43330019460941444,2.748952152431011
4946,13.509519,6.957391,1,-0.38352400701388445,1.876843474507332
4947,-0.7330474,6.319979,0,-0.5551488849908266,3.0997303348779677
4948,0.2889079,6.1004977,0,-0.5804917647453864,3.991009119451046
4949,12.728986,8.622076,1,-0.3802588682464263,1.5014066265523434
4950,12.387695,4.3126674,7,-0.46868790701872404,3.3536253130435942
4951,10.4443865,3.039357,9,-0.410480513982462,2.7362234097719194
4952,10.551761,3.0719054,9,-0.4132753753492526,2.6334830141067505
4953,10.542906,8.317209,2,-0.4450289016205544,3.5808697071671487
4954,5.507574,7.1338615,5,-0.4501543312174674,3.654019412100315
4955,11.901858,2.4342866,7,-0.42843578198410076,3.154980419576168
4956,10.751992,0.1581151,9,-0.4501789135569296,3.815910154283047
4957,4.2757277,8.619257,5,-0.4890208577454887,3.598457506597042
4958,-0.14323822,6.3088145,0,-0.5187135921193391,3.1595202070474624
4959,11.863294,4.7763314,7,-0.41392739358318487,2.9242851608991622
4960,10.839632,1.3218279,4,-0.4780206932922367,4.323402773439884
4961,13.386666,7.700443,1,-0.3853983200236705,1.4246867161989212
4962,4.1129007,4.2457323,6,-0.43389356077071156,3.0837216863036154
4963,10.958726,1.4869413,9,-0.4291439705074464,3.0515728640556334
4964,11.626582,2.4658844,4,-0.45064168520011505,3.789913738667965
4965,12.382703,2.7018542,7,-0.487366125072557,3.2277266016602515
4966,5.569777,9.450865,8,-0.4865092235178861,3.903494429886341
4967,5.569459,7.324296,5,-0.3975039259252383,3.607192158997059
4968,7.687055,10.190296,8,-0.49705733726120377,3.8153595206141473
4969,10.093808,8.317675,2,-0.422794577995655,3.32887557387352
4970,10.587276,3.0184553,9,-0.40560000967335075,2.894993941783905
4971,5.6720343,6.3148932,8,-0.43982148945387717,3.6808238741755486
4972,9.810778,2.8767526,4,-0.40261666127131346,2.885290550887585
4973,0.7154429,5.901227,0,-0.49589637783821255,3.085903208553791
4974,11.693441,8.999472,1,-0.3855483880385685,1.5149245750904083
4975,4.358708,11.631621,3,-0.5031696481027325,4.29412576854229
4976,4.116037,4.1574945,6,-0.4209824359708915,2.667918205857277
4977,8.069384,10.261393,8,-0.48180066130540666,3.9622858050465584
4978,5.1189165,7.5311565,5,-0.4686432688094483,3.877784950435162
4979,11.838895,3.8075573,7,-0.4071825454045488,2.974714027643204
4980,13.139117,6.788967,1,-0.3748152494154643,1.571918219178915
4981,13.895429,7.655381,1,-0.3761946861770832,1.3624515394866465
4982,5.3679075,11.194677,3,-0.5032521241295074,4.083576269745826
4983,3.4494166,3.6882493,6,-0.4218594488232125,2.4210156473517417
4984,9.52283,7.38059,2,-0.47534891962349557,4.216148010492325
4985,4.6419473,11.479366,3,-0.4237145040377849,3.352534396648407
4986,5.534493,7.8639607,5,-0.4632912919499158,3.5920020857453347
4987,9.685466,8.302322,2,-0.5088833045049403,4.452286232709884
4988,4.730118,9.885888,3,-0.4407889351615526,3.1524992805719374
4989,12.575368,8.842461,1,-0.38312418770468315,1.2093316805362702
4990,4.1256194,9.256795,5,-0.5262338768821154,4.315909223854542
4991,10.679259,0.7245664,4,-0.49047761995636757,3.3208413368463514
4992,7.023812,10.11859,8,-0.43553022066723657,3.106561007797718
4993,5.104632,11.43255,3,-0.4306375398012103,3.339462726712227
4994,3.227496,3.3634026,6,-0.47497042894113645,3.1633352360129354
4995,9.577298,8.001353,2,-0.44508387485145134,3.309080478549004
4996,14.244539,7.451344,2,-0.4182223814853196,2.8988790045678616
4997,5.2962494,7.521266,5,-0.4672302155147619,3.3411719366908073
4998,4.638033,10.234865,3,-0.49889345118840067,3.487142375409603
4999,11.891464,9.019638,1,-0.3865795560368198,1.6840419597923755


==> Data/UMAP_MNIST_random_sample.csv <==
id,x,y,label,iso_score,euclidicity
2702,10.693722,6.9722424,2,-0.48622201790143044,3.992767018675804
618,9.357433,7.657204,2,-0.45677085080450724,3.4010067158937454
1651,10.989834,3.715091,9,-0.3995483106245599,2.752535416185856
2053,13.424309,7.004152,1,-0.3807271698165151,1.1754334409534932
3517,-0.2080384,6.996789,0,-0.4738744004458837,3.2839133575558663
2768,12.313639,8.876985,1,-0.38217131672136073,1.120208441466093
756,11.774246,1.1506425,9,-0.4373323906117943,3.084785180389881
232,10.868995,1.0808998,4,-0.44349701179684564,3.4264722096920015
4308,10.721607,6.8404303,2,-0.44469042864810165,3.836647632718086
4712,11.381268,9.865186,1,-0.40070994563587276,1.5561942622065543
2632,6.9262214,10.347534,8,-0.42985596710453683,3.143225540816784
3510,5.560172,7.596043,5,-0.44612485855408174,3.2482774937152863
1102,12.940313,3.6392899,7,-0.4948854217886787,3.522913780808449
3632,4.3797297,10.104292,3,-0.5026797910015712,4.36248693138361
589,4.962737,10.230456,3,-0.4666982402236413,3.424251404106617
131,5.07434,7.039806,5,-0.44396595555132723,3.894608246088028
4951,10.4443865,3.039357,9,-0.410480513982462,2.7362234097719194
3599,11.600162,1.3372958,9,-0.41466223626577303,2.749120836555958
4106,9.756516,7.6429453,2,-0.4656392429489533,3.6982959574460983
3915,4.3448324,8.936225,5,-0.4265066150857368,3.349222902357578
2400,-0.9947968,6.580088,0,-0.5435218667430115,3.4859891319274903
2595,5.7541003,7.914224,5,-0.4279860401617175,3.4920208293199537
3534,9.487071,7.8985705,2,-0.47098716146480607,4.258104331195354
1769,10.690365,2.3500433,8,-0.49582645727673835,4.176681944429874
2838,-0.8277836,6.1974845,0,-0.5353524391657234,4.131132460534572
1847,7.4636946,10.622815,3,-0.460170698313415,3.746209465563297
1329,12.306905,9.006868,1,-0.3834008180864307,1.7475389109551906
2480,10.356467,7.907246,2,-0.5041655509785937,4.057604186534881
3867,11.532417,0.4406589,9,-0.47706590038465857,3.5200396475195883
3010,8.830168,7.113789,2,-0.526365051337303,3.6990628919005393
1751,4.0484962,3.3826435,6,-0.4096481095841007,3.1895617499947546
4456,8.672322,7.648457,2,-0.46688063332013063,4.033670465946198
4836,14.131039,7.164588,1,-0.3811968945359357,1.2530504712462425
570,12.358899,3.664238,7,-0.44895705495494265,2.804951400756836
207,3.7693207,10.444237,3,-0.49785854331726503,3.5559715205430984
1293,3.3552856,2.784526,6,-0.5301209877813308,3.7052082282304766
135,8.685914,7.100096,2,-0.5024176924469963,3.714516279399395
3358,-0.8411833,6.988762,0,-0.4825569767413792,3.7103267827630044
875,1.2059239,6.4138894,2,-0.5379554777716556,4.1087978464365005
1278,7.328131,10.263937,8,-0.4180588230557311,3.287461966872215
3023,6.71754,9.509199,8,-0.4502106077859663,3.46146813839674
1323,5.7864847,8.883781,5,-0.44665204493574884,4.213591075241566
4206,11.721997,4.8326087,5,-0.42123092850379784,3.5698190516233446
3782,10.577412,5.229526,7,-0.41909381916103894,2.7701111978292463
4681,0.95293826,7.0372276,0,-0.43818711937252636,2.8014369398355483
889,3.8845234,4.678103,6,-0.4360806528420721,2.787691362798214
4826,13.418241,7.0091987,1,-0.40209697782840886,3.1439689660072325
4010,5.1642814,10.821764,3,-0.4400310778216861,2.9484242752194403
12,13.275872,6.799571,1,-0.37647053250697665,1.1642225828766823
152,11.510558,4.6843505,7,-0.39898309095042417,2.285388785600662
3390,12.233854,3.8380468,7,-0.4283058052180333,2.7663336166739465
4784,10.321812,1.5721673,4,-0.42445387445620286,2.9238916221261024
4977,8.069384,10.261393,8,-0.48180066130540666,3.9622858050465584
3494,13.251531,2.5073862,7,-0.47074951099424955,2.918774147927761
156,7.711207,10.010837,8,-0.44318862860473185,3.338992424607277
2842,10.519387,5.1537766,7,-0.4277764734750903,2.7555484917759894
3173,9.740492,2.2690954,4,-0.48665860092510527,3.365148756504059
4555,3.1981285,2.0474255,6,-0.5137845065775558,3.6863568991422655
3695,9.481607,7.501447,2,-0.4476451473009766,3.839316165447235
4652,10.44113,8.691347,2,-0.46399631429534405,3.4522672110795973
1889,10.73165,2.892262,4,-0.4058634930206069,2.84931830316782
2647,11.262429,4.6464033,7,-0.4592359835493302,3.0730924156308173
259,12.211206,8.9329195,1,-0.3774520809612186,1.3290489584207534
1533,5.2884374,10.953397,3,-0.49018914188956514,4.158747251033783
3463,5.7110567,6.3075833,5,-0.41455056201402457,3.206287173628807
1014,4.0839024,4.4862227,6,-0.4325237582452562,2.6832090124487875
2698,10.5788145,2.1745715,9,-0.4982856765603197,4.145668928325176
4639,6.8038306,10.183606,8,-0.4456996204114864,3.1190008968114853
489,12.429796,3.4533927,7,-0.47489265992385105,3.733157597184181
585,13.3801985,7.862611,1,-0.38383408762895754,1.354741203635931
4379,10.620286,8.603741,2,-0.48853519541009705,3.5829608541727067
2982,9.900067,7.633041,2,-0.49993320717134543,4.216233358383179
2770,8.789633,7.1726627,2,-0.5069681888247026,3.805384443998337
736,3.1310964,2.2370114,6,-0.49839710850872215,3.4551270538568497
1172,10.994323,10.441009,1,-0.4328283241538068,1.9047046101093292
4517,11.82074,0.3594002,4,-0.4361990849314754,3.0660927805304525
4988,4.730118,9.885888,3,-0.4407889351615526,3.1524992805719374
4320,5.7289925,10.995083,3,-0.41174954082562043,3.094123009741306
1994,9.696652,3.2116904,4,-0.47535015738302683,3.233775921165943
2765,13.669582,7.51021,5,-0.40752192353397715,3.3171337148547173
1133,4.1884494,8.850225,6,-0.4327006332850725,3.548263871669769
4670,6.540702,9.608421,8,-0.44599344448225975,3.40432843118906
4580,4.798153,11.595435,3,-0.5214154320863438,4.215478125810623
1052,9.535405,2.5743241,4,-0.4500446145066803,3.314937525987625
3035,5.766408,6.2021093,5,-0.40599043203753715,3.1269577836990354
4998,4.638033,10.234865,3,-0.49889345118840067,3.487142375409603
3692,9.4040165,2.5644326,4,-0.4646452628836379,3.277710962295532
2767,5.222917,6.2647753,5,-0.4409164532235438,3.6123043656349183
1529,3.432699,2.270146,6,-0.4490231459822399,3.5617246291041376
328,10.424324,8.565268,2,-0.4813031992858947,3.3592784744501114
1961,7.9130926,10.663934,8,-0.43448652217874445,3.196943846344948
2504,3.7570326,5.390618,6,-0.4603597351221791,3.4432691878080366
3002,-0.41108686,5.6544747,0,-0.5078629898434182,3.833457704782486
2112,14.126986,6.7312098,1,-0.3835985445060666,1.2031824219226837
955,4.017281,4.1539063,6,-0.4141714278669173,3.1397895336151125
2507,-0.38264742,6.0698905,0,-0.5336937876165404,3.888921185135841
2754,9.988183,8.773374,2,-0.44466458299380807,3.2602238529920577
2008,7.907955,10.085474,8,-0.46917858463653445,3.3205893206596375
3426,9.712681,4.0232077,4,-0.4479021800775591,3.3182097581028938
2269,4.3849635,9.054407,5,-0.47418251576519693,4.009355616867542


==> Data/Wedged_spheres_2D_Euclidicity.csv <==
x,y,z,euclidicity
2.2059206626938788,-0.7461773700198812,0.6331003183903221,0.021467757858335972
0.23511985665907467,0.2832226395667761,-0.9297868516178555,0.02169775574468076
1.1697740664684881,0.5007370054608996,-0.2449231525474484,0.027600419400259854
1.2362861761022708,-0.2954471327590522,0.5739792565345574,0.027381500666961073
0.5516268470992594,0.1784757171871781,0.8147725080866761,0.028407579474151134
0.7370271511699291,0.6252070357427506,-0.2567238611740276,0.025411402960307895
2.588242027988284,0.4517021803881621,-0.6707730292288231,0.02278040463104844
-0.961319308900009,0.1876645601687686,-0.2016115056058854,0.020737539739347995
1.4948391984909013,0.6994619606741445,0.5055348951245269,0.02518802090547979
-0.1573551595534182,-0.5430384191429066,0.8248324854761062,0.0222583630355075
1.5102079591431594,0.4973167551989194,0.7160864484904802,0.03471522810868919
-0.8041835862465828,-0.558375585093188,-0.2037289021798936,0.023033619951456787
2.0929801625879962,-0.22164571469603783,0.9706842259571299,0.021320427237078547
0.1141963687560603,0.7810566021086521,-0.6139297790997081,0.020045094722881913
2.3132205594386006,0.808600292331993,-0.49805466405364107,0.027966245403513314
0.5753504131186034,-0.6433893329874709,-0.5049970973403608,0.022238464364781975
2.4313529280071466,-0.6259334221785413,0.6497245589474985,0.019339637111406772
2.7059883360601003,0.33159186218901526,-0.6258013313161871,0.027180855264887213
0.666932758651766,-0.418194768053094,0.6166958986487294,0.02408287549391389
2.8550654582890065,-0.4872116301179311,-0.1774482727975653,0.026423114268109203
2.642056104747429,0.6855337357169029,0.34323090704449377,0.02365144486539066
2.208226060800735,0.9705957147862273,-0.12077195883987793,0.021036486914381383
0.04094356719380604,0.18021161785199058,0.9827753543392378,0.022450678572058676
-0.3165610706968687,0.5268381101041361,0.7888160078631483,0.01990399993956089
0.5404871090947037,0.8308982223759781,-0.13221886762066032,0.027450873916968703
2.4019459399671566,-0.5949103619140081,0.6960755150350161,0.020516242487356066
1.4940696538751483,0.4892356905564389,0.7104103912216881,0.031646374985575675
2.98027908483457,0.16305291331668115,0.11165421306355187,0.02232600190676749
-0.9990078417968878,0.018298789526826658,0.040601555760551994,0.02074425873346627
1.5949464334241479,0.8736297627292074,0.26963428171857257,0.02581400651484728
1.0275102457917797,-0.2296063347157935,0.03930151420002162,0.051415393422357736
0.008881938882479276,0.6905384367810733,-0.7232411620542897,0.02088864136952907
-0.23798497371716174,-0.8965795395402394,-0.3735080742937884,0.022912366795353592
-0.062461451750437116,-0.9967244521513906,0.051370551181958046,0.02501959941815585
0.8596765091577834,-0.2617513124234091,-0.4386827441864001,0.0377894789353013
1.4096148755296167,0.8068707372829306,0.020125062002150595,0.02503220958635211
1.381825128141029,-0.7808958432064971,-0.08978591128322212,0.022951961839571596
1.9759498089034142,0.8623981638319882,0.5056589713704612,0.02177352488040924
1.4370019108221097,0.041016274759856086,-0.8254397717501067,0.03185310470405966
-0.672279552623076,0.4326225012299253,0.6007311999176338,0.023762228777632118
2.6503979828218074,0.293045987729959,0.7007899207442247,0.02436302316840738
2.1022646644541094,0.8974066391353334,-0.42918907539674644,0.021067339894361794
-0.7771307498384492,-0.350278034243891,0.5228509313195925,0.022120389016345145
1.2761462730919124,0.16864282428065874,0.6690256944691395,0.024519516164436938
1.1211627745161397,0.4626770852891322,0.11651199874769783,0.0431364625506103
-0.6384691552328983,-0.5915338385446809,-0.49238689632522176,0.023477770308963954
1.8358595747815787,-0.5256139857503512,-0.8347381977558865,0.026792187760584056
0.6860580396686649,-0.47554652636126693,0.5506177144550667,0.023202753136865796
0.7271323259650172,0.34928201521425734,0.590999707601088,0.029394845468923448
2.2152771618277507,0.9274629200541118,-0.30572581755567974,0.020383407166227697
-0.6055494634566236,0.3821891544302751,0.698026716926556,0.021293010218068956
0.904425018259969,-0.42658169302710197,-0.006591321535615474,0.04659343617968261
2.993842506386031,-0.0962111764773318,-0.054958912117865744,0.023281073365360498
0.46833470434468194,-0.8550753939007198,-0.22250545038696923,0.021224047737196088
2.9535590670031144,0.2996547023595052,-0.030531378776374102,0.024704968873411417
2.1636212738155187,-0.6653036463238331,0.7284223616441213,0.021024951757863165
0.5804606848191974,-0.747336263105062,0.3233479599864361,0.02627777841873467
1.443237269937977,-0.8093318293214263,-0.1870755260880389,0.02144899532198906
0.8329851262573108,0.36873066662781623,-0.41252087816533384,0.03977486121933907
-0.31763919238208144,0.9089873858683631,-0.26990234492323106,0.02182680961675942
-0.15573840838481512,0.4420320199862977,0.8833760475927552,0.02040680319070816
2.75358975679995,0.4211413451453408,-0.504720165889342,0.026096072355285285
2.4641580015614437,-0.8693796397842269,0.16951811559575228,0.02054534899070859
1.72529664161282,-0.8183577950900276,0.5048054913589918,0.025372752659022807
2.1206729717248542,0.8133606198535629,0.5691067878408415,0.023249601838178934
0.7733533554687821,-0.6303904680290355,0.06732343873651413,0.025968548255041243
1.351376829765258,-0.603361431696699,-0.46394284753139864,0.023002101271413267
1.5122085393724332,-0.6194001996679014,0.6151446038048197,0.028881412078626455
-0.4097705516256949,-0.5470135265952952,-0.7299755453041916,0.02155610764399171
-0.24482010179744673,0.9428818541912914,0.2259135383120719,0.02336552307009697
0.44036798228558954,0.8961466653224176,0.054746638337250145,0.02359211689326912
-0.9018850852267132,-0.11254424538982859,0.41705765293930125,0.022312390021979808
1.337610440650301,-0.6656538711022287,-0.3437222651373188,0.020574907930567862
2.770229668257497,-0.23206001613114738,-0.5940491621483512,0.02390980060212314
0.4906613899292855,0.8649798782110268,-0.10517229066012972,0.022961589824408293
-0.7068274165363563,0.1309359625122576,-0.6951624104865919,0.02241379166021943
-0.2807124113549547,-0.9279802132902581,-0.24505767862495917,0.02421919853426516
-0.4192595477783072,-0.8962160463927513,0.1449766525509375,0.02352261442691088
-0.8455218050232952,-0.5260380121291578,-0.09152533542879146,0.023476831037551164
-0.8688430006237983,0.46336645774640844,-0.17436561043560309,0.02154322382528335
0.5632677103826692,0.7654651849635357,-0.31111499007441856,0.024792257696390152
0.931509674794375,-0.013406335518439234,0.36346938788905553,0.06493636383675039
2.4679425804041273,0.5128390317980149,0.7197401398485439,0.022243784656748176
1.5217584093633427,0.6082436221002397,-0.6335019156716896,0.022473130254074932
1.0783792279726114,0.33222711440231034,0.20059984302973669,0.06530708555597813
0.8337522951495524,-0.5163009179592134,-0.1956795146338195,0.03207978188991547
2.1898821852742376,0.5869882073161983,0.787013087684821,0.021068196510896087
1.1079557866595438,0.45134783369455794,-0.023286357916948802,0.05049118611961603
2.373283718829916,-0.6901939824966217,0.6199125194589649,0.020513209430500865
1.3444688949036845,0.39136538642683383,-0.6458421669093606,0.022687669526785612
1.3444597075011757,-0.746660820761744,0.11298027991625094,0.024507771199569105
-0.7043821505144366,0.07329108542521412,0.706027055312933,0.02308518814854324
0.251194535775239,-0.3632559280825565,0.8971880716491625,0.025867775650694966
2.4317728841994546,-0.4279066274331208,-0.7940202104914564,0.024680515481159092
2.0506456316431345,0.4944836052569899,-0.8677101959338251,0.023224391038529576
2.913397403394127,-0.40690739000330733,-0.011469936074937213,0.024725686060264707
-0.1548701756442881,-0.5819620860978834,0.798332862307764,0.02183734305202961
2.7588191547444154,-0.11415078372743367,-0.6412200004424249,0.023478920506313443
0.08556885431239855,-0.725389829962967,-0.6829989500416243,0.026535749579779805
2.3676906039052117,0.4359013159189011,0.8214582537049532,0.02182184988632798
1.2613209038905056,-0.13355182519799214,0.6606944096608849,0.021940397564321756
1.8671726798426584,-0.17709941110259214,0.9751885466959372,0.026774443006142973
-0.9973228967213136,-0.06273389464635984,-0.03756991000664313,0.020664339140057563
0.07833073768802236,-0.624718132445334,-0.776911546141042,0.024967310857027768
2.449284090122875,0.26805586770230644,0.8522264124942527,0.021893579242751003
2.0133981814765325,0.4585303431847264,0.8885777473648657,0.027133700298145415
2.9353862735724356,0.23807472064525073,-0.2614822108709466,0.02593987271655351
2.6083577655693233,0.6901958576678308,0.3918296914855585,0.026694771400652826
0.7338314130038897,-0.40850466234970834,-0.5427848543642919,0.029391991486772896
1.5949861221624841,-0.709480420195353,0.5767159544510999,0.023179082358255984
2.701116185712523,-0.39540737564577433,-0.5933709644201042,0.022623277008533477
0.39388030832952264,0.8470968211306472,0.3567706242680197,0.02532262354157865
0.12258010082977686,-0.9857340884722835,-0.11533614222904337,0.02235029430128634
-0.9411338266439699,-0.3280158726224869,-0.08168664305862072,0.021057626749388873
-0.13560193276500612,0.9112333330555616,-0.38892920764433025,0.02357902533374727
-0.8250033879066183,-0.47108563076280485,0.31216620321779254,0.020852583367377518
0.7625750836184708,0.17266094590192954,-0.6234319847461577,0.028250284483656286
2.1322583755234943,0.20048763891773422,-0.970727783029351,0.022129050991497933
-0.5189250301725945,-0.5823385320620031,0.6257784329427176,0.023432281450368464
0.22432492395926804,0.29421509544301355,0.92904026075522,0.027973341965116562
2.586791918875799,0.10398938355125051,0.803032659392312,0.022219884134829046
0.025600891328560554,-0.7922844221560821,0.6096146231612118,0.022568937584292143
-0.20853803926843692,0.848201438521433,0.48689445043895035,0.02110442778095603
0.3200958950210815,0.00575501983211483,0.9473676676651915,0.027534725160803644
-0.6321152480440616,-0.2988223333185132,0.714937428241293,0.021315828589722516
2.2770130825403365,0.8632621943783112,0.42195039502131465,0.02077305380254984
2.7238244459586625,0.17810051696057155,-0.6666021131762276,0.0239920669933781
1.6836891828944516,0.9485342183683251,0.015175755876100119,0.023775882590562104
-0.9709385838542971,0.119534584183823,0.20733969607147665,0.02288677154108882
2.116417493450957,0.5764747414420032,-0.8087792280331957,0.021811127429828048
0.28863572594192133,0.6552633849222371,-0.6980825983293325,0.020141439167782663
2.921309784548215,-0.3455956493917,-0.1781907068767901,0.022964756791479884
-0.1819791947443573,0.9282121931883235,0.32450839295265926,0.020262542883865534
1.1650213154304851,0.19461172115095376,-0.5147201903026789,0.044698326531797644
-0.2265103728037435,0.96235099414658,-0.15024518320864186,0.023102223377209158
2.6723863987777605,0.4611107598135783,0.5790279768049372,0.022163335513323546
1.2073917744689266,-0.6085793351320461,-0.037461896250989196,0.02873122541233897
1.9223179261091095,0.26362840270612636,0.9614913211686451,0.029994923248887063
0.18705963083993093,0.23587244446952157,0.9536104469069125,0.026744822515174748
-0.9259006866688279,-0.3730653682055712,-0.0594150609848617,0.02252032340504229
-0.09597160080892925,0.9268250570925486,-0.3630217147548693,0.02381495425477624
-0.9908300054117901,-8.333986679112364e-05,0.13511437166393017,0.021485371934249996
2.7698666023725957,-0.16934341408786538,-0.6153277359719305,0.02279081303626299
2.4825910234457016,0.27992215398244275,0.8299093274565963,0.02062371908221394
2.27771602255484,-0.9149924763946203,-0.2926817024645708,0.048854018151760104
0.1610359522904393,-0.7823663617291685,0.6016396746430336,0.022688845079392193
2.9024432819930177,0.41499783223721287,0.1156413508399332,0.022729900069534778
1.5789849020344016,0.20901513998617172,0.882643166031199,0.03822766609489918
1.9410533040612468,0.8609929756512997,0.5051894524997771,0.020617983853444457
1.3789988695533715,-0.00809116309361926,0.7837679050993362,0.021416956530883907
1.89861189154836,0.8028392413491935,-0.5875113650087546,0.021566714467480777
0.21668022052795044,0.968655175798455,0.12147770343080659,0.020628249309957027
2.580333853437911,0.6025354032086702,-0.5478719799680124,0.024344847099855543
1.9048979504884356,0.6575725395819877,-0.747364673614157,0.022944544879719614
2.1689843513577514,-0.18237734165451222,-0.9685983658086739,0.022698647202923895
2.9375098557863755,-0.31856949330265916,0.13995980937503705,0.02535064583644271
2.0542611170635885,-0.8027137239238388,0.5938909063113652,0.027670334740541876
0.7694179928106092,-0.1047368515693891,-0.6301001065407187,0.03395650763064623
-0.08749642296311204,-0.9901698606555355,0.10912388839322737,0.026123850317671896
0.149377369966174,0.8487821729211058,0.5072033362206076,0.021840185774490237
-0.8616372901656467,-0.06370104968101815,0.5035110291399161,0.020919945696368812
1.216154168919702,0.25791672454171455,-0.5648581028007921,0.0309108764026314
0.4906185750736492,-0.14462244084511808,0.8592891035016692,0.02359988276846707
-0.29034806801785285,0.6596881594781465,0.6931879482814426,0.019494849536567927
-0.45395915135971926,0.5951859715323947,0.6630797449687351,0.020870083337649704
-0.1715189714207987,0.18691531026699867,-0.9672868805222901,0.023942543528974056
-0.7852118080272928,-0.23722501828490913,-0.5719848837462701,0.022811291562393306
2.1757818891705045,-0.6262641136638422,0.7595353759875118,0.02118375211954117
0.4963442482666098,-0.8173761520653081,-0.29246985015136956,0.02171796577051282
0.24224156899502144,0.7602390937934799,-0.6027897996141764,0.020594470258802174
1.9993841644282688,-0.1063997157441491,0.9943232478606305,0.025394124332815408
1.7422138331025645,0.8582058920851303,0.44387941937725983,0.024313196577131747
2.5844076790768438,-0.797707110454082,0.14876501795454336,0.02127964373677969
-0.9640335705683137,0.25082980580828385,0.0878844885943289,0.024228603439405562
1.4163518696696389,0.7085480267353854,-0.3966289875579766,0.023737176563590767
-0.15242440713514324,-0.9117425812334807,-0.3814344841191079,0.022557042157277465
2.8117056865485104,-0.5679421546741157,0.13629228653498449,0.025138813420198858
1.6163203026273623,-0.8079694599274257,0.4471859139649024,0.022058624904602767
1.2835793121199957,-0.09395800622942287,-0.6913127302769223,0.04848540550097823
0.17793219759123752,0.2329398015266823,-0.9560748830112956,0.02285590514075011
0.034362671292913954,0.8965076330963158,0.4416936388738884,0.02146203111857176
-0.9486826761775874,0.2769475391751583,0.15264743845002776,0.020812851283699273
1.8341600979418633,-0.8173879132384787,0.5517011203332767,0.024808981642127036
1.7590226259051185,-0.9619763586438644,0.12857445541252244,0.02185669047757983
2.6768270540077723,-0.30335513511308665,0.670731541649624,0.022155560180544855
-0.05280669639676417,0.9985995981667355,0.003208637856517177,0.020480236168950797
0.9538067201609206,0.2957062477489941,0.053014673610972195,0.06579743009526283
-0.4760057252794025,-0.8068853083926572,-0.3497922935133316,0.02851618474815041
0.10861067091936115,0.33301464562242367,-0.9366455935749753,0.02293292772490531
0.9982811824527912,0.040451033525510306,-0.042407483388842517,0.03807819383684546
1.1005927913335105,-0.30081137674228536,-0.31714222144199733,0.049603210827335716
1.654584129015488,0.1609168453897295,0.9245505096758255,0.03375538496300578
0.3229958884224448,-0.9405419344508467,0.10514050409644644,0.022765161013230683
-0.5240120806653625,0.6541926848794968,0.5453835992830304,0.020989248184487223
2.904187524943561,0.1433556210165515,0.40236064129011945,0.023238802393898368
2.3836421556043432,0.8923405357378392,0.23779626725909478,0.023996154735796152
1.8957534843436472,0.9309764823448002,-0.349879198144748,0.0226703372457996
-0.6394099020288976,-0.5931303465934707,0.4892354945599356,0.03845811862032861
1.6942923255093651,0.03878466016550878,-0.9513351501407766,0.022006457010284065
-0.5438081975215375,0.8169137866015548,0.1921575123920109,0.02240730439312756
2.7530915605858755,-0.6490282489414164,0.10777492032179534,0.022335069081746043
0.6764253018492719,0.5255778242221931,-0.5159619769944165,0.0207682238612324
1.9430426840050172,0.2719509492983004,-0.960624039533886,0.02277722560800612
-0.1300311914344303,0.9807027909611983,0.1459928938512376,0.021685114549472927
0.268528071652772,-0.5752927917582363,0.7726130198782949,0.026047441363334655
-0.013241987492559582,0.36120835891135256,0.9323911042152936,0.021960828034207226
2.019524842825684,-0.7056141291739637,0.7083272416212024,0.02114558469504118
-0.872054031368201,-0.2886092975137728,0.3952549047931919,0.01950145442970097
1.074321549911191,-0.14879484410667945,0.34782107671682183,0.0663465914549306
1.1270148068592176,-0.4863269501820836,-0.037188036833696106,0.03260513405315578
-0.58272302706403,0.3520259432536778,-0.7324695276977004,0.02254415718372911
2.5224697173901816,0.07697221011276553,-0.8491764676912452,0.022218297952786088
2.3243919985796744,-0.9349558336726738,0.1436224924547688,0.021679988307878376
1.5126781636695283,-0.8713453371769754,-0.05722526728151055,0.025014261920005082
2.532910774435172,-0.7029966300230046,0.4709584319950157,0.022331853741779924
-0.9196122904784565,0.3782871130090519,0.10588718209605803,0.021979319555684926
-0.7054935029025289,0.5018009122928254,0.5004745365994233,0.02363936012610793
1.0883117979737604,-0.36631046265308426,0.18612164634197145,0.054635611483827236
2.820713377033005,-0.07294686403831992,0.5666641931391604,0.02222681895829737
1.0951301517139025,0.2643621793072697,-0.3336513087260494,0.059510791124776
0.8158656725312158,0.4813129827293959,0.3204699939796537,0.034920055530965326
2.5195794440317214,-0.38694295606180407,0.7617823508679104,0.026757807061076163
2.049956495224106,0.9595589987482713,0.2770394854639659,0.02623748199082911
0.6611196086967567,-0.5141140603681758,-0.5464499939870024,0.02216652815695852
1.6404850444486927,-0.3893586787258444,-0.8480264241377188,0.026990645746700466
-0.09675057555091675,0.9696162880808552,-0.22468551359371236,0.022930581970140338
2.879093201546455,-0.4397723941891915,-0.1838352096414332,0.02364936669357121
2.469542960423663,-0.20996223716132967,0.8575810558091826,0.02196524609811604
-0.992502570497139,-0.04802907883030412,-0.11239152611867155,0.023383643864654004
0.1441986657766251,0.7234838086894568,0.6751132670540837,0.02137759229168296
-0.8062280352224253,0.5060069865333183,-0.3065180007778634,0.02220482730306685
0.0566067447284796,-0.6141638679738822,-0.787145742367069,0.023532362752594054
2.048343635208274,-0.7467154587380969,-0.6633844410418461,0.028625897746533156
-0.7350959953642381,0.5701814637485791,0.366779192426435,0.02062232544645667
1.9948773141767597,-0.9701791322539672,0.2423349117005132,0.023137708990834654
2.6376481522256414,0.7569195281505638,-0.14310018122823145,0.020969064091332257
2.3149870082828907,-0.07750681886616835,0.9459259366579611,0.02162697063758969
1.5014455424054598,0.7922036508347984,0.3519329885313832,0.02353099378757179
-0.5145043801253097,-0.7238614828826476,-0.4596844531097448,0.02610066397115588
-0.4946546071014314,-0.3291779285460247,0.8043374360499932,0.019209382962435483
1.1289852792718416,-0.4658103571355015,-0.15605789778202367,0.037105398592539134
-0.29456529364992584,-0.8283955223743519,0.47643692792127007,0.023128512119874357
0.1951978513110167,0.8732345760115733,-0.44649655553145084,0.021168622048571707
2.337701001178761,0.8601353205337334,0.3822633440093282,0.022090547392144798
2.8266076524263983,-0.4256504234604936,-0.36815962021658666,0.022549226153641938
0.385705601505949,-0.46328967247764624,0.7978683276973021,0.02345842042006552
2.340296779842982,-0.7744268221217233,0.5333490403168882,0.019341070279479025
-0.4446129384959046,0.5988039314965629,0.6661480214984478,0.021120454529300333
0.2556259164246691,0.9667237528322821,-0.010028786662250188,0.02150382670108229
1.8665320763087412,-0.6232325889056399,0.7705630755957088,0.022111080372706055
-0.18086342233026165,-0.8381038157294626,0.5146556290595689,0.023044644333422185
-0.09830572673065563,0.19229276256370628,0.9764012892031513,0.026033590408042075
-0.5251191235707198,-0.3326998894276597,0.783301148751323,0.022803308833390476
0.0861035689068918,-0.7078590465363093,-0.7010861185747463,0.026449307869188487
2.700315122791862,0.7134708889174751,0.02276004078044276,0.02396096062846482
2.8786980392969777,0.47715559919370654,0.014570171369679722,0.028716881442815066
0.8308463334642857,0.1729764306208861,-0.5289362198021713,0.03403582436498254
2.969160757279739,-0.24379041158150896,-0.0359675099204989,0.022524637039750814
0.4415710281592426,-0.24523503092243415,0.8630612995024526,0.02354972100816667
0.30673896145742424,0.7109735960829828,-0.63279361184896,0.020820586830377578
2.929370739231799,-0.3506590217759864,0.1153615165765756,0.026705167330801485
1.9367081891915923,-0.3713461446009904,0.9263348139709384,0.02696552041918039
0.6551244030092331,0.3920828711865873,0.6458196642282408,0.03210009604692459
2.608091797088772,-0.7921158313701677,-0.052696072017714736,0.02290702116675675
2.2606018369786955,-0.8330030352954235,0.48804981892419647,0.021523957485333086
-0.6365205044300526,0.44604837541951736,0.6291919375085163,0.02184613799676299
0.3651988616582011,-0.7881563670556084,-0.49541834091327225,0.0215175643004477
1.5173101029992322,0.6612855257501242,-0.5742054656364479,0.024154967702925204
0.5867839181107339,0.42089981247431724,-0.6917571693200584,0.021232002172619103
1.208876224073828,-0.4089305835690765,0.4548614613112117,0.028912612795829774
1.823358142109005,0.9474945497570885,0.26655530799710186,0.020672935005277396
1.5748899541133643,0.8648541868236528,0.26703685966521673,0.025719002103433013
1.4144403021817036,0.045567439840894924,-0.8093475450739883,0.026431005597114563
-0.2199138662972222,-0.2926316892361149,-0.9305936738797579,0.024096371671184898
1.954772086265045,0.15018704785131032,0.9876225425115062,0.03640893468633294
-0.5256081979140856,-0.1288092511633019,-0.8409186637839933,0.020906228702515364
0.5329901010985392,-0.29116641019031375,-0.7944455133663069,0.021127566378563643
1.078340438856416,-0.26766422521020194,-0.28089057637314585,0.06661851135548204
2.697969033086503,0.5303848272944746,-0.48117685296375395,0.02264844381250441
2.6995015275787706,0.4028272368182915,0.5902777568164892,0.02305354077368975
2.817370848734736,-0.4709049291325698,-0.33189372298569686,0.02210089479573071
-0.7491634044876135,-0.6358918178983486,-0.18546101829350023,0.024911568947136403
2.2706863149897663,-0.9609438898697135,0.057582631055944425,0.021237935004755855
1.2810424299916237,-0.5828997202222914,0.37858675187125207,0.03971040748991072
0.0656285763325614,-0.9782300664643073,-0.19687261626188163,0.02283282489515841
0.9340864496582042,0.2306676842612462,0.27253426207081755,0.07129553584381938
0.8244413986547463,0.013640253329951826,-0.565782929817877,0.03920952310785651
-0.38622695271607854,0.8957078715607961,-0.22030921410526708,0.02226968922186643
2.916722744512275,-0.3726793849272744,-0.14397737927921403,0.022291271416470408
0.6449151649505033,-0.7620691001361406,0.057750468695570635,0.02322516213171184
1.0370303196359405,0.06092666384215409,-0.262635367634686,0.062005586102604864
2.2879772939581087,0.43045894683597,0.8554380008238076,0.023327041268348694
0.1592497060979171,0.4634509621280001,-0.8716953233844713,0.021746594505384565
0.9683895578176198,0.15080587125957873,0.19869386881188414,0.0633996490528807
-0.3923904581345479,0.9197848383229362,0.005057623573359152,0.022112058787606657
1.272953368319027,-0.37815588703760933,0.5730631033840431,0.031441100873053074
0.08972915143430299,-0.7441405585539191,-0.6619694165880634,0.024922291729599238
1.639908665242143,-0.24614902739928493,0.8998582593623793,0.023138353787362575
-0.1007779298081161,0.5300974851097521,0.8419266388135647,0.02246906521730125
-0.07613222961700593,0.5310105665298936,0.8439381860344659,0.022021791087463497
1.1990223145377068,-0.49345038440409544,0.33903018379329936,0.02491640763822943
0.4952980896485949,-0.7785280552636221,0.3854528110649796,0.023559483513236047
-0.3065341327384312,0.5202088334169788,-0.7971321064298212,0.026120104398578405
1.4974190885739924,0.8580166296208764,0.10592398578336738,0.02397387780249119
2.7653734424622023,-0.6337022671664518,0.11236071449424177,0.02173914134502411
1.6858832889374251,0.47185849665120805,0.8238205210901783,0.02626882172189653
0.37211700951115695,0.679777081246424,0.6320063694651867,0.02834094920195639
-0.6886358378964198,0.6984511049638485,0.19479922160900673,0.02214204623363912
2.648229907048452,-0.7210255418900516,0.2447859382197282,0.02007072656415403
-0.2147242782021385,-0.5940619713026332,-0.7752314871073028,0.025471103936433794
-0.2087418555679315,-0.7762512424288139,-0.594862039772063,0.030560036469250918
-0.4858022770834014,-0.6137663665279279,-0.6223238665676316,0.024009724706411363
-0.4309193584541806,-0.15012255524829857,-0.889815556683046,0.022565579344518482
1.6585548683136402,0.7404753786177688,-0.5788881029253894,0.023881935914978385
-0.1385767128551828,0.968864134473607,-0.205179881043344,0.02334992275573313
1.8078602205151362,0.5090212492302184,-0.8390349652854854,0.0214997234987095
-0.2604793579667615,0.7218316528370484,-0.641178266191048,0.02030935584567487
0.48101982414097844,-0.2767143292636812,0.8318948904540364,0.023380137281492352
-0.5324335805491899,-0.8115258914748653,-0.24070772685872469,0.022809843113645912
1.0247498133488375,-0.1522296645182347,-0.16035336815152493,0.046819587303325534
0.7101877199093787,0.4319274667828589,0.5559425023583465,0.05509284052066505
2.988783732995649,-0.13206751095853858,0.06974884882494926,0.022505378872156142
0.09986450806716804,0.9916491446501805,-0.08160302655580785,0.02177019396331161
2.0379276509711484,0.94873621354133,0.3137851022707589,0.020990731031633913
0.006482292482083224,-0.9902428602001574,-0.13920150037549153,0.02364784736186266
0.034835844593899414,-0.9336876048166739,-0.35639012408192844,0.024879810949787497
-0.5631133447230304,0.28116901487558243,0.7770761520396415,0.02737267840653658
1.8135265742053983,0.946414124065131,-0.263681564092858,0.022910442496649922
1.825754004123672,-0.9718659389254041,-0.15847690581819596,0.021585504657123236
1.3829886601473351,0.6424787762226695,-0.4544425470800905,0.023408977938815953
1.629427028680321,0.5799151723202275,0.7255164132120687,0.041164763970300555
0.3367039106630899,-0.4437715457093078,0.8304801573565462,0.022875276091508568
-0.6557389730240893,-0.5549852021987914,-0.5118572306783205,0.021056022765114903
0.930033966289978,0.0013703249966238807,-0.36747101077001343,0.06909306256566197
1.8870806312394497,0.6220344466404133,0.7748047259480764,0.043066336177289485
0.7446050608917063,0.2592043171014241,-0.6151230976726876,0.03878767703659833
1.2601427408202241,0.6691185055875852,-0.06994041406244686,0.030369965843856334
-0.13089901682690938,0.825947889180714,-0.5483388840413119,0.022006036015227437
1.2199171874547372,-0.07502937786840257,0.6211613301133233,0.020468069156631827
0.2779653129903198,-0.15866141248500978,-0.9473974039242747,0.02332838173955679
1.4751684116916388,0.3371861731058855,0.781573597673265,0.03864128348883242
2.369766776158514,0.9027718612148392,0.21971685836101523,0.021008824896998703
2.130654356010207,0.2882799081214915,0.9485906039114147,0.04214300936087966
2.048531189282057,-0.5835000130770835,-0.8106617410522791,0.03137217845767736
-0.5050897644643857,-0.8585495047485535,0.0881877413778412,0.023202458475716413
2.4850681749851438,0.7113185095252614,0.5086598506107423,0.02180724228732288
2.418220000898163,0.6605327003873381,-0.623529135299828,0.02034655036404729
2.468406795407836,-0.4662697941683765,-0.7504582287255844,0.023389745811000465
2.987674987573607,-0.05268271544808225,-0.14738605909139338,0.02398481860756874
2.78397210147334,-0.5981103530935243,-0.16628815241566347,0.02178523309528828
2.4141447739345203,-0.33298071743587976,-0.847117434620851,0.02535136079415679
2.8413713328058727,-0.19250791457129277,0.505009884219984,0.0216951069701463
2.4333237418784823,-0.8991429914608461,-0.06141999374203274,0.020045455708168448
2.499408283502646,-0.7742681943911885,0.3887160011154019,0.020641324683092533
1.5911873832409738,0.7587131897460369,-0.5071750586178619,0.02232955241575837
1.8358808447224957,-0.8566512498916257,0.48909461143025684,0.023132226103916763
-0.06384494686691143,0.6181823228715361,-0.7834375778890832,0.023142944807186722
-0.9674055713593119,0.16979137018898438,0.18787589284501308,0.021123143006116153
2.9276012770350732,0.26311143755824723,-0.2651947251906305,0.02649876344949007
0.9625439885623486,0.2650038220339264,-0.05728912977080802,0.060764231784269214
1.8314778246237007,0.7835358072783485,0.5980567825207792,0.022013601046055556
0.7084429400760701,-0.4427762206250902,-0.5495978703609898,0.046185514982789756
2.3731826520886248,0.9269709099135948,-0.03820523987704921,0.020622352291829883
-0.010196433255153285,0.9986913308814507,0.05011644810947669,0.020951297394931317
0.6615393396695991,-0.4075848504582707,-0.6294762042733781,0.023203792162239553
1.6572780578877129,-0.5625569632391391,0.7523771218650525,0.0385447452031076
1.5589501861263795,0.8910181756395582,-0.10752521733062376,0.02261282319203019
2.9702272650745614,0.1085196723556854,-0.21652375116312675,0.026679013315588238
-0.015825036998383737,0.4082636905201805,-0.9127268634190856,0.02354412106797099
2.794052058540323,-0.6048420775071086,-0.06039362221923967,0.021612009797245264
-0.4442532309657053,0.6972205692283711,0.5626033634998976,0.020269208448007704
0.07347420490724813,0.8730333872078521,0.48209360712794397,0.022542824000120164
-0.7636127914927203,0.27249196523375296,-0.5853576970978875,0.02215544749982655
-0.5476452267424974,-0.5096361385179708,0.6635930318671606,0.022351665450260044
0.2755307061298777,0.9107363185657414,0.3076397048901384,0.021893533999100327
-0.49849574405498687,0.7775282512907651,-0.38334294255117024,0.021629412081092595
2.6499998225977324,-0.4135464707693204,0.6375574853588939,0.023631122075021268
0.13952528636322725,0.9764363414429154,0.16463525009800942,0.021946370042860507
-0.42582864262305214,0.6656033088881904,0.6128965673903722,0.020578455689828842
1.8338721778766216,0.9857042097711926,-0.028084827859403458,0.021382153420709073
-0.7770175528567502,-0.5928342535855302,-0.2116394819692071,0.025097321989014744
-0.4746006987065868,0.20144338534881967,0.8568399729741993,0.021942424015142025
0.38955326187043665,-0.16680815688512435,-0.9057722092020105,0.02391651755431667
1.9096744972463926,-0.1672171601429652,-0.9817737646250433,0.02558304224163294
-0.5624535950344898,-0.5896594073370883,0.5796099867770154,0.024446366764605047
2.296275832421249,-0.908774167112992,-0.29385395064756864,0.04898196511901915
1.566860075224565,0.8395231473536179,-0.3280101989618706,0.02268074607476592
2.680926061669024,-0.2291193578344724,-0.6955889723144203,0.026682127667590975
1.1772818031949044,0.4383183622623088,-0.36195549719469555,0.027407845119014382
0.3237205588193754,-0.9420540800437646,0.08797221192267295,0.022940953243523837
1.1089812322244907,-0.14787842300806736,-0.42920569367199696,0.04774971264414489
-0.276010340997163,-0.8450840887437941,-0.4578768116149812,0.04182553357910365
0.27329246316410194,0.8940375469501666,0.3549761882451086,0.02724609284196049
0.1769898696423544,0.5291285646601468,-0.8298780320653604,0.02436250330880284
2.228925612923427,0.09857718686360666,0.9684397771558595,0.024078614208847285
-0.20715583551714492,0.7851743281670859,0.5835989497922001,0.02036325096152723
0.7065901853368628,-0.7076205475542025,-0.0018629720096166322,0.04590053186751902
0.8748912845025446,0.10999887094192333,-0.4716624732719253,0.040460204500705005
0.7750023839434853,0.5819367582472877,0.2464161404667971,0.031384130222722885
1.5268974698475213,-0.6410774932941348,0.6043125379760308,0.027924116514623166
1.7215606695108119,0.5719248361020418,0.7716045107996619,0.03244957028888166
1.2660133763464865,0.6575099294305708,-0.17013032944751813,0.02318848015740514
2.6798539688100513,-0.2965281336944648,0.6707232268386861,0.022631585327908398
0.40050270042830105,0.7718920523378199,-0.4937410723115374,0.02086816614959389
2.2723712279547863,0.3899250680737438,-0.8796433115019338,0.02184974929317832
1.353780513724041,-0.5859908061976833,0.48889175755889425,0.02700870081782341
1.7250040843719285,0.9325605294283796,0.23389763859461873,0.025672240406274794
-0.766966497119268,-0.487032519417342,0.4178058368747333,0.021789772007614373
-0.8578466084916374,-0.5137194937548342,-0.013837558876915328,0.02361351081170142
0.5118666436801745,-0.6718781438353245,-0.5353244800342988,0.022144768154248595
-0.26436190817604555,-0.4384981690385584,-0.8589715578849814,0.030701486198231577
2.274929881162394,-0.5587794851757198,0.7824187161557353,0.020363424010574817
1.8495002892154748,0.7073272972656522,-0.6906793261685498,0.022358053838834168
1.187402486945204,0.36658740998108535,-0.4530992745751424,0.033355064652860165
-0.7947785804290236,-0.6068085658509458,0.010505831768326103,0.037351100095547735
0.40210806252153447,-0.35721967489122397,-0.8430321523677409,0.022801721468567848
-0.871428091908848,0.2293103260737148,-0.4336240941046412,0.023317810148000717
0.9095869077098215,-0.3272219945015501,-0.25608089276108065,0.05160800882615149
-0.04588327683733556,0.07064972965381783,0.9964453525439873,0.023279427294619383
1.3962389864732692,-0.19325734192454308,-0.7733849224916627,0.02719496642239392
0.18573263754267264,0.5009789832314545,-0.8452948868364343,0.022405493571422994
0.9987328876097404,-0.04663122602124447,-0.018924797659825028,0.038362639266997574
1.5105562148878033,0.556755819371454,0.6711689346290297,0.024809909565374256
-0.8818387123221069,0.18541170884911123,0.433570044712202,0.022040871186181903
-0.8941459370291769,-0.18826743924289258,-0.40627381728969325,0.02310510577633977
0.22336050289525408,-0.8385115970537181,-0.49699938365434854,0.031492745820432905
1.4005274236597223,-0.2124886906796289,0.771674274904384,0.021807298380881548
-0.5630095710332449,-0.6773711324026841,0.47348555618146054,0.02255511094816029
0.44118593783379634,-0.8311019073386258,0.3385625317069386,0.021257923804223536
2.548919017577378,0.3756442702460806,-0.7467123237051707,0.02205902533605695
-0.49304318529275293,0.3612959508312008,-0.7914377128677623,0.022502138409763575
1.594958833799923,-0.37404039516166415,-0.8342873824232196,0.02920725260861218
1.6010729909671562,-0.13064646504407104,0.9076280860768897,0.02336860155686736
2.5082051281586883,-0.6722731047539551,0.5383088521821734,0.020811418374069034
1.7484106510166852,0.4761461675879132,-0.8426076350054602,0.020845636930316686
-0.8985757749658555,0.21187954577595502,-0.38427676839263586,0.023800759306177498
0.25586856976456385,0.777456875174957,-0.5745364063745898,0.02031081811990589
0.4776979560528183,0.7667380655761321,0.42885592170276804,0.02452719084918499
2.5402485534335195,-0.8146151635755052,0.21102994049623003,0.03027205463964492
1.5412399095853064,0.6649855500981912,0.5893499788778384,0.025750257046893238
1.4102159845858182,0.5121374698135587,0.6243957296257643,0.022390607995912432
-0.5589683395342505,0.825768738864091,-0.07523553225126796,0.02120888457633555
0.5266279771775093,0.7046015961824501,0.4756044199868922,0.023454322731122374
-0.51490676362558,-0.6768628053770591,0.5260492063198354,0.023579590916633607
-0.4731596563761782,0.02807372785462184,-0.8805292757099683,0.021951333601027728
2.885977137391729,-0.0297880501852409,-0.46277120057898896,0.02416892325039953
2.5238962413130133,-0.8517612105528684,-0.005963936251252379,0.02035734460223466
1.8144101615450436,-0.6005505580648438,0.7777502420894948,0.037575296182185414
2.8507453598414054,0.4685349880370354,0.23813294121866635,0.02338712316006422
0.9259384527186089,0.357806744569535,-0.12088141014076603,0.06993915057741106
1.774359954899183,0.9059336164666544,0.35828878380790813,0.023400397002696992
0.7330773927391344,0.5470947368567101,0.4040852449155745,0.04184400839731097
0.5341533501829093,-0.1423335158087469,0.8333194878111849,0.024100998155772685
-0.7753862390139885,-0.08040190142001269,0.6263479181699165,0.021239388156682252
-0.9144893714415118,0.1280686507897391,-0.3838067354872824,0.02133897370658815
2.3234067156273133,-0.6787762518035885,0.6592957578163425,0.02135099052451551
0.16358169326454183,-0.4312018950225929,-0.8873026289590435,0.042152737947180864
0.8147409930188848,-0.16856148536943258,-0.5547829665235336,0.035318380305543545
-0.2309445449079978,0.5618184930650136,-0.7943705671960631,0.02605172454379499
0.3581129638077956,0.8080960866066219,-0.4676920140047932,0.021355290552601217
1.50105599623249,0.23782773439736868,0.8333623760740952,0.04036768320947885
0.4376292086572049,0.70227563859211,0.5615065477535528,0.02253858769312501
0.8456575342907018,0.38530505398300335,-0.36932824163950045,0.02359789232723415
2.378723054864614,-0.6931985936468809,-0.6132247202127463,0.021030578324571253
2.2896133116393065,0.8773938476778771,0.3824972755175182,0.02163297450635582
1.5445146792526936,0.6780060679668717,0.5769236469272389,0.025803060578182338
2.2438698615883883,-0.6456079146261174,-0.7236835711697316,0.023536484190262854
2.5592336739234325,-0.6132146855890637,-0.5578758350457615,0.026439367523416878
1.3029468370812696,-0.42666650917461896,-0.5762573886847251,0.06226064673624933
1.9568841425965284,-0.6070194136508732,0.7935165116689844,0.020121797197498383
1.3115909327715873,-0.7106208465302234,0.14529614115445533,0.023974484289065002
-0.9817345320646397,0.18204873878386998,-0.05527716761037094,0.02229826269671321
-0.33809369925065524,0.7297656620579843,0.5942514021927752,0.02092713549733162
-0.548649691206327,0.13023141041988198,0.8258470173580882,0.021161801563575864
1.2249259049558985,0.25564719827862037,0.5778448383466437,0.03113741968758404
2.8326804185257313,-0.2378148379520725,-0.5000874158121185,0.024729728642851116
2.3668541500040017,-0.5694264860922285,-0.7356436022704871,0.023045368054881693
0.008548192374008081,-0.2762475360113357,-0.9610485041114224,0.023805031832307578
0.25884927083108983,-0.5835429925989329,-0.7697237366606896,0.0337202733848244
-0.8907855896472644,0.19845710536168237,-0.408798007099151,0.021646207869052886
2.3478731868028726,0.030500113533486875,-0.93704535054503,0.023679736973717808
0.0539439874155218,-0.8869617011894942,-0.4586817925803815,0.03650403675623238
2.8496279508753313,0.429912560214314,0.30546282206081865,0.02182238468900323
-0.6780107250208794,-0.6759522647585,-0.28877325451730473,0.02561616912484169
2.9196947261380726,-0.3917000795761753,-0.027067662880893784,0.024530611960217358
-0.15289312479271372,-0.3488313757099097,0.9246298522714111,0.022664705757051706
-0.21733067807382345,-0.5536247449853076,-0.803907344230618,0.025402666204608976
0.24023515054513642,-0.7058422422834556,0.6663886264416727,0.02395149083342403
1.09099227256808,0.41397593783199527,-0.04825841237728793,0.06067291541956365
1.9146786036051127,-0.9176859190618023,0.3880371287298701,0.02326238046400249
2.1769462376332007,-0.30819304395382796,0.9347229946063853,0.01997945729875937
1.7890098000734993,0.9529905441752241,-0.21746760275403215,0.02286931551992893
2.3660262426656096,0.20690946113767755,0.9073110076328912,0.025366575364023446
-0.7013389884794936,0.6823897514788279,-0.20607729209018708,0.021265831720083953
-0.9202850019827788,0.31396553617665657,0.23345482907590717,0.019866368244402112
-0.5440134128088007,-0.5005667494006021,-0.6734109711599865,0.021060224417597057
1.511880553384295,-0.7880794519122883,0.3750602395738649,0.026299664694815875
0.0709748533582109,0.9134639104197071,0.40068223638129713,0.022966310381889343
0.4201216985261654,-0.609476925177205,-0.6723359547904825,0.02305986724793911
1.3570106998540181,0.29706793663442677,-0.7059145847208035,0.026586174042895438
0.3787328837838646,-0.2801144423470862,-0.8820982382531657,0.022439187350682913
0.4214687055141701,0.7953318752162736,0.4356734310664075,0.026635378350038083
0.9036787488219113,0.0351914128788007,0.42676256090156095,0.05272638696245849
0.7661589399037665,-0.1960184368764827,0.6120271654183637,0.04566316503100097
0.8397733537588625,-0.5075494426822131,-0.19280632134234388,0.038019865611568095
1.7696430821269886,0.9022176159973552,0.36460809614172823,0.024007336385548115
2.82760712469152,-0.06433826299893623,-0.5576083168982632,0.028889448875561358
-0.1747075843012332,0.8350975949379545,-0.5216217661452324,0.023355046161450444
0.7859501663180813,-0.14619530591232285,-0.6007572459769276,0.03446551764383912
-0.04867072783701716,0.9375813187593176,0.3443434781803681,0.020211597476154565
0.010462437923349515,0.6560412941246545,0.754652474849151,0.020372326048091055
2.3773029183427363,0.2608652146907785,0.8885898083898941,0.022441711695864796
2.419028314247675,0.7937536623256313,0.44087458012840736,0.020981354606337845
1.272433278486952,0.35594226593107753,0.5864740139772647,0.03647601035423577
1.7358677877994988,-0.5604760249321498,0.7849208877041849,0.021266576703637838
-0.5285600147473637,0.4434442378044261,0.7238656772967746,0.021292601469904183
1.9909664550692563,-0.9757839953176094,0.2185497415875571,0.023042469928041102
2.618631897001137,-0.202879522961094,-0.7590352265711081,0.02188395759090781
2.4778485439872227,0.5813666998933685,0.6585389352683602,0.022985862311907114
-0.38477952347779104,0.24854373232306473,-0.8889154804789513,0.023648953018710017
-0.6291015682771067,-0.681059361156603,0.3746856861053603,0.021825511511415242
0.6895010094780794,-0.18497330567666878,0.7002665450496369,0.02756482908502221
-0.1190696251934854,0.32832263514576476,0.9370307740982812,0.02314778238069266
2.038360219089437,-0.29268025466827086,-0.9554406115079715,0.02412355026230216
1.328185746142755,-0.7088319912602633,-0.21499492198710907,0.020846054223366082
1.728961838420275,-0.9223134073502387,-0.27545651850968295,0.023476158925332127
0.17988520990432394,-0.3397322621071499,-0.9231594127458357,0.022535977344959976
1.533154487706589,-0.7389875412390802,0.485749607869035,0.025338656627573074
1.9126381683920843,-0.9891267058554146,-0.11830583308411413,0.022372568636201323
0.01481726968362459,-0.9238219662097134,-0.38253551896201987,0.0243016114924103
2.6147152053848166,0.673597399068242,0.41035565091418236,0.02420249176211655
2.9848895706992535,-0.16838808010463327,0.040472064520058755,0.02603863411117345
0.4416881851566823,-0.8929171609059271,-0.08723812728787166,0.022221843777224422
2.6351865769901455,0.7691385735897037,-0.07045471615114467,0.0229142786283046
2.344205450034831,0.04871292947023472,-0.9376298089698022,0.022380977771244943
-0.9291360657861081,0.34199135691404375,-0.14052787286372925,0.022888221610337496
2.400741203910143,-0.05397828004069527,-0.9145998211089361,0.022739390572533012
-0.7561372706253102,-0.20708025658585186,0.6207851442356236,0.021118698297068476
1.0267902417006154,-0.025920818825814994,-0.2284532282596431,0.053554310421459375
2.6164525340441784,-0.1190766344142078,-0.7783360639255359,0.02155097090639174
-0.6368958427909839,-0.21264721436087508,-0.7410430808395166,0.02149002930149436
0.5803531665281905,0.054777968552657645,-0.8125205082100675,0.038153864722698924
1.4390293273444654,0.17306723429288315,0.8095428567003784,0.025041796984151005
-0.0016569992336067346,-0.7997068792997425,-0.6003883422870626,0.023229513596743346
0.875840224159836,-0.2132664718036668,-0.4329218333002669,0.03918968173209578
-0.8713314894996953,-0.03459746623276689,0.4894736466210567,0.02097554220817983
1.6316763184148533,-0.8782926475937132,-0.30486011671976554,0.02779580805916339
0.41577480489365704,-0.6318562643466412,0.6541322288509783,0.023825122518464924
2.9671973693118323,0.10750597810000356,0.2301558460457434,0.0207514236215502
0.27924658528155416,-0.9568165542567357,-0.08076772937788147,0.022510894304141403
1.645135605367345,-0.927183320147525,0.12000980069232567,0.027763457763940097
1.8252644193722387,-0.9750732469212582,0.13674662701914878,0.022156868176534773
-0.04229453979853411,0.23274987147185705,0.9716165237546468,0.02128354536369443
1.0620028986248309,-0.10624170291298862,-0.32996081339142214,0.07474350123200565
0.8895092708646877,0.4358354998998341,0.13718846187939102,0.044331133468076586
-0.3955094212357569,0.6761953313909249,-0.6215562496820974,0.024205681355670094
-0.6605330404606108,-0.44281694926436943,0.6063078854048148,0.023035317840985954
1.6133106615039343,0.33032606123700753,0.8610203532792473,0.033590568266808986
0.9571969740371437,-0.06398955906827772,0.2822752012210478,0.06403404899407178
1.7384919714384424,-0.954271454716799,-0.14484316245695497,0.021178202629089357
2.0609464366490275,-0.34686546352372455,-0.9359326268884197,0.025198593251407147
2.568355639397757,-0.620722302661496,-0.5400700789188168,0.022242097174748777
2.6874776217823717,0.6910583558814795,-0.22318796633071644,0.023831099816598
0.35122934542192824,0.8417979039318756,0.4098953962297997,0.023413786856690422
0.3697487797790214,0.8228044881208796,0.43160006276651786,0.024943780144676565
0.058332662533985814,0.9966441401040302,-0.05742611320640145,0.023555002263747155
-0.9793976093832549,-0.022892984198488505,0.20063956242190348,0.022174381325021385
-0.8477791638360938,0.16334555625858987,0.5045678533318837,0.02363109674304724
0.746852424184304,0.5183903172403784,-0.41651282751128854,0.03978524929843843
0.6886035441342799,0.6419966246795106,-0.3371431341519866,0.08544427220243961
0.060452582390586075,-0.8247388584817198,-0.5622733326350976,0.025613911524415015
0.42583614933509933,0.2619462726801356,-0.8660529568960774,0.021389519032090902
2.5449971398380784,0.6084248427778168,0.5768858884208409,0.02149320298805833
0.6213941414059082,-0.6942203393203955,-0.36321817341687257,0.02111659848596901
-0.48429599127752,-0.46592808097637906,-0.7405190181151279,0.02429477854631841
2.0879408908840844,-0.22218141246128134,0.9710313175522319,0.021624384578317404
0.9103870138176424,0.40113083533558375,-0.1014373600562069,0.057871881695464256
-0.5189300477403012,0.5208921532728734,-0.6777779652740256,0.02708839826285839
1.989677794959799,-0.5802186072014963,0.8143953707753157,0.019697990221902727
1.2325336881750855,0.44042550376587425,-0.46585495151005835,0.023924805335700513
-0.8223188711771237,-0.18829056912809772,-0.536971447735723,0.02281391588039696
2.2590630927516857,0.6953746396794197,-0.6703285943958,0.022232422302477062
1.9393385075484308,0.15737060780409626,0.9856747308990516,0.03363295763731003
2.3776077836359715,-0.21142352828840802,0.9015056591190153,0.021379351066425443
-0.46883833441626,-0.5114269091501767,0.7201618795652017,0.023060046741738914
0.7286864745521495,0.6848037848143965,0.007732923679769648,0.026877032797783612
0.9647277582136451,-0.21743179280025288,-0.1484040700646136,0.05739708817563951
-0.2242843284613377,0.5664555393765561,0.792984654275391,0.03075290142558515
2.33960563348893,-0.6858217067034473,-0.6436742967658048,0.021354765994474292
0.45546202352957915,0.8692578062751637,-0.192211371547136,0.02215445354115218
0.25228793307528763,0.8350897188289297,-0.4888516751846296,0.0211953502567485
0.6504982531019264,0.6958611423818277,-0.304350609058697,0.028390649245120584
0.6416236994040675,-0.11126316554582207,-0.7589068034717845,0.025130111309699714
2.8421009775886668,-0.41773827381625483,-0.3411168101006276,0.023432090464048087
1.0462312084759304,0.002462384054255548,0.30053124459777064,0.06725465255789459
1.637014048576218,0.8912009700856173,-0.2720331413402165,0.024128906927071512
2.7283688363469083,-0.23562924568094545,-0.643395443579203,0.024642394026741385
1.6449825785423888,0.12641034833443945,-0.9262737469536501,0.021524836272001267
2.545952997047378,0.6488130852009005,-0.5300725473810868,0.02345470499712974
1.8462409115985023,0.6960928919607374,-0.701293682058863,0.023620668705552815
1.4313682254530602,0.8149545754041855,-0.1118344535614243,0.029052491099573672
-0.6400304742041039,0.714065880932475,-0.283673949770151,0.022742249835282564
1.5362299445637775,-0.6720270312922818,0.5773188069803077,0.02449204057455063
1.811722718500714,0.6913390981905456,-0.6975685748256739,0.021510441196151076
0.5386404301774323,0.5057530259510447,-0.6738548535995216,0.019739032573997974
-0.4023536307510083,-0.4169887180804115,0.8150042728815207,0.020100572819355875
1.5139444194240508,-0.7689042631623807,-0.41537477858157595,0.024571916591376065
-0.9683242016775547,-0.2437710241407207,0.05407335975238016,0.02274327746592462
1.3413500640395928,-0.1998761743078685,0.7254169675458398,0.026316504226997495
2.0894326918495185,0.24748278563024112,-0.9647559610830322,0.022562333215028048
0.6927046764484145,-0.060156882802753005,0.7187081331653018,0.06766845311969519
2.025531043295844,-0.9142089107763618,-0.40443816991639636,0.02358389610424638
1.829851406763488,0.6151744633015982,-0.7698115587085106,0.02290146056097001
2.666755283260138,-0.644064365751999,-0.3749913132502783,0.023361271522007884
-0.8417928485976939,0.47978662724006654,-0.24736530147007563,0.02099888595752418
1.7843963652269526,0.5226483276980769,0.824835618912674,0.029912524009123444
2.239472330038737,0.7276034187532853,0.6428423353858624,0.020660042632371187
2.6932252011156854,-0.6500615027804323,-0.31122156599593737,0.023646184373646975
1.20813016910122,0.5832577663566704,0.18097665290574227,0.024654431086964905
0.6618649476363546,0.24741274548808928,0.7076169334183373,0.032242482705041764
1.3002007542020866,0.5320595528124098,-0.47664834819993884,0.059290176331996916
2.78682070131918,0.2788974218091418,0.5505718954721603,0.021654938384890556
0.4599777798510399,0.858166891246514,-0.22796935937007407,0.02173161647282541
-0.20199921728292822,-0.9749944242955704,0.09264010367887937,0.026127077424898743
0.3395575030843887,-0.622145531925776,-0.7054329445127216,0.0363625593110919
-0.6489632767663985,0.7608028955895996,-0.005061568047499658,0.02183905880432576
1.9970126351537707,-0.9953679447575273,-0.0960923004223091,0.02323210350237787
2.6327419568378985,-0.07297638926303543,0.7709163785178501,0.022911592600867153
1.7431807151903442,0.5445250228866308,0.7984587368174834,0.02805507741868496
0.6620312958036099,0.7313072030830013,0.16402541905299634,0.026746478718705474
1.2282009246476675,-0.6277076965414337,-0.10153440297717707,0.02583810736425221
2.88794251277547,-0.36051016146303244,-0.2856405389434125,0.025025017168372868
1.9271964006803008,-0.5020563576027037,0.8617650780327565,0.0200436185952276
1.9978218625604125,0.657300802288965,-0.7536251794012572,0.020575557397678496
-0.8866532915313986,-0.37373389359761744,0.27233970954104625,0.020556714618578553
2.520237499176211,0.6910899800143316,-0.5017445405529318,0.021825765259563923
1.2046361184852628,0.5037623328300456,0.3370753743652029,0.03383315235376358
0.39966457571297404,-0.8673772029170288,-0.2965215249859609,0.02329682195559144
0.07490023712958492,0.8179746096427434,0.5703573375154681,0.02112118387129158
-0.5648590542730015,-0.6891921497436413,0.453815413508123,0.022361058415845035
2.5114868541274706,0.4201698489968072,0.7495588676340131,0.024388996958732603
-0.12830863066511544,-0.5249706951281825,-0.841393287680307,0.02618178891018033
2.3268723167456726,-0.8729106536277131,0.3621898387980468,0.021816542549058796
-0.6833006920176364,-0.7190025569325071,-0.1270255384272629,0.03105558855459094
1.4818004650241088,-0.8461953011369284,0.12418838224468928,0.028712315056473016
1.8304598259939153,-0.712746130599504,-0.6806240391827352,0.02735384853556752
2.7219016546321457,-0.3826330630429144,-0.5765847206662412,0.021862081736326217
-0.21020410721972568,-0.3507317616275451,0.9125795662261987,0.023723326260223984
1.6418782451606029,0.7165448082973207,-0.5985919698867558,0.022272813720628618
-0.24432725593321844,0.8470764692104779,-0.47198055819922674,0.02464834263548255
-0.6056337364260318,0.2803795367940238,-0.7447114156838289,0.02289894494228065
1.1735339050068108,-0.39256398205848053,0.40354344724836994,0.031836002864874896
1.3228235136022968,-0.6952232904323272,0.24103232710677874,0.024338627210818232
0.4484412222868092,0.38830207680542994,-0.8050602258853076,0.01921752276830375
-0.6656439102759231,0.4325281515651407,0.6081427322727959,0.02442439993843436
2.973808461942698,-0.005519451816263969,-0.22730291485250542,0.025229540159925817
0.8537156124214302,-0.16873678678373355,0.4926434307831612,0.03934148270636797
-0.11224786464294045,0.7121018720866499,0.6930449773671176,0.01903048544190824
0.5490185172728286,0.7642412730003039,0.33839909032741206,0.02418985104188323
2.819088919682441,0.5365799772434012,0.20291690337407153,0.023204473149962723
1.5434098549198911,0.859574191379499,0.22947254504625564,0.02455731714144349
-0.03697716379426844,-0.38030187609541544,0.9241229206096119,0.021984997782856227
2.443708989249978,-0.5536369028258049,0.7047045570224538,0.020017765988595785
2.511698874463777,0.10455671274091463,-0.8527790778937518,0.021457663765177132
-0.5735342139671286,-0.8175430321970275,-0.051787024583363823,0.025028099128976463
2.2614597427080736,0.9613448546770923,-0.08634160832940418,0.02262839620001614
1.096494367704925,-0.3172049103320149,0.28819891962381683,0.051721488637849686
-0.12877950556828072,-0.7207288541632081,0.6811503194759424,0.02319687344599515
-0.382216509160584,0.4767061387973913,-0.7916197302733043,0.02408154125325382
0.32719624362181216,0.6611028491002527,-0.6751930398569761,0.02329510549083352
-0.9929717800199159,0.11498163799866135,-0.028040453049552643,0.02124758413992822
-0.4192707924841177,-0.34480034168202184,-0.8398361310075323,0.024212557645514606
2.6489207272957307,0.08343079568663066,-0.7562679366580841,0.02591941216029227
2.7727155696760026,-0.3208977378742198,-0.5476634826309849,0.025680993953719734
0.9416510396592829,-0.17987993384368595,-0.2844934602218172,0.0710353266587481
-0.8764429585188638,-0.3179107063629992,-0.3616358987192508,0.024541905196383596
0.9820550794556812,-0.10387938078440435,-0.15740678245598075,0.04247118860948831
-0.8974866027175005,-0.08490696289094768,0.43279164224281735,0.02261403277516365
1.145770369552008,-0.2121603531863052,-0.4746364113724834,0.036396684809587895
1.1673609649193197,0.539619325220281,-0.12459221929447314,0.038716897750273344
0.11843597209690318,0.9628308462156585,-0.24275436574673728,0.021331558646634222
2.274906182425413,0.7323967423453837,-0.6229138003497398,0.021200208216905592
-0.8572528771875776,-0.46000882054624065,0.23132096656653622,0.02181792612653226
1.1802656904269084,0.34125308391012105,-0.45998042831250835,0.036245490461587905
-0.48578861742326385,0.12622798904622198,-0.8649138188070188,0.024534375052899123
0.708103025540167,0.6445494545215045,-0.2883506648109083,0.05339375517796725
1.2926013406431196,0.6850621836361274,-0.1740027048404398,0.048879110040143135
2.1065494334025976,0.9941958459185569,-0.01489423377923123,0.02174271020106971
2.6303954482043257,0.6518299099425915,0.4215677257422586,0.021225455803796648
1.6937075286334744,0.9382156036541474,-0.16104782843636847,0.024481141422875226
2.923459925389276,-0.22679908389773443,0.30948980878727045,0.022086397004313765
0.2763590731140518,0.8702117546495314,0.4078690534685442,0.02098306203726679
2.921717903833798,-0.3218177508178297,-0.21649351262978508,0.023832684699445963
-0.1802350133153492,-0.6263455834630195,-0.7584237272472332,0.02387033992446959
-0.007698157167086203,0.7600153874158974,0.6498594842481674,0.020004686936736106
-0.6318189532556612,0.017668802594165863,0.7749145912433246,0.021816046459134666
0.6956896931256841,-0.6827566279510119,-0.22329182221401464,0.06644222608301789
0.4286837627396828,0.5385282041995514,0.7254085778683304,0.028910401223693042
1.2881462073942176,0.3649924748349104,-0.6000372249007981,0.05371192390099168
0.4977390748272016,0.6317370118515464,0.5942761658076491,0.0299558786675334
0.898592099142199,0.10638194816524435,-0.4256936932393803,0.049729637010022996
1.7291674257244145,-0.06039944203234457,0.9607297352083158,0.02433580962009728
-0.7067680771170147,0.6403669336270894,0.3006810194963363,0.022631727140396834
1.8638303887604604,0.35502291541694037,-0.9248873263829105,0.02188192080706358
2.7240993363347044,-0.6708940329405014,-0.1599417008927624,0.022562433118000626
1.0563941653044187,-0.3308786249766567,-0.011285577610925928,0.07347606785595417
1.878218558912203,-0.5057255063927695,0.8540556145769175,0.020693543725647034
1.5130440515931063,0.7954332113545767,0.36077681547639423,0.024502301393076777
1.606675095359107,0.1954389001746917,-0.8983869743533348,0.022194123677909374
0.38971973372373225,-0.1149889999965425,-0.9137264683843292,0.02454977935180068
1.9969817398790692,0.46405202976103843,-0.8858028018585755,0.022419699123129248
2.0867194173975987,0.6883203054801682,-0.7202047623488121,0.02382215910591185
0.8712915920063096,0.1511744036104284,-0.46690176846114206,0.0403541460679844
1.2121107631179737,-0.02149263662439565,0.6154418063280963,0.024836268899962308
0.9215861970069671,-0.25333802228768754,-0.29410666083854503,0.06252758582122624
0.3225794243574749,0.8258197173104299,-0.4625627627495772,0.019680579011328518
2.3776642863540065,-0.7243973679970986,0.5767305610522084,0.020657365103252234
-0.6255953264032594,0.7665879622662009,0.14482190335357806,0.021826492827385663
0.2741382668550906,-0.9231883857938348,-0.26939082200598585,0.024076696713455022
-0.258066666199871,-0.6403375335759763,0.7234427682203477,0.02305390699300915
2.0955316578579777,0.5989858922677065,-0.795040629912186,0.022321668760851024
1.3964614806475402,0.7085425676368493,0.3656619825801166,0.026179454317316414
0.7628311338716324,0.6200273534955308,-0.18345228838433067,0.024063360076397658
-0.05561268790703704,0.14149499192958656,0.9883756351724787,0.021399269504472615
-0.4510110322336977,0.020729658200740825,0.8922776081883793,0.021594663159921767
0.9180697880645148,0.36541798259149844,-0.15368006455600014,0.0629843164049089
0.6241951732747238,0.21517861608541664,-0.7510516286115771,0.03198780273320154
1.2137734067040644,0.43134921558431494,0.44247666402767927,0.03196656437125057
1.0188588784060442,-0.18710667900189878,-0.04850969171449248,0.046721451729536054
-0.9951924162192484,-0.07588597130658657,-0.061914247621611476,0.02052913318388164
0.24849411935340057,-0.0078026423791491255,0.9686019778106387,0.02529149583540857
-0.6856354436951739,0.10507842394914775,-0.7203211527987256,0.023088624337688088
1.8366677126057445,-0.9130076051786269,0.3738177052796577,0.024411912513896822
0.10186418641837233,0.18726726011825093,0.9770131323647222,0.0219563046656549
-0.578162123317937,-0.4087982651416298,-0.7061250155444774,0.023321876851841807
0.6400808782231985,-0.0013440768525792351,0.7683063599830692,0.030667453426867722
1.1635910189834968,0.22224269569016245,0.5010271456590997,0.03066842705011368
2.1070406027078854,-0.47765898918154265,0.8720001143497629,0.026971988128498197
-0.7084483329765843,0.02081810952542192,0.7054555732422038,0.022712555462494493
2.9030073359706074,0.08911942900821827,0.4202802381227499,0.03942923929542303
0.4457797067505264,0.7146689067632412,0.5390072418393357,0.022515669614076615
0.8131744510993598,0.3429011699538016,-0.47028299961147746,0.04500911820679903
-0.640116260717211,-0.4752684463686491,0.6036315736040868,0.022603229014202954
-0.9186476224982058,-0.11601927782195644,0.37765867241739043,0.020794700346887112
2.0159071690774453,-0.8954470097718428,-0.4448838215338998,0.02335759987356141
1.7515327416372968,-0.07669549922427199,0.9655992035624622,0.02262928237207234
0.69800834700486,-0.6255931287215117,0.3484502615983707,0.0607628450775519
1.93135297901228,0.29155966959525187,-0.9540862359215855,0.02131185126490891
0.48666013576089834,-0.7950370355500003,-0.3620469919292957,0.021263301358558237
-0.08396049306666115,-0.3803561471931799,-0.921021083850073,0.03307931432966143
0.7880728069710634,0.3883725109600104,-0.47760657830830355,0.038993941294029354
1.542357461973112,-0.5854588946558347,0.6691794901643927,0.029526570299640297
0.3510430630741232,-0.3494064309907369,-0.8687254536675281,0.022996689174324274
-0.20132071551247344,-0.38021222396667426,-0.9027229000373598,0.029622814655303954
0.8539376779409783,0.40630232740014965,-0.32512899123577327,0.037121650855988265
0.23641539579090048,-0.5278980763943909,0.8157397756467033,0.02444187498651445
1.1585834518947307,0.4562765242244189,0.2895339807627009,0.04097926031798124
1.6255012996272942,-0.08379384559582882,0.9234334382398206,0.025914237787947058
1.264359738893467,-0.6764707655120265,-0.03493865547906353,0.022203783812001346
-0.8179997403139421,-0.5590464425719862,0.13543817738706515,0.02166370670311153
2.1660234284847624,-0.9239286281694422,0.3446623147997147,0.023720000050961972
1.7478478972336093,0.9177581589903382,0.3068212487380117,0.025133199663832782
1.0710405211012182,0.09395154134327756,0.3580606016351506,0.07018007192993536
2.0273612541457045,0.0660524554922621,0.9974409430613007,0.029129552384838463
0.3789004161337189,0.9253255068583223,-0.014393783765345893,0.02299410296138376
-0.31149126455624276,0.8219529690588979,0.4768296433323071,0.02014917508699
1.4142818263054648,-0.46874121220686904,-0.6612230311950524,0.023093747766688467
2.0034101993254323,-0.30151158394206573,-0.9534564149919531,0.02454140080139041
2.015943612943359,-0.5625902290736203,0.8265821407199674,0.02027177275158465
0.9597858749834349,-0.08158438751002717,-0.26861694268399344,0.06503839717712254
0.9476498520666642,0.005980551503385422,-0.319255369385927,0.06971339551731943
2.488329418815537,0.1049231551010121,-0.8663287541360546,0.022859397451393305
0.4638488851865022,0.32665941345126565,-0.8234912502965129,0.018586417087353767
0.5120456295927028,-0.37055668810952513,-0.7749174240603399,0.021192840300500393
-0.6814734787206207,-0.36283469413089614,-0.6355665838724963,0.021886459356173872
1.0682976615192015,0.2664067611346099,-0.24689712450974102,0.06866211593151092
-0.17545900810159207,0.9604178952365133,0.2163598922755116,0.022675837925635278
0.8261292974562252,0.4038106725573195,0.3929978684589638,0.028283935887739062
-0.3143222810025885,-0.8130769834400787,-0.4900074720504901,0.02907884624786675
-0.5591724827778014,-0.7608619437758252,0.3292646914228469,0.03574401751626283
2.607092104210614,-0.6306131613924626,0.48349376178367864,0.019461026834324
2.6040054976570266,0.6679108310073743,-0.4348246550313427,0.024935109950602056
-0.12347583479636619,-0.02486808460266354,-0.992035935130142,0.023373133726418017
-0.6547209057406548,0.7348101255500038,0.17718525608899885,0.022653776137158275
2.392384157107456,-0.899120459251959,0.1939512129521681,0.019453209624625743
0.5004306601331812,-0.02234097302620373,-0.8654883218870784,0.020808531325310468
0.5083872153000871,-0.09423152489064655,-0.8559572764082365,0.022083176081068814
0.9480967023926772,-0.2850112128314898,0.14100089174347288,0.07091271790210157
0.16790846815880822,0.9698162238566768,-0.17681413479962138,0.022841688087210058
-0.49450612348599604,-0.6453330997782419,-0.5822446944073072,0.02260385424364358
0.7787485396315368,-0.30808081542883375,0.5464768276756604,0.02624430607073009
1.4836695906611466,-0.80868647384752,-0.2818316792130304,0.024494534400291743
-0.5186835572154209,0.5850082093250636,0.6234843722954406,0.023030030550435187
1.3139330574017438,0.5975443864832728,0.4150335606384266,0.024247307209298016
-0.9261610288579427,0.36886505256269064,0.07851319394038463,0.022463176436722278
0.618011839838218,-0.6794704786078207,-0.39545067267642847,0.020091071091592312
0.625998840375201,-0.6276984384709229,0.4627311554132361,0.026855129580944777
2.550844290528379,0.6780813099672667,-0.4865966550083986,0.023379376316443087
1.7567891842264354,-0.028630953305055145,0.9695508071285388,0.03154281656257808
2.7593340326295497,0.22917435655371016,-0.6090081618408238,0.024689817484468222
0.8154939606342403,-0.22366741046700675,-0.5338000465193531,0.03596935301320627
0.29480425207440125,-0.5425090472673448,0.7866221371102714,0.024355249791406096
2.0688502845158285,-0.21333881908523883,-0.9745492222527322,0.02308006605133414
2.988518006367762,0.09664521699632095,0.11615443649917011,0.02268315085209906
2.139701753213865,-0.7649347973297589,-0.628775139444184,0.025813727881759407
0.7656757825229243,0.4712522525439097,-0.4377920859611314,0.04105849854648113
1.0570347944181373,0.08857446130839182,0.3208912368169063,0.0755056021688506
1.6533540989561166,0.12338505524832308,0.9298455503097504,0.038666406269185244
1.211365551001583,-0.553417369502559,0.2679270814714921,0.023765829438343645
1.0296879951212163,-0.07704756981631432,0.22925593814232084,0.05027836979366839
0.3890968647482634,-0.35976339840337085,0.8480412295474373,0.027120847860351203
1.5628064398715595,-0.7122013054013668,0.5492095151823289,0.02561252910643816
2.660012790830497,0.18528484528495826,-0.7280471427372456,0.02641195388045162
1.3486657144596044,-0.11285411903307688,0.7503516484268228,0.024082300937734544
1.4895505067463837,-0.7822967182521163,-0.3570058255114266,0.02107270450331271
1.6372923490321418,-0.24266636139422756,0.8997534089832973,0.02356188294477761
-0.9487841756634846,0.31544445677551475,-0.017417884491599332,0.023140003578737377
2.5754279705555048,-0.24419458024538812,-0.7805457434905092,0.02142237019725144
0.48445422322774334,-0.20968191401202646,-0.8493159603663745,0.02284798561129719
-0.9759024820856342,0.21590348811114268,-0.03162323956428847,0.02372176551260054
2.9825331983887913,-0.036103398031454174,-0.1825515234515294,0.025421912809833885
1.9654696224956845,0.7850955338959141,-0.618411396795126,0.022138364370912312
0.43148838837591,0.7977213696591982,0.4212581003207094,0.026459202030673624
1.0644996606350379,-0.030329525698763852,0.35202163984466694,0.06888192399404942
-0.8894041420974498,-0.33170646448183644,-0.31453313568026425,0.024513130970299245
1.8406617615550585,-0.9832561839254408,0.08842286209823068,0.022534745186567305
-0.8055681408607157,0.1963822846796363,-0.559011599785028,0.022199968677014112
1.6833703994512783,-0.013161412168990584,-0.9484579449222168,0.023252977128140628
1.6859739294272034,0.741401770496677,-0.5930523094171387,0.022518654251471162
2.2121307115860347,0.9757681534238644,-0.05363834417452142,0.02160551669076085
2.2565906560331768,-0.8292568298593593,0.4964819688247193,0.022101867571473123
0.046090907291946474,0.29472107453572305,0.9544711187299038,0.022549298163503408
2.2323704237896185,0.49321672301186015,0.8382966362149351,0.024609425524249672
-0.2707750398781319,-0.960258330497908,-0.06771127297848142,0.024472319693304597
2.3933032073565013,0.5096049357748137,-0.7652551185827094,0.02157443094998598
-0.7140020505390551,0.6826214142668993,-0.15565691957084046,0.022320442534983158
2.6399315382325512,-0.6750281025063797,-0.36718481341411363,0.02297562576830387
1.0478127202000724,-0.11713000716696191,-0.2821700650463863,0.069557726229541
0.79301672894276,-0.5555061443780084,0.25007477116895355,0.028269940610043703
0.835801929384034,0.2156817479278214,-0.5048925810989164,0.03409046552609652
0.7610240639403043,-0.19645643704143192,-0.6182614677050232,0.033516892273910345
0.49457655797073097,-0.7046249288033088,0.5088199465574795,0.024336733431555332
1.5861469946636615,0.5747892818407645,0.7059341126869126,0.03566214739345014
0.23924523392247,0.7714936437636639,0.5895415809573126,0.01998632091097534
-0.048812196254167696,0.8709910873672643,0.48886797320302666,0.022820559898391365
0.40618874219984175,-0.7594395637852279,-0.5081950950843712,0.021220629839226603
2.342649599976962,0.5862942174716456,-0.7340642629871984,0.020524818175472317
2.2848455140398864,-0.2271488880730536,0.9312713974876112,0.02213395493105054
1.5388670833819864,0.4750680289718523,-0.7494443281926707,0.021450832653790712
2.343978255460136,-0.7114591292812034,0.6127845193320677,0.020667561730369925
-0.8256615509895145,0.5623542153315818,0.04517454721843032,0.0224960367847234
2.2270752063746464,0.12405159691038295,0.9659441246541621,0.02622353728860617
2.5443803291130522,-0.8343621104771398,-0.08654435784554625,0.020584689835086465
0.4105766546820792,-0.8896043993483552,0.20007704338610313,0.023792417929507793
1.279529179713622,0.6925447218454707,-0.03610547548299774,0.04585340013261884
1.276283264710259,0.6115280142282288,-0.31979301880378547,0.033363877506926654
2.2734520273222008,0.9406795148374577,-0.20086323486029858,0.020235109170898796
0.5304958855907939,0.7185156127397507,-0.4497882052927354,0.026874493043869734
-0.3422749352890123,0.8126856539134384,-0.47158233278632206,0.02050085467752069
0.6675263382752595,0.6486330671177413,0.36562785992078844,0.024551999783143402
0.26065655662329484,0.25578715235806493,-0.9309302294897503,0.02226404909044504
-0.7949242246509013,0.23579416832499348,-0.5590139419076127,0.021840891102328897
2.7132545754220088,0.22529145679545595,0.6637105318846096,0.022500341944396495
-0.24070979245671875,-0.7161133295972715,-0.6551644793397708,0.02898723785765469
-0.558177026458699,0.8242881259516829,-0.09480238683064517,0.021555761182680724
2.3017971923960188,-0.5440680272707512,0.7828846890593746,0.023147511333227157
2.8201049438538557,0.5657536825490073,0.08573594198876848,0.022538689943030477
-0.8832023577643107,0.46825480546187026,0.0262874951531782,0.022315096105448903
2.2388012486152005,0.3321397458319311,-0.9125004947387817,0.02324214229825884
0.39111153935996845,-0.5629359486490484,0.7281036200281328,0.024024864407256246
2.4617153269369214,0.5374249939693511,0.705686426629119,0.02220413275063038
1.0239596545941576,0.16871709433459292,-0.13740373437187076,0.04861636440269649
1.755225363671022,-0.44329473201652436,0.8623080412337661,0.020014802319929005
2.6243883581502443,-0.7285245342429614,0.28176440728473534,0.020535488612949848
2.4275361348342224,-0.8584618732233419,-0.2832950151924396,0.02242063087411225
2.1797512204283414,0.9506094576187527,0.25304378640919584,0.023563676746562123
-0.9324948603762054,-0.3608865408232937,0.014636940409742543,0.02263961053453386
1.911000176374679,-0.8453962606244634,-0.5266727579027,0.021936466535553336
0.6090675336327734,-0.7348408655646779,0.2984051637801289,0.025302633950486778
0.4189997322919109,-0.07876152470347071,0.90456389855316,0.025278348997235297
-0.25036228549184075,0.9668626876567322,-0.049952669803549225,0.022470555000472812
-0.06269581928416589,0.31662556717356705,-0.9464763517681274,0.021181326857768
0.23695059920835965,-0.9710824968098153,0.029209551937923465,0.02645658324472606
0.7883791976101725,0.6097205769368201,0.08184777843882948,0.019321637144312263
1.915970978063106,0.9515731247402239,0.2957155926637201,0.019847748670727014
1.9837643227838169,0.2760762612656064,0.9609985956029992,0.025758116021752358
-0.9232289680272929,-0.017185546890368605,0.38386577025483615,0.022787388917058705
2.118774523026661,-0.43727483906589604,0.8914501263669684,0.025438188444823026
0.22356790955090247,-0.8821628226041527,0.414495047297448,0.0225604165578261
-0.8795246177224607,-0.22180313234463878,0.4209985953685189,0.02220803518779576
0.7406071662852384,-0.5735302920935637,0.35009145847623957,0.021090966062620283
1.4800664111225021,-0.8060483014330413,0.28276350350403096,0.03365973984822631
-0.037908948447517875,-0.9703473825526225,-0.23872341485677012,0.022790766209363936
-0.5261287062669219,-0.7925121775098618,-0.30840400928080064,0.031235425733029842
-0.09616056138041136,-0.9842059608220513,0.14863301489691605,0.025315202176570892
1.3432353923352593,0.47241462385811633,-0.5877794427197788,0.023407881343737245
0.5485735895123476,-0.8356291349735288,0.028124111949189977,0.022779651181772352
1.1625393968344362,0.27727424086053615,-0.47093389504343725,0.039689748438540846
-0.5052442112420218,0.8039946560364257,-0.3135616049061121,0.02186202838085592
-0.9063645871187402,0.4007349012882591,0.133846083642984,0.02151240220759064
-0.9061537582465274,0.34499110513616577,-0.24467632454453123,0.02191954094916582
-0.8852739359780095,0.22016129279928895,-0.40965725116363877,0.023921198905445636
0.9277523483994996,-0.2428169115876466,0.2833999426362866,0.06977712034713476
-0.08585310795879039,-0.751533595200209,-0.6540844740087205,0.027996760914102196
-0.06060400377094656,-0.9605233191715338,0.2715181541897907,0.02308071016333997
-0.765743556897581,-0.2330779976339751,0.5994259354488908,0.02203171015717089
1.791322900165265,0.9400806738271399,-0.26963344507177683,0.022428416721522806
0.5787005630061164,0.22455897217533205,-0.7840146212871049,0.019381520552560687
1.1728283736063285,0.14281609740858947,0.5434985398418555,0.028902745940722525
0.25198961750880927,0.9453858196842734,-0.2067531973335804,0.024149899734184146
2.614434951736851,-0.7873605716620837,-0.05032911956403374,0.023851777911186218
1.195638672921624,-0.2561020354268402,-0.536110625665024,0.0364134289836511
2.972116645333384,0.22126117697850495,0.07767058277014877,0.024032856887206435
-0.9250800788958828,0.37976077882312903,0.002932319497864808,0.02359156310558319
-0.4336282393442124,0.42326796573756803,-0.7954940472584441,0.02346863173879683
1.4633940476999328,-0.6477756919472715,-0.5407778701818075,0.022266295778099448
2.4698809777494293,0.8403994328019458,-0.2700752859767218,0.02122623709961772
-0.2269584630654968,-0.3540450441335657,0.9072717138583178,0.02313210440799594
-0.36475291754690814,0.11138812528078944,0.924417651652893,0.021659417140763252
2.691660032284892,-0.6514343883863889,0.3118327073405125,0.023567159883677958
1.1439157902781036,0.3552240480563286,-0.37541404015741214,0.037875660452991726
-0.3324271678345706,0.26270582848161905,0.9058023105331936,0.02085251295939088
0.6346780490666294,-0.6510776709196272,-0.4162711141345877,0.02035791500005871
2.155026682514934,-0.9743491054568705,0.16312739930437872,0.020855103102512658
-0.48320743270156985,-0.1334934455450845,0.8652687888618539,0.021054795868694784
1.3538507551743255,-0.7621131850791505,-0.0409224454269691,0.02291337658185512
1.4402181021850575,-0.812437881539619,-0.16306107910263945,0.021899522715248167
1.908453441158005,0.8414201182935448,-0.5325705700609698,0.025253552692011
1.055935003118043,-0.01274117453499939,0.3295131926550727,0.0700445935735479
0.926394353602475,-0.29473898893157374,-0.234355349879294,0.06317372790537774
0.7273185739575337,-0.38323059586923724,0.5693347015298549,0.025267251878976823
2.9491023983947695,0.2575378808708209,-0.1813253354549852,0.026053728787228465
-0.10119460640811706,-0.5081668323288375,-0.8552930036863282,0.026704702973365784
2.0335441376958494,-0.8206138122744691,-0.5704978193916295,0.021792205208912493
2.309136429479496,0.01667013760246955,-0.9508715867460671,0.02342608492821455
1.599872736059947,-0.15145596918926946,-0.9038579877662122,0.024514009803533555
0.5402445086454589,-0.7646375868221605,0.3513761968278581,0.023989893360994757
2.6912992776578557,-0.5956293608669017,0.40906108734883795,0.021141201173886657
0.19721289038924691,-0.9645989936613842,-0.17508814149382973,0.02606621980667114
1.0397376043240198,0.2782062498622731,0.022302779831177264,0.05904702357947826
-0.623461429255046,0.42648046307562254,-0.6552940262554344,0.022989462967962025
0.2929951436085571,0.5626527953457969,0.773030191979176,0.02864767669700086
-0.5757819932238558,-0.2007232692613399,0.7925813935844087,0.020078704245388507
-0.13496531386780308,0.5570879902620001,0.8194127989959706,0.03079257968813181
2.4620785797238556,0.8035514015597761,-0.3752179782629076,0.02380625558551401
2.567158523251109,-0.3361031833853621,-0.7519081457344683,0.021848464142531155
-0.6612613801619343,-0.6283811868960886,-0.4097199910443679,0.02176123993471265
0.7707585414898198,-0.24152690776334965,0.5895727466112728,0.04047048222273588
0.535370024895298,-0.12544116587917403,-0.8352505314853031,0.02328902743756771
0.5228190979497858,-0.6739989860607049,0.5219056980031106,0.024385629631578924
1.0035228413000987,-0.05606118118309575,-0.062373200605129374,0.038472603755071756
0.9753071679979689,0.1822520376600643,0.12474022134234053,0.051144488384015856
0.5567538094388953,-0.508510125814401,0.6568429398414056,0.024869530256837608
0.03883753142856407,0.6659583145026424,0.744977294618658,0.019738611737266182
0.3463490958997976,0.7865702567758277,0.5112235664804602,0.0249574663490057
2.1364611927910024,0.880453724062636,-0.45407001954136167,0.021512527274899183
2.24443588682505,-0.9559508883224068,0.16250845008076537,0.020400927625596522
-0.11329018072908148,0.45541935636217845,0.8830393789639458,0.0209653714671731
-0.2304924659161437,-0.9698013098546883,0.07974109705808187,0.026273719538003205
1.5885837911645089,0.04567248871199085,0.9103025468943193,0.030869042268022895
-0.9267386773289182,0.17352037394491765,0.33323580805289094,0.021570240119472145
2.85145517920002,0.5223162725096081,0.047008395900422946,0.024517472800798714
2.9780530021886813,0.2070250382656753,0.02351506837759278,0.024244369356893003
0.8242340818764586,0.006718900718314108,0.566209355844999,0.043350024102255705
2.7414277896692205,-0.6025637184952471,0.295299505349051,0.022854173742234706
1.3159755363945755,0.40404283206917097,0.6073383925315732,0.021199673879891634
0.12132693686503264,0.8397653471727187,-0.5292201206292438,0.02235536358319223
0.9111392231034876,0.3968359783351622,-0.11111490638590099,0.05711935555562377
1.4161955073619974,-0.5683810263534682,0.579754537073288,0.028887402298860252
2.209310964625812,-0.7014905806630566,-0.6812487690472694,0.049216279261745516
0.7428944795119786,-0.16059378761524962,-0.6498595445863778,0.03255769123323262
2.5447912144791345,-0.7986922427262505,0.255525407807642,0.020850551798939704
-0.3375710837651631,-0.574446972756389,-0.7456919195597025,0.035116515620611605
1.0374707744329208,-0.15320708376736572,0.22375227241916035,0.06481803850736469
1.4539748360193503,-0.111057169433195,-0.8303751112704374,0.024443808835931124
-0.17217565154360173,-0.9832684738759161,-0.05948658081671169,0.022968275789171457
2.990578023716442,-0.06252868470747033,-0.12184146469401254,0.024492393909022213
1.873225664414898,0.9132896748888976,-0.38707911023237596,0.024163442333228886
2.356255961916994,0.933597818751043,-0.03842918710943586,0.02066720279864967
1.606451062346785,0.21796930587277416,0.8930893658360101,0.03355792690999806
1.1912135422303667,-0.14191558551952924,-0.5707227280519839,0.03362661804072559
2.3193150253518224,0.09610444434459663,-0.9427628813024945,0.022024864009581507
2.5666225365896955,0.11947406112671469,-0.8152698018119825,0.021999355349689723
0.08753803156320891,0.9254616303060432,-0.36858901755385937,0.02139248687773943
-0.5376803236236307,-0.7983828482660134,-0.27108061011926976,0.023486325829289854
1.559948185288698,0.19457053952674389,0.8766394387189991,0.04015256592072546
0.9252762779897126,-0.24237433990126805,0.29175073049939193,0.06728213428054004
0.7667030314018417,-0.20593713334830577,-0.6080759481738353,0.03375799421221018
-0.03740397196168816,-0.11497907788530594,0.9926634648913669,0.023887106007896362
-0.8182062862986398,-0.5717025649462727,-0.06078363509400534,0.02426632066257298
2.0315256134418216,0.3523930563208207,-0.9353209446783429,0.02162377705797553
1.9237588976083098,0.5410418142457728,0.8375327155065302,0.039539303993806243
0.023006051535216954,0.8506928807475104,-0.525159351281362,0.023337462954223155
-0.9270629021365576,-0.02036137431812349,-0.3743524942056896,0.02097379445564002
-0.378418862959319,-0.5678285053569461,0.7310061235452633,0.02334607031196356
-0.8228022791386551,-0.18435307934415113,0.5375968299576958,0.02141397968865931
-0.34941749321597054,-0.5415564362182069,0.7646071159918031,0.022034849394112824
-0.4102828253928131,0.8854317726533613,-0.21835425153547364,0.021495904168114068
0.023745326834684312,0.46080670925062417,-0.8871828087621653,0.022578009511344133
1.077058810080677,-0.0687395253118737,-0.3787537955060022,0.06583733619190753


==> Data/Wedged_spheres_2D_Euclidicity_constant_locality.csv <==
x_coord,y_coord,z_coord,euclidicity_constant_locality_scale
0.7293329668274076,-0.4894120756033727,-0.47806824173158613,4.688833666431225
1.4620332970329923,0.11975528671776718,-0.8344162617075203,4.31657185734771
-0.7363614041446621,0.49806961826516094,-0.45792852919129007,4.1976283983644755
-0.2319896609552954,0.8088996505889288,0.5402426792534591,4.266118851951043
-0.35511297888764304,-0.9297905395882956,0.09687272432243547,4.4004254498678534
-0.3303485845391165,0.10582934372425974,-0.9379072249961052,4.7250670716617
0.9317677460935014,-0.17599596664301145,0.31754414978901463,5.500010862519213
0.9140353687365406,0.34259215210764093,-0.21718646830065452,5.5175501027692855
0.8601592209413158,0.18735365297105208,-0.4743677090064535,5.112653829242884
-0.6282664455017679,0.7252129841195327,-0.28168670739141494,4.45258894332001
2.7618044612423533,-0.5261100407954509,-0.3779711467896154,4.672318478007742
0.9987964536045711,-0.024786568315979775,-0.04232340130529485,5.70819663085654
-0.0002687911655782608,-0.4204059427439943,-0.9073360849524518,4.77054154471638
-0.43578112835775346,-0.8955967143361941,-0.0894501729313953,4.421335919120372
-0.1944061003224773,-0.712555680318664,-0.6741443989257887,4.410143731147181
0.9867754043811241,0.09857725963185926,-0.12867332743013252,5.7524109570739395
2.9082038642557535,0.38539966906598644,0.16319569857917618,4.289414422069733
0.5193732593182177,0.20903927332638425,0.8285855415781456,4.670536410346664
0.3327318558066921,0.15593266615187495,-0.9300400613727361,4.326156129496733
-0.8534258323673892,-0.24529203098177518,-0.459887125482835,3.977584802095682
0.9917060220824094,-0.05546120115229237,-0.11594490472732592,5.786219903092439
1.3408913747516233,-0.545778285625261,-0.5173991525535641,4.701770681833511
1.8994234305179496,0.8350389927903495,-0.5409198038442489,4.710134654189835
-0.2302558349742547,-0.869628247266795,0.4367252706404692,4.376499363262592
-0.8152353904214844,-0.5755712553131229,-0.06410139048106246,4.362690608548218
1.067779689889612,-0.31205418063845525,-0.18326887832841163,5.169455895251517
2.470344608272777,-0.5732864730535905,0.6709087637544339,4.642418168147849
1.1757217247705192,0.040906062828849,-0.564705249673274,4.98026819421974
2.116782946341638,-0.6317738984179148,-0.7663050859296161,4.3446451533009345
-0.35354768561179,0.6263991189033445,0.6947144577707163,4.1699511268432925
1.3460957045868476,-0.7555412541590192,0.03958011753450063,4.25761059627923
-0.5470975991816178,0.4701286664899923,-0.6925772548344709,4.592387885379203
0.8564515480996207,0.04604720828517054,0.5141696221743417,5.08722213741866
1.2674708601836646,0.4741397811856398,0.48845934039300903,4.608505865611895
-0.2968006551850354,0.9545302209419381,-0.027954040678737132,4.025419545261761
1.556293014676339,0.6619346413328618,-0.6041246905883951,4.39659252189875
-0.6447193912530854,0.5833833399355534,0.49396435623219787,4.267149084648948
2.7954932602330365,0.5933536542533561,-0.122971191374255,4.320090834853932
0.7546327076911334,-0.5936712940012437,-0.27943491399901554,4.546929057319281
2.480265181176492,0.8427469950775247,-0.24315192377876393,4.696548741682328
0.12870270370303763,0.5900406894285931,0.7970493076831311,4.660737764525825
1.4889372021982499,-0.4241056971246623,0.7476290352637808,4.085902766389973
0.34664484126349804,0.9081355789540915,-0.23479166140031738,3.934458803172919
2.7927715407011102,0.4559949674265128,0.40445256079802666,3.996529599587148
0.45661899766184094,-0.8736027637571083,0.16827745579915854,4.424201665830334
2.3543986910081176,0.8033380199162921,-0.4785912593943854,4.411310562408558
-0.4682759289777334,-0.8604683357635509,-0.20077822961752048,4.363128734928283
0.5686809936145539,0.6829379028652318,0.45847327984475045,4.848022605662266
0.8383079964193964,-0.4196036282223715,-0.3480984032165609,4.808691355550506
0.9768045365879434,0.1789988514702272,0.11752577791085884,5.738761094515601
0.36891793161737424,-0.8990343506922566,0.2358745344595532,4.002948947940496
0.3509416288644886,-0.6902116885217435,-0.6328094485371591,4.697360890622716
-0.5331545121751722,0.6833433250935246,0.49878669408613924,4.143636071059614
-0.9977577650805614,-0.06691133068702028,0.001521856476720258,4.74723174096767
0.9892594647823078,-0.0020407128615944695,0.14615589905863646,5.7442459993879815
2.666741789586993,0.3706614977853289,-0.6465798017861911,4.425839896227676
2.2473566071463766,-0.2971432503136327,-0.9222367362527276,4.239931472169481
-0.1812014210075738,-0.2454959263868155,0.952311816136036,4.694541799844446
-0.4943412054818538,0.41083067418829894,0.7660580459134513,4.272740914473343
1.7535475426619624,-0.5711466183601379,-0.7829768365716968,4.403547295383932
2.313323471468933,0.9006237014780251,0.30117328992239356,4.506478138496926
-0.11371647328746533,0.5051781217450628,0.855490285750336,4.382125194401518
1.3070376458237591,-0.6456772746312549,0.3207865843816991,4.357657982889032
1.9982634704815008,-0.8457613278480881,-0.5335585823336272,4.676914676886588
0.05343432197729155,-0.9680651780154479,0.24493791937702503,4.188999661797817
2.791605482782129,0.5327130563021948,-0.2992951039934447,4.259238364885445
-0.4429221620860631,-0.8943219187790138,-0.06331085155350832,4.484290908383984
2.5403312062133288,0.5515576691158247,0.6354733080402098,4.279486718618659
-0.05847325834704831,0.3134527086826766,-0.9478018133965415,4.555847243445311
2.4600348086980053,-0.2075934034565383,-0.8632919283924301,4.521344115329161
1.052155696458773,-0.1494004346601958,-0.2815505041156753,5.361584932609583
0.7944191323337666,0.488319776566974,-0.3611676037460255,4.607367823019693
2.3585575685281825,0.8149945317741158,-0.455214656211163,4.502286918627519
1.4886981411068345,0.655876514409105,-0.5553345000438534,4.6733196556845416
2.1135023672802475,-0.16551327879059366,0.9796543100327619,4.642062406952748
1.181020427080797,0.11083309058220768,-0.5630173045058879,4.859245033466202
0.3166503511526509,0.8235611094383534,0.470616249332268,4.646683769711031
-0.04540368634802473,0.35005968739694004,-0.9356263787033618,4.415181651586792
1.405219892453603,-0.6818717980993668,0.4257786685871344,4.477185236501731
0.6697902949070053,0.5596699983399919,0.4880066124618604,4.5582892992877015
-0.5506463674686641,-0.5575530726270903,-0.621227131730139,4.237543519919554
0.7277706118936272,-0.6503867094328794,0.21759380656867652,4.577534012544036
2.689854054877439,-0.19699070634288507,0.6966319290584423,4.254472959781876
0.17811383673109737,-0.5385127838428229,-0.8235772233390023,4.454941141426815
2.572203631816291,0.810363244907199,-0.1260730543761115,4.6485844952077695
-0.8946558684313596,-0.44471895965414915,0.042613659845887074,4.850687286774182
2.0177656011475475,0.33075807324515777,0.9435483455547029,4.422863893496417
2.2384597915745985,0.72397222026997,0.6473029832154097,4.597439098980402
1.501468909996393,-0.5265812661350708,-0.6886065077062525,4.494658953572787
-0.1522475318144902,0.9880204869805664,0.025223131508203572,4.014859538890171
2.0084760922380984,0.9573642196828657,0.28875925393204166,4.212709936580329
-0.8384919190342436,-0.3580639138492155,0.410757270554342,4.884125657166609
2.3338457354565554,-0.3252504011398594,0.8847367978533686,4.493700157868325
1.7348705924277277,-0.7482821124982894,-0.6080956153068967,4.445560099210558
-0.3899895985527693,-0.7004728303450117,-0.5977005328499365,4.379467658587934
1.310334893055963,-0.5731861578381272,-0.44251516214321496,4.58236069736346
2.158856624998964,0.6129316568590139,0.7740021684168611,4.471631179851793
1.7110901237634655,0.8721669706120724,-0.39478583914111076,4.769508663978029
-0.7006251018587899,0.015194379401540808,-0.7133677855636334,4.513608089192746
1.8747171878026094,0.9440359412509073,-0.3051235136701643,4.564529321949633
1.229590903556357,-0.605794387834416,0.19870325559792631,3.887432245875417
-0.7671354386766708,-0.3889280088756944,0.510135494391774,4.373749921975631
1.8361588918479588,-0.872782486704415,-0.45978997616473644,4.620402711386207
-0.12390018867876541,-0.9086637852251429,0.3987215427659781,3.996010513661686
0.5113531321930584,-0.2550857441669811,0.8206395294641406,4.3283782857930095
2.7623144392354595,-0.640529369765868,-0.0927298344680231,4.934668874903471
0.43598868184997314,0.1756976926454262,0.8826347999585086,4.642360921965411
0.7775019416409414,-0.5765442507532602,-0.25117216738310777,4.401434865649225
0.9890159464762893,0.041408588094491314,-0.1418900505589815,5.729729745613807
1.7281106981307395,-0.8828798203392973,0.38288305050850197,4.663710390139978
2.2114053945975845,-0.4772684361729209,0.852949353108433,4.459233735095206
2.734537465647504,-0.6203037682663042,0.2750962497649952,4.319619970873503
1.3267088293713856,0.7321328861598517,0.10324939010374555,4.831893957454629
0.12494104378585856,0.9544385050873595,0.2709923902701081,4.413755259396578
2.836126672791437,0.5480089908957199,0.024048553889504668,4.147790291679309
1.4113010790721416,-0.3063643208749627,0.7480471130839275,3.613822938261203
1.095203658182812,-0.045201796841337384,0.4234387528280199,5.27882049903138
2.0065167009949993,0.23039863064836572,-0.9730745108179023,3.939242185411972
0.06059001580387022,0.04078631472074791,-0.9973290963951602,4.573000168357324
2.2282011480344734,-0.938558063523679,0.25890731436255365,4.567069380642786
1.5800856092718114,-0.7181303243334642,-0.5549421066490519,4.5311880406375185
-0.6306774759501552,0.7603286243611856,0.15539081152426112,4.184995793254399
2.5057986172710036,-0.515399110053079,0.6917597242708154,4.527905564959945
2.640772525541742,0.3746661495222092,-0.6701013706246683,4.428088801952524
-0.22324132060863405,-0.8373600158587378,0.4989904975187079,4.480185765654296
-0.052626896333271146,-0.07557871572423697,0.9957501029434053,4.594567849747912
2.8873235436704983,0.28333634871226426,0.3638371096334614,3.937128890268164
-0.19929009887994248,0.5979870367899905,0.7763343096369948,4.39715021740237
1.8212164015427459,-0.9392020141747303,-0.29314842911536315,4.545371216745937
-0.1672819793724394,0.07416610602049031,0.983115521235931,4.356005913933496
2.9325557589154294,-0.30119142681851074,-0.1990564767213002,4.512778108855833
1.3460957045868476,-0.7555412541590192,0.03958011753450063,4.25761059627923
0.16528470738741377,0.6649798883599697,-0.7283424425231714,4.242709825435177
1.7296031702310053,0.7270254087644903,-0.631125668517533,4.5750797017944445
-0.14005419984011172,0.5782019790313698,0.8037831128801807,4.274601956630354
1.7140657509895372,0.23071252065529618,0.9300609324424407,4.68720635875649
1.4113010790721416,-0.3063643208749627,0.7480471130839275,3.613822938261203
0.7222922995285286,-0.22579078689298543,0.6536913297543703,4.385487773018299
2.3928390412191156,-0.9194261276996668,-0.018250572518197745,4.687204965841285
-0.43102927226221843,0.9004034262080549,-0.05905452163804354,4.004469377835734
1.3648160992353724,0.7367288075179571,0.23188806865080483,5.036639456068037
-0.030330694219710266,0.9956389461757279,-0.08822209386676573,3.7964352968850648
-0.9748876814479212,-0.06757398537533106,0.21219746714226134,4.738608660783874
0.3230610637763723,0.9226321716031992,-0.2106689939085565,3.9752283424594417
1.0682356941438966,-0.26563099880747004,0.24749838545946096,5.440498130031756
-0.9546264923757125,-0.2748067762749245,0.11475842351578032,4.662510445729384
0.3983950901216394,0.9018915744688237,0.16695190945034724,4.2708814639051615
-0.8940003042301441,0.44144866691651624,-0.07672372849412598,4.489393040772246
1.57599086505067,-0.741266611792631,-0.5203268816052021,4.488736164691996
2.318726174456264,0.5363747310403798,0.7814830603524529,4.547967169101708
1.8526336837749908,-0.9829257044501097,0.1101827045117623,4.5039135257632985
1.2247976654856951,0.2584018656411409,-0.5764458486247857,4.47203737857625
1.3604524204507227,-0.5045585935864675,-0.5799995854573574,4.741198712114103
-0.2822193330693033,-0.7495656010973466,-0.5987517496371021,4.471319178694116
-0.09747793451959592,0.9735728090750643,0.20652853970210058,4.13922331671641
0.46014267892369687,0.37384940707937453,-0.8052982899890722,4.524997755268552
2.9207797558127035,0.16756362097026484,0.35225995261004583,4.416706018274754
1.647377628016656,-0.8127867930501184,0.46371876371368065,4.717688127562139
2.3902582635703906,0.056631913714174864,0.9189620852157578,4.441288675870722
1.590212677175441,0.7309879512634893,-0.5456472900692236,4.6648963051043095
1.6454572383529946,-0.6117280254926604,-0.7071691827211972,4.477579805439087
0.10888861387401645,0.9634728129995498,-0.24466999893597483,4.155775195715902
-0.5271944500210567,-0.4575712053968721,-0.7160269574943733,4.254710885567989
1.5663727351686412,0.8788943597084441,0.1987765068300543,4.86975865909984
2.6602329754991523,0.7445979528138781,-0.09831737755309339,4.367946654135758
-0.8618621970962731,0.32653943976409394,0.3880277663968608,4.361923645621057
2.0074707917368078,-0.959136717394143,0.28284438233278214,4.3229239918888505
2.688584159567587,-0.13859209019920518,-0.7117893562893559,4.459198036770425
1.829608402518296,0.7506294935386669,0.6383745506656083,4.457372162082394
0.4700028059206065,-0.24212214083466127,-0.8488075349243768,4.457583757610423
-0.6172048249497266,-0.06855410311655137,0.7838102697749388,4.547786519301905
-0.7646150240121088,0.5836766159711994,0.2732864303681608,4.403250242904796
1.502622477870159,0.6515736402700487,-0.5727716750898358,4.7069631430048195
2.9479567070460404,0.22319794583975597,0.22706994195476526,4.38368384228256
-0.2942514887225772,-0.9419631816271866,0.16162124193104963,4.380041199329106
2.2154929426998677,-0.5586163321674109,0.8009435592364672,4.307490990519951
-0.8473220500643199,0.07558031179859574,-0.5256738151584359,4.358102600838469
0.9889829277057309,0.04297226091812493,0.14165505108602963,5.893019093908078
2.6206489604242353,-0.5381304781767253,0.5702722651344752,4.355546608676587
-0.06213880092256273,-0.4537656128021987,-0.8889519323665094,4.589873097976811
1.4593192643262145,0.6256460245518146,-0.5623445509949965,4.6600858464884185
0.9405338469725043,0.015941504583977743,-0.3393257301336,5.423166492170616
-0.38354402649838126,-0.7777456824071458,0.4980016397909268,4.31286774201428
1.4545512532793239,-0.17401143311340359,0.8198815071988532,3.4320887929596093
1.1572409724401274,0.5358928167362015,0.0507553981057932,5.111540292982015
-0.499375158033864,0.4137770904833341,0.7611918095524938,4.266936104854864
-0.14285961891304616,-0.5993204640989254,-0.787658625672485,4.2969663867284975
1.0769757278020564,-0.17399702564557387,0.34314898805030764,5.395062979805457
2.6552549780445664,-0.5575840429365703,-0.509647867463726,4.447229084715152
2.491582909690702,0.6711722546976483,-0.5548639900228687,4.565005165890739
2.575828165682513,0.7841097337162878,0.23150345374979764,4.564020211993041
2.3652950094057315,-0.6196660628759129,-0.6946751230777823,4.313711157517177
2.0724985068081474,-0.49852506530877055,-0.8638383678498397,4.179255339956881
2.5838337001670935,-0.7945768824608456,0.166690696824999,4.533820372628419
0.2871147667716744,-0.54422753106379,0.7882775558988462,4.413964467858501
-0.01487958933652241,-0.03626353653283958,0.999231481559357,4.600534766061173
1.263320770206871,0.2914339964513552,-0.6102212206272357,4.539382595309723
1.0662228497318735,0.23636647430373725,0.26868405881696356,5.58099311062719
2.569388161657187,-0.3839622225315651,0.7268907297753011,4.232228541131016
-0.29879288816615895,-0.5635341638688566,0.7701636554226342,4.325059873911843
1.4321543189969184,-0.034762763163662766,0.822400652275625,3.9615949635324625
1.2304512713711242,-0.5818437882685467,0.2631588119728993,4.151600979044955
0.8061429236975929,-0.40247530023487454,-0.43375940251842915,4.632975242923176
-0.21117602162433263,0.5684875044207492,-0.7951268107719597,4.348002249782398
1.0769655504890832,-0.3157157314471263,0.21984308479659853,5.37642858067816
0.4635387165617165,-0.8780000669025021,0.11936390060449015,4.491898365546972
0.24004382510025288,0.9702442872100566,0.031701501028945124,4.225293143583431
0.8156141337556009,-0.43302968931748054,-0.3837432383608955,4.6907140137894965
-0.9241884819997874,-0.0742349010175791,0.3746529450169035,4.705241619654135
1.5087802350962143,0.7532830520674446,0.437341726840494,4.9364330210869545
0.44980257720751143,-0.8928497977928161,-0.022290807944256624,4.4413376682269
1.3451595425300598,0.7388072131390162,-0.15921016636609492,4.949108128167286
2.82859526541709,0.3348637556573908,-0.44866039637504096,4.42119957828727
1.7683217250827508,0.005146523949079774,0.972778849596664,4.6207341331270415
2.5637144501426685,0.0023963066637244677,0.8259662683274192,4.387804797310376
1.355803276866137,-0.16670203769562295,0.7464723789476204,3.246093986762855
0.4528526141442985,-0.8801281574035004,0.14247433596333897,4.408013618679678
0.27910139954168134,-0.8769362706636658,0.3912610202516685,4.105448434123059
0.4840872003695986,-0.7830661547111121,-0.39047020345255123,4.85693201307701
0.751040053125344,-0.6478981026398634,0.1271490747003117,4.5356503339072365
-0.4983022672436986,0.05730641289871038,-0.865107406915738,4.564235422637409
2.733570891530426,0.616973023298714,-0.2849877815291384,4.4199810874930865
0.9176840388157504,-0.3207591846230014,0.2344558602014447,5.538348036822566
1.9095806088676155,0.9958753080367012,-0.007530242363584019,4.479299851131661
0.6485525416585838,0.7604200177492334,-0.0337786517559028,4.136329840166024
2.259467773059998,-0.6310631524148538,0.7310511421285874,4.5745997356602315
2.98982437076465,-0.0982990252588075,0.10288351021195109,4.406223088907537
-0.4150778267232989,-0.6538521656016916,-0.6326039387331076,4.319093386853384
1.591296396746113,0.3900803216868146,0.8251052704473536,4.540048506555059
2.953801906136219,-0.2046530868880526,0.2199523536543913,4.661995060180263
2.4763948603929062,-0.5582261945192045,-0.6792874595808688,4.381164648041322
0.32759154767565074,-0.4646026880915276,0.8226956424520543,4.554278407348907
-0.11371647328746533,0.5051781217450628,0.855490285750336,4.382125194401518
0.29716619885203077,-0.18496284440569172,-0.9367395563598194,4.386159877705342
0.158965265887476,-0.8282487450807664,0.5373397998598834,4.162810927506482
1.6137415013008858,0.9150491223663563,-0.11614420277942221,4.574495637674088
0.756143103397111,-0.16901226011128404,-0.632204447245558,4.592899182145146
0.31498232852855557,-0.9190569319786758,-0.23689763294864935,4.746416867971703
-0.9409801917384736,-0.2865002793847719,-0.18020507392488488,4.171679422101353
-0.9046343829810441,-0.4139653226658425,0.1013377755758941,4.878016374074659
-0.21238990499809196,-0.511912544938573,0.8323677520119426,4.465052698282318
1.034411671216001,-0.09065408584565487,0.2437642632454808,5.596103422515243
-0.47729375523331113,-0.45591419288116825,-0.7512209528126842,4.320048931865186
2.576902164522683,-0.8153847049724361,-0.04828742554802864,4.510010167247244
1.4736290822052707,0.5360591282029429,0.6599805057501587,4.407041855861845
-0.6525380990467223,-0.027081666592360637,-0.757271822153096,4.556865576288283
-0.4413394390527661,-0.662845808213343,-0.6048594333153693,4.485053609739113
-0.9406175613460102,0.16105627793109045,-0.2988301835934049,4.212841480426797
0.8324543472842462,0.3422410823855337,-0.4357646167544334,4.926049756171132
0.15411684763804384,0.9652490956541226,-0.21105018505798714,4.226908093117307
0.1840279182550632,-0.05890273603841497,-0.9811545204451216,4.482290654117269
0.5061911133204194,-0.4587410780419181,0.7302925305056687,4.2573617679083435
2.1753835429262365,-0.3096180935410421,0.9345465472744798,4.29306585053363
-0.9673774791780204,-0.10385939488528616,-0.23107150164665646,4.279342548002691
-0.4940362061505419,-0.851441614795218,0.17599830569437597,4.518366046085335
2.5008224905907457,-0.6838181050214653,-0.5306313524127036,4.5405176706397405
1.3827589471781607,0.7857310183138364,-0.040499994702336145,4.876880439530905
-0.41854296790074175,-0.5446700017961004,0.7267436777600991,4.2971789529923035
0.5473015619301778,0.6131684682551977,0.5696362258901397,4.700189206106756
2.3429013529770857,-0.7932239194868704,-0.5032042087268062,4.337115031397249
-0.9796945875749696,0.18960980795958737,0.06516621672184714,4.493417427388894
-0.6924587609412954,-0.5064763404493214,0.5137923519873655,4.521218296570857
0.08872614615999114,0.4188074249290744,-0.9037300547242376,4.3546585213978215
1.5546347893249446,-0.7291035054501417,-0.5196709607633264,4.549137772033401
-0.838285959790078,-0.4427879099135298,-0.31814386125342037,4.285574097448737
0.6008387253730086,0.28991847442842106,0.7449430208259121,4.703611295831532
2.2194932131924756,0.7873301329891368,-0.5761371286853075,4.6416440577443945
1.1255608858882762,-0.06541952103714478,0.48070419384354707,5.131526862104381
-0.6815779745879661,0.3890059751483647,0.6197788443109652,4.488327171037345
-0.12370575269297214,0.3619127271739756,0.9239675668875834,4.159281439038979
2.4268882172622486,0.45887676110261727,-0.7792294707482711,4.170089724488821
2.465407270918926,-0.8574871295114366,-0.21934423835157893,4.28771627103494
-0.8267109584082266,0.3385519579517302,0.44936795948843655,4.388831782791586
-0.09295833095446229,-0.9822116065004728,-0.16315363545419706,4.583693486741558
-0.1292841604236377,-0.9906782253728615,0.04292155211118051,4.384635091451002
0.29026473955216714,-0.5139205414244293,-0.8072372997295987,4.3086119978125
-0.9673774791780204,-0.10385939488528616,-0.23107150164665646,4.279342548002691
0.3098848889867862,-0.3557423306975519,-0.8817135304210325,4.397827448799385
-0.9879231929905582,0.07355383503543726,-0.13637301090362333,4.395321371110753
2.232044959477852,0.8897571603526887,0.39304876590830556,4.6282656987424
1.0600071335028312,0.09718087706199592,0.3270615967488341,5.609292606216384
2.9719919088777007,0.1968449467764075,-0.12838923632796062,4.396258002606568
0.7029086919362896,-0.5914842356851072,-0.3950516038904525,4.51472548094711
2.0064946525359004,0.9846891307045799,-0.17419855154592026,4.376682764858567
0.08745485299101323,0.3693727471908909,0.9251569717193804,4.247282175394755
-0.6816345962733584,0.6599537803081277,-0.3159672214332799,4.497401815277671
1.8765910605489147,0.020606753008762465,0.9921419230100069,4.638628913978628
1.1579872586059166,-0.24614042212166126,-0.4800306614454857,5.094510912007932
-0.09119445455417734,0.13137435931958832,-0.9871293477411832,4.550791602815717
1.185803012013022,0.39168436097631965,0.428563444684104,4.871648553581386
1.4522841000816848,0.4204696447168963,0.7233343423675647,4.350482824495162
2.5766442505623877,-0.813320899717655,0.07739846494476658,4.433793839214424
1.9591701532098245,0.8410037822420455,0.5394863870994936,4.431717277758216
2.6526897339341278,0.6957171902768255,0.29995616741503567,4.321540068153653
2.903593760654051,0.010925051891690218,-0.42825104663997426,4.593292549238858
-0.33649728740644724,-0.04893707837245787,-0.9404120043515346,4.604495565439097
0.9624877941812718,0.24155297522053853,0.12356943883572319,5.6839893248712965
-0.4962553554569274,0.6083301323384842,-0.6194070327897164,4.585234584291894
2.8827851937203,0.45374508059655566,0.12167868992817861,3.9901479991394715
1.911864220042978,0.6268903628799332,-0.7741062958144916,4.34571971101648
-0.13857856629086007,0.26948065947218897,0.952982767491209,4.37132187132754
0.8714680469077556,-0.3354628877119039,-0.35778218819104535,4.954927539881375
2.6947371752119107,0.5384513752878975,0.476875637697237,4.05837127718967
0.71291786799281,0.09588171885111425,-0.6946616510839951,4.329923192137741
2.912261386818164,0.40257036984877437,-0.07560594844600904,4.420750494343382
1.5440782302433294,-0.8896680986981135,-0.025020272197346947,4.434885651386729
2.2832296758835353,-0.6735498123495756,-0.6827236637049863,4.406086715590819
0.4788570078394268,-0.8770274380009733,-0.038972285492644955,4.327154815976702
2.8037730508027776,-0.5847739304458097,-0.10949124656407316,4.698419962232317
1.9779674060579384,0.7608677769987642,0.6485327984991532,4.537450858610057
-0.10654299994883697,-0.10184095052302007,0.9890788694328021,4.663431576219778
0.004715439705619456,0.9993138507779974,-0.03673679724245065,4.0440035563745695
0.03612709068464002,-0.6164963965110543,-0.7865284650968132,4.581801276019224
1.4897629137804005,-0.547096637153475,0.6635837441208847,4.048828419569658
2.8547574542805574,-0.45853933119055384,0.24316943908135488,4.15976663825641
-0.5249038153648871,0.7785464740335687,0.34400780861091257,4.421765833863339
2.8919627129479575,-0.1321571559739617,0.432362122341208,4.158342518836066
-0.13156075364812092,0.05174135707472017,-0.9899568677814224,4.626365076010738
1.3611587889946088,-0.5551280405704409,0.5326488202311054,4.194064753917609
-0.6550735486173617,-0.7552510580439318,0.02178268177655855,4.456914680843266
0.25085601920026435,-0.710159416317807,0.6578334599624348,4.419687689032543
0.5062973522841966,0.7981336949528872,-0.32656637311710995,4.225220467087976
1.0600550028682456,0.2717823363222617,0.20648913780196596,5.521889650346183
0.7983589349599564,0.5935899683204439,-0.10136054695461458,4.636643769187237
2.290491537063122,-0.13608706567717802,-0.9471509792266914,4.335204461636719
0.5309828691400753,0.7131971321550212,-0.4576101434251943,3.928687139962556
-0.6640125902064786,-0.4175167104355351,0.6202959588409171,4.345204861643138
-0.8502919520396063,-0.4322862197858589,0.3002202865895776,4.884527359918035
1.4980905164905667,-0.42207488890256084,-0.7549434803488172,4.692231348913237
-0.9678700018870058,0.10984239939816487,0.2261908635239307,4.739095619617665
0.5547527835051305,-0.3497567051285199,0.7549301930714862,4.4040046340627
-0.9879231929905582,0.07355383503543726,-0.13637301090362333,4.395321371110753
-0.4687144001719307,0.8514359589859616,0.23529474880907,3.981099023171121
2.98624968998865,0.05255251302369404,-0.15668370168012383,4.705082964877732
-0.7183717490305559,-0.2183312607687524,0.6605100232138094,4.543121142606001
-0.8821952899185126,0.438839749008298,0.1707370643297045,4.234057595974522
0.857865516668116,-0.04723138553767528,-0.5116990829891507,5.059806716879781
0.15056111733363986,-0.8784747201780951,-0.4534462657859952,4.847494572154266
2.1876044636110823,-0.8534554941047271,-0.4862286343024792,4.441600373910777
0.07824396147922819,0.4386939395036666,-0.8952237206055201,4.265080841558309
-0.8904180806748238,-0.22988080746858217,0.39282369577834275,4.917166219576253
2.799303185501743,-0.27988030418669757,-0.5317719746048376,4.486854813702282
1.8014380221454522,0.54574028670167,0.8140888651868844,4.571400512415443
-0.8256251761603951,-0.49476967883212747,0.271193719319733,4.820983319897058
2.164883458107005,0.6933775540093393,-0.7014563513424776,4.28475257251623
-0.14420159103980423,0.9717891853359739,-0.1866324741453991,3.989103656806433
1.1724884257749615,0.5410951231029585,0.14980207701428183,5.1336085497670405
2.14875571871821,0.8984753260316406,-0.41305426357921327,4.666281223123301
-0.19759340580731163,0.9230306663359141,0.33010791415072943,4.097952537856744
0.5051872418423705,-0.793221533029075,-0.33997860258949,4.872956882579461
2.1505699781373884,0.6560850447952014,-0.739514094307732,4.261865222521087
-0.9655963129419098,-0.26002364680643536,0.003385784173779441,4.7698531742683645
2.675303445845324,-0.5218850803544943,0.5211537382892059,4.088214688383922
0.663849850106112,0.37693169682884553,-0.6459302380596686,4.742348101117036
1.8582785026696513,-0.03845684845118774,-0.9891592834329799,4.603302126764711
2.553176822578355,-0.7859697792417816,-0.2761284285993398,4.439771410402482
2.9207797558127035,0.16756362097026484,0.35225995261004583,4.416706018274754
1.5536293327585684,-0.0036146559483545113,0.8948408583032037,4.163140775158502
2.273029710884053,0.6426960720056089,-0.715818787126415,4.33799714206539
2.819242158861952,-0.5590514142613783,0.12768633973750182,4.635355713532659
1.0941266115373725,0.42273967807687374,0.026164262930539268,5.590662510131891
2.7882767023198833,-0.1333108373194419,0.6007063019753326,4.081460326028715
0.6755567194346905,0.5819569874428421,0.45271313609513325,4.342638964968233
-0.6437003494937463,-0.0663513364328946,-0.7623958028578055,4.501061013721533
-0.022310719314963173,0.8500568033655034,0.5262182654143344,4.509739573370524
0.49283230464333355,-0.14554555221972568,-0.8578652643212661,4.275294409567933
1.6319460445533687,-0.22319310332500142,0.9026190361986858,4.046052531129033
0.5704185657620149,-0.7351039013866976,0.3663944786702747,4.303446144794823
1.6708610574206764,0.9149470390474888,0.23353687549506535,4.860875032670715
1.8569122683701629,0.48233517665618564,0.8642214290429705,4.4750046826651895
0.06264688687923185,-0.9477676101777127,-0.31274898027390596,4.68472832325592
1.6364964532413746,0.24915506829830858,0.8976563504120967,4.670843318260452
1.9539709474322948,0.07520150355634561,0.9961054463170977,4.585666584857754
-0.2364023245072341,0.17018588682924154,-0.9566350949509018,4.854776657866236
2.4623368444025884,0.7351418231144429,0.4957934471287717,4.392146072574913
2.7335227193824956,0.5911928905101591,-0.33531386246314376,4.346383369172104
0.9025160550142648,-0.37237376750125395,0.21633896486396237,5.473865769427748
1.9645714148190176,0.7160131471461089,0.697187197577522,4.515453540707236
-0.3278597940098297,0.3211302101487254,-0.8884724776838433,4.579174644014837
1.9981653199361784,0.35710783334769625,0.9340613627116676,4.382694324185999
-0.6774227725050309,-0.48417616115567574,-0.5537795881577348,4.098730186783956
2.727566517687358,-0.5794176331285803,-0.36731753124505984,4.616960838062738
0.10110937279459403,0.35405014448295574,0.9297447982778295,4.136710623486362
2.5979569641737816,0.10621294220542528,0.7944597408957498,4.498880061111095
-0.24922152912393317,0.7450194279348261,0.6187363585734985,4.500477064157925
0.8230609804079019,-0.43336913789559456,0.36709918666433006,5.094574694006238
2.0064946525359004,0.9846891307045799,-0.17419855154592026,4.376682764858567
2.7074246790797885,-0.4749770486061042,-0.5233995860967915,4.56183649109963
0.04967941686567623,0.8979181697833961,-0.43734987814417253,4.130108505820805
0.42762102575956823,0.5856695903207277,0.6885719928241966,4.774872097718176
0.0778908622810955,-0.9624924870654086,0.2598869483366789,4.186216863110055
1.6449518932901595,-0.796080299192158,-0.49009896873986775,4.6663135513870575
2.3095492317526585,-0.34480274903370706,0.8861660890488516,4.5291859692904906
0.6170907426608975,-0.6530606490807778,0.4389883870268271,4.462052193077555
-0.41883700215164915,0.39418884845293084,0.8180407797805509,4.4928438140081095
2.1488398025168474,-0.7890527150403667,-0.5960222530024964,4.523305798800595
-0.5509369355266325,0.044647600361078926,0.8333517173765951,4.367645706454756
0.6174548889057082,-0.7859513219497313,-0.03209329668185197,4.675913664157047
0.3243806274136895,0.8876626385646151,-0.32685202868455115,3.6380102550404576
-0.2901063926786726,0.42546986697397887,-0.8572127351037855,4.379127140189001
-0.45312205994146315,-0.7334381142120592,-0.5067039879608836,4.196771681547371
1.593259281910603,-0.9127302638806656,-0.038541583315326415,4.48351209078509
-0.8211863502440933,-0.40572419788236447,0.4012989576680923,4.837187040728707
0.8435400485705892,-0.3669491364509313,0.392158791454997,5.048426483486808
2.1876044636110823,-0.8534554941047271,-0.4862286343024792,4.441600373910777
2.477062387597376,0.6240595778399823,0.6188385263104376,4.313220733112804
0.7739020332877892,0.006474874588025703,0.6332722312497959,4.459402750328881
2.802709080732727,0.019673026716739886,-0.5960462261679235,4.593287406592047
1.0195757484172616,0.12865827714951372,0.14904809502085675,5.69890628812854
1.6431847933214474,0.03719038782934778,-0.933434402267264,4.0994866161753665
-0.43711916178007804,-0.6717487217121597,-0.5980639541744358,4.485053609739113
-0.30901287971742797,-0.6975173127123272,-0.6465142215259584,4.385269566291347
1.194007702764957,0.30887626168135146,0.5049473950497532,4.739319436952494
2.372328542878247,0.8564783904106293,0.35751394786466617,4.407680307374754
1.3558819025470799,0.29955670256120853,-0.7038307029991562,4.426620533230317
2.2559180524449096,0.19234517190102518,-0.9473696666450586,4.17712514098861
-0.6941473520970138,0.7166213403172277,0.0679213381688277,4.519331505296792
0.29552709219263523,0.6788456820671355,0.6721847050617645,4.617207428863233
2.2769520430361445,0.846203533831337,-0.4552330668893277,4.636852678578015
1.5274820583374598,0.7986415691563179,-0.37269080861020776,4.7658554436580065
1.5188809439465292,-0.8175940310232398,-0.3163296608561813,4.745927652186276
-0.14380750111847485,0.9762525563336409,0.16201959410543934,3.997968914177967
0.04967941686567623,0.8979181697833961,-0.43734987814417253,4.130108505820805
0.4219223145973871,0.8258498362509502,0.37410374016983877,4.681785353160975
2.1294854693053082,0.7517464854615309,-0.6466148272619647,4.556278980074086
-0.13511753962398712,0.41563558516897464,0.8994388866550103,4.346251800791362
-0.7363788022922297,0.6598530883761112,-0.1494662547037601,4.337080616776477
0.8184648575835423,-0.08363904560398173,-0.5684362646341338,4.88943200776014
-0.6318263631354779,0.4375854250743595,-0.6397768693923588,4.458548315048937
1.37338381070253,0.4973264770804632,-0.6000154385555866,4.259945703415239
2.187119106062809,-0.9802622900257947,-0.06381444115276727,4.134188533232573
1.6234229573824985,0.5468967956355463,0.7477256354419234,4.602032860817564
2.783456980749597,-0.5927007282094451,0.1868181096540686,4.6761274755767746
0.9906408721537767,0.13070713888846214,-0.039323100869549626,5.7830062212500195
0.7262428733268654,0.47796746087046815,0.4940833890053136,4.397769668539198
0.062406133016018245,-0.6542883099029009,-0.7536658955308995,4.544234717391134
2.5471188504757825,0.8283321724873088,0.12052707362461546,4.6736137218030915
0.6825532301111251,0.04765768765873333,0.7292803527258171,4.6097278695411505
-0.7271543002100648,-0.6854445315964769,-0.03758214723106376,4.3136435057637295
1.481232440232493,0.09698349234369365,0.84939650408139,4.161123744868954
1.795389522549372,0.6101063032138504,-0.765444218278612,4.527349773256184
2.0986634877529697,0.7829382347827809,-0.6142257212944138,4.575781349200478
1.9238600087777256,0.22133227698203728,-0.9722215410607907,4.28755755787392
-0.8633153301637868,0.206072452624647,-0.4606742720984693,4.272530673195986
2.325594907381317,-0.906639534293431,0.26831457497411887,4.572790672772257
-0.4687144001719307,0.8514359589859616,0.23529474880907,3.981099023171121
0.6453837489393722,-0.493661481714245,-0.5829049305647168,4.57119496956577
0.42762102575956823,0.5856695903207277,0.6885719928241966,4.774872097718176
1.4783655446657906,0.3335990103417032,0.7852446722565005,4.406131047029255
-0.24431655498584717,0.9288436258505102,0.27849405680682887,4.06078546104303
1.095019756313578,0.14246400576445936,0.40089246138934626,5.501418992085527
1.9806729617159493,0.2542073758416076,-0.9669566048478548,4.140382050628965
2.5958080668217782,-0.6446298254275062,0.4790251931573106,4.559671097706071
0.848619712864287,-0.3101242446152817,-0.42856450604306495,4.908647713222208
0.5917375793292463,-0.6974183212787178,0.40429484581718184,4.396698211717629
1.9201117843239777,0.9851929586334645,-0.1516993976756063,4.50516603191698
0.16528470738741377,0.6649798883599697,-0.7283424425231714,4.242709825435177
1.9460491852354758,-0.8339398544855132,0.549211824970043,4.536695149799624
1.9287134405035216,0.9380555601404144,0.3390722526613,4.237100527276835
-0.8812976326628786,0.45446322787578886,0.12952859596060176,4.438007774921784
1.8221959398389727,-0.07444018795958603,0.9812463373724232,4.513967856184445
2.333594628966986,-0.003695245427845125,-0.9427093765766874,4.10460376125501
1.553117254411775,-0.8924026246037324,-0.06255691245497486,4.415909719671894
1.4252986212153163,0.8181869565848205,0.01698320633602583,4.974467627070216
-0.1039749131696056,0.7427415396198492,-0.6614561381939916,4.647612899249307
2.2702726475812107,-0.732295494295838,0.6250568014216444,4.402667636453514
2.394121622607255,-0.3639161441882136,0.8439390893853704,4.537781308325038
-0.06365355512816506,0.2831992759036902,0.9569463908951071,4.287082922167943
2.6531047792287326,0.2803768608944463,0.7034507539434192,4.27757758661236
-0.1385735867612171,0.9902481944341535,0.014348326453998996,4.011545734664753
2.9929963764346987,-0.08435632319511951,0.08271763490670074,4.681211830241742
2.562005382358781,0.6707798124277462,0.4839466845006359,4.342014347778252
0.5784078113248711,0.4996600219226178,-0.6448133577173022,4.511299271061953
-0.9726622787438001,-0.22419235831199072,0.0605464943941928,4.65625438211565
2.3292632175929744,-0.8641538292169353,0.38055734520572515,4.517486422998874
2.9845124549877844,0.14280794235142844,0.1016912856407916,4.680548380106542
1.0199664069025336,-0.19504440933323247,0.03862427718831863,5.613263537589838
0.17963500920255815,0.854081443026928,0.48813538300950615,4.669832754232217
-0.29397862600269564,0.3725285431755345,-0.8802267048738529,4.545048664754458
0.777762649974267,-0.46062377830806156,0.4276809501979384,4.506258624992317
1.6506981154020384,0.9369453029518388,-0.011031441102565898,4.547421697294114
1.7145799705910552,0.11121482496883421,0.9519278699141804,4.65924484447421
-0.3837479836561751,0.513276030083881,0.7676491398947511,4.417631092747334
1.9297177473248002,0.940890436075911,0.33133908954390123,4.237100527276835
-0.31485039508405643,-0.6476320122199886,0.693860220407037,4.697302773160568
2.2039458714484175,0.976251201767314,0.07307306321087546,4.302483847582488
-0.013946493676358704,0.031200951835332048,-0.9994158273304984,4.635379377904989
1.1166626529269656,0.46306676723045626,0.07269319330383238,5.405105132167236
0.8984443632686794,-0.11095159000618401,-0.42483817011402925,5.243938020008538
1.0275898155125645,-0.06042016209442638,0.2253171922370664,5.675169034176479
2.6025106870350303,0.7339197245140955,-0.3135964125715243,4.343517592941383
-0.9012894760955642,-0.2847877428369147,-0.32645554338874183,4.067520799812335
0.17311425075628956,-0.45102649758117197,0.8755607087259852,4.71638775236407
2.912261386818164,0.40257036984877437,-0.07560594844600904,4.420750494343382
2.4157750068750827,0.8912534045777575,0.18110359600676415,4.70330243706718
-0.9187514246780419,-0.3946645107202132,0.01165090683350934,4.684797343186906
-0.17743565320929444,-0.9358093694823216,0.30459384918164517,4.315488837663008
1.2084015411922047,0.08954981447783812,0.6044441336799518,4.145473948812247
2.401828480982947,-0.654501723714574,-0.6404384166534582,4.424690635104169
0.9334715600445185,-0.041060949758743685,0.3562932008795047,5.564527625034474
-0.9880208198907628,-0.09723655448301789,0.11983284998136215,4.728278019168524
0.5700101211462819,0.3555146617688549,0.7407413766343675,4.7249566500436595
2.065747892983298,-0.8257262151144088,0.5602262330889995,4.55042456321212
0.4703156031864812,0.8127815928454183,-0.3437867300100467,4.072944588877209
2.482728189298193,0.36450004462519336,0.7963122583039395,4.339072749154894
1.861324165636608,-0.9318305835461758,-0.33535172063314467,4.6876721476057694
-0.943355220371728,-0.3059367880715078,0.1283885115650835,4.6739981664431
2.729315525091131,-0.679570072493614,0.07926778306520284,4.717580436899713
-0.23940545772666202,-0.7938825639512179,0.5589593021543947,4.516389184004173
0.8601592209413158,0.18735365297105208,-0.4743677090064535,5.112653829242884
1.6529780532452332,0.00392588751098573,-0.9378487915851803,4.417677056157961
1.9893847942705503,-0.9668255052050292,-0.25521708385678527,4.510326395295782
1.5295849239994042,0.8183186536930531,-0.3302487506249532,4.501942828255416
0.38764202480418386,-0.8366981613764656,0.3868718745979787,4.11218081983732
2.2546118181922745,0.5190421507752088,0.8159461181692512,4.676774793899775
2.00846147931214,0.8872848619308786,0.46114420429639125,4.58545587401328
0.7654915966753576,-0.6277710223297832,0.14116004725994696,4.534056487985997
-0.08869129160550229,0.43969175454098725,-0.8937589248684547,4.523035407927875
2.422207647280929,-0.9022232505068158,0.08794264507290059,4.541416362325891
-0.2302196224163728,0.3755572831079908,-0.8977503286320797,4.3155367142167185
1.650440942247121,0.06481159463296575,-0.9346699536970532,4.2339934074253405
1.5730407112012867,-0.2683843556252027,0.8635251029148727,3.93379843218314
-0.17403018482655613,0.6801861533931515,0.7120816606973269,4.395391947843618
-0.7845244719518092,-0.5358682707489653,-0.31203613462746405,4.030894127159981
0.550943735544219,0.3381989065005824,-0.7629433136913856,4.641927975717439
-0.971913934276981,0.218077559614824,-0.08846175643001396,4.457346243247775
-0.06851000624997522,0.9946586336656985,-0.07720480242779175,3.9773956893898017
1.5653853366854713,0.7383943405744534,-0.5156393043975771,4.732382979836198
2.4864070618509984,0.6944292110371343,0.5302605407154318,4.223948664706977
-0.6758831776733387,0.6475241532223927,-0.351986364979971,4.528120917358338
2.6864354730206683,0.678292734377308,0.2621551217692417,4.370817799901708
1.8895955901496664,0.9038132812823678,0.4134397403046771,4.291573708943789
-0.4546949242273182,-0.30065534791674353,-0.8383667977985383,4.433150048577197
-0.9129884861429582,-0.258323850470019,-0.31578602320041405,4.0674834173545475
0.06849531198100656,-0.9952361492496615,0.06937866720635336,4.217084755154661
1.9456537585962501,-0.9880034856773702,0.1445530986684541,4.273085624873944
0.9082667056361364,-0.3101897165768515,0.28077380782909994,5.422012355277899
2.4600348086980053,-0.2075934034565383,-0.8632919283924301,4.521344115329161
2.6957227141506515,0.2212406662412645,0.6833904247324308,3.9844750301652674
0.5097079385337964,0.5213608693281379,-0.6843834169009623,4.452848160059764
1.9055016034261636,0.8541104139601944,0.5114347014133077,4.509630488125747
0.04131875499476301,0.9943072258945856,-0.09821354804453515,4.258858769404963
0.07417570382805742,-0.38164398902223007,-0.9213282968653532,4.535966046665723
0.5209634455651607,-0.4288433965179265,-0.7380314557306106,4.606639278602662
2.354529525535556,0.40854938776894645,-0.8410684949973769,4.297468272121584
0.010046884184324294,0.26128754022155193,-0.9652087242887715,4.646283562937695
-0.390151209284825,-0.10820309731070492,0.9143708895333221,4.467368930438101
0.04688948829762383,0.5575424179533329,0.8288231585024263,4.45611777723868
-0.48278944824111736,0.8365894700580305,0.25890617461748744,4.0570790189069275
0.38825923602891954,-0.7363244954926927,-0.5541488996431116,4.623571412287297
-0.9690428045531488,0.14215858242323484,0.20185881300350506,4.640231634632398
0.7325010765656638,-0.3347307854178288,0.5927878829089771,4.433861620064874
2.0108945269197642,0.834305109351221,-0.5511953317959445,4.6848645652501855
1.4639059186279715,0.3055792813754592,-0.7869081513823192,4.221659482158292
0.9583249943840136,0.26381478669613595,-0.10961278875821227,5.743855321820364
2.01345088021952,-0.33825190827967516,0.9409594679721748,4.327081755259228
1.4043789151122024,0.7789571543833467,0.19611546311314104,4.712821669431131
0.5536773674312574,0.5955160330694275,0.5820670297754762,4.6841979675049705
1.3986370285441714,0.6655499436606656,0.4420473380251273,4.838463867126716
0.34664484126349804,0.9081355789540915,-0.23479166140031738,3.934458803172919
1.7428155202053934,-0.5543597248617537,-0.7915437061868273,4.505853761415301
1.6165274959636273,-0.7614436527154533,0.5226398400308019,4.463708698174624
-0.3128738597842707,-0.5123097942866203,0.7997803589371856,4.35563258976538
1.1724884257749615,0.5410951231029585,0.14980207701428183,5.1336085497670405
0.7940957395795762,-0.0974599009924236,-0.5999279324053121,4.827007063343252
2.7858141413144955,-0.42496598998069285,-0.4493328862546033,4.648470595776956
1.4163889383642387,-0.5730713145340347,0.5753150416898666,4.248696408020353
-0.5310602911583729,0.43154155242866754,-0.7292097473856476,4.6145828447809585
1.1721419618344049,-0.5243849290622724,-0.19917709410714668,4.669583087651013
2.5721022901791506,0.6335230873761623,-0.5209102296299682,4.512905193027303
-0.0006867781705296078,0.9595837133981475,0.28142250321672296,4.019940591677013
-0.12582908408156007,-0.41795845049598335,-0.8997098283658972,4.426905795270995
2.1371476829632683,0.6783587829669635,-0.721817064518003,4.306942114491692
2.57469868885669,-0.7975141975572405,-0.1835552279861074,4.555768400424902
-0.6954116417258317,-0.5862599469080944,0.4155742090210867,4.517236333501974
0.25000117505385133,-0.004578146830435475,-0.9682347096873218,4.418435549371199
1.8611084136676634,0.3112560653994794,-0.9401216883989657,4.2535650980132225
1.0033970551276907,-0.01803069014524833,0.0803583504355766,5.818967556013278
1.1285773862283357,-0.04576034312344044,0.4883939180667443,5.100961446849742
2.509518307377072,0.7498800494161074,0.4219846039078906,4.425091621621032
-0.415347828115185,-0.8851788743296846,0.20962953542006202,4.1465220456105465
1.5268634369057068,-0.8285874695818652,0.29930686245931876,4.653927973444454
1.7698021950833578,-0.9435963378440656,0.23798092742660598,4.504679050916738
0.5644082440195765,-0.1672385367047199,0.8083777618932886,4.483284541053867
-0.21810824543666565,0.9619613529243476,0.1644966527090989,4.074847367790892
-0.726730687349094,-0.1802000202117761,0.6628653413633789,4.533624318797087
2.903593760654051,0.010925051891690218,-0.42825104663997426,4.593292549238858
1.0176580778234383,0.1849584908143906,0.028190505673389477,5.756295845865578
1.309028206954902,-0.5449554154658919,-0.4749542887167559,4.596525751523104
1.3026926437138444,0.5133672216769103,0.5002164997048207,4.6551087267391384
1.9349252377180794,0.9409730343583608,-0.33216716262203105,4.398415486623237
1.6330744948250588,-0.92772189625437,0.06854018428856418,4.488939953678681
2.6224329038051213,0.7812099032914487,-0.04783688179730653,4.4771548133357415
2.7828780200229,-0.33098219550976615,-0.5268327932281353,4.643763004545305
0.47146156007186857,0.8345369499640106,-0.2850825784213522,4.181007129439993
1.7320638464899347,0.15036012394179776,-0.9516312577729032,4.253440602674673
1.83354667524603,0.15652835739034238,0.973546179701318,4.55199402028826
0.14179798312461794,-0.34116961222313397,0.9292451924423967,4.596928963707449
-0.4239973993993318,-0.32940846189685163,-0.8436327818034066,4.395912338063975
0.3143662855287452,-0.6144304671717,0.7236359855162166,4.237377332090522
-0.4895020468231927,0.0664988011385308,0.8694628546424757,4.534305416191023
2.017826858260016,0.03307565449362005,0.9992938527802501,4.717093385813981
1.4942681089690462,-0.07813448796568162,-0.8591450728396202,4.25397996068025
0.5205940904104005,-0.8130101379042418,-0.26076101835721766,4.730297345076611
0.8662360102443772,-0.46208047123365875,-0.19004423869295006,4.760798125785949
0.4223714932258446,0.4425417718454762,-0.7910493675378527,4.207574125314341
-0.45680291767835923,0.3736069972386815,0.8073096716965764,4.455486251176849
2.12771890877391,0.9477567205697953,-0.2923099022551042,4.580737408510286
0.16288885881885634,-0.2446079848013042,0.9558421174253284,4.638263230505197
-0.001218255862544541,0.9709931765498102,-0.23910409228275958,4.127706325598452
1.6527092947497186,0.6731249332869975,-0.6529103998514172,4.568211713437605
1.7030044486683755,-0.9319719482383367,-0.2078988460431261,4.502401164520924
1.6872833883391345,0.6616155071343934,-0.6815227373394426,4.4903962031494515
1.5253717386204486,-0.8039544510079737,0.3583088810011439,4.581174992199894
1.309028206954902,-0.5449554154658919,-0.4749542887167559,4.596525751523104
-0.6324659525541365,0.4943042907547365,-0.5963640557589345,4.3288963694979135
2.3943502784714132,0.6718746491367643,0.6269547939978359,4.475293900684841
0.4038602239358557,-0.874753431494689,0.26777481885111404,4.256024240304275
0.9304265547071503,0.2178503741341764,0.29469923784323154,5.609393235053939
-0.28587304804288327,-0.8396359362070744,0.46183124085789257,4.544357478080891
1.6583821185787262,0.9357153184561632,-0.08794353813510873,4.555437094074211
-0.38553564713245464,0.888549521894367,0.24868054192367253,4.0360334924480465
-0.4411884546432848,0.6367983427988982,0.63232951702261,4.266323389230602
1.0934817070499592,0.06867113333291355,0.41654394725372856,5.246720850032008
0.26722180241466376,0.2738063615805472,-0.9239169793180991,4.33336917675252
-0.43102927226221843,0.9004034262080549,-0.05905452163804354,4.004469377835734
2.82814235222286,0.3363636559421239,-0.44837454813586025,4.42119957828727
0.7670394948626684,-0.34555825717372346,-0.5405921792070999,4.357442286738577
2.29043621700006,-0.9568382862040848,0.010358470385335068,4.415533585690614
-0.3826380658109531,-0.03428542937082756,-0.923261945454978,4.3755530852681845
-0.6619741560917437,-0.5429854097783832,0.5166788765126992,4.656198063017953
2.849659373587987,-0.5169202289013536,-0.10427092512604814,4.689594852775379
-0.8249446657249278,-0.03775505392282265,-0.5639511099335404,4.350339506292057
0.11011304538634377,-0.2702722043302832,-0.9564664410224724,4.73831529138262
1.9568459081253842,-0.18416611138170094,-0.9819473345210629,4.542224639257307
2.802754805176203,0.15620110456655542,-0.5754875651990276,4.4325431447609205
2.363783995195948,0.019908212198845945,0.931270566444747,4.179889085227663
0.38925343241422217,0.292871737303221,-0.873331501116695,4.28198983173628
1.4895275864582989,-0.8179803474560023,-0.2651906223618554,4.581064224307596
0.5287671372978079,0.569205670368289,-0.6296111651920319,4.387422565302638
1.1732776016268862,-0.5325237677068461,-0.181517252225543,4.641564337062764
2.1063452450371742,-0.2389432818388215,0.96519262166786,4.532206625759098
0.4769916230396771,-0.3538801245031798,0.8045171527267696,4.525503689309035
2.3685003627531627,0.5724180921294101,-0.7324923279145753,4.195640335549187
1.3318691220101062,-0.731835334275167,-0.1342317897623682,4.269327532976199
2.1225521473904663,-0.6967450804726166,0.7067724273110775,4.373711656190249
0.5098885245386956,-0.7749851352200413,0.373378805948766,4.290078213484379
-0.6998308986384368,-0.6475139350147742,-0.30159976338286576,4.448344976503921
1.7731873985580011,-0.973452030365336,-0.0307764261199708,4.549045872789653
2.609824128650405,0.28053138161130564,0.7412264674490692,4.309458792213244
0.3184305053354352,0.6791571739540099,-0.6613225735891843,4.211204177125913
0.8152819689290727,0.5319310256439114,-0.22883333475818363,5.073302565073491
0.05944494959819113,0.20776034188124456,0.9763718237990365,4.4031676512472835
2.978545637963973,-0.1670512057762637,-0.12059157959980824,4.6646825631797455
1.3273821228473568,0.41949341623384145,0.609598609800853,4.451310689721959
-0.9438179314935095,0.24061995078346962,-0.2265165589449784,4.2156410639574124
1.979271267523796,0.9232119587645115,0.3837316755808983,4.3445816398390225
1.9220353112404513,-0.5090076330477036,-0.8572238545478077,4.543478695187363
2.023614964336195,0.2534627328876231,-0.967056863114335,4.034171282747217
1.9373095593093175,0.080251423577137,-0.9948012955660296,4.304236172082198
1.8487646082813805,0.9208351924435223,0.3594306673744142,4.359895475898545
2.4183066431308684,0.50649868937277,-0.7539752184098961,4.210011358419863
0.4281883817402273,0.8604898442640093,-0.2760650967818756,4.024221501819073
1.2067342815460822,-0.5133253476677923,-0.32745471040669094,4.54835083664393
2.8466434251187924,-0.5071081761260096,0.16135739341372524,4.288627028527726
1.0330898308628602,-0.23113460417565473,-0.10798851592531133,5.493553531929302
2.295445706993128,0.8424715120045881,0.4505037021823838,4.543334108621857
2.483524627246377,-0.8618376755539113,0.15310047629606893,4.596520234135185
-0.8709450239990767,0.4262390675710159,-0.24448930947474695,3.961469545938022
-0.09218867600767203,0.6099153621001583,0.7870860811183141,4.432640891171089
2.381181438008417,-0.4647600439628958,-0.7991863442611133,4.117753930397007
0.4676038644825263,-0.7163698238979166,-0.5178425449202443,4.422030687423251
1.9344993564055426,-0.17543041680465324,0.982310457314009,4.297886715532245
1.3580795287219778,0.7322588801331008,-0.2274533820817334,4.705503342362262
0.3506128779410449,0.6626113903101274,-0.6618283427393978,4.2142562609791865
-0.03760500619536698,0.7641405728316485,0.6439526756381765,4.576383429872421
-0.7648859613790432,0.06051034890235656,0.6413173658657405,4.628537091117336
-0.20711151334618066,0.35577399699016754,-0.9113340134687694,4.369591326843849
1.7569056334110014,-0.7428407333241065,-0.6237730146833841,4.457966456639777
-0.1368576047424572,-0.9516577079139177,0.27498655056599736,3.9392114259825806
2.1804247399324135,-0.687783611311885,0.7031362721628738,4.293429146104462
2.411070946461271,-0.6764190075584238,-0.6111284670092791,4.3493515486583325
0.057744552942649095,-0.27891657715355517,0.9585776492253502,4.353706964185986
2.927758662576652,-0.3416814450901404,-0.1500588354449535,4.583264253485322
0.8131723457532216,0.5457622665770346,-0.20222335296127603,4.951823603724642
1.3662401462118479,0.5799360840582096,-0.5118814180390311,4.694692666177876
2.163928241171885,0.9767110487208686,0.13843070126555532,4.447369854815129
2.338255231318461,0.9328647355509946,-0.12388213612570252,4.737781065844222
2.371847105012792,0.41826541463688777,0.8287241841603501,4.372946956844509
0.03361404162426433,-0.7192195764051957,-0.6939692335552152,4.718523657506654
-0.4229467620704562,-0.3712204927924072,0.8266265070665707,4.219013456387552
2.113655367650789,0.5179876422762967,0.8478037861753197,4.2502728867636295
1.9913309377487376,-0.4882871409242914,-0.8726399689262834,4.242712142806401
2.909108466153253,0.33885013761366123,0.24228574247710585,4.170091588444832
-0.44043562890787685,0.4176924936689852,-0.7947008478170309,4.4275860116348635
1.719553452200815,0.7861498424587394,0.5507432786967251,4.760433491135036
1.723496090608104,-0.7229397415357309,0.6331695809175049,4.546910441524912
1.628329336947092,-0.31937056311411577,-0.8717014177125011,4.318749129644644
-0.9931622826953513,0.11668041734431925,-0.0037895170819820753,4.3990216690154025
2.5708040432926516,0.8188233984414338,-0.06091786540565636,4.571344305575051
2.3418101889181924,-0.7694780274394303,0.5395084429734471,4.516879224225743
1.8481897045067475,0.3430695442608116,0.9269611221528821,4.665949654215995
0.4033920457223288,-0.8962292920914506,0.18452076697545913,3.965398825963187
1.1682305345504356,-0.05661963977152392,-0.5522261970767856,4.970581889585305
-0.2049042607664005,0.7605529216521462,-0.6160953637921317,4.6777272269454215
1.1832548487988168,-0.5431743527537497,0.19465091959685618,4.462661511996229
2.761034127058808,0.6151035959908936,-0.20609372540402465,4.448114319688468
1.8567206837739987,0.3241373561718799,-0.9350967927844225,4.180063816299666
2.6513182371533106,-0.7453699694499142,-0.14215541703972426,4.445452625733206
1.5357938239860882,-0.8620177686967909,-0.20356323980902571,4.708290468463321
-0.3434415072579171,0.06128253710240403,-0.9371725464068518,4.840960464918894
0.550320037390298,-0.833552437524559,-0.04835483785111151,4.561019335429841
1.7724102090544414,-0.7060712194552016,-0.6705716368251803,4.3611341571120255
-0.5106468744794588,0.6070877959022801,0.6088383838514712,4.02343192767024
2.380919951580284,0.28281121226990236,-0.8802941603251169,4.149867323630406
-0.83180689983072,0.26610489101788626,-0.4871195627054671,4.193740744002861
2.102630399113455,0.4551659161263912,0.8844721533064994,4.435627965032263
0.3552573331652609,0.7616029405873196,0.5419900258501577,4.715221008838071
2.1847637962749937,0.4729029129642828,0.8615249122898007,4.642156088865893
-0.5718897392250388,-0.04929752470287954,0.8188478981027466,4.4953782979000305
2.9624943800352472,-0.21640244555227559,0.1636293065424386,4.546973002534235
2.9142715757181445,-0.24138081438505318,0.32533488635661145,4.2386504239686085
0.5841489682158191,-0.33186685225388446,-0.7406985725026697,4.249880186267254
-0.1122417954509704,-0.9933669495846267,0.024977646543982917,4.362916820093
-0.37053310025104824,-0.756074064472593,-0.5394972017075157,4.374244013346895
1.59044266932582,0.9046924058376737,0.11744974972592367,4.852978874525735
2.286969689058187,-0.5807753390639342,-0.76180601408562,4.311203673790016
0.19713157436185305,0.9501107133416118,-0.241720447590002,4.009255954477012
-0.4244596766723163,-0.2666728301615433,-0.8652858397852501,4.482615698334414
2.5124399204931884,-0.7421171823783095,-0.43205024650359114,4.201110632300395
2.2515578632324216,0.26437612153224455,-0.9310337844619315,4.301310326527461
-0.4315396386204238,0.7494461316239347,0.5020996276569759,3.988098375944832
1.9195144084791544,0.8848877722163336,0.45879810389707754,4.347171744942472
-0.3332135055615959,0.07775421167864081,0.9396398471103624,4.5235088514379225
2.52551833411614,0.37580161645976834,-0.7632847604754218,4.354962597055703
-0.6397950060996539,-0.7636149039006834,0.08691736714083005,4.360670239529798
-0.2942260967919717,0.10641332279251622,0.9497932452375185,4.656220212019594
1.3302436376597038,0.7351836285672388,0.10455356230852264,4.8295776343759105
1.5889251524866053,-0.7603843441473345,0.5028251375154861,4.546698462891426
0.5467293304911502,-0.5677148050183236,-0.6154566916881361,4.454452958466473
-0.40414998115324696,-0.4183612095466842,0.8134105304706017,4.248046877845608
1.421972236731226,-0.5834848807129887,-0.5704641083099333,4.549607386239363
1.9981653199361784,0.35710783334769625,0.9340613627116676,4.382694324185999
-0.8850990281738159,-0.09070932626171975,-0.4564773033294336,4.133971214495617
2.575828165682513,0.7841097337162878,0.23150345374979764,4.564020211993041
1.8351551368757302,-0.06019487273106007,0.9844809538017646,4.608800948343383
-0.8873226747757879,0.3929945465963225,0.24127527261261658,4.371411244534085
-0.7012545002692383,0.0041746097950365775,-0.7128987996098745,4.540256397445236
-0.23223154916026068,0.481070831950819,-0.8453634497781249,4.488137263207423
1.7698021950833578,-0.9435963378440656,0.23798092742660598,4.504679050916738
-0.33431836668176323,-0.09695228421853576,0.9374601241034449,4.499618246253794
0.8736152419426795,-0.2640692915767283,-0.40873441045695974,5.048533966023042
0.4004077891015486,-0.04017550767165815,0.9154559142908709,4.730799254425454
-0.053507997453982985,-0.1323332932440811,-0.9897599677233064,4.909400047468894
0.8435400485705892,-0.3669491364509313,0.392158791454997,5.048426483486808
2.5532059715917854,0.6614572672534522,0.5063965211104674,4.319203550023794
1.9538952465389419,-0.8928088637665419,0.448069954904579,4.5136465298105835
1.1056675956879758,-0.4369087982401638,-0.09633406779436766,4.811628795540838
1.0934100329261556,-0.20618211256709734,0.368216740600444,5.256571730897812
-0.6521168629825504,0.14787156228687412,0.7435573939385155,4.459318391243241
1.3325259411135248,-0.7415867746751984,0.06728622697440338,4.1723248874612535
2.646612120362219,0.29468920468062215,-0.7035986344823149,4.495789028748203
2.614840184560702,0.31636620522305403,-0.7224153733428756,4.455973196723311
1.6367476998436024,-0.8561388197173407,-0.36752426831990975,4.674121537106948
2.719233775700975,0.5605639873555915,0.4104519362494463,3.686289281470239
0.9840457000472929,0.16584711393606302,-0.06441114047672084,5.716174777026591
0.1697545928383671,0.04055522631628923,0.9846515382757063,4.517713192472838
0.9223437314397144,0.10388236289471793,0.3721431119250686,5.386169809858568
2.9008296623890315,-0.3971707924756252,0.17538894196712385,4.361886803168845
1.6177206509977091,-0.26632250253560413,0.8848360435524526,4.131819841543873
0.6637243357331258,-0.15244917946814054,0.732276760409008,4.309541778847827
1.8952082827071046,0.8220146979907414,-0.5597414870044884,4.700951778036781
0.054837332598826595,-0.7078422438591516,-0.7042387555097255,4.783462654015165
1.5621239091967352,0.7127661762117097,0.5479314803434723,4.715505689412343
1.6527092947497186,0.6731249332869975,-0.6529103998514172,4.568211713437605
1.5117579243342603,0.8606217607567695,-0.1447406662328449,4.824680761579894
1.7963470678814053,0.9464625897368665,0.2504676615215687,4.571571229771929
2.978318862240194,-0.19510689888311386,0.06946583184031227,4.503292128536966
-0.8373946634309088,-0.5436108818177431,0.05707352124033166,4.71455573924947
0.14665970320480237,-0.9188058993802333,0.3664514302332028,3.99293260722088
-0.21119893644222928,-0.8703973899867663,-0.4447509333884484,4.391769684987576
0.5209327615763142,-0.6292592817211079,-0.5767684234459358,4.579310436034479
1.2185728701870135,0.588297953579005,0.20803162886203733,4.918457023905089
1.0333060652494108,-0.24563692878067997,0.07187027017911408,5.455990730232224
0.8741444198369142,-0.057356665907133,-0.48226729740259433,5.055094676095892
0.42762102575956823,0.5856695903207277,0.6885719928241966,4.774872097718176
-0.7209383806756143,0.44366261265849133,0.5323639144399855,4.333100749260527
1.2092597354410795,0.5372392136147179,-0.29343459468836963,4.9195764501125705
1.0015479313021505,-0.052095162587556074,0.019482313721961294,5.778139511686617
2.2008349701602063,-0.02051088283324739,-0.9794103422193119,4.37212014011003
0.7721069964255303,-0.4406570696726757,-0.4578996975520258,4.592427494424146
1.238927627219991,0.1435726055544019,0.6325786514934938,3.751790764320464
1.119470113576556,-0.4052278355535867,0.2458811103107998,5.151517085415305
0.8329351259542257,0.004246805551151016,-0.5533543535513465,5.014697505668913
1.789803980216994,-0.6466288300382697,-0.7332726569501421,4.3338017506953275
1.910544408756152,0.7700571643822853,0.6316721149288825,4.638801419151683
2.8466434251187924,-0.5071081761260096,0.16135739341372524,4.288627028527726
2.6868294268967863,0.7267631003610884,0.008985226884760963,4.419263927121886
0.39429827702109854,0.763780155137385,-0.5110467134778437,4.109134032574117
1.972528582118216,-0.16971643906100858,0.9851099692481115,4.409976733133836
1.7428111435732485,0.580117194784781,0.7728634630029655,4.289364295484276
2.7083747675480097,0.6881820856511828,-0.1568776774754504,4.324804336193537
0.5374138115959717,0.34161764811984324,-0.7710277411344916,4.623446301966133
2.549552030983051,0.3311845675780122,-0.767013264188155,4.54614489857639
1.1721860539042344,0.03791316088363905,0.5597201647977033,4.526619695950116
-0.9998515668183471,0.017207517741815684,-0.0008635184197855694,4.402604232816667
-0.6480462372968819,0.013493583421733102,0.7614814492368112,4.295395314991233
1.6072819640915283,0.918738907479232,0.04112619792856451,4.728970013404134
1.25542227758896,0.15584145188767656,0.649089714263544,3.808706348234738
0.5426051238195624,0.15421563012312614,0.8257101301488826,4.799147260071391
-0.6447193912530854,0.5833833399355534,0.49396435623219787,4.267149084648948
1.5505376644363893,0.19490605188348345,0.8717770585699632,4.50830067748023
2.116782946341638,-0.6317738984179148,-0.7663050859296161,4.3446451533009345
-0.23453835087711838,0.8739881853551755,0.42560123804731714,4.115919920866156
0.12449931596446279,-0.9774356917940373,-0.17064404100786085,4.728192678835184
2.9202493190757317,0.2783354621198292,-0.27508282619457264,4.36738380021582
0.1792984510091686,0.7027569050585903,-0.6884655386133602,4.267422075934286
0.29101457885482146,0.08750943221620439,-0.9527080424595714,4.467425744504691
0.7277706118936272,-0.6503867094328794,0.21759380656867652,4.577534012544036
0.8253973232827921,0.5175357861484045,-0.22555701889623145,5.088215283904135
2.5316638477385114,-0.31190233473228124,0.7874328457693603,4.621175492475598
1.1109884798744822,0.09699889735344233,-0.4474927161377402,5.346741039467353
0.9229111538764768,0.04170768053602245,-0.3827472683569344,5.405480477184899
0.20604572919937467,-0.034818506788067194,0.9779227111913024,4.593130870811294
1.0682356941438966,-0.26563099880747004,0.24749838545946096,5.440498130031756
2.173652429828329,0.7511660659521928,-0.6368629169425892,4.360527733723798
0.607353488092407,-0.7596622167745458,0.23245441898826014,4.5817872711647105
2.3902582635703906,0.056631913714174864,0.9189620852157578,4.441288675870722
1.223440179458131,0.2790490280565577,-0.5648774071076579,4.501970645372602
-0.6906656535487747,-0.46385357049344766,0.5548160236948138,4.596149893598497
2.7776683169923855,0.3716574177885118,0.5070530076323445,3.770880172692361
-0.6007996079221067,0.03548016145901455,-0.7986119140505512,4.481836966098012
1.3338102902033593,0.7455076499247899,-0.020238934376221002,4.8993116565956605
-0.37084826595774495,-0.36939726558423763,0.8520664433100401,4.337842119848759
2.7723277004793587,-0.2551428072513942,0.5817319580185912,4.230849095153862
1.3876754513185192,0.7906046727944188,0.0017024798533216315,4.759582578149993
1.3348514942266658,0.6202989435495334,-0.41570023562518454,4.717764517764557
1.5196907143526794,0.7707331677011681,-0.4186566305772357,4.8339626472310355
0.5249970076621459,-0.6441524631657114,-0.556278478950372,4.628711282305859
2.709096984817907,0.6840747711628877,-0.17094786802003778,4.424924495421871
-0.19759340580731163,0.9230306663359141,0.33010791415072943,4.097952537856744
0.9626119435821925,-0.23323596580945885,0.1377651273938464,5.63554517150101
-0.44221372389936925,0.6168488087646737,-0.6511102591118154,4.705969484834642
2.732978796380735,-0.2982853819765497,0.6113656147963782,4.3015699510822305
2.72682168142103,-0.6578054057324416,-0.19754060748485305,4.651861005222135
2.61721615149864,0.7275374191731343,-0.2995555474901158,4.369633750734537
-0.43001305653941857,-0.6195858159086377,-0.6566598723315248,4.332867616782311
-0.792755696786212,0.35105086767645377,0.49829879943324806,4.424648531351975
1.3307812473762777,0.18013178941670285,-0.7209013799253581,4.184675227712547
-0.30832465308975526,-0.9509637657786728,-0.024572840151829436,4.510488415345917
2.9703062795601003,-0.107697574176762,-0.21658013843073654,4.705343490244199
-0.38217042019792863,0.4118114045557489,0.8272588089609925,4.348001573147761
2.6705235238562848,0.7339076000269463,0.10852575076007737,4.44810131440681
1.663349531086923,-0.6528968204688417,-0.6785220730398405,4.4648326358578725
0.5894303856781452,0.5384675526502658,-0.6021831242920596,4.398089790722145
-0.577394289006308,0.7843580994137958,0.22671172644324836,4.2478974731125705
1.22057557046737,-0.5624053454682931,-0.27603946463580864,4.529742246183238
1.7967352833541725,-0.8589027611858363,-0.47007393226410404,4.744989264918302
2.632164327028975,0.7731119017420619,0.05163575327982691,4.511011790477355
-0.8152124885397086,-0.5569253088018059,0.15894275367222171,4.513335166489135
2.961414746349955,0.12572991700344666,0.24469097545916524,4.577800389129746
-0.2302196224163728,0.3755572831079908,-0.8977503286320797,4.3155367142167185
2.7892064519060007,0.6005645960893502,-0.1283563095214902,4.320090834853932
2.065097827786079,-0.9978074432677092,0.011940643914428084,4.6511354466983015
1.243682389509708,-0.2883101698420084,-0.5872485998518236,4.679899556274899
2.2996529845248506,-0.6197559284515577,-0.7253348730169378,4.444631436269122
0.9982202109430116,-0.0555417656091661,0.021714574320163722,5.778139511686617
1.2186113850853524,-0.16158383814985233,-0.6027623874550658,4.608953801917249
-0.31509038172323334,-0.19149040496250133,0.9295426166415419,4.651735735312988
2.8365849364251066,0.5194567392558868,0.17404120255917072,4.002292647661479
0.43868109579480596,0.29460205957422464,0.848980872980595,4.554776476845878
0.39429827702109854,0.763780155137385,-0.5110467134778437,4.109134032574117
-0.8096197422601181,-0.5864540848013278,-0.02423797356415811,4.42318115394918
0.057744552942649095,-0.27891657715355517,0.9585776492253502,4.353706964185986
0.956172629850345,0.03548262560125633,-0.2906456351048751,5.58033900310574
1.592718143727021,-0.6217827723956502,-0.6689601434336843,4.360515196894161
2.9425658751249264,-0.2959305407805234,0.15490218230653896,4.527254300649815
-0.5268502908845392,-0.7813373243849299,0.3345754870247899,4.285845754871911
0.31498232852855557,-0.9190569319786758,-0.23689763294864935,4.746416867971703
-0.9438179314935095,0.24061995078346962,-0.2265165589449784,4.2156410639574124
0.9221833355992691,0.017632247902812037,0.386350875988265,5.498958602926354
1.9476080526003972,-0.8495483972106245,0.5249024715549893,4.444990480576104
1.5357938239860882,-0.8620177686967909,-0.20356323980902571,4.708290468463321
0.17941782920077684,-0.8072985516960943,-0.5622084053038244,4.736747929774614
1.8049804714805864,-0.391834680657968,0.8991290043868755,3.8870321409003536
2.7855126908840337,0.12918187160887729,-0.605212240877324,4.568382778477839
2.4598926976685758,-0.8841221383230694,-0.08262415602088234,4.6438357610831975
-0.5711996327591178,0.16827626093656917,-0.803376673510662,4.2624874639377905
0.6765361406235242,-0.7165714818305715,-0.16977680011522822,4.361677191989316
0.9192853647493061,-0.06217721696994648,0.38864947169346276,5.430499297126537
-0.5876163204615538,-0.6534330270803996,0.47721309605643736,4.235734619197917
-0.6646949528510172,-0.35335583393332337,-0.6582706694663447,4.158341791450521
1.730093989278856,0.8564827321059162,0.439986448633345,4.5677658419207585
0.12933310287175237,-0.8549502071496975,0.5023276737312549,4.269216533645086
1.8341518691390384,-0.9088366045551277,0.38276680069022684,4.2962780428907985
0.5240977107777495,0.7856646708782,-0.32871357515528965,4.08475365422747
2.466956982229826,-0.6370666536665122,0.6132676866858109,4.461243992345364
0.5324454944200593,-0.3572565672636814,0.7673783555839644,4.341910647814611
-0.8850990281738159,-0.09070932626171975,-0.4564773033294336,4.133971214495617
0.898689863110105,-0.17506981824278126,-0.40212819931407445,5.128953658432146
-0.22481731920221806,-0.8095951421011922,0.5422295444485465,4.48645385853021
0.2636006098418702,-0.8192722966028908,-0.5092225667721523,4.810783519652336
1.362271293748056,-0.1547265258240804,-0.754560666499806,4.350362925611171
2.3095492317526585,-0.34480274903370706,0.8861660890488516,4.5291859692904906
2.2381577333175366,0.41696724783385675,0.8771654395237607,4.284019509977313
1.415927444710702,-0.10606498297646842,-0.804741865161762,4.419028844769263
-0.6501422115774362,0.751647746684376,-0.1110890166915725,4.290016020919906
0.6942152609000907,0.28667346550209516,-0.6602147345450857,4.698004275009488
-0.20684845225870402,0.9454211910627345,0.25177865137397776,4.1436389127327615
-0.30048038676651934,0.9420025038627986,0.14947514805097484,4.0084281760170875
0.13488013599682872,0.7559300457467665,-0.6406068332844792,4.237371035460208
2.9904771558181302,0.08879907687361123,-0.10521277369607546,4.537785349250494
1.8405870713449404,-0.17856239343421798,0.970928931399544,4.538810076256575
0.2882818596775244,-0.5836858651687448,-0.7590812737665723,4.452103444110878
1.9456273125385564,-0.9919609700303909,-0.11426742665600777,4.509392161738164
-0.7376660170010125,0.6409154228627351,0.21231172388387648,4.543622904641754
2.0541015707192063,0.6095868842477964,-0.7908709443384417,4.501508775261388
-0.2717386490926821,0.005908241913829822,-0.9623529494248831,4.634578707709436
1.2495796567030661,-0.3767120114850217,0.5430997779128813,4.058386136785911
-0.8473220500643199,0.07558031179859574,-0.5256738151584359,4.358102600838469
0.278931942169227,-0.3733041294755321,-0.8847830234324221,4.29901048159883
-0.7428287064959239,0.6442115969524771,-0.18220025015770874,4.4331836135280795
1.0712047518176826,0.21817465966123512,-0.29956502605553215,5.575579930059675
2.8988965368857738,0.23790647299538345,0.3679477219411191,3.989596316596694
-0.09747793451959592,0.9735728090750643,0.20652853970210058,4.13922331671641
1.5159782807441278,0.845251181765661,0.22643633765882806,4.793879676535456
-0.4018087735260259,0.4029175349844206,0.822318168058805,4.515080028258385
2.7675220355470116,-0.48625993396957545,0.4176855295143417,4.036421304761696
2.1932463344615387,0.9242077513029535,0.3293871379527703,4.627887585939786
0.05481686314062062,-0.7495011219004826,-0.6597296262752949,4.552386157665576
2.2546118181922745,0.5190421507752088,0.8159461181692512,4.676774793899775
-0.9065435956273499,-0.03463277200201377,-0.42068905420808433,4.181385305812577
1.320487508114093,0.5018829216405852,0.5351413891080709,4.610608083454633
-0.47252737993503574,0.16259057247292277,-0.8661883057134041,4.639231152278616
2.267339159146611,-0.3525323789329789,-0.8968002541205246,4.2789654496111975
0.10916498449638803,0.6657572622348021,-0.7381397387632807,4.417860004690415
0.6144330519257862,0.5904021728855567,-0.523351983805524,4.247234153203364
0.5102604623019857,0.8086321479529109,0.29282812349298915,4.600670327723316
0.3243806274136895,0.8876626385646151,-0.32685202868455115,3.6380102550404576
2.286969689058187,-0.5807753390639342,-0.76180601408562,4.311203673790016
0.9013630166290331,-0.2036003158929977,0.3822193396751151,5.3861931542200345
-0.4983022672436986,0.05730641289871038,-0.865107406915738,4.564235422637409
0.864491902401274,-0.4754347847151095,0.16314262522567013,5.265633445956663
0.7136910948643571,0.6937473861805725,0.09674494963014311,4.422173637112818
2.960684725879973,0.18334181546657477,-0.20849612984979196,4.455803410849531
1.5087802350962143,0.7532830520674446,0.437341726840494,4.9364330210869545
1.2202810023214243,0.44291397204679017,0.4425669418572211,4.685654874935468
2.4775012604038698,0.061214914937730826,-0.8764960242362095,4.3488450897786155
1.4747365355676338,0.3542998206908743,-0.7736730123191081,4.163960538817871
2.017826858260016,0.03307565449362005,0.9992938527802501,4.717093385813981
-0.9868226820353295,0.10570243916534897,0.12250709601935061,4.632109407566394
1.4518002227962232,-0.6788758036717152,-0.48847174684193595,4.467337081358522
0.6883921843342662,0.6968790026924655,0.20118612316422912,4.334344179423906
0.5823767074815893,-0.5350107358639608,-0.6120464713509965,4.552063058516775
-0.32263665374484884,-0.48814948634062927,0.8109350582171833,4.361580480078489
1.3309163858879225,0.36597659039382135,0.6468293844673676,4.389976026100531
-0.7271543002100648,-0.6854445315964769,-0.03758214723106376,4.3136435057637295
0.5722238206073097,-0.28061251270246784,0.7705949109904509,4.275311145754488
2.300139162739468,0.9491030963011282,0.09549762081676484,4.595632349811163
-0.9443402066892463,-0.3120898775514988,-0.10402635416086635,4.43113648494937
0.0034406518047626097,0.8915975969786951,-0.45281551097215605,4.133852049443466
-0.33791640946460527,-0.00985795177666074,-0.9411244981410897,4.587643261332829
2.1081765854057815,-0.08760050309638287,-0.9902646001080754,4.219653807799158
-0.8097405601929745,-0.25312173258302717,-0.5293860724202463,4.065154502536096
1.2186113850853524,-0.16158383814985233,-0.6027623874550658,4.608953801917249
2.8505286266691865,-0.5220113290230697,0.06407204997341628,4.614739629098659
1.837128057407941,-0.5819933898260621,-0.796716025014596,4.306332862890843
1.6371776226676402,-0.42346766222750565,-0.8300813583947455,4.375314670832483
-0.4042570093465427,-0.1375867633424263,0.9042378851536493,4.499077724054522
2.2039090297128086,0.09188852014515367,-0.9746679472862103,4.279030195968547
1.9568459081253842,-0.18416611138170094,-0.9819473345210629,4.542224639257307
-0.3434415072579171,0.06128253710240403,-0.9371725464068518,4.840960464918894
1.781845834397055,0.543385112299094,-0.8106425721375505,4.585774917691674
-0.07290089562874569,-0.7847537662208218,-0.6155054718024549,4.611132935796521
2.094170404017678,0.5505648286271365,0.8294638656903138,4.374744393477982
-0.5760705408787921,0.5964629678439166,-0.5589048755579457,4.144402911415604
2.256560746000038,0.9664778383749747,-0.009857562677460904,4.528030232903635
0.4281883817402273,0.8604898442640093,-0.2760650967818756,4.024221501819073
1.1390861232755638,-0.4493225474058554,-0.23861379938305155,4.926351790343674
2.5926339533559895,0.6222470337455458,0.511462243302984,4.331250133119416
2.9624943800352472,-0.21640244555227559,0.1636293065424386,4.546973002534235
0.5547527835051305,-0.3497567051285199,0.7549301930714862,4.4040046340627
1.0509543213787773,-0.28971286935179086,0.12401110120603996,5.485849112589468
2.971294016382598,0.030984546136353146,0.2358556584864681,4.546194575034808
2.761026880502761,-0.5558154576430983,0.3345254313161098,4.404402252638835
0.8644412635291978,0.1257771495847539,-0.486745735009952,5.1502315443152655
2.395947363736143,-0.9055367903504535,-0.1524099946597904,4.563884093603479
1.0610908907108172,0.28826568131197056,-0.1880228216774194,5.686646389453972
0.5204045889300289,-0.7255926257783772,0.4502159540005298,4.471888944263518
1.2418524949937106,-0.3383685276690738,-0.5574218332069539,4.816593417839681
0.7707304336580543,-0.17440327276381454,-0.6128279506374836,4.684427269463864
1.6210061243666798,-0.6383274248741786,0.6700012991673489,4.503222203509905
1.9226556662531524,0.058881568189283515,0.9952641935510524,4.640726957832464
-0.2840729886184846,-0.31122560589689374,0.9068854168920534,4.663706407764726
2.8425382942184507,-0.5114833717182814,-0.16886083983908617,4.693157942562182
0.8061429236975929,-0.40247530023487454,-0.43375940251842915,4.632975242923176
-0.6493781460777964,0.5718839834895922,-0.5012551574045299,4.262892771341774
-0.8984034251138231,0.13667746294194183,0.41736142235178536,4.420910417670814
2.2319646186253514,-0.7758912966024243,0.5866729170181662,4.302905696026292
-0.9392443058579099,0.11053712431339716,0.3249641181146277,4.721182245588924


==> Data/Wedged_spheres_Euclidicity.csv <==
dim_3,dim_4,dim_5
0.08446230142858453,0.10150987511466009,0.11544672535448675
0.07998106116289133,0.11195346630568323,0.11678696389343872
0.08053452236031344,0.08944200053811073,0.1176684088102674
0.0828607139548451,0.10601954724008458,0.11477925357263104
0.08154957589100707,0.10084206068952135,0.11570669212363872
0.07974898943389894,0.11438966467688903,0.13253391188889396
0.0800438252088891,0.09912648989527421,0.11514323222257147
0.08015824145330763,0.10487889607620847,0.12790735694917216
0.08034728474237703,0.10201938452694236,0.12154851069575862
0.07840805197576503,0.10324889193737626,0.1150723902002865
0.08120142196391796,0.09968871253098975,0.12028433532474901
0.08194644944881325,0.09793926291167736,0.12670076580955678
0.07873411305962566,0.10279714445303838,0.12783494014148564
0.08139603505096767,0.11468370959013202,0.11282244615722448
0.08036745843443885,0.10065907906056193,0.11401800945881874
0.07747316864450593,0.11171198778086468,0.12167102913964878
0.08382761711254716,0.10326488051527098,0.10848895027362682
0.08012839915548883,0.1042780285532957,0.11362913550014564
0.07701187193619483,0.10307577283531906,0.12539880611002446
0.07805448437266681,0.0967284379810687,0.11416801410006859
0.08230742323704716,0.102288712777055,0.10755301431632366
0.08334931466090786,0.10203963129213021,0.10977552704974183
0.08049547625845438,0.10067902990497904,0.1181535948131044
0.08014535387822737,0.09862458759789947,0.11351888320457779
0.0799741009110445,0.10884642742033636,0.118433871695347
0.08092854266903203,0.09626998260571826,0.11668865315616131
0.07632678255304962,0.11253981660936296,0.11776143736325395
0.08033647031352685,0.10199921887067163,0.10986147048211319
0.07843650530523329,0.1041830945466219,0.12778983768211663
0.08159822985731266,0.10497210170053373,0.12329574731282061
0.08592500399742553,0.10674105982842116,0.11508348616568939
0.08193715610054891,0.1076475517540578,0.11767922909029069
0.08016810117813641,0.09809963876446977,0.11599182402966796
0.08100503432111437,0.10411348215865422,0.12101803210220839
0.07953722491097379,0.10559287669861482,0.10870874787167627
0.07721780418992756,0.0997605863728641,0.11987837163910914
0.0835411947720298,0.09551433476268267,0.11479638704952722
0.0808817338037454,0.09895149274252174,0.1104045449741303
0.07750682085079241,0.10317979367561521,0.10988669383429713
0.07908411142221111,0.09432238272232253,0.11832545092625982
0.08084177831048006,0.10264030066521271,0.11341763827824752
0.08142540452713118,0.10887457248160029,0.12290425668160121
0.0796278616890493,0.10489749012897347,0.10816079298467757
0.0809162336379467,0.09687550995596585,0.11850833910149197
0.07652646630445373,0.09960987221668749,0.11855136926629041
0.08782926453559688,0.10522897625103211,0.12132705043433076
0.07910481885120317,0.09958071314862796,0.12780012803002933
0.08186575466203033,0.10642531845032384,0.12049401229427707
0.08396208434168137,0.09615019282284971,0.1186490974627262
0.07920180080497913,0.10346521507585194,0.11941766855306923
0.08766982378155896,0.11394350749941973,0.1295748186858522


==> Data/fmnist_correct_euclidicity.txt <==
0.923252024471134
0.765879537298278
0.744045144973793
0.742576085671181
0.704358966538846
0.666474651077726
0.657891770757533
0.645685634185712
0.645504116940113
0.614866784843709
0.601242566762917
0.582440574346094
0.572359337147697
0.555498433717949
0.549091117464656
0.534434341678565
0.522201847160149
0.51683513837495
0.515739556695469
0.514915048900734
0.514420656476203
0.504849561791189
0.502265144324822
0.500180388086501
0.499838939943864
0.491061666209573
0.489259989763502
0.489257007741835
0.486392255711531
0.484904840987571
0.482776723404736
0.481820558505527
0.478120651458122
0.477667559791442
0.474626839413494
0.469564253234491
0.469544141545304
0.466760246269448
0.457923911064583
0.455244354449781
0.454170383343246
0.450807304242844
0.447522939250126
0.43940139294326
0.411672065817554
0.410621358598171
0.407370336653168
0.403164471249102
0.399888078501151
0.399067823297024
0.383033305657378
0.382572107300601
0.379182385617092
0.378189664305633
0.373288897011594
0.371843048908099
0.365060926929823
0.362484754232542
0.3613252919441
0.3613060311364
0.356918153400887
0.356836860607529
0.355403262775011
0.350938105015345
0.350125237339916
0.347521370721264
0.347249290918973
0.346138261955439
0.346048971178906
0.344838984092804
0.344634769507833
0.344255802033683
0.341911974487266
0.341225812452227
0.337553006434396
0.33497226834915
0.334085124170377
0.333170151624901
0.332864456250575
0.330821208797003
0.329411964948915
0.328392170465924
0.325136970420295
0.324873524794063
0.322950677676536
0.320491683169427
0.319267052140407
0.318840656047674
0.318504060957562
0.318020924393045
0.317946668177622
0.316877172526026
0.312688812873041
0.311763774490413
0.308866346794173
0.307693792740216
0.307620727153266
0.307596606631336
0.307232361223743
0.305543728471109
0.301341862512837
0.30065460159918
0.299942745365666
0.299886228363825
0.299683010612254
0.298694681484415
0.297994467489841
0.295579155905943
0.295350091947889
0.293187461279593
0.2906623387463
0.28907555196561
0.28834753534274
0.286429545517006
0.284539716840449
0.2841282968675
0.281955727540069
0.279181514750488
0.278647514852545
0.276923073615517
0.273056904628322
0.271775897401691
0.270953209160998
0.269916239589768
0.267454171916747
0.267293501570388
0.266367148712125
0.265905564582032
0.264173967159172
0.262828837079741
0.261030869084053
0.260993181090267
0.259603368226176
0.259471525199555
0.254468999141355
0.252726613086286
0.252638285834626
0.252463493883628
0.252437047518031
0.252321671016417
0.250378768228592
0.249224939623448
0.248891689617958
0.248017309267102
0.24789982887774
0.24774842042179
0.247222635618064
0.246491107670737
0.242487948580935
0.241430612056071
0.238336852692211
0.235544967911715
0.234615401386112
0.234253868503915
0.234106847992318
0.233557748127428
0.232697968721209
0.232657774109291
0.232277115470335
0.231773905975646
0.231173316274199
0.230232014245779
0.229089942945399
0.228312652714302
0.22739430147287
0.225072638934988
0.223892159571007
0.223752057240669
0.222481374749294
0.221190920618523
0.220270220217455
0.220201168913735
0.219253136443031
0.217621625696228
0.216996811308001
0.21348409788497
0.212837317430962
0.21258888365548
0.212302452116902
0.211805167906533
0.211334963832207
0.211311990334858
0.209804231821831
0.209119651487664
0.208958326780133
0.208322751012128
0.207982163743537
0.207774267960615
0.206918241819889
0.205955372519609
0.203809622007678
0.203495151047452
0.202233753459651
0.201945452404239
0.20104009179152
0.200002972634719
0.199560729555598
0.198469048910351
0.198253858559805
0.196386837746372
0.195704086504597
0.194488135677965
0.193041671669507
0.192836258280334
0.192265124521388
0.192115038716803
0.190412724032099
0.184739670961888
0.183170983429686
0.183138907922862
0.181885385682292
0.18129597674527
0.179474534413093
0.178799253971336
0.177728462315198
0.177011116230666
0.175782778265287
0.175501570715113
0.172365080143528
0.171652957138986
0.167282989096157
0.167217058498702
0.165586849812538
0.16265370295932
0.162152167369563
0.160447941380964
0.15841440245488
0.156618111089367
0.15530102012878
0.155190629005388
0.154417522931014
0.153878643333724
0.153261205270417
0.150738524555029
0.1492728836158
0.146698779680911
0.14622803267758
0.140560916701076
0.139182605271693
0.130568805250596
0.128744407543575


==> Data/fmnist_errors_euclidicity.txt <==
1
0.942970408376724
0.852713102541733
0.728936668000663
0.716472616835082
0.692249340518399
0.686089003366329
0.67393778952908
0.650044222824169
0.647658174901724
0.626586446730901
0.612403639791211
0.602747412747978
0.593747530853962
0.587646224891986
0.581839775709336
0.58065332594312
0.570255861213853
0.560051175343492
0.559059825132166
0.558985184354648
0.5402826993483
0.538824064403722
0.526669036740021
0.524023416064732
0.519404533998009
0.509754010585983
0.508585283984694
0.499911402949263
0.499382381767837
0.497539930838657
0.494727026257379
0.493757473752365
0.483622904755815
0.482682320071965
0.472610009861868
0.47251740730924
0.472311856446688
0.472173026199313
0.469906191315294
0.468805749618778
0.468187483989953
0.467350981491493
0.467337585104349
0.462781172879024
0.461298637248801
0.454892912537535
0.448211897081881
0.444109405602778
0.442675696338093
0.440393693356047
0.439519871982852
0.438010439110685
0.437978362998252
0.43676409667472
0.435978490515409
0.434278775712715
0.432040324539401
0.431989469381705
0.427291426570218
0.425429342989044
0.423616595393886
0.416327890069842
0.408509885892372
0.407152837416024
0.404627297012108
0.403909751379212
0.402048251605692
0.399659003036514
0.398815946933774
0.397868948844266
0.394019275148535
0.388979849600247
0.388347115049678
0.387845593994552
0.381644905074874
0.377803441022873
0.376745213949093
0.375979261940917
0.374334352990141
0.373030495507715
0.372364550235129
0.371595697356971
0.36980741578402
0.36551961564042
0.363952166579848
0.360473979262886
0.356028796324638
0.352936766278989
0.352444107109131
0.351560111494665
0.348629526672858
0.346651000111565
0.346176563128944
0.345776475625625
0.343431012024875
0.343059801349877
0.342984250189728
0.342751205256972
0.341575951698226
0.339834414707815
0.335549308315714
0.330346947138361
0.325421167865061
0.323062926507373
0.321716521316931
0.321197220472381
0.31982395498218
0.319292504095041
0.3160299598218
0.315526696427857
0.314690719598528
0.313800146155398
0.311836776488356
0.310847805717146
0.308490593895777
0.305078680254107
0.304830147158651
0.304483486231387
0.303745093093641
0.29177436741988
0.291475730576837
0.291022299163172
0.290190362961091
0.289223592626577
0.288170769407253
0.285535786870188
0.285109303872477
0.284385981329613
0.283602585948145
0.283290658851041
0.281299766347338
0.280808740203765
0.280562100546721
0.278249797099588
0.277243039725846
0.275154053153071
0.274724760429624
0.274204230500391
0.272461898041772
0.272211074228006
0.269396446081808
0.268820686979547
0.26873831226464
0.267980861501215
0.266461666202305
0.264947059607331
0.263219943998311
0.26288792095787
0.262637477164127
0.259490087739386
0.2592294902951
0.25789357365731
0.2572890432542
0.257279705056982
0.256720617175774
0.256587937499491
0.254425394038977
0.254317709082081
0.254146531409173
0.253980587717227
0.253591773030991
0.253562746768501
0.251998039302585
0.251963585566865
0.249982560865975
0.248283793236695
0.24541335877152
0.244831221388959
0.241923868962604
0.241505178343609
0.240963966240947
0.240378705124071
0.23876568939163
0.236122179265795
0.2344778747134
0.232726145919041
0.23237840004218
0.231102565327138
0.228924191231696
0.223269511448317
0.222587783686764
0.219343942757587
0.21176320521739
0.211322326273892
0.211241276935592
0.211167784999484
0.210452804728852
0.20927986429597
0.206163383368354
0.20570209689538
0.200664159329878
0.200052782510247
0.199979147650273
0.191168769781253
0.191041806151174
0.190308244869618
0.189910665195649
0.188300214219861
0.187448789198066
0.184635694758179
0.183373604352996
0.174315429506988
0.174052410229914
0.171485216906164
0.17134214345513
0.170525421680211
0.16691311030807
0.163723019956084
0.162763231391837
0.161321304307693
0.15817711401566
0.155551591403343
0.152467167814263
0.147980893961889
0.147931124662205
0.146269268635204
0.144318634029622
0.14298095264546
0.142287971749136
0.142032929561705
0.141372706391418
0.129185853640463


==> Data/iPSC_ID_high_Euclidicity.txt <==
1.187464497982114864e+01
1.351336667611032283e+01
1.048682149518430862e+01
1.539119945128545908e+01
9.622027106118054007e+00
1.049372224956302624e+01
1.183500328326956641e+01
9.904076571091225745e+00
1.167814444558680620e+01
1.462491458518607956e+01
1.007949717424912528e+01
1.213152826410329510e+01
1.095909236922629937e+01
1.323687848890298469e+01
1.099630485980728700e+01
1.176649180767685898e+01
1.340234100242737547e+01
8.332680625561529553e+00
1.028204024138389272e+01
1.947075136093248560e+01
1.043179602252553906e+01
1.141048158997690898e+01
1.089557222541631276e+01
1.294987810347093848e+01
1.284844228840676372e+01
1.048517058659531642e+01
1.488318907117673362e+01
1.430589577008934121e+01
1.660939333919533212e+01
1.221301805696806220e+01
1.178034502495424363e+01
1.086809644905314443e+01
9.873177936840216162e+00
1.224788962681076399e+01
1.353135068311434708e+01
1.041765455856334732e+01
1.402355149872156481e+01
1.670550197467230547e+01
1.113542860916970412e+01
1.409569033557752249e+01
1.486661544890611353e+01
1.915383431042666373e+01
1.300502668730796252e+01
1.144361643147265895e+01
1.136639664306671804e+01
1.129133616474435797e+01
8.922005327372334094e+00
1.262552681181814584e+01
1.247866928682801202e+01
1.178267679858120864e+01
1.300459017292028463e+01
1.381777876083848788e+01
1.503238757440694684e+01
1.027770684816910496e+01
1.466215500850873710e+01
1.374652519155460162e+01
1.425236171551500597e+01
9.280914093128734166e+00
1.183575310883695053e+01
1.129956304720026949e+01
9.664351145553240485e+00
1.179493926815833227e+01
1.541838061687126427e+01
1.656846273179598228e+01
1.114337173341001730e+01
1.228327954735304139e+01
1.091188967342695371e+01
1.588029459681616729e+01
8.669650263859633554e+00
8.794979213488783643e+00
1.452775703463421131e+01
9.803970543322353848e+00
9.335155276942192160e+00
1.439945831125811893e+01
1.345359297785249275e+01
1.023539686225053202e+01
1.304635909508288627e+01
1.396894265234802823e+01
1.501400672426334815e+01
1.402070690418677046e+01
1.555271252685910000e+01
1.686159949695222338e+01
1.316856831400811956e+01
1.236260642825879508e+01
1.145032026427851868e+01
1.009310388197679664e+01
1.412619265680999447e+01
1.160962482243325411e+01
1.217520951358664938e+01
9.006283536935493217e+00
1.163551175084229605e+01
1.245325038893479075e+01
1.123280836306511432e+01
1.336732480596902306e+01
1.247185267701531508e+01
1.041767162212552300e+01
9.975491975024429081e+00
1.116743667717813437e+01
9.551306798812268184e+00
1.159784497410347193e+01
9.733638308139729745e+00
1.116894424257337626e+01
1.127484964084676555e+01
1.036993618810205042e+01
1.050196367005365872e+01
1.248323369664633020e+01
1.458648120447476337e+01
1.516340910630659877e+01
9.604077415841585363e+00
1.122889468198389018e+01
1.458707609755402679e+01
1.169800810638315269e+01
1.414054104004336487e+01
1.274868064206510176e+01
1.012674062573320377e+01
1.071244871252012487e+01
1.292720469758752877e+01
9.645951485646103052e+00
9.438489216102732726e+00
1.048101163200506392e+01
1.468486621036753803e+01
9.307162270993318387e+00
1.019797197698325242e+01
1.664316968362057025e+01
1.462441939536328661e+01
1.698644459405614526e+01
1.313535486985766099e+01
9.349757815062039512e+00
1.615688618722335690e+01
1.353759936410009068e+01
1.551404635999236348e+01
1.214112299089035751e+01
1.269048798668004352e+01
1.546087247272280329e+01
1.339575755115851941e+01
1.105936520911885168e+01
1.207825885745441674e+01
1.140403305136560697e+01
9.974119046659557952e+00
1.671019934345248714e+01
1.149912034653853965e+01
1.122873548350513317e+01
1.192410971188795088e+01
1.473962608638576022e+01
1.749336420920192836e+01
1.669563846704518184e+01
1.280336916079540543e+01
1.014520845395242254e+01
1.344941268353108121e+01
1.289306443261132529e+01
1.638751234388894318e+01
1.138864309351714788e+01
1.593587904124251686e+01
1.178124552153635562e+01
9.123409511986373843e+00
1.253994188100285712e+01
1.126074151462041506e+01
9.591952819620981785e+00
1.417325843989516798e+01
1.207032172109825297e+01
1.088836837987122586e+01
1.270574213658282225e+01
1.282460844112658371e+01
1.700551256048137461e+01
2.124757099147105777e+01
1.222494950899995914e+01
1.044558417308536491e+01
1.317585656551376339e+01
1.297573164301166315e+01
9.622539836224653698e+00
9.812584660724997576e+00
1.122464687072830003e+01
1.722127627116820747e+01
1.337988289931752028e+01
1.238480824712723560e+01
1.117219314741614689e+01
1.169635112488366246e+01
1.392867084110072184e+01
1.406601246187234899e+01
1.291440060707464177e+01
1.185448231616466863e+01
1.179949674867532039e+01
1.075027842540609058e+01
1.707172289175071000e+01
1.325666589469767587e+01
1.410923299589420132e+01
1.364450829747418048e+01
1.313972836954808265e+01
1.679021368684437832e+01
1.376381527043256980e+01
1.339273058956186269e+01
1.169268112778088486e+01
1.188113198023432737e+01
1.512558309071837215e+01
1.377008819885815250e+01
1.253627109145315721e+01
1.230982434470306863e+01
1.618568604537039590e+01
1.053407349827240758e+01
8.303862559117458630e+00
1.873181260068665210e+01
1.845629252412656385e+01
9.853705922629702130e+00
8.592970643984395807e+00
1.383975054914364122e+01
1.135899585005167012e+01
1.059307358582493208e+01
1.052592287110402225e+01
1.348059618595286047e+01
1.027627042835830729e+01
1.253618485901646196e+01
1.399205514950863005e+01
1.286686307445170740e+01
1.163650584310049219e+01
1.102818361913027445e+01
1.713287787959368202e+01
1.353724454892418194e+01
1.210260563281355850e+01
1.084643723089947720e+01
1.206301763302519525e+01
1.171804205263663512e+01
1.408652512768104437e+01
1.081248303294328039e+01
1.318613304361552707e+01
1.136404384572791315e+01
1.360942117882636637e+01
9.182137717442607538e+00
1.161440126712379062e+01
1.254804247205333567e+01
1.525572940675381339e+01
1.031951445892471853e+01
1.508334134474482902e+01
1.556550050332229773e+01
2.344849212192835353e+01
1.356006312898088595e+01
1.478149624441873833e+01
9.901666718835500092e+00
1.241288893997638176e+01
1.607687448287773080e+01
1.037957791767272475e+01
1.373289851646789828e+01
1.217047118883762025e+01
1.263100429563249882e+01
1.049388795355645065e+01
1.204611475289157596e+01
1.527379320003465857e+01
1.503436225023228801e+01
1.227246618866730010e+01
1.539623090665895333e+01
1.056162492502518546e+01
1.250847476833042649e+01
1.009115495549043473e+01
1.476978210485790655e+01
1.389455199306463662e+01
1.304478112785505850e+01
1.017108429747911380e+01
1.207272288378865710e+01
1.459229357844098374e+01
1.436996863046686279e+01
1.783778975338646333e+01
1.519837775383800249e+01
1.210844032609842991e+01
1.502877055688788843e+01
1.320250325207771169e+01
1.211731374091848856e+01
1.139954203258577436e+01
1.406702675177771944e+01
1.227480603453795283e+01
1.565299707739239921e+01
1.026452381927828483e+01
1.255765248912807408e+01
1.503646918940479793e+01
1.512589132833702976e+01
1.424111501498582300e+01
1.403733231892338118e+01
1.149135010159929848e+01
1.219104880387352274e+01
1.977707746420684387e+01
1.136227243150968391e+01
1.327701692892678231e+01
1.242582559443694201e+01
1.358688670931069709e+01
1.333015338518183235e+01
1.245579640327076554e+01
1.685869460346653881e+01
1.382410843386790766e+01
1.607034899073528322e+01
1.244426481796362971e+01
1.451780556892383522e+01
1.297803912298204132e+01
1.114419925848580384e+01
1.645124726764904466e+01
1.300481152880878177e+01
1.639811760041522959e+01
1.274396913224991224e+01
1.136886559280100606e+01
1.285596070695016380e+01
1.185678812526362869e+01
1.437705752360255751e+01
1.495894818332783416e+01
1.176376274712546888e+01
1.388396806987535292e+01
1.120849555651530416e+01
1.194891479140311930e+01
1.151807642202223647e+01
1.107294035792257247e+01
1.207403194852450490e+01
1.309875797434099809e+01
1.500574459275489581e+01
1.346567262359911510e+01
1.372143549717624289e+01
1.698557921465352294e+01
1.172609606591526443e+01
1.569407995583965310e+01
1.363286465600986119e+01
1.050002760722276918e+01
1.067448783309191818e+01
9.980315075993551943e+00
1.236249444126901764e+01
1.983584065126752805e+01
1.204013532153414978e+01
1.190772386182992726e+01
9.559352053426978912e+00
1.595768718745478054e+01
1.435770930913917631e+01
1.335970794159963226e+01
1.274069717970759363e+01
1.272505012514823264e+01
1.455683025632198024e+01
1.347124004537549702e+01
1.733214340934184250e+01
1.297804467840145115e+01
9.949222822613450035e+00
1.173452281810227404e+01
1.047613300672435876e+01
1.516596191865965615e+01
9.696993853350923231e+00
1.475022598904553028e+01
1.286953868142376933e+01
1.263900955998983555e+01
1.263847640596744526e+01
1.232619125285100026e+01
1.233473881015391527e+01
1.606085497840969367e+01
1.226466352126729120e+01
9.487850396633339400e+00
1.820188951747683248e+01
1.595434695850446971e+01
1.090145664455078389e+01
1.328744357970508894e+01
1.322740770742629124e+01
1.513293348100825320e+01
1.306816157513592813e+01
1.567421965695665875e+01
9.334153805266588222e+00
1.036309707910436373e+01
1.182421736334102214e+01
1.457682928313570869e+01
1.444046407854971470e+01
1.530048038174972369e+01
9.363900242443603972e+00
1.180350451678456558e+01
1.583674797399101131e+01
1.796577667051838034e+01
1.216704451271658805e+01
1.154482612028173882e+01
1.190492368427752545e+01
1.086661040706699843e+01
1.175543234527031267e+01
1.416791321580704022e+01
1.363693244127927784e+01
1.123314594081715434e+01
1.297427708638624644e+01
1.364750998260623405e+01
1.176250231342172370e+01
1.243310912783560340e+01
1.106520103120472065e+01
1.765866280563008672e+01
1.030245872070278068e+01
1.272575147852136546e+01
1.350441018566202800e+01
1.387709197892855784e+01
1.574273030114552796e+01
1.344025081143388967e+01
1.137508028737672738e+01
1.448242054821605329e+01
1.143617960549371659e+01
1.355548990915208307e+01
1.400792860586210509e+01
1.057606303518902990e+01
1.440327766079086658e+01
1.526251416010610384e+01
1.241019412640393860e+01
1.204233599703673363e+01
1.540373661524318294e+01
1.391418975606892872e+01
1.581810093821938956e+01
1.147995439640253501e+01
1.340452679258296875e+01
1.205962520732094667e+01
1.098928393628940725e+01
1.147441355859607093e+01
1.393244496871085936e+01
1.362142762830826648e+01
1.534981787230137407e+01
1.443371115188182507e+01
1.333456748958664129e+01
1.107135013410417912e+01
1.275743100994548840e+01
1.181064070082988415e+01
1.063805334438600880e+01
1.056425644544119002e+01
1.247426395547234890e+01
1.100291416350376039e+01
1.080273965240638567e+01
1.658060850551690280e+01
1.550491447504708731e+01
1.557657274583264062e+01
1.269129963010161788e+01
1.345243092380096606e+01
1.211185639154244598e+01
1.437732847930050184e+01
1.050178229722621559e+01
1.362240571099655817e+01
1.451010852723987909e+01
1.270396781569176881e+01
1.826758559673529092e+01
1.707727357543653568e+01
1.044974611619549876e+01
1.513411938963272441e+01
1.241222337157192079e+01
1.417387159998068036e+01
1.477366496912158134e+01
1.621634677805380775e+01
1.572159194780329194e+01
1.473647366640785528e+01
1.211787599314226682e+01
1.134010129555854363e+01
1.232059304290406665e+01
1.312540892125361758e+01
1.315046140825891108e+01
1.199702176662972519e+01
1.255292122358384788e+01
1.317691070856694147e+01
1.569152316259752489e+01
1.565737244077108592e+01
9.829213451587273553e+00
1.389836608924452577e+01
1.181382633389148040e+01
1.356176348781659691e+01
1.118541686253211154e+01
1.726558009046885189e+01
1.445877686576968379e+01
1.399392783228245207e+01
1.386944590799861565e+01
1.540442788302931554e+01
1.336821358637018697e+01
1.438165756339050283e+01
1.134945571877451087e+01
1.304930316564963633e+01
1.447680250422328818e+01
1.368911973129772264e+01
1.253566116154898502e+01
1.564350195829883816e+01
1.347191521996389874e+01
1.189669026316573230e+01
1.140493438855457420e+01
1.323943878063861135e+01
1.377290989238068697e+01
1.190522176026639301e+01
1.380797699272745227e+01
1.135307722787166718e+01
1.325551381499622394e+01
1.148498793857132760e+01
1.211116424929211988e+01
1.067558779372197542e+01
9.772890272744126250e+00
1.503556262839901692e+01
1.244084713475731974e+01
1.669981710896618665e+01
9.347253918158973107e+00
1.258437653105585596e+01
1.492047437758267847e+01
1.566376377481648596e+01
1.030870110831000019e+01
1.208744628481564831e+01
1.351679686270805369e+01
1.166006243050868818e+01
1.180374583551392398e+01
9.697301730585943247e+00
1.210424640845756450e+01
1.434642020008560692e+01
1.070631665321347192e+01
1.333959019148248437e+01
1.553834170934879388e+01
1.455839675041278092e+01
1.091744440718212239e+01
1.124018548073279256e+01
1.201949254689888313e+01
1.233431515485573904e+01
1.601689897775894167e+01
1.366549931397563178e+01
9.697259515892598714e+00
1.080424283764931381e+01
1.002649909392249228e+01
1.127860739470246543e+01
1.367700514305274417e+01
1.381857146512603940e+01
1.229745681815013469e+01
1.150410739254013315e+01
1.243458693259383452e+01
1.288455007765960580e+01
1.335622525255037907e+01
1.159780598783041228e+01
1.838526958477302742e+01
1.363173338992776706e+01
1.677516514463344066e+01
1.240592051613030655e+01
1.339878212878814168e+01
1.148833571287097222e+01
1.400820018015471824e+01
1.257642822488332257e+01
1.363241860277962481e+01
1.225731120508463334e+01
1.034673755562250541e+01
9.284778607339728040e+00
1.232029379127354929e+01
1.321123523984135240e+01
1.120402453871258963e+01
1.032019019582372721e+01
1.271315356710722000e+01
1.414758775412900960e+01
1.366915556085890415e+01
1.438681621734751026e+01
1.286542690770703956e+01
1.401391593439483607e+01
1.072192809201883890e+01
1.155144050877288997e+01
8.154051201351164124e+00
1.460369121819773142e+01
1.568061793585020602e+01
1.641342954958343014e+01
1.446314052900223679e+01
1.370531463470608635e+01
1.256264028437835023e+01
1.175157092082571886e+01
1.313560172830106509e+01
1.132929413547799236e+01
1.174476694072990490e+01
1.229658089394761866e+01
1.400776165187104461e+01
1.320563466192014701e+01
1.176127600032840270e+01
1.225388516329345556e+01
1.168482011595223113e+01
1.058124640149038953e+01
1.491057585922692219e+01
9.291736833646270455e+00
1.144841182058142870e+01
1.120701042812892467e+01
1.267566547998750437e+01
1.078281040750448483e+01
1.172156655461732555e+01
8.888710413603256200e+00
1.302776202170825570e+01
1.672284244020955057e+01
1.245838494366509153e+01
1.453426100837124046e+01
1.620360736076005992e+01
1.089218158097731504e+01
1.383837124788182571e+01
1.263078421201320722e+01
1.412245068448633489e+01
1.113272587888300080e+01
1.144330188767427714e+01
1.407134824549556562e+01
1.213097955831806551e+01
1.356828318825446011e+01
1.277967576206152600e+01
1.318124586696837319e+01
1.307436924696738068e+01
1.284555342270233069e+01
1.202747270021434822e+01
1.595208732152785380e+01
1.421462887512588047e+01
1.208212860858714777e+01
1.306406849782194612e+01
1.229318722818631571e+01
1.414910015002414667e+01
1.455950085791582538e+01
1.214727543928101916e+01
1.375834311352125106e+01
1.455984595703436391e+01
1.024243523564235581e+01
1.716495598158025970e+01
1.423731951893489445e+01
1.115207774953919895e+01
1.086804906087544431e+01
1.468001055048397063e+01
1.515891256206013615e+01
1.229450783333333952e+01
1.362652217181754821e+01
1.496384271111550035e+01
1.878307414516295992e+01
1.347073785337046026e+01
1.531511294148785929e+01
1.571840628655266237e+01
1.457497074561948303e+01
1.389149833742111539e+01
1.354898797899757312e+01
1.238660198250558686e+01
9.736941901931061238e+00
1.578389854322372976e+01
1.181629361610917783e+01
1.135857388280282798e+01
1.110067691190390171e+01
1.195856808255208925e+01
1.249006814396731002e+01
1.466320733414432098e+01
1.402455327101151461e+01
1.351111615811710998e+01
1.318257169570795462e+01
1.566977967339090760e+01
1.572552881509386857e+01
1.260668747966608194e+01
1.415720913679439441e+01
1.318127226493316151e+01
1.587720302002199979e+01
1.056352482912490309e+01
1.219688255220649253e+01
1.186810939881902094e+01
1.409657134383013855e+01
1.308027523340234488e+01
1.494498747286579743e+01
1.129163760169514497e+01
1.101021758919524096e+01
1.653802632016774155e+01
1.386503721716408144e+01
1.213324358702052308e+01
1.036655812687768297e+01
1.215961475587436524e+01
1.359531288198792609e+01
1.408859113719522327e+01
1.297490358401214650e+01
1.049091940459893912e+01
9.288698241454934390e+00
1.030439970881130840e+01
1.226619067031792731e+01
1.164451770023651278e+01
1.219491572882322927e+01
1.062463577039030405e+01
1.418897935375778374e+01
1.406377945428465281e+01
9.862987258920600908e+00
1.144188662253115218e+01
1.647389753312736360e+01
1.595012895464600255e+01
1.380862822840023618e+01
1.769047300082445418e+01
1.314756007194131371e+01
1.146661458739333739e+01
1.197803546916420459e+01
1.091234676093358225e+01
1.268389875349470586e+01
1.340750968758725037e+01
1.464113749853319213e+01
1.638547076467191488e+01
1.549582585392966294e+01
1.296531469776883760e+01
1.198719692793627623e+01
1.256488344744119345e+01
1.360217483723066323e+01
1.675821183732825403e+01
1.464580578551042045e+01
1.533755787924350678e+01
1.019431082972065994e+01
1.410203141343352229e+01
1.072529371289198608e+01
1.481793358440800468e+01
1.079504144122778975e+01
1.073373733628436355e+01
1.253593990116570644e+01
1.137101578005547964e+01
1.325064914683165185e+01
9.457220149403051224e+00
1.524930290293709589e+01
1.693506665144258605e+01
1.196693073069746838e+01
1.441126952463263500e+01
1.076853076415375021e+01
1.364624694843009856e+01
1.511094808469204764e+01
1.172263083761930602e+01
1.184297705284246582e+01
1.171229692090553343e+01
1.169921094930083427e+01
1.292068516068797734e+01
1.298502483692314335e+01
1.537302130266371414e+01
9.909101949916307106e+00
1.021248467030738460e+01
1.224601410631537490e+01
1.398964687247901395e+01
1.129241445569573798e+01
1.602882334712855084e+01
1.484406808884284246e+01
1.302298771607250494e+01
1.563589975644612728e+01
1.341798642146000020e+01
1.093511800544486690e+01
1.252278442828209570e+01
1.115412254090222710e+01
1.359578062196827908e+01
1.227709416362830197e+01
1.457528030956900089e+01
1.373836278336297489e+01
1.210630326630118958e+01
1.578527706957402366e+01
1.663412084440774308e+01
1.346888441913303680e+01
1.085416174586491600e+01
1.165304334395045771e+01
1.039011577640602724e+01
1.273895765476152064e+01
1.188490686418377251e+01
1.169351125803561864e+01
1.263744833954944902e+01
1.767179774439417628e+01
1.354701553212789733e+01
1.479596732018394079e+01
1.441250087034787519e+01
1.191714772861662652e+01
1.899224092165766464e+01
1.541340335475765322e+01
1.312718123431469408e+01
1.238066870196345448e+01
2.007563617699445047e+01
1.044830972535111258e+01
1.394700116088909603e+01
1.147273814275825821e+01
1.342527252909795799e+01
1.671520441817222391e+01
1.183709307963525603e+01
1.640515971259401340e+01
1.475759999210893625e+01
1.232240463348352932e+01
1.053566259930948945e+01
1.360721341159734976e+01
1.668604178398441817e+01
1.457690176412800476e+01
1.244807686502981880e+01
1.189591496599193476e+01
1.218819147251616286e+01
1.021244447121288701e+01
9.430175905517177881e+00
1.138831988516615823e+01
1.182033476679942119e+01
1.502798222500854131e+01
1.282690072774073187e+01
1.085976768584044549e+01
1.223175255169497788e+01
1.392809635009367319e+01
1.230038960973053364e+01
1.251368383098583870e+01
1.095610260637754152e+01
1.606840147636957994e+01
1.462436155932436854e+01
1.517931311793321392e+01
9.379578937059942945e+00
9.942717243263100357e+00
1.544937618122586542e+01
1.786931696442195872e+01
1.502695961546120706e+01
1.224413135822496912e+01
1.294754855358652890e+01
1.770871235133367705e+01
1.445664565254571166e+01
1.550006270747792847e+01
1.748016648806001783e+01
1.011168134412400121e+01
1.256937442423998696e+01
1.224035289956463757e+01
1.311271201700927058e+01
1.425140452720558670e+01
9.698931551418294106e+00
1.330239048166314220e+01
1.538020580704904283e+01
1.169415650020537356e+01
1.485803849284663691e+01
1.302838127301906113e+01
1.304056976702381299e+01
1.186242481083525924e+01
1.287328082120844108e+01
1.457052833844780615e+01
1.443165955423830304e+01
1.399458052126250251e+01
1.150801342396708549e+01
1.481551803750958918e+01
1.392797649333838628e+01
1.316882369810889841e+01
1.411422989196522515e+01
1.246840263094267875e+01
1.423299462542720839e+01
9.918446627021708650e+00
1.387523614093645641e+01
1.825047897425481835e+01
1.105413478710585196e+01
1.459840736975330699e+01
1.263871447203853826e+01
1.078763160148006506e+01
1.269972445097464231e+01
1.842567774577786466e+01
1.640960504987270241e+01
1.583209321661517421e+01
1.407897461638774317e+01
9.898124618966285482e+00
1.665557961325246339e+01
1.275768212002054547e+01
1.369783841401291014e+01
1.584262006294156144e+01
1.319832066567482620e+01
1.307654323409164832e+01
9.315187438164112876e+00
1.150479637069712524e+01
1.425936269477711882e+01
1.248983205468495328e+01
1.186269816370787034e+01
1.391275760592526645e+01
1.572374315157632196e+01
1.437098251597120679e+01
1.162784639681157373e+01
1.243764261131081206e+01
1.006402609376742063e+01
1.298004911953575125e+01
1.264283584281132278e+01
1.568053119809227880e+01
1.401300792047559440e+01
1.021706948292193751e+01
1.178003315539497109e+01
1.391666380162285144e+01
1.440296397805419026e+01
1.382508149632659311e+01
1.798194125923728848e+01
1.051724995515810157e+01
1.272265736605652897e+01
1.451693396273544501e+01
1.172790160916147784e+01
1.380481149009396979e+01
2.006408366780065577e+01
1.446771964612421080e+01
1.164479347192221503e+01
1.428181879678660060e+01
1.416369902141941317e+01
1.163999836129369925e+01
1.233337725298853371e+01
1.531828243353364805e+01
1.146511806546594237e+01
1.654525218549452603e+01
1.350683663180119787e+01
1.055022366952025514e+01
1.379138641932116727e+01
1.765755219015034427e+01
1.108784376603017563e+01
1.719097879379342686e+01
1.031321543594290802e+01
1.125733154396191971e+01
1.513996819029030760e+01
1.483497690787630852e+01
1.472714976017173427e+01
1.291813107654649606e+01
1.249140151593191561e+01
1.349658005594320542e+01
1.294552585465447159e+01
1.953921168270488806e+01
1.646630091590448686e+01
1.229310875762731392e+01
1.555072061902650127e+01
1.208992695578344545e+01
1.453179809102964448e+01
1.194214594222487769e+01
1.776562079626897983e+01
1.170072016040678520e+01
1.265675554748552223e+01
1.604253286647470489e+01
1.339630381550875526e+01
1.346673449221457552e+01
1.442830722023181700e+01
1.966878283309923248e+01
9.524781511233747722e+00
1.264033142612950122e+01
1.212021753569755589e+01
1.170574556018087442e+01
1.285720540222640373e+01
1.051259410275616624e+01
1.015745871646406151e+01
1.333634763302391946e+01
1.433218481700587077e+01
1.111455801503640473e+01
1.461883272840423764e+01
1.567210250176957231e+01
1.309768210049645276e+01
1.357292188905803876e+01
1.436279416046473756e+01
1.447650714456016452e+01
1.262033784908083156e+01
1.358705818508027718e+01
1.255412249883320364e+01
1.399835933431732293e+01
1.637482592244306190e+01
1.035634942188022478e+01
1.740503006502694205e+01
1.372802184452179297e+01
1.011657972036103992e+01
1.442537838576378739e+01
2.090336128795052417e+01
1.187794992408921502e+01
1.447449243873448488e+01
1.454178502125129668e+01
1.202759109310167318e+01
1.602804742207034394e+01
1.621073944177717863e+01
1.346918016173451527e+01
1.397965458215525381e+01
1.113053335440993763e+01
1.138200813442086101e+01
1.298481488363874803e+01
1.543573867608232497e+01
1.453246968449224674e+01
1.280506343215688325e+01
1.662341239844014495e+01
1.179391247714600155e+01
1.249166275579045760e+01
1.418039935936878315e+01
1.343015903410931422e+01
1.408234536750282828e+01
1.278691145825183462e+01
1.971178267647226079e+01
1.515394050512689184e+01
1.606436027865905913e+01
1.202299092630598309e+01
1.397804180566198795e+01
1.026240154673916471e+01
1.226877260463223251e+01
1.299658850948795141e+01
1.566878124427221586e+01
1.869507192096087067e+01
1.908672778803895298e+01
1.174175336917475754e+01
1.327931408271098057e+01
1.550636814186302992e+01
1.041467961768096373e+01
1.434149298747923496e+01
1.041171166053998576e+01
1.455685903617157351e+01
1.136450318964434736e+01
1.237751468556147216e+01
1.748972932802487534e+01
1.609538868738889761e+01
1.184104267392942056e+01
1.264318519201100699e+01
1.565843079883084599e+01
1.163824548221793087e+01
1.186142655026373305e+01
1.575245877272350192e+01
1.227990075050220931e+01
1.295357388122482512e+01
9.080427045203267156e+00
1.216061537164668316e+01
1.624291559620160541e+01
1.459751811607888250e+01
1.511272259606591817e+01
1.270409748097155145e+01
1.164188317882086920e+01
1.570258404799239749e+01
1.115313190451064251e+01
1.694027766005937252e+01
2.350691357908172208e+01
1.581969456274008934e+01
1.401718560544702008e+01
1.321760959351771447e+01
1.646344013609276757e+01
1.288206371915300075e+01
1.121707510026248933e+01
1.340799868381042437e+01
1.773737055507362825e+01
1.408506916837665202e+01
1.404284348301169594e+01
1.140399048279223848e+01
1.159015893143621589e+01
1.086787205502634635e+01
1.035038294134634462e+01
1.442684691895465932e+01
1.648723408380371325e+01
1.323627258364239268e+01
1.079502402191587329e+01
1.407008474276647192e+01
1.387248773934468282e+01
1.371304325217624864e+01
1.582505666592284221e+01
1.237807631318360713e+01


==> Data/iPSC_ID_low_Euclidicity.txt <==
1.272742088805263450e+01
1.213191541060513856e+01
1.388991292473674477e+01
9.719710548508860626e+00
1.274053459585511305e+01
1.455757664491453873e+01
1.527800032367451699e+01
1.491135716663753996e+01
1.279369519459634219e+01
1.452795298390058143e+01
1.523362811011750928e+01
1.506208284853436474e+01
1.337957072781783907e+01
1.720096289991002791e+01
1.799806742061015186e+01
1.569551726791770463e+01
1.348969135653018903e+01
1.815591888912842577e+01
1.453513458034712436e+01
1.329551721217870863e+01
1.551780856405844133e+01
1.112604976564321824e+01
1.328063699017596022e+01
1.257182576575271682e+01
9.539203677965979011e+00
1.166376860616950495e+01
1.077001300824900554e+01
1.325899051698062436e+01
1.411885216805741905e+01
1.432649553489498828e+01
1.268429140676114386e+01
1.530341703963521560e+01
1.566026888834756292e+01
1.167026461181477437e+01
1.253958598925477297e+01
1.370865778716927430e+01
1.315311287517633687e+01
1.099467844587853627e+01
1.207961106005522467e+01
1.175266923846663758e+01
1.302869018315521465e+01
1.053115837699281698e+01
1.251695263457681762e+01
1.780492218732476317e+01
1.268897557105388785e+01
1.258121841722825707e+01
1.303280410462356720e+01
9.612391120320681992e+00
1.566960158433937877e+01
1.510214438602094589e+01
1.483416747694934834e+01
9.235950827595967638e+00
1.372049237059288984e+01
1.108661341200631689e+01
1.182910867102801156e+01
1.642539330385935514e+01
1.230157294598687123e+01
1.463596153482517792e+01
1.824359232756669869e+01
1.561861614397305509e+01
1.304992689176691556e+01
1.384409357571072796e+01
1.997114840481276588e+01
1.111216491360558400e+01
1.193787307511822959e+01
1.440923146665422649e+01
9.925364840832699542e+00
1.412826981488391453e+01
1.314017253980637356e+01
1.552923711048653566e+01
1.510128114703205959e+01
1.140233441540168791e+01
1.298602348485587576e+01
1.089227320658845599e+01
9.833557934878083273e+00
1.607756098067236294e+01
1.655754396434792497e+01
1.732786024162436789e+01
1.491096140759038136e+01
1.483801506968015893e+01
1.330243042512419471e+01
1.481601034005880990e+01
1.148252503559735516e+01
1.255870461834991048e+01
2.014336984945409270e+01
1.008140440412907779e+01
1.232724484494994144e+01
1.498273700412463505e+01
1.369709977867721129e+01
1.480207723099969463e+01
1.450377554461293350e+01
1.263856871691165829e+01
1.638661673768227445e+01
1.655750409498719122e+01
1.320924443603794174e+01
1.536168700493809602e+01
1.392916798372552023e+01
1.765400994278094515e+01
1.734023696162579142e+01
1.254852698446609338e+01
1.339030812664338121e+01
1.265529013784156653e+01
1.102680911145796649e+01
1.280648205152444596e+01
1.248681770054233198e+01
1.158880941859852420e+01
1.361837044151525866e+01
9.599548727212340538e+00
1.498706630345554736e+01
1.173579963619842204e+01
1.117541248030018330e+01
1.210850939017413808e+01
2.029255065536024460e+01
1.701673444345969699e+01
1.226875323796811657e+01
2.397332215466522598e+01
1.809629432607523825e+01
1.403436696521792193e+01
1.267701731622915595e+01
1.511399054770946115e+01
1.641815497155885950e+01
1.578828264341326992e+01
1.480306752138556625e+01
1.287762823342809249e+01
1.547475443480631441e+01
1.446254310351580941e+01
1.178848441557250482e+01
1.264359859221433702e+01
1.605732656156364158e+01
1.030528504836424553e+01
1.240249304698501120e+01
1.436948207110290632e+01
1.218532470178768357e+01
1.726349236223078876e+01
1.125409102842957232e+01
1.809110685906237848e+01
1.967975570521188899e+01
1.738302816383010807e+01
1.457443472893019454e+01
1.086257333665953873e+01
1.349160064140354720e+01
1.474228758014802310e+01
1.092556719224787365e+01
1.330810325457399834e+01
1.423063819122040918e+01
1.209185619731366934e+01
1.604735122294988159e+01
1.288209960717162694e+01
1.724035427330769110e+01
1.555692190582109191e+01
1.270714196029776311e+01
1.158789588602741816e+01
1.594185397826199946e+01
1.558538719666079864e+01
1.498223382980633289e+01
1.318680897213970304e+01
1.837171504121275944e+01
1.987503717263766490e+01
1.374678920709843410e+01
1.030183220652843978e+01
1.307002287575751609e+01
1.752835370005864846e+01
1.394153230056047121e+01
1.496865443193381040e+01
1.157034674793737672e+01
1.103330034420480565e+01
1.276469311873004919e+01
1.272301752689989307e+01
1.379364670552142869e+01
1.289797764841607730e+01
1.596414775844109180e+01
1.165249235661639915e+01
9.598894710556686860e+00
1.005285065539441192e+01
1.667342197378696511e+01
1.485943485640729023e+01
1.682948305620989515e+01
1.291854496696382348e+01
1.286348764854324322e+01
1.336995098773235213e+01
2.052713153077294095e+01
1.428303419730888102e+01
1.021560480319149633e+01
1.386136561802064016e+01
9.020419953935547852e+00
1.336781028845071972e+01
1.222344207960213858e+01
1.481489210859481354e+01
1.241125306176400578e+01
1.846489474442072520e+01
1.125539847816115113e+01
1.003478540783978445e+01
1.605429089080850957e+01
1.528558765458109647e+01
2.030494090383302108e+01
1.573676762557405162e+01
1.606834439916758583e+01
1.343094306570450946e+01
1.898540579829529662e+01
1.267057531411322735e+01
1.291510291261133148e+01
1.732342263940047644e+01
1.660308191843775560e+01
1.224138944726212053e+01
1.496633851944785754e+01
1.803812279781468675e+01
1.523305927039060670e+01
1.883710212530831285e+01
1.200833618757525301e+01
1.404030178818545060e+01
1.825050572588037312e+01
1.110919575034885654e+01
1.460357125186899729e+01
1.352177709856416676e+01
1.988193874076725720e+01
1.375125763436919435e+01
1.231740378108596268e+01
1.229355108714345590e+01
1.051531149923584074e+01
1.451701721620187868e+01
1.625764086513543560e+01
1.496100234036520682e+01
1.490646395643072353e+01
1.446090382092025806e+01
1.064407319693228082e+01
1.368474292276699167e+01
1.450156305685124281e+01
1.819038472882435187e+01
1.715316793711316024e+01
1.425263463652083118e+01
1.272091808936929880e+01
1.272408107655497211e+01
1.036403661927510456e+01
1.406099525365803160e+01
1.309586558169740478e+01
1.672715998260866144e+01
1.147925997622247785e+01
1.053599198388038616e+01
1.693127139683930693e+01
1.561732821402351412e+01
1.307048711829227727e+01
1.293848789985121606e+01
1.298208012100511510e+01
1.165070342557190841e+01
1.866264512746310800e+01
1.350520603637384731e+01
1.493894332168707884e+01
1.541724735428060455e+01
1.482672232009641355e+01
1.554179829567883608e+01
1.558018297590234980e+01
1.603123029106066966e+01
1.096938038641941304e+01
1.456395679815077671e+01
1.506804351923178942e+01
1.353217589707083235e+01
1.155171308840149713e+01
1.405137361905807225e+01
1.284415380251285121e+01
1.454437073383881085e+01
1.375223157227273774e+01
1.668314287037480881e+01
1.239615597091817989e+01
1.238805516421266262e+01
1.585644217158578684e+01
1.169641192494729864e+01
1.133188800281103426e+01
1.280417497704894458e+01
1.772188757096526146e+01
1.703134417303244419e+01
1.318359472016746814e+01
1.406508653281458798e+01
1.379128145243056736e+01
1.126230420750041539e+01
1.817918360842478975e+01
1.417407962366696950e+01
1.585478463104549895e+01
1.071241320888262472e+01
1.261551586984842288e+01
1.524829875745986385e+01
1.642626591800669544e+01
1.772550957429110952e+01
9.973785368121829364e+00
1.495224243101678496e+01
1.192788724681454582e+01
1.190833056433495862e+01
1.740035763248504708e+01
1.313996868875534929e+01
1.317541683315720036e+01
1.592452521775654262e+01
1.293096498551702211e+01
1.423600499125961605e+01
1.205824453391876006e+01
1.724084503849709193e+01
1.537954718936055976e+01
1.684551673715068887e+01
1.349303003931068723e+01
1.624242866027805121e+01
1.140036329453069541e+01
1.396975412865039168e+01
1.666156515575696417e+01
9.979903381756498604e+00
1.129883867261046504e+01
1.240650368427174755e+01
9.945818250076401412e+00
1.548964674655289997e+01
1.184493093359181870e+01
1.653039889304415055e+01
1.648315619609812188e+01
1.396317285874906311e+01
1.693889818382135459e+01
1.276354196114858475e+01
1.662640904868957392e+01
1.514245288548037927e+01
1.423778011539942590e+01
1.867537602895982829e+01
8.715807495617930556e+00
1.503374657965819594e+01
1.279791815646511566e+01
1.587829629302634871e+01
2.250837422148846656e+01
2.048710626845707239e+01
1.287349405812330971e+01
1.331478453707972776e+01
1.431013370678626906e+01
1.439280015438459159e+01
1.469619096736327712e+01
1.703506618124909977e+01
1.470591658077507802e+01
1.491723410604408429e+01
1.719547709995055484e+01
1.202208532979121358e+01
1.448799506801469938e+01
1.114162431491940985e+01
1.388536043714866608e+01
1.186719702239177288e+01
1.373594125863161253e+01
1.569098596397710033e+01
1.486099429288544194e+01
9.279044981357865041e+00
1.366750503569509334e+01
1.005251591208916118e+01
1.382351207891994171e+01
1.583688955309109403e+01
1.448542738690129816e+01
1.250568124416724380e+01
1.425504412519289410e+01
1.181496824655082101e+01
1.220760055324382698e+01
1.351390388183121871e+01
1.515748127320067162e+01
1.189422419366828976e+01
1.471354122166369827e+01
1.396914377788720607e+01
1.227705717927474360e+01
1.726665736936130457e+01
1.331558586447638781e+01
1.425135220891188936e+01
1.580394901886268677e+01
1.535222896444171958e+01
1.390456838406630879e+01
1.625591832526326996e+01
1.399705395085958770e+01
1.401619996101538135e+01
1.378844426365214026e+01
1.775957298993897382e+01
1.350389104231589243e+01
1.842794883652711846e+01
1.276834605489722740e+01
1.210581799113597512e+01
1.336582730335073421e+01
1.560305694088830464e+01
1.747835167168937431e+01
1.513516798600256585e+01
1.336419430673973707e+01
1.617726621177238044e+01
1.545136397874450118e+01
1.597552366831622805e+01
1.238056845529101224e+01
1.391563860434976085e+01
1.821869984925089270e+01
1.240809155920116424e+01
1.157910208039436561e+01
1.337396662992141216e+01
1.161902802436919480e+01
1.263192431675004102e+01
1.698244034486684129e+01
1.208518129448108880e+01
1.317664268402006300e+01
1.281066128516482472e+01
1.537925077641377847e+01
1.211115465125475232e+01
1.281660795975190936e+01
1.062208805717146376e+01
1.641807353991486806e+01
1.434423470202779960e+01
1.170397471991701543e+01
1.358933153828862750e+01
2.018257618362816075e+01
1.170772046348893092e+01
2.185597156413938080e+01
1.751382731581494312e+01
9.358999750449015664e+00
1.668370073768348050e+01
1.086324684060362422e+01
1.473522320441410827e+01
1.445254046465416842e+01
1.461306696567102392e+01
1.616645582845125517e+01
1.830657129416003670e+01
1.744854251738206585e+01
1.548383188164376456e+01
1.786363968904213095e+01
1.476197293683726208e+01
1.381558973596431095e+01
1.338927919455989546e+01
1.859023671836779101e+01
1.098140240799538070e+01
1.387892614779956268e+01
1.272494369971954420e+01
1.273203513788311092e+01
1.301284055474047108e+01
1.187278496713357789e+01
1.560762181934624593e+01
1.288396415894308333e+01
1.278614696185569777e+01
1.241678412473167370e+01
1.658929550081118265e+01
1.355504620469469224e+01
9.994397016413174129e+00
1.584421199939115255e+01
1.472861784662261364e+01
1.622141469985650275e+01
1.168046126903229620e+01
1.475462813064943646e+01
1.168892884186368342e+01
1.230672783222757616e+01
1.719726230688877067e+01
1.379817542062835933e+01
1.411776846675546615e+01
2.104236167809777314e+01
1.483029646048877659e+01
1.129832066994427109e+01
1.349409027223145685e+01
1.638758523531034683e+01
1.226731708837610313e+01
1.421527991819666603e+01
1.359268619221557373e+01
1.446942780801648532e+01
1.474297424320203653e+01
1.143936532655045291e+01
1.500556154637768813e+01
1.486938886435387452e+01
1.244736392036882400e+01
1.427271154382113671e+01
1.548924060494318056e+01
1.565484641760083129e+01
2.236517619705029603e+01
1.461810568965433177e+01
1.567711105984146513e+01
2.006485789343813764e+01
9.984869115620256252e+00
1.237234576720230983e+01
1.906531658600029644e+01
1.638629299552194851e+01
1.463636300526902900e+01
1.355407071329094926e+01
1.460458001411813989e+01
1.579316441702641427e+01
1.965105183875248684e+01
1.618593604223597282e+01
1.498487784913533538e+01
1.619413397566296453e+01
1.297501310635920291e+01
1.472218042862339082e+01
1.230315982225775606e+01
1.118629873334609748e+01
1.474935528826867959e+01
1.264893988382175749e+01
1.561154236807448470e+01
1.327449342228968376e+01
1.568946769351898141e+01
1.122590777222451486e+01
1.460881688242644216e+01
1.404158735864734098e+01
1.814051283129994374e+01
1.533845673409030042e+01
1.895765264266345085e+01
1.362543172104777511e+01
1.450822300036822377e+01
1.691230842414160662e+01
1.470114988545284440e+01
1.637796444261390150e+01
1.347089526919573466e+01
1.427536766695942561e+01
1.333797390342951239e+01
1.499079004129195170e+01
1.843962906608666685e+01
1.809063863919442738e+01
1.250936376773910119e+01
1.729801751518392550e+01
1.549601490428119277e+01
1.453273350050995738e+01
1.573578361338710430e+01
1.699002477516775755e+01
1.447281445523055154e+01
1.150257962688695201e+01
1.331318812430125575e+01
1.668099010785424596e+01
1.558771902450566316e+01
1.277013404219767523e+01
1.318952732690477703e+01
2.018481922796180683e+01
1.268495173840540780e+01
1.831786317727573632e+01
1.847584984668105790e+01
1.569005809681076968e+01
1.636199960086831595e+01
1.552201227119094540e+01
1.942222345438013420e+01
1.352812761264066665e+01
1.412022024946953280e+01
1.382605192388635729e+01
1.037875769129474612e+01
1.792651146669475892e+01
1.090564907665322814e+01
1.123132365948829836e+01
1.366189141748069957e+01
1.215737269763550366e+01
1.256625899310233052e+01
1.108704507214263657e+01
1.660986894870800512e+01
1.591476112052495218e+01
1.461662640945038483e+01
1.397087947504774696e+01
1.454975610740169145e+01
1.546720273639094501e+01
1.663037831263940092e+01
2.024018474847359883e+01
1.479837409959675831e+01
1.214497191259360598e+01
1.653613749516265585e+01
1.561401804430967744e+01
9.645476129581203040e+00
1.420726564654441226e+01
1.529538558825174555e+01
1.362194457458938679e+01
1.030164790871474345e+01
1.462030770111163314e+01
1.247084396336885348e+01
1.082037838462298396e+01
1.581407039121116753e+01
1.660981960015973868e+01
1.296944045457288475e+01
1.405118192119880582e+01
1.399728201112576187e+01
1.357180744105103365e+01
1.655624824877601853e+01
1.660088514476574062e+01
1.559263051199439509e+01
1.640653712706217249e+01
1.289888277616699241e+01
1.782394955741273890e+01
1.520293721085419136e+01
1.611214577706413920e+01
1.448095584018618176e+01
1.312781923815855833e+01
1.570132686577306380e+01
1.253284649659294203e+01
1.391806506471911220e+01
1.368261050120341160e+01
1.134466024453558397e+01
1.927310678638556141e+01
1.645474030122235476e+01
1.412030391556946185e+01
1.335259047392993281e+01
1.502598780352082564e+01
1.578635327848160586e+01
1.378166866778460609e+01
1.405222429568229892e+01
1.534869590055127375e+01
1.548558600926076601e+01
1.540597882525668005e+01
1.855625215819514651e+01
2.141988075952892956e+01
1.054091301348712761e+01
1.567566760156766215e+01
1.485973685855491233e+01
1.255962898301978647e+01
1.309444729316227729e+01
1.780822315798484468e+01
1.168751954065350240e+01
1.268644282777476384e+01
1.333974098045927370e+01
1.525846550367451826e+01
1.996832063939866231e+01
1.397111636968412363e+01
1.277453597042499744e+01
1.915179748495716794e+01
1.201329135861097441e+01
1.600516258896096389e+01
2.176368855688778936e+01
1.701257883752388977e+01
1.146723586310938714e+01
1.669170030228150736e+01
1.818097787927840514e+01
1.918968995188893700e+01
1.172951072980140808e+01
9.929810757335786775e+00
1.811357379764190156e+01
1.826316446372281632e+01
1.721287104509378096e+01
1.657109032331564435e+01
1.592344089762389459e+01
1.130978871567775990e+01
1.590364367967032244e+01
1.318400054797504062e+01
1.228738532133431072e+01
1.174182115922314296e+01
1.501993038894790544e+01
1.348025083483384989e+01
1.364684756678100719e+01
1.618701525928186769e+01
1.302883604117280569e+01
1.596955877578935379e+01
1.686596167648513500e+01
1.558584449888431500e+01
1.337385350506820458e+01
1.601025698693667465e+01
1.723256232223648254e+01
1.118870352452679739e+01
1.391043250164212886e+01
1.426828348987796069e+01
1.477377584123375520e+01
1.695418316435086226e+01
1.311252557597041246e+01
1.604931965025545182e+01
1.685330670404081133e+01
1.475872447408229604e+01
1.781825513577983600e+01
1.508316407417250637e+01
1.768758319482573427e+01
1.538713951174100991e+01
1.357736827922167500e+01
1.156281464342655418e+01
1.569030612522171531e+01
1.787729340666017919e+01
1.303231435185717757e+01
1.485385133742918207e+01
1.460776632580805057e+01
1.829962417173061340e+01
1.126896665510533779e+01
1.382056025441324998e+01
1.172531002104911657e+01
1.534767304184300407e+01
1.754931761467093665e+01
1.551784423184964368e+01
1.867319893090439464e+01
1.594813181687388415e+01
1.261472179271545002e+01
1.299675043599840762e+01
1.460524012519809922e+01
9.176889489957357426e+00
1.141300864932038550e+01
1.389771578236432070e+01
1.266377790716710727e+01
1.136245839843007488e+01
1.643360159311389168e+01
1.409763250100285781e+01
1.548997067469776745e+01
1.651852089291167758e+01
1.567779084758292107e+01
1.587669255530261303e+01
1.036442585225060675e+01
1.117342898114971561e+01
1.621601738015694139e+01
1.426017056337943245e+01
1.914216534841263240e+01
1.321299488143191603e+01
9.200604638188735862e+00
1.247229445409090509e+01
1.438968715018707378e+01
1.388456387086685417e+01
1.598366058361994213e+01
1.546450305810291859e+01
1.775516509358477890e+01
1.461202342695860068e+01
1.600688759037201692e+01
2.112042670767242925e+01
1.528030288652055724e+01
1.556148373087692782e+01
1.828501106149726496e+01
1.335568092863587886e+01
1.326511970162236231e+01
1.417679427002435588e+01
1.507764688840183709e+01
1.525467609749173725e+01
1.760906445860507574e+01
1.420674384118151679e+01
1.528839808593349225e+01
1.162685890981443748e+01
1.226684954274812078e+01
1.412568891159040518e+01
1.754376932352521834e+01
1.901782070219166698e+01
1.791472106515800178e+01
1.539675003071583603e+01
1.487679881300271312e+01
1.399638709692930405e+01
1.476675181367315837e+01
1.809037570661911332e+01
1.773402811748863783e+01
1.365512574729160278e+01
1.740879159568942924e+01
1.357252372921893624e+01
1.364735614467172020e+01
1.600055281332732449e+01
1.368960882854222660e+01
1.167324405771036844e+01
1.275688042624072160e+01
1.231951663545745745e+01
1.068338066369696193e+01
1.758787678176449276e+01
1.650186827602134443e+01
1.668614707213173176e+01
1.306267001292784258e+01
1.177168651172754998e+01
1.512766433314555137e+01
1.760079125881118856e+01
1.250899077491112443e+01
1.512451578586055234e+01
1.683542802853770581e+01
1.405077877941666920e+01
1.230465101785402204e+01
1.255263238336413778e+01
1.637112002670664168e+01
1.482259653970114321e+01
1.230301939715271153e+01
2.023778490176319877e+01
1.753168293103882291e+01
1.623035832429431835e+01
1.102505656812987667e+01
1.489345782277960062e+01
1.568251525867415630e+01
1.227094364059540510e+01
1.859023690651952521e+01
1.556157904726817343e+01
1.673601320777653356e+01
1.917491739621563696e+01
1.691541031816047891e+01
1.307346829657646659e+01
1.368071676038120366e+01
1.109079360130294489e+01
1.362510764238041361e+01
1.663524900583407273e+01
1.630987416706525650e+01
1.669687986646812305e+01
1.047220854789728506e+01
1.346104313531660956e+01
1.294379740197886974e+01
1.738102303521039715e+01
1.113737991388222426e+01
1.525992064105265200e+01
1.497911360768699929e+01
1.084701473504903824e+01
1.694993022213367695e+01
1.713156267010324996e+01
1.715240235118854528e+01
1.484036773104981144e+01
1.543919358474251879e+01
1.379324765904525485e+01
1.739193692461751795e+01
2.098093599308679202e+01
1.216892510438960961e+01
1.244259389719925224e+01
1.788313179383409945e+01
1.387150195202107383e+01
1.458694435680299151e+01
1.417157003498333268e+01
1.214454300986806246e+01
1.972945517140730232e+01
1.611928150088412792e+01
1.191948077956830687e+01
1.963315229143409013e+01
1.254918421306557441e+01
1.954620511448599274e+01
1.375420419800868643e+01
1.572030800082448643e+01
1.428640243384806752e+01
1.700596084992871582e+01
1.791246738696637664e+01
1.284199873003739789e+01
1.478741275202289529e+01
1.088824375734806260e+01
1.586806830928345668e+01
1.770388152937982440e+01
1.693650796737106390e+01
1.813281065626673438e+01
1.639917984501984805e+01
1.499341069415681105e+01
1.383382129199063115e+01
1.397485558976570452e+01
1.766506798568769909e+01
1.416222348688568289e+01
1.102178325201240305e+01
1.534578428403888850e+01
1.258291481162039638e+01
1.494740354137458915e+01
1.050089007334101865e+01
1.368846934406998805e+01
1.593245330721809161e+01
1.680007051082329639e+01
1.386071128627418858e+01
1.399780259397205739e+01
1.555973050095708921e+01
1.307055834196602184e+01
1.586809766936158717e+01
1.759143326216369019e+01
1.351169343760656538e+01
1.506691018213874500e+01
1.208099774433823015e+01
1.349307661815588943e+01
1.820814774162302641e+01
1.567071869266476725e+01
1.683044779734878205e+01
1.621911501091476637e+01
1.630217666585298275e+01
1.380257247327900672e+01
1.673557371047113662e+01
1.364070487351586713e+01
1.538745344548455485e+01
1.667775240231517486e+01
1.015956572197261742e+01
2.081936906825289313e+01
1.534822031523069796e+01
1.598942931436478254e+01
1.424451150113645248e+01
1.392462449222495557e+01
2.120509309084008365e+01
1.319499321472884290e+01
1.722648223436479142e+01
2.242985864137884988e+01
1.534973515450834292e+01
1.671433352670299399e+01
1.325670412730394965e+01
1.656889540101139602e+01
1.268421373149405618e+01
1.898491629403054404e+01
2.197370008075644421e+01
1.187092165444279068e+01
1.480059850770210161e+01
1.698713924953499088e+01
1.515716011742056857e+01
1.458392445020809980e+01
1.278379910803696262e+01
1.648797119120430565e+01
2.173367959069979349e+01
1.354294898701258987e+01
1.153473854880815708e+01
2.013043944952325148e+01
1.143493133195376998e+01
1.584485033078348337e+01
1.486036219236098788e+01
1.402614803314769176e+01
1.955673251769579224e+01
1.649560612075308086e+01
1.359385982352170252e+01
1.591873764473028174e+01
1.090437646188458842e+01
1.689995571626979753e+01
1.570024208996693993e+01
1.755530126883890318e+01
1.946757625075318643e+01
1.784241288068031395e+01
1.237718456522994970e+01
1.370713829356954960e+01
1.719682285903309094e+01
1.358181191866372650e+01
1.583888037321948872e+01
1.793431695324844100e+01
1.539169774273416991e+01
1.450528288932498455e+01
1.391153873582317502e+01
1.453394262372906454e+01
1.692151252568391584e+01
1.507997523291805919e+01
1.288204193344699711e+01
1.517134308965807854e+01
1.379996313627194837e+01
1.508018649693379132e+01
1.187310516516838632e+01
1.347152266355658590e+01
1.663404499692221705e+01
9.598101776844949029e+00
1.337806497472440626e+01
1.618075883001423776e+01
1.484131133191256424e+01
1.708759190111117121e+01
1.010405631778207614e+01
1.447973916051610921e+01
1.399154479558526631e+01
1.357673884614467319e+01
1.259870666264066230e+01
1.205547350868001644e+01
1.354230014320215858e+01
1.152612800303459295e+01
1.489720740773182150e+01
1.554636087628631103e+01
1.677689296299964994e+01
1.565370190432288844e+01
1.389810111872183640e+01
1.532218175962962903e+01
1.997212661246627619e+01
1.827925008170453935e+01
1.094080008135876447e+01
1.454560491842286929e+01
1.790053402018659412e+01
1.252742269736188341e+01
1.455977417218362113e+01
1.766386545100261429e+01
1.433637354787406615e+01
1.199135477090359636e+01
1.990032339604476874e+01
1.557984705457379881e+01
2.371145203645899358e+01
1.393583176065444817e+01
1.389356641134079773e+01
1.346491357281847456e+01
1.489963678177918993e+01
1.147984621176941644e+01
1.803714726754347808e+01
1.708845704189047154e+01
1.528466166009474669e+01
1.741043465875646135e+01
1.519420996865700779e+01
1.741853370125547329e+01
1.576964771816821909e+01
1.088383214480721151e+01
1.399311125297721325e+01
1.780526289812879881e+01
1.362950735909051225e+01
1.403768145056310779e+01
1.407921395996027947e+01
1.256721928027542923e+01
1.469500225616861577e+01
1.923290590168214820e+01
1.512601163697356732e+01
1.403013009115096033e+01
1.604050059523902050e+01
2.047650798297954111e+01
1.559736821857222289e+01
1.462070456261277229e+01
1.643643773804213737e+01
1.080785764143653793e+01
1.358018356746413424e+01
1.371807545942873396e+01
1.159456802029526123e+01
1.654924220464984330e+01
1.617635270700566252e+01
1.722807604750735422e+01
1.427840259499236453e+01
1.235774127182611970e+01
1.345167413386870692e+01
1.657509801266371596e+01
1.132075194784516370e+01
1.594959600251791976e+01
1.537344487717302499e+01
1.487252975785950504e+01
1.523051428031048715e+01
2.273352590724899969e+01
1.878229165447388382e+01
1.226832348020465346e+01
1.529713371858057158e+01
1.639962410007174753e+01
1.254599033540620567e+01
1.353995701183469791e+01
1.439315361012398675e+01
1.529632164328637778e+01
1.811507766226166538e+01
1.346687500357320566e+01
1.402786629899441451e+01
1.363552894898860579e+01
1.622817087576540018e+01
1.732434242921916123e+01
1.105999383662871338e+01
1.244406797119380492e+01
1.633868137999217751e+01
1.265191588854620974e+01
1.832748551083505362e+01
1.136818386566672068e+01
1.098353714159507533e+01
1.872163826623531691e+01
1.283550421624138060e+01
1.649554691451074007e+01
1.268816248770154154e+01
1.326717415429505742e+01
1.445899819486146853e+01
1.280445161001873622e+01
1.079820223703524107e+01
1.359873520159763061e+01


==> Data/iPSC_d16_q10000_seed42.csv <==
x,y,euclidicity
-0.0044,0.0006,2.8153
-0.0177,0.0026,2.6520
0.0074,-0.0018,3.8350
0.0034,0.0003,2.6975
0.0221,-0.0282,2.7074
-0.0176,0.0030,2.3961
-0.0129,0.0089,3.4357
0.0036,-0.0007,3.1087
-0.0138,0.0074,3.4781
-0.0174,0.0025,3.1037
-0.0135,-0.0048,3.4004
0.0054,0.0001,2.7596
0.0247,0.0374,2.7927
0.0044,-0.0001,2.9510
0.0031,0.0010,2.4284
0.0149,0.0287,3.7737
0.0035,0.0001,2.7527
0.0036,-0.0005,2.4728
0.0035,-0.0001,2.8777
0.0149,0.0290,3.5696
-0.0173,0.0026,2.2803
0.0065,0.0000,3.1788
0.0221,-0.0283,2.6689
-0.0184,0.0031,2.6825
0.0031,0.0006,3.0115
0.0204,-0.0275,3.0074
-0.0237,0.0009,2.3880
-0.0034,0.0028,3.8400
0.0064,-0.0011,3.1459
0.0003,-0.0029,2.9716
0.0069,-0.0009,3.6722
0.0232,-0.0280,2.5954
-0.0181,0.0028,3.2534
-0.0162,-0.0038,3.8070
-0.0204,-0.0030,3.4346
-0.0187,0.0028,2.7302
0.0043,-0.0017,2.9353
0.0240,-0.0264,2.7726
0.0052,-0.0010,2.7790
-0.0105,-0.0003,2.8597
-0.0120,-0.0040,3.6394
0.0226,-0.0280,2.7224
-0.0107,0.0005,2.8903
-0.0151,0.0022,2.4672
-0.0250,-0.0007,3.0852
0.0033,0.0027,3.0526
-0.0235,0.0011,2.2981
-0.0113,0.0083,3.5477
-0.0240,-0.0006,3.4178
-0.0179,0.0026,2.5400
-0.0141,0.0075,2.7638
-0.0128,0.0020,4.3537
-0.0190,0.0021,2.6430
-0.0137,-0.0044,3.4939
0.0151,-0.0221,3.9713
0.0005,-0.0186,3.4765
-0.0228,0.0011,2.6198
-0.0171,-0.0001,3.2970
-0.0090,0.0006,3.2460
-0.0226,0.0009,2.2268
0.0202,0.0364,3.0118
-0.0194,0.0020,2.1815
-0.0175,0.0026,2.9112
-0.0181,0.0024,2.1883
-0.0189,0.0022,2.5768
0.0071,-0.0009,3.6762
0.0051,-0.0004,3.0478
-0.0068,-0.0003,4.3913
0.0093,0.0129,3.7815
0.0054,-0.0006,3.2558
-0.0213,0.0012,2.4245
-0.0228,0.0013,2.5136
-0.0240,0.0007,2.3631
-0.0235,0.0010,2.4633
-0.0232,0.0004,2.6809
-0.0212,0.0015,2.2200
-0.0150,0.0020,3.0760
-0.0213,0.0003,2.4576
0.0111,-0.0137,3.4107
-0.0190,0.0021,2.2966
-0.0098,-0.0006,3.6158
0.0086,-0.0013,3.5174
-0.0218,0.0015,2.3411
-0.0187,0.0030,2.4959
0.0145,0.0276,3.0393
0.0229,-0.0282,2.1727
0.0224,-0.0282,2.7936
-0.0181,0.0025,2.2785
0.0240,0.0353,3.0756
0.0243,0.0385,3.4112
0.0078,-0.0014,2.9796
-0.0152,0.0021,2.9753
-0.0149,0.0024,2.6711
-0.0168,0.0022,2.4933
-0.0179,0.0021,2.9046
0.0031,-0.0000,3.1650
0.0065,-0.0011,4.0723
-0.0075,0.0063,3.1719
0.0040,-0.0000,3.2047
-0.0048,-0.0027,3.4030
-0.0217,0.0004,2.5096
-0.0190,0.0022,2.8440
0.0229,-0.0281,2.2010
-0.0156,0.0042,2.5560
-0.0039,-0.0007,3.4232
-0.0203,0.0012,2.4675
-0.0119,0.0008,2.6035
-0.0199,0.0017,2.3034
0.0025,-0.0010,3.5609
-0.0104,0.0002,3.1438
0.0233,-0.0283,2.3244
-0.0060,-0.0074,3.3510
-0.0240,-0.0016,3.1742
0.0092,-0.0247,3.5349
-0.0112,-0.0041,3.8179
0.0055,-0.0005,2.7536
-0.0046,-0.0010,3.5906
-0.0225,0.0012,2.3124
-0.0173,0.0029,2.2966
-0.0175,0.0027,2.1763
-0.0188,0.0018,2.5389
-0.0226,0.0013,2.8690
-0.0241,0.0009,2.2823
0.0229,-0.0281,2.3385
0.0075,-0.0012,3.2513
-0.0187,0.0031,2.6223
-0.0203,0.0021,2.6281
-0.0210,-0.0023,3.4588
-0.0105,0.0007,2.9876
0.0047,-0.0003,2.9469
-0.0094,0.0011,2.8614
0.0037,0.0008,2.8724
-0.0151,-0.0045,3.0333
-0.0136,0.0019,2.6020
0.0056,-0.0003,3.0005
0.0018,-0.0001,3.1922
0.0031,0.0007,2.7605
-0.0239,-0.0002,2.6994
-0.0185,0.0030,2.5281
-0.0237,-0.0010,2.9797
0.0094,0.0164,3.3353
-0.0183,0.0025,2.4768
0.0076,-0.0041,3.4261
0.0061,-0.0011,3.0036
0.0099,-0.0127,4.2427
0.0048,-0.0017,3.0010
-0.0161,0.0039,2.5714
0.0047,-0.0010,3.0703
0.0051,-0.0006,2.8936
0.0170,0.0309,2.9469
-0.0186,0.0032,3.0400
-0.0178,0.0024,2.4943
-0.0106,0.0012,3.1532
0.0005,-0.0017,3.5350
0.0104,0.0171,3.2759
0.0063,-0.0003,4.1258
0.0260,0.0391,2.6731
0.0103,-0.0123,3.5493
-0.0125,0.0012,3.2172
-0.0172,0.0024,2.3300
-0.0188,0.0032,2.4466
-0.0232,0.0004,2.6079
-0.0239,0.0009,2.4795
-0.0044,-0.0011,3.6226
-0.0177,0.0027,2.4726
0.0061,-0.0024,3.1589
-0.0158,0.0053,2.5605
0.0057,-0.0004,3.2171
0.0075,-0.0052,3.7331
0.0219,-0.0279,2.5737
-0.0183,0.0030,2.9037
0.0233,-0.0285,2.3455
-0.0116,0.0017,3.0682
-0.0166,0.0062,3.7889
-0.0236,0.0000,2.6221
-0.0112,0.0007,2.6997
-0.0132,0.0067,2.7586
0.0047,-0.0015,2.8332
-0.0195,0.0016,2.5665
0.0005,-0.0148,3.2770
-0.0148,0.0021,2.9349
-0.0036,-0.0021,3.7415
-0.0005,0.0079,3.6346
-0.0174,0.0027,3.1734
0.0228,-0.0281,3.4648
-0.0242,0.0007,2.6708
0.0072,-0.0014,3.0909
-0.0185,0.0026,2.3866
-0.0232,0.0011,2.3858
-0.0189,0.0020,2.6889
0.0065,-0.0014,3.4870
-0.0183,0.0028,3.1023
0.0229,0.0371,3.4343
0.0069,-0.0009,3.6362
0.0242,0.0387,2.8048
-0.0194,0.0027,2.8443
-0.0008,-0.0037,3.8104
0.0230,-0.0282,2.1043
0.0047,-0.0199,3.4700
-0.0156,0.0025,2.6119
-0.0238,-0.0001,2.7246
-0.0117,0.0006,3.3380
-0.0161,0.0023,2.4074
-0.0214,-0.0013,3.1000
0.0060,-0.0017,2.9630
0.0036,0.0003,2.8001
0.0068,-0.0011,3.2878
0.0079,-0.0013,2.9580
0.0038,-0.0010,3.0823
0.0101,0.0174,3.4362
0.0075,-0.0015,3.3531
0.0083,-0.0073,4.0119
-0.0126,0.0082,2.6639
0.0066,-0.0008,3.5018
-0.0165,0.0024,2.5486
-0.0217,-0.0004,2.9584
-0.0165,0.0028,2.4695
0.0233,-0.0270,2.5870
0.0002,0.0086,4.2552
0.0052,-0.0008,2.9397
-0.0105,0.0013,3.4177
0.0062,-0.0118,3.6604
-0.0196,0.0017,2.1880
0.0072,-0.0020,3.5481
-0.0206,-0.0016,3.3239
0.0070,-0.0019,3.3824
-0.0121,-0.0044,3.7198
0.0251,0.0391,3.0307
0.0025,0.0018,2.4694
0.0067,0.0086,3.7543
0.0074,-0.0012,2.9854
-0.0246,-0.0011,3.3840
0.0162,-0.0208,3.1400
0.0027,0.0008,2.6128
-0.0217,0.0008,2.6524
0.0059,-0.0023,3.3697
-0.0155,0.0019,3.1717
-0.0180,0.0024,2.8730
-0.0208,-0.0005,3.3141
-0.0024,-0.0048,3.4574
-0.0149,0.0070,2.7063
-0.0171,0.0024,2.5420
0.0053,-0.0008,2.6778
0.0089,-0.0076,3.3238
-0.0210,0.0020,2.5628
0.0032,-0.0006,2.9353
0.0089,-0.0017,3.8144
-0.0168,0.0026,2.4614
0.0196,-0.0217,4.0258
-0.0168,0.0021,2.3295
-0.0145,0.0064,2.6481
-0.0229,-0.0008,3.1728
0.0186,0.0329,2.9262
0.0249,0.0386,2.7810
-0.0177,0.0026,2.3797
0.0091,-0.0079,3.3279
-0.0179,0.0023,2.4576
0.0081,-0.0017,3.2985
0.0047,0.0005,2.8916
0.0007,-0.0014,3.4263
0.0047,-0.0005,4.1194
-0.0207,0.0010,2.9882
-0.0234,-0.0009,3.0567
0.0041,-0.0011,3.2733
0.0124,-0.0216,3.5971
0.0057,-0.0007,3.0984
-0.0147,-0.0044,3.1954
0.0233,-0.0278,2.7689
0.0229,-0.0280,2.1316
0.0217,-0.0277,2.4073
-0.0132,0.0083,2.7019
0.0071,-0.0011,2.8722
-0.0166,0.0040,2.4051
-0.0100,0.0002,2.6539
0.0041,-0.0019,2.8010
-0.0254,-0.0007,2.7483
0.0081,-0.0030,3.5359
0.0226,-0.0281,2.3156
-0.0162,-0.0035,3.4984
-0.0238,0.0005,3.0017
-0.0228,0.0002,2.5616
0.0227,-0.0274,2.6146
0.0074,-0.0025,3.1999
0.0048,-0.0014,2.7378
-0.0175,0.0025,2.3808
0.0051,-0.0013,3.2182
0.0153,0.0288,2.9385
-0.0106,0.0065,3.3646
-0.0224,-0.0022,4.0307
0.0049,-0.0005,2.7241
0.0045,-0.0002,3.4050
0.0044,0.0002,3.1698
-0.0097,0.0026,3.2965
0.0057,0.0002,3.0606
0.0048,-0.0016,3.4293
-0.0245,0.0009,2.4537
-0.0218,0.0014,2.8809
-0.0232,-0.0013,4.1720
-0.0239,0.0002,2.9725
0.0061,-0.0020,3.5211
0.0152,0.0293,3.3271
0.0065,-0.0010,2.9390
-0.0075,-0.0045,3.5607
0.0054,-0.0004,2.7174
-0.0221,0.0010,2.5503
-0.0170,0.0027,2.2156
-0.0185,0.0025,2.5905
-0.0008,0.0093,3.5397
0.0081,-0.0014,2.9177
-0.0243,-0.0008,3.8706
0.0047,-0.0003,3.1393
-0.0240,0.0009,2.8169
-0.0146,0.0010,2.6558
0.0061,-0.0010,2.9187
-0.0185,-0.0035,3.9775
0.0221,-0.0280,2.2724
-0.0129,0.0028,3.6871
-0.0205,-0.0025,3.8331
-0.0166,0.0023,2.8675
0.0115,0.0163,3.2590
0.0065,-0.0002,2.8982
-0.0147,0.0019,2.7005
-0.0177,0.0023,2.4642
0.0229,0.0357,2.8071
0.0043,-0.0008,2.7915
-0.0180,0.0027,2.2787
0.0255,0.0387,2.8627
-0.0149,-0.0040,3.5680
0.0030,0.0008,2.4093
-0.0237,-0.0005,3.1359
-0.0228,0.0004,2.5740
-0.0220,0.0005,3.7421
0.0044,-0.0035,3.5238
0.0069,-0.0016,3.4235
0.0040,-0.0030,3.7487
0.0205,-0.0270,3.0649
0.0058,0.0000,2.9785
-0.0151,-0.0039,3.5866
-0.0177,0.0028,2.2203
0.0218,-0.0274,2.3522
-0.0174,0.0027,2.6374
-0.0237,0.0008,2.2895
0.0050,-0.0017,3.7425
-0.0106,-0.0000,2.7100
0.0209,-0.0268,2.7584
-0.0140,0.0025,3.0947
-0.0175,0.0025,2.6052
-0.0215,0.0007,2.5440
0.0216,-0.0264,2.4039
0.0052,-0.0002,2.6887
0.0072,-0.0010,3.0985
-0.0178,0.0022,2.8628
-0.0139,0.0074,3.0286
-0.0187,0.0027,2.1790
0.0225,-0.0284,2.5850
0.0102,0.0164,3.2245
0.0040,-0.0002,2.6737
0.0068,-0.0003,3.3619
0.0203,-0.0284,3.2082
-0.0216,0.0005,2.9757
0.0049,-0.0038,3.5289
-0.0235,0.0006,2.6348
-0.0146,0.0077,3.7174
-0.0175,0.0027,2.3306
-0.0220,0.0015,2.3156
0.0097,0.0133,3.7893
-0.0240,-0.0001,2.7036
-0.0241,0.0004,2.8546
-0.0240,0.0002,2.6074
-0.0206,0.0019,2.1248
-0.0080,-0.0047,3.2343
0.0046,-0.0001,3.3425
0.0201,0.0362,2.7513
-0.0183,0.0026,2.1325
0.0064,-0.0015,2.6941
0.0050,-0.0018,2.8773
-0.0140,0.0074,2.7575
0.0038,-0.0019,3.0253
0.0034,-0.0001,2.5094
-0.0224,0.0011,2.2400
0.0006,0.0007,3.1140
0.0198,0.0357,3.6584
0.0048,-0.0013,2.8739
-0.0125,0.0010,2.7676
-0.0176,0.0025,2.5711
0.0024,0.0007,3.2827
0.0083,-0.0021,3.5133
-0.0175,0.0027,3.3384
-0.0040,-0.0027,3.3878
-0.0102,0.0003,2.9774
-0.0093,0.0032,3.4163
-0.0238,0.0004,2.9295
0.0127,-0.0158,3.4017
-0.0246,0.0008,2.6631
0.0111,0.0171,3.3085
-0.0235,-0.0011,3.0568
-0.0121,0.0010,2.7245
-0.0181,0.0029,2.7184
-0.0229,0.0011,2.4247
0.0033,-0.0000,3.0367
-0.0185,0.0028,2.6023
-0.0240,0.0009,2.3788
-0.0184,0.0029,2.3814
-0.0070,-0.0007,3.3875
-0.0116,-0.0016,3.1218
0.0250,0.0379,2.8022
0.0251,0.0388,2.7607
0.0203,0.0367,2.8462
-0.0187,0.0028,2.5543
-0.0165,0.0025,2.4230
0.0241,-0.0257,2.7870
-0.0238,-0.0002,2.6452
-0.0216,-0.0015,3.3308
0.0055,-0.0030,3.8856
0.0070,-0.0019,3.1823
0.0048,-0.0011,3.8358
0.0195,-0.0270,2.7800
0.0091,-0.0015,3.0602
-0.0005,-0.0001,3.1805
0.0035,-0.0015,3.6484
0.0051,0.0001,3.5150
-0.0176,0.0023,2.6024
-0.0244,-0.0000,3.3238
0.0067,-0.0006,3.3012
0.0161,-0.0274,2.9916
0.0069,-0.0011,2.9887
0.0006,0.0104,3.9573
0.0066,-0.0002,2.7142
0.0038,0.0006,3.0255
-0.0198,-0.0036,4.8668
-0.0149,0.0012,2.6220
0.0031,0.0017,3.4680
0.0223,-0.0275,2.2607
-0.0212,0.0011,2.2296
0.0126,-0.0139,3.3663
0.0084,-0.0017,3.4491
0.0106,-0.0123,3.8927
0.0205,0.0366,2.9002
0.0136,0.0263,3.1641
0.0060,-0.0015,3.0517
-0.0193,0.0025,2.6092
-0.0152,0.0046,2.7683
0.0082,-0.0018,3.1454
-0.0242,0.0006,3.2521
-0.0138,0.0077,2.6147
-0.0148,0.0060,2.8196
-0.0224,-0.0005,3.3684
-0.0122,0.0018,2.6982
-0.0171,-0.0009,2.9581
0.0069,-0.0003,3.1492
-0.0214,-0.0015,3.5073
-0.0191,-0.0025,2.9852
-0.0240,0.0006,2.3771
0.0055,0.0002,3.0681
0.0060,-0.0046,3.4712
-0.0155,0.0021,2.2977
-0.0216,0.0013,2.3012
0.0231,-0.0282,2.0822
-0.0168,0.0025,2.3829
-0.0149,0.0022,2.8043
0.0063,0.0002,3.4512
-0.0133,0.0012,2.6955
0.0063,-0.0012,2.5806
-0.0222,0.0007,2.6004
-0.0137,0.0016,3.5001
0.0122,-0.0136,3.2930
-0.0105,0.0078,3.4264
-0.0167,0.0025,2.2530
-0.0185,0.0028,2.4298
-0.0108,0.0016,3.1553
-0.0175,0.0020,2.8452
-0.0171,0.0024,2.6964
0.0057,0.0002,2.9687
-0.0133,0.0081,2.7272
-0.0252,-0.0002,2.7833
0.0038,0.0016,3.7656
0.0082,-0.0016,3.2804
0.0044,-0.0005,2.7328
0.0068,-0.0039,3.2028
-0.0201,0.0019,3.1586
-0.0223,0.0010,2.2948
-0.0101,-0.0020,3.4985
-0.0146,0.0015,4.1481
-0.0231,0.0013,3.0387
-0.0208,-0.0010,3.1323
-0.0099,0.0006,2.8384
0.0222,-0.0281,2.8875
-0.0100,0.0039,3.3397
-0.0177,0.0028,2.8118
-0.0237,0.0011,2.4579
-0.0222,0.0003,2.8962
0.0050,-0.0011,2.6611
-0.0131,0.0016,2.9599
-0.0191,0.0010,2.3451
-0.0231,0.0011,2.5094
-0.0191,-0.0034,3.5819
-0.0125,0.0072,2.9450
0.0194,-0.0157,4.1038
-0.0188,0.0022,2.4671
0.0063,0.0001,3.4147
0.0036,-0.0148,3.2900
-0.0245,0.0007,2.5810
0.0062,-0.0002,2.8462
-0.0022,-0.0001,4.7669
-0.0178,0.0026,2.6470
-0.0251,-0.0003,3.0298
-0.0185,0.0024,2.5457
0.0123,-0.0193,3.8096
0.0229,-0.0281,2.4766
-0.0254,-0.0008,2.9950
-0.0031,-0.0035,3.6944
0.0065,-0.0020,3.3776
-0.0115,0.0098,2.8173
0.0040,-0.0007,3.2218
-0.0155,0.0054,3.0967
-0.0244,0.0008,2.8452
0.0056,-0.0007,3.3473
0.0055,0.0021,3.2600
0.0251,0.0384,3.1432
0.0019,-0.0016,4.1499
0.0055,-0.0002,2.7353
0.0016,0.0008,2.7049
-0.0140,-0.0043,3.6399
0.0136,0.0263,2.8967
-0.0219,-0.0006,4.1227
-0.0222,0.0015,2.5189
-0.0244,0.0009,2.5291
-0.0223,0.0013,2.3950
0.0255,0.0391,2.8335
0.0068,-0.0020,2.9592
0.0096,0.0169,3.7493
-0.0142,-0.0030,3.1275
0.0048,-0.0011,2.8103
-0.0170,0.0025,2.7381
-0.0087,0.0007,2.7972
0.0077,-0.0021,3.5944
-0.0176,0.0031,2.5149
0.0106,-0.0111,3.6025
0.0226,-0.0282,2.2286
0.0224,-0.0283,2.3356
-0.0179,0.0029,2.4536
0.0101,0.0146,3.8302
0.0104,-0.0110,3.4874
0.0040,-0.0010,2.9307
-0.0114,0.0015,2.9222
-0.0179,0.0048,3.2555
0.0071,-0.0025,2.9315
-0.0112,-0.0048,3.4124
-0.0128,0.0008,2.7618
0.0066,-0.0005,2.8905
-0.0241,0.0001,2.5081
-0.0168,0.0023,2.6512
-0.0236,0.0009,2.6897
-0.0178,0.0027,2.5351
0.0241,0.0371,2.8817
0.0244,0.0385,2.8921
-0.0182,0.0029,2.2017
0.0202,-0.0249,2.2729
0.0076,-0.0017,3.4781
-0.0027,-0.0044,3.9552
-0.0108,0.0000,2.9106
-0.0021,-0.0043,3.5947
-0.0101,0.0106,3.1502
0.0064,-0.0003,3.6521
-0.0008,-0.0011,3.3096
0.0200,-0.0268,2.7338
-0.0155,0.0055,2.9872
-0.0244,-0.0008,3.1249
-0.0244,-0.0004,2.8579
-0.0123,0.0015,2.7847
-0.0089,0.0002,3.6602
0.0086,-0.0062,3.6886
-0.0125,0.0011,2.6682
0.0064,-0.0028,3.4577
-0.0247,-0.0010,3.0049
-0.0217,0.0016,2.8736
-0.0040,0.0049,3.5770
-0.0187,0.0029,2.4313
0.0098,-0.0015,3.4755
0.0042,-0.0001,2.8653
-0.0082,-0.0009,3.2368
-0.0234,0.0011,2.1767
-0.0183,0.0028,2.4246
0.0228,-0.0279,2.1589
0.0228,-0.0274,2.5148
-0.0237,-0.0009,3.2747
0.0083,-0.0058,3.9886
-0.0179,0.0010,2.5515
-0.0234,-0.0001,2.5528
0.0065,-0.0016,2.9587
-0.0141,0.0072,2.6801
-0.0218,0.0011,2.2554
-0.0154,0.0033,3.7714
-0.0155,0.0023,2.5410
0.0074,-0.0125,3.6374
0.0055,0.0001,2.9444
0.0085,-0.0015,3.1809
-0.0014,0.0100,3.4327
-0.0153,0.0021,3.0809
0.0061,-0.0012,3.0574
0.0222,-0.0282,2.3727
-0.0243,-0.0001,2.3888
-0.0215,0.0011,2.1874
-0.0180,0.0036,3.1380
-0.0178,0.0028,2.6152
0.0122,0.0207,3.5558
-0.0186,-0.0016,4.2993
-0.0242,0.0009,2.2375
0.0034,-0.0019,3.2950
0.0254,0.0391,2.9853
-0.0183,0.0025,2.6531
0.0256,0.0392,2.8543
0.0094,-0.0251,3.7597
0.0190,-0.0254,3.1224
-0.0122,0.0010,2.6590
0.0189,-0.0248,3.4934
-0.0226,0.0001,2.6980
-0.0218,0.0015,2.2126
0.0073,-0.0015,3.2671
-0.0135,0.0021,3.0003
0.0227,0.0356,3.2838
0.0081,-0.0065,3.6734
-0.0162,0.0049,2.6246
-0.0177,0.0028,2.5653
-0.0187,0.0031,2.6738
-0.0116,0.0099,3.5444
0.0236,0.0376,2.7637
-0.0199,0.0015,2.2818
-0.0056,-0.0006,3.3257
-0.0182,0.0029,2.4395
-0.0105,0.0053,3.5047
-0.0151,0.0019,3.1816
-0.0235,0.0011,2.8902
0.0072,-0.0013,2.9372
-0.0225,0.0010,2.1212
-0.0163,0.0031,2.6324
-0.0185,0.0025,2.6581
0.0065,-0.0020,3.0323
-0.0224,0.0013,2.3060
-0.0220,0.0013,2.3322
-0.0168,0.0023,2.2222
-0.0118,0.0005,2.7294
0.0033,-0.0018,3.3254
-0.0214,-0.0009,2.8888
0.0070,-0.0011,2.9002
-0.0239,0.0009,2.4804
0.0233,-0.0241,3.4686
-0.0190,0.0032,2.5153
-0.0107,0.0038,3.4280
0.0224,-0.0282,2.3077
-0.0228,0.0010,2.6199
-0.0141,0.0075,2.7525
0.0066,0.0146,3.3083
0.0218,-0.0273,2.8110
0.0050,-0.0012,2.8149
0.0209,0.0350,3.0957
0.0095,-0.0015,3.3290
-0.0072,-0.0005,3.5824
0.0033,-0.0118,3.6397
0.0073,0.0116,3.7313
-0.0212,0.0016,2.2098
-0.0203,-0.0028,3.6354
-0.0137,0.0081,2.7721
-0.0239,0.0009,2.3555
0.0052,0.0002,2.8378
0.0067,-0.0007,3.5312
0.0077,-0.0113,3.8529
0.0074,-0.0011,2.8681
-0.0243,0.0009,2.2834
0.0037,0.0011,3.2076
-0.0241,0.0005,3.7727
0.0039,-0.0001,3.0851
-0.0238,0.0008,2.4066
0.0046,-0.0012,3.3476
0.0092,-0.0086,3.2296
0.0068,-0.0033,3.8689
-0.0219,-0.0002,2.6413
0.0217,-0.0280,2.8552
0.0080,-0.0009,2.8774
-0.0233,0.0004,2.3928
0.0041,0.0002,2.8259
0.0224,-0.0276,2.6463
-0.0243,-0.0007,2.8949
0.0008,-0.0020,3.2687
0.0058,-0.0009,3.0071
-0.0190,-0.0015,3.1538
-0.0192,0.0014,2.5529
-0.0168,0.0022,2.4853
-0.0239,0.0009,2.3546
0.0069,-0.0013,2.9719
-0.0161,0.0042,2.8907
-0.0202,-0.0018,3.9822
0.0250,0.0389,2.7381
0.0067,-0.0009,2.6941
-0.0171,0.0023,2.7308
-0.0187,0.0031,2.6421
-0.0186,-0.0034,3.6654
0.0048,0.0029,3.0973
-0.0120,0.0097,3.9510
0.0223,-0.0282,2.4049
-0.0232,0.0006,2.5385
0.0058,0.0003,3.0425
0.0080,-0.0020,3.4795
0.0052,-0.0003,2.9045
0.0074,0.0005,3.3810
-0.0021,-0.0134,3.3781
-0.0146,0.0075,3.4584
0.0044,0.0004,3.0785
0.0074,-0.0032,3.7131
-0.0130,0.0009,2.5807
0.0218,-0.0281,2.5260
-0.0160,-0.0038,3.4584
0.0204,-0.0212,4.2747
0.0257,0.0391,2.9902
-0.0172,0.0040,2.5072
0.0218,-0.0279,2.5234
0.0054,-0.0003,2.8451
0.0255,0.0385,3.0000
0.0046,-0.0014,2.6472
-0.0144,0.0065,2.8095
0.0065,-0.0028,3.8166
-0.0083,0.0010,2.9178
0.0039,-0.0007,2.6245
-0.0177,0.0051,3.4003
0.0045,0.0026,3.3117
0.0079,-0.0030,3.3196
0.0187,0.0327,3.2648
-0.0218,0.0013,2.2091
0.0079,-0.0017,3.2544
0.0074,-0.0011,2.9975
0.0064,-0.0008,3.0160
0.0080,-0.0036,3.3540
-0.0238,0.0011,3.1781
-0.0208,0.0017,2.2345
0.0058,-0.0003,3.4890
-0.0198,0.0015,2.8753
0.0070,-0.0012,2.9298
-0.0178,0.0022,2.6842
-0.0156,0.0016,2.7626
0.0227,-0.0263,2.6835
-0.0240,0.0011,2.8109
0.0211,0.0273,3.3891
-0.0194,0.0026,2.5073
-0.0184,0.0023,2.5020
0.0078,0.0159,3.3476
-0.0222,0.0006,3.5809
-0.0232,0.0010,2.4854
-0.0234,0.0008,2.3391
-0.0186,0.0031,2.7222
-0.0185,0.0024,2.5276
0.0074,-0.0009,2.6661
0.0221,-0.0271,2.5338
0.0035,-0.0008,2.4459
0.0075,-0.0010,2.9352
0.0092,-0.0018,3.0744
0.0077,-0.0013,3.2407
-0.0179,0.0026,2.1628
0.0038,-0.0001,2.7939
0.0085,-0.0015,3.2728
0.0034,0.0002,2.8887
-0.0170,0.0025,2.9828
0.0059,-0.0026,3.0331
-0.0227,0.0004,2.4659
-0.0111,0.0056,3.1494
-0.0102,0.0002,3.0796
-0.0189,0.0014,2.3554
-0.0235,0.0011,2.6969
0.0240,0.0385,2.7308
-0.0207,0.0020,2.3421
0.0081,-0.0088,3.5827
0.0202,-0.0249,2.4917
-0.0118,0.0007,3.3027
0.0231,-0.0281,2.2230
0.0015,-0.0016,3.2066
-0.0164,0.0025,2.3849
-0.0179,0.0027,2.6857
0.0052,-0.0001,3.0055
0.0044,-0.0017,3.4589
0.0146,0.0276,3.2186
-0.0201,0.0021,2.4200
0.0097,-0.0015,3.1869
0.0049,-0.0019,3.0117
0.0213,-0.0271,3.1665
-0.0170,0.0032,3.5394
-0.0026,-0.0026,3.1920
0.0209,0.0349,3.0475
0.0231,-0.0283,2.4704
0.0076,-0.0015,2.8571
-0.0218,0.0013,3.0826
0.0039,-0.0007,2.5245
0.0028,0.0001,3.0394
-0.0171,0.0024,2.2322
0.0231,-0.0285,2.4479
0.0199,0.0358,3.2213
-0.0187,0.0025,2.5450
0.0103,0.0168,3.3882
-0.0106,-0.0045,3.4761
0.0053,-0.0005,3.2855
-0.0120,-0.0006,3.5806
-0.0134,0.0070,2.6177
0.0228,-0.0276,2.2927
0.0080,-0.0014,2.9571
0.0064,-0.0006,2.9642
-0.0212,0.0007,2.8702
0.0223,-0.0281,2.4089
0.0048,-0.0004,2.7941
-0.0236,0.0011,2.2854
-0.0177,0.0027,2.6127
0.0046,-0.0012,3.1751
-0.0181,0.0026,2.4579
0.0150,0.0270,3.5418
-0.0240,0.0009,2.8380
0.0061,-0.0043,4.0771
0.0227,-0.0271,2.3539
-0.0180,0.0009,2.7259
0.0036,0.0002,3.2288
-0.0226,0.0012,2.8467
-0.0227,0.0009,2.4111
-0.0131,-0.0045,3.6359
-0.0113,0.0004,2.6482
-0.0127,0.0016,3.0178
0.0067,-0.0013,2.8124
0.0074,-0.0012,3.0087
0.0037,-0.0002,3.1115
-0.0223,0.0010,2.7779
0.0045,-0.0004,2.6836
-0.0111,-0.0048,3.4090
0.0062,-0.0020,2.9939
0.0199,0.0352,2.9311
0.0070,-0.0011,2.9161
0.0095,-0.0014,3.9601
-0.0151,-0.0043,3.1241
0.0232,-0.0283,2.2765
0.0031,0.0006,3.0775
-0.0180,0.0026,3.1437
0.0190,-0.0267,4.2187
-0.0164,-0.0023,3.2334
0.0066,0.0038,3.3046
-0.0228,0.0007,2.7617
0.0068,-0.0017,3.1827
-0.0195,0.0010,2.6285
0.0224,-0.0275,2.2702
-0.0177,0.0017,2.3175
0.0015,-0.0026,3.0614
-0.0183,0.0028,2.4021
0.0051,-0.0015,3.8298
-0.0167,0.0019,2.7735
0.0045,-0.0010,2.9599
0.0189,0.0332,3.2694
0.0115,-0.0129,3.2503
-0.0221,0.0014,2.2479
-0.0165,0.0062,3.3346
-0.0199,0.0013,2.9255
-0.0221,0.0015,2.5266
-0.0184,0.0027,2.5439
-0.0126,0.0011,2.7356
0.0057,-0.0000,3.7703
0.0002,-0.0142,3.3465
0.0045,-0.0003,2.7703
0.0058,0.0003,3.5761
0.0220,-0.0281,2.9425
0.0081,-0.0019,3.2599
-0.0101,0.0009,3.1009
0.0029,0.0002,2.8908
-0.0178,0.0029,2.8342
0.0091,-0.0014,3.1101
-0.0132,0.0055,2.7008
-0.0232,0.0010,2.2245
0.0076,-0.0015,3.1439
-0.0243,0.0007,3.1620
-0.0225,0.0007,2.6772
-0.0175,0.0024,2.9780
-0.0116,-0.0046,3.4216
-0.0176,0.0025,3.6004
-0.0111,-0.0007,2.9322
-0.0236,0.0008,2.3569
0.0076,-0.0032,3.3137
-0.0020,-0.0110,3.4183
0.0038,0.0001,2.4428
0.0200,0.0360,3.4182
0.0240,-0.0252,3.6594
0.0025,0.0010,3.1583
0.0227,-0.0269,2.6610
0.0064,-0.0019,3.4266
-0.0190,0.0033,2.7456
-0.0165,0.0031,2.5425
-0.0151,0.0060,2.9374
0.0224,-0.0278,2.2585
-0.0091,-0.0004,4.2905
0.0200,0.0355,2.9923
0.0061,-0.0021,3.2161
-0.0220,0.0011,2.1262
-0.0193,0.0023,2.5539
-0.0222,0.0014,2.3299
0.0062,-0.0004,3.3083
-0.0099,0.0076,3.3929
-0.0089,-0.0002,3.3137
-0.0182,0.0026,2.3516
0.0029,-0.0112,4.1119
-0.0244,-0.0002,2.9018
-0.0215,0.0014,2.1477
0.0084,-0.0016,3.1776
-0.0210,0.0016,2.6161
0.0220,-0.0279,2.5052
-0.0099,0.0010,3.0970
-0.0042,-0.0065,3.9537
-0.0182,0.0029,2.3559
0.0063,-0.0003,2.9344
-0.0133,0.0010,2.4724
-0.0153,0.0019,2.4243
0.0056,-0.0009,2.9957
-0.0116,-0.0022,3.6898
-0.0234,0.0011,2.3612
-0.0246,-0.0004,4.0194
-0.0185,0.0031,2.9996
-0.0229,0.0011,2.5852
-0.0105,-0.0022,3.6654
-0.0240,0.0009,2.5921
-0.0111,0.0004,2.5710
-0.0222,0.0014,2.7355
-0.0226,0.0010,2.3701
0.0223,-0.0282,2.3280
0.0106,0.0219,3.6868
-0.0194,0.0022,2.0891
0.0025,0.0015,2.8025
-0.0114,0.0006,3.5856
-0.0254,-0.0007,2.8510
0.0033,0.0002,2.6320
0.0227,0.0313,3.3789
0.0036,0.0002,3.2090
-0.0189,0.0013,3.5858
-0.0243,0.0002,3.5596
-0.0139,0.0036,3.0115
0.0074,-0.0023,3.5491
-0.0224,0.0012,2.8015
-0.0227,-0.0011,3.6599
0.0084,-0.0054,3.5184
-0.0208,0.0020,2.4967
0.0137,-0.0162,3.3097
-0.0189,0.0027,2.4777
-0.0179,0.0029,2.3524
-0.0188,0.0028,2.4693
-0.0088,-0.0032,3.4383
0.0060,0.0014,3.7387
0.0075,-0.0021,3.2368
0.0226,-0.0276,2.5172
-0.0197,0.0039,3.2737
-0.0234,0.0010,2.1471
-0.0126,0.0080,3.1575
-0.0192,0.0004,3.8190
0.0209,0.0353,3.1109
-0.0181,0.0025,2.5315
-0.0045,-0.0010,3.7098
-0.0236,-0.0004,3.5924
-0.0207,0.0013,2.8061
0.0043,-0.0002,2.9163
-0.0147,0.0022,2.4881
-0.0119,0.0015,2.5482
0.0218,-0.0283,2.7847
-0.0173,0.0025,2.5783
-0.0181,0.0031,2.6408
0.0243,0.0380,2.7775
-0.0162,0.0015,2.8411
0.0165,-0.0230,3.8468
-0.0227,-0.0002,3.1128
0.0071,-0.0054,3.4315
0.0059,-0.0018,3.1956
-0.0115,0.0012,2.8662
0.0229,-0.0281,2.4082
-0.0184,0.0030,2.5859
-0.0162,0.0025,2.2117
0.0232,-0.0284,2.5661
-0.0172,0.0026,3.1080
0.0207,-0.0268,3.1982
0.0227,-0.0275,2.4276
-0.0180,0.0004,2.6913
0.0080,-0.0016,2.8750
0.0047,-0.0017,3.1970
0.0218,-0.0285,2.5806
-0.0146,-0.0023,3.1625
0.0042,0.0002,2.8001
-0.0242,0.0008,2.9283
0.0219,-0.0272,2.6836
-0.0138,0.0012,2.3706
0.0224,-0.0282,2.2725
-0.0054,0.0000,3.4821
-0.0136,0.0014,2.8368
0.0220,-0.0281,2.8318
-0.0171,0.0025,2.4899
-0.0190,0.0032,2.7904
-0.0134,0.0010,2.6629
0.0017,-0.0029,3.4296
-0.0230,0.0003,3.4386
-0.0224,0.0011,3.0916
0.0231,-0.0279,2.1123
-0.0175,0.0028,2.0880
-0.0117,0.0015,3.8019
0.0058,0.0095,3.2976
-0.0220,-0.0013,2.9611
0.0066,-0.0017,2.7936
-0.0144,0.0007,3.3389
-0.0145,0.0074,2.5005
0.0252,0.0383,2.5659
-0.0005,-0.0015,3.2578
-0.0024,0.0012,2.9960
0.0227,-0.0279,2.3108
-0.0166,0.0034,3.0490
-0.0182,0.0024,2.9945
-0.0235,-0.0005,2.5370
0.0033,0.0005,3.5800
-0.0203,0.0023,3.6185
0.0077,-0.0012,3.3800
-0.0082,0.0006,3.1566
0.0250,0.0390,2.6735
0.0038,-0.0019,3.3666
0.0095,0.0163,3.3374
-0.0232,0.0011,2.5784
-0.0242,-0.0000,2.5563
-0.0231,0.0000,2.7416
-0.0239,-0.0011,3.2563
-0.0129,0.0011,2.6541
0.0021,-0.0073,3.8573
-0.0174,0.0022,2.9253
0.0079,-0.0015,3.2287
-0.0232,0.0007,2.7850
-0.0240,0.0005,2.6406
0.0051,-0.0013,2.8651
-0.0113,-0.0050,3.9456
-0.0113,0.0002,2.5905
-0.0248,-0.0005,2.7849
-0.0027,0.0084,3.5082
-0.0181,0.0031,2.4882
-0.0204,0.0014,2.3892
0.0033,-0.0004,2.9228
-0.0169,0.0030,2.9677
-0.0236,0.0004,2.6863
-0.0214,0.0014,2.0953
-0.0106,0.0059,4.1496
-0.0123,0.0017,3.0578
-0.0120,0.0007,2.8307
0.0217,-0.0273,3.0993
0.0170,-0.0252,3.3410
-0.0225,0.0000,2.5761
0.0072,-0.0001,3.1769
-0.0002,-0.0039,3.6027
-0.0119,0.0003,3.0264
0.0073,-0.0007,2.9622
0.0224,-0.0283,2.5323
-0.0106,-0.0006,2.9571
0.0123,0.0225,3.7184
0.0055,-0.0006,3.0922
0.0069,-0.0011,3.6043
0.0224,-0.0278,2.3189
-0.0248,-0.0005,2.9298
0.0247,0.0351,3.3398
-0.0182,0.0024,2.5532
-0.0216,0.0016,2.7940
0.0082,-0.0035,3.7886
0.0090,-0.0015,3.2319
0.0074,-0.0018,3.6866
0.0042,-0.0015,2.9536
0.0110,0.0152,3.5279
-0.0181,0.0032,2.3368
-0.0011,-0.0019,3.3399
0.0120,0.0234,3.9070
0.0094,-0.0015,3.1822
-0.0135,0.0009,2.9579
0.0196,0.0341,3.2193
-0.0234,0.0009,2.5340
-0.0228,0.0005,2.3659
0.0067,-0.0019,2.8338
-0.0181,0.0031,2.4956
-0.0233,0.0009,2.2975
0.0234,-0.0283,2.6297
-0.0146,0.0067,2.6896
-0.0122,-0.0042,3.5139
0.0065,-0.0003,3.3881
0.0073,-0.0014,2.9604
-0.0174,0.0026,2.7193
0.0112,0.0170,3.4268
0.0099,-0.0099,3.9512
-0.0249,-0.0004,2.8394
-0.0163,0.0021,2.2605
0.0051,0.0001,2.7815
0.0077,-0.0015,3.7506
-0.0184,0.0027,3.3052
-0.0223,0.0013,2.5181
-0.0172,-0.0031,3.1832
-0.0167,0.0026,2.7422
0.0055,-0.0014,3.6209
-0.0252,-0.0007,3.0113
-0.0216,0.0018,2.2521
-0.0180,0.0033,2.7944
0.0156,0.0291,2.8220
0.0257,0.0391,2.7561
0.0262,0.0394,3.2657
-0.0104,0.0013,2.8726
0.0199,-0.0262,3.6314
-0.0079,-0.0043,3.7062
-0.0208,0.0007,3.0722
0.0056,-0.0001,2.6787
-0.0175,0.0025,2.2846
-0.0180,0.0026,2.6396
0.0260,0.0392,2.6596
-0.0126,0.0081,2.5886
0.0219,-0.0273,3.0745
-0.0103,0.0014,3.1852
0.0048,-0.0001,2.7256
-0.0139,0.0014,3.6212
0.0083,-0.0060,3.6069
-0.0167,0.0022,2.5804
0.0073,-0.0062,4.0330
0.0065,-0.0016,3.0629
0.0071,-0.0014,2.8966
-0.0155,0.0044,2.8574
0.0060,-0.0021,3.6237
-0.0119,0.0019,2.7708
0.0079,-0.0024,3.4726
0.0093,0.0159,3.5308
-0.0148,0.0076,3.9773
-0.0163,0.0026,2.5853
-0.0135,-0.0047,3.9775
-0.0122,-0.0036,3.2664
0.0072,-0.0012,3.4222
0.0231,-0.0283,2.2520
-0.0150,0.0023,2.9036
0.0074,0.0100,3.3000
0.0223,-0.0281,2.2871
0.0246,0.0369,2.7634
-0.0231,0.0004,2.4087
-0.0240,0.0006,2.5036
0.0229,-0.0283,2.1216
-0.0183,0.0015,3.7603
-0.0153,-0.0046,3.0284
0.0244,0.0379,3.2141
0.0045,-0.0006,2.5633
0.0040,0.0006,2.8555
-0.0143,0.0068,3.0077
0.0258,0.0395,2.9005
0.0234,-0.0283,2.6334
-0.0178,0.0028,2.5943
-0.0102,0.0077,3.9938
0.0057,0.0001,2.9270
0.0051,-0.0021,2.8917
-0.0182,0.0028,2.2236
-0.0237,-0.0019,3.5235
-0.0232,0.0005,2.2709
-0.0182,0.0024,2.9120
0.0209,-0.0257,3.1675
-0.0113,0.0016,3.0589
0.0204,-0.0272,3.0050
0.0035,-0.0031,3.4504
0.0057,-0.0019,2.8847
-0.0243,0.0000,3.1368
-0.0115,0.0011,2.7826
-0.0064,0.0045,3.3967
-0.0240,0.0010,2.3284
-0.0233,0.0010,2.2634
0.0189,-0.0264,2.9846
-0.0228,0.0011,2.6114
0.0253,0.0391,2.7008
0.0188,0.0331,3.0948
-0.0138,0.0073,2.8786
0.0046,0.0001,3.6374
-0.0112,-0.0049,3.9112
0.0066,-0.0032,3.1450
-0.0236,0.0004,2.7242
0.0051,0.0005,3.3387
0.0051,-0.0001,2.7655
-0.0095,0.0011,2.7770
0.0038,-0.0002,2.5398
-0.0137,0.0014,3.4238
-0.0148,0.0062,3.1006
-0.0175,0.0008,2.6328
-0.0191,0.0033,2.7827
-0.0219,0.0006,2.8191
0.0047,-0.0003,3.3515
-0.0239,0.0008,2.1612
0.0073,-0.0015,3.4699
0.0053,-0.0015,3.6848
-0.0232,0.0011,3.5172
-0.0169,0.0028,2.7780
-0.0117,0.0006,2.7472
0.0075,-0.0009,2.8194
-0.0236,0.0009,2.2838
0.0123,0.0264,3.6804
0.0082,0.0047,3.4938
0.0030,0.0012,2.5958
0.0053,0.0008,3.5987
0.0066,-0.0011,2.7509
0.0068,-0.0021,3.1518
-0.0168,0.0032,2.9101
0.0151,0.0282,3.0699
0.0053,-0.0024,3.2354
-0.0225,0.0005,2.6222
0.0233,-0.0282,2.5361
-0.0193,0.0041,3.0111
0.0065,-0.0017,3.3364
-0.0184,0.0029,2.4062
-0.0230,0.0012,2.2164
-0.0211,0.0017,2.9046
0.0159,0.0301,3.1040
0.0080,-0.0014,3.7762
-0.0227,0.0005,2.4794
-0.0142,0.0082,3.9793
-0.0216,0.0003,2.8786
0.0257,0.0391,3.1884
0.0232,-0.0283,2.1610
0.0105,0.0159,3.3521
0.0052,-0.0020,3.2513
-0.0140,0.0013,3.4388
-0.0112,0.0002,3.2217
-0.0178,0.0026,2.8333
0.0232,-0.0282,2.2885
-0.0152,0.0022,2.4998
0.0251,0.0385,3.0703
-0.0179,0.0025,2.2672
-0.0104,0.0011,2.9606
-0.0191,0.0023,2.2272
-0.0159,0.0023,2.2999
0.0043,-0.0001,3.6461
0.0032,0.0006,2.4477
0.0225,-0.0280,2.2397
0.0108,-0.0128,3.5161
-0.0235,0.0010,2.4012
-0.0117,-0.0036,3.8413
0.0254,0.0390,2.8454
0.0068,-0.0011,3.2731
-0.0238,-0.0009,3.2410
0.0074,-0.0014,3.1554
-0.0090,0.0061,4.0427
-0.0177,0.0024,2.3872
0.0033,0.0001,2.5857
0.0073,-0.0016,3.1294
0.0067,-0.0016,3.1206
0.0058,-0.0049,3.5613
0.0046,-0.0054,3.5393
-0.0175,0.0056,3.5041
0.0230,-0.0283,2.3115
0.0105,0.0152,3.4104
0.0010,-0.0007,3.1940
-0.0183,0.0027,2.1265
-0.0211,0.0012,2.5050
-0.0138,-0.0042,3.6238
0.0008,-0.0026,3.5542
0.0068,-0.0016,2.8354
-0.0131,0.0014,2.7150
-0.0080,-0.0038,3.5002
0.0053,-0.0046,3.2519
0.0038,-0.0016,2.9958
0.0064,-0.0004,2.8659
0.0062,-0.0009,2.6671
0.0233,0.0380,3.0653
-0.0199,0.0009,2.2340
-0.0138,0.0083,2.7491
-0.0207,0.0016,2.5968
0.0172,0.0242,4.4053
-0.0076,-0.0075,3.2745
-0.0229,0.0018,3.2229
-0.0101,0.0065,3.9497
-0.0149,0.0022,2.4412
-0.0232,0.0003,2.2719
0.0064,-0.0012,3.9783
-0.0106,0.0048,3.5552
0.0081,-0.0057,3.7954
0.0085,-0.0022,4.2781
-0.0176,0.0024,2.4929
0.0074,-0.0011,3.1749
-0.0157,0.0023,3.1314
-0.0130,0.0027,2.6551
-0.0230,0.0012,2.3035
0.0036,-0.0010,2.8277
0.0038,-0.0000,3.1388
-0.0118,0.0017,3.2013
0.0089,-0.0011,3.3381
0.0065,-0.0013,3.0870
-0.0103,0.0009,2.8409
0.0058,-0.0028,3.0564
-0.0033,-0.0019,3.2899
0.0194,-0.0260,3.1528
-0.0099,0.0011,3.4811
-0.0121,0.0073,3.2852
0.0059,-0.0008,3.1926
-0.0167,0.0026,2.4772
-0.0212,-0.0016,3.8285
-0.0189,0.0031,2.9723
0.0027,0.0005,2.6338
-0.0108,-0.0034,3.8430
-0.0174,0.0024,2.1875
-0.0125,0.0006,3.7543
0.0248,0.0382,3.0615
0.0242,0.0383,3.1233
-0.0077,-0.0039,3.8403
0.0220,-0.0277,2.3834
-0.0186,-0.0021,3.5307
0.0223,-0.0279,2.5292
0.0052,-0.0000,3.7068
-0.0165,0.0045,3.1317
0.0088,-0.0017,3.1772
0.0250,0.0384,3.0878
0.0234,-0.0283,3.0397
-0.0216,0.0001,2.7834
-0.0155,0.0019,3.0130
0.0058,-0.0001,3.0987
0.0228,-0.0279,2.1139
0.0066,-0.0024,2.9719
-0.0152,0.0027,3.6521
-0.0096,0.0005,2.8785
-0.0235,0.0009,2.2504
0.0054,-0.0008,3.3128
-0.0013,-0.0027,3.3292
0.0049,-0.0000,2.6610
-0.0234,0.0010,2.4727
-0.0108,0.0009,2.9621
0.0198,0.0351,3.1563
-0.0177,0.0022,2.6182
0.0218,-0.0275,2.6401
-0.0183,0.0029,2.7554
-0.0165,0.0025,2.4642
0.0062,-0.0012,3.5397
-0.0161,0.0026,2.3339
0.0009,-0.0007,3.7905
0.0058,-0.0016,3.0159
0.0041,-0.0009,3.0750
-0.0113,-0.0048,3.2266
0.0050,0.0024,3.5704
0.0032,0.0016,2.4572
0.0031,0.0003,2.9221
0.0057,0.0012,3.1597
-0.0235,-0.0004,2.9867
-0.0182,0.0022,2.4741
-0.0170,0.0021,2.7045
-0.0129,0.0081,2.9906
-0.0198,0.0040,3.4326
0.0024,0.0015,2.6639
-0.0131,-0.0040,3.7682
-0.0234,0.0011,2.7060
-0.0182,0.0029,2.3039
-0.0209,0.0013,2.4247
-0.0129,0.0015,2.4870
-0.0124,0.0073,3.2725
-0.0111,0.0011,2.7853
0.0235,-0.0283,2.3274
0.0215,-0.0271,3.3995
-0.0201,0.0009,2.7781
-0.0191,0.0046,3.1967
0.0083,-0.0014,3.3337
0.0056,-0.0002,2.9875
0.0217,-0.0253,4.4240
0.0077,-0.0014,4.0075
0.0237,0.0379,3.0476
0.0034,0.0018,2.6501
0.0229,-0.0280,1.9991
0.0177,0.0317,3.0509
-0.0174,0.0038,2.8121
-0.0183,0.0028,2.4418
0.0160,0.0295,3.2730
0.0039,-0.0003,2.5662
-0.0082,0.0005,2.6820
0.0089,0.0137,3.5872
-0.0012,-0.0047,3.6706
0.0073,-0.0009,3.0648
0.0044,0.0001,2.8747
-0.0011,-0.0129,3.0384
0.0053,-0.0023,3.5445
-0.0224,-0.0003,3.4624
-0.0243,0.0004,2.9801
0.0049,-0.0015,3.0530
-0.0191,0.0017,2.9569
0.0225,-0.0281,2.1529
-0.0185,0.0025,2.6749
0.0223,-0.0274,2.8152
-0.0146,-0.0040,3.3201
-0.0184,0.0027,2.6256
-0.0243,0.0008,2.4163
0.0063,-0.0018,2.9980
0.0058,-0.0001,2.9655
-0.0250,-0.0004,2.7169
0.0042,-0.0032,3.1320
0.0038,0.0001,2.6939
-0.0035,-0.0043,4.1015
-0.0230,0.0011,2.6038
-0.0213,0.0003,3.3334
0.0215,0.0354,3.3051
0.0074,-0.0007,2.9057
-0.0115,-0.0045,3.6305
-0.0186,0.0035,3.5813
-0.0182,0.0028,2.7904
0.0090,-0.0104,3.3391
0.0071,-0.0014,3.2888
-0.0139,0.0072,2.5397
-0.0111,0.0002,3.1518
-0.0128,0.0010,2.4536
-0.0235,0.0003,2.4670
-0.0011,-0.0003,3.7575
0.0077,-0.0037,3.9502
-0.0250,-0.0008,3.0928
-0.0149,0.0068,2.5579
-0.0096,0.0010,3.0000
-0.0176,0.0015,3.1394
-0.0239,-0.0008,3.8078
0.0068,-0.0011,2.6320
-0.0112,0.0018,3.2883
0.0060,-0.0005,3.1166
0.0258,0.0395,2.8392
0.0238,-0.0266,3.0533
-0.0142,0.0071,2.5796
0.0134,-0.0160,3.1590
-0.0106,0.0029,3.0149
0.0075,-0.0063,3.4881
-0.0249,0.0003,2.9327
-0.0219,0.0009,2.2546
0.0228,-0.0278,2.2305
0.0057,0.0003,3.7649
0.0232,0.0369,3.0505
0.0040,-0.0000,2.6575
-0.0023,-0.0027,3.4870
-0.0101,0.0024,3.3340
-0.0185,0.0028,2.3978
0.0025,-0.0021,3.0789
0.0049,-0.0000,3.2546
-0.0253,-0.0005,2.8237
-0.0236,-0.0009,2.8283
-0.0189,0.0030,2.5802
-0.0142,0.0065,2.9618
0.0083,-0.0046,4.0108
0.0068,-0.0018,4.5921
0.0074,-0.0010,3.4898
-0.0166,0.0039,2.6174
0.0257,0.0394,2.9391
-0.0142,-0.0043,4.1349
0.0208,0.0350,3.1439
-0.0232,0.0011,2.2029
-0.0246,-0.0005,4.0446
0.0177,-0.0277,3.3089
0.0222,-0.0279,2.4228
0.0197,0.0345,3.5297
0.0047,-0.0021,3.6795
0.0080,-0.0015,3.0924
0.0104,0.0155,3.5028
0.0055,-0.0010,3.3662
-0.0150,0.0012,2.5983
-0.0172,0.0034,3.3602
0.0244,0.0385,3.1208
-0.0240,0.0007,2.8016
-0.0219,-0.0013,3.0549
0.0049,0.0003,2.8977
0.0077,-0.0014,3.1348
0.0234,-0.0284,2.4141
0.0054,0.0015,3.6523
-0.0178,0.0023,2.6057
-0.0210,0.0015,2.1791
-0.0114,0.0004,2.6662
-0.0226,0.0009,2.8986
-0.0026,-0.0014,3.3239
0.0209,-0.0277,3.0037
0.0032,0.0007,2.5234
0.0217,0.0358,2.9283
0.0150,-0.0202,3.6550
-0.0189,0.0022,2.7768
-0.0136,0.0066,3.5319
0.0030,0.0010,2.7600
-0.0130,0.0009,2.7691
0.0058,-0.0011,2.7401
0.0251,0.0384,2.7961
-0.0186,0.0029,2.3054
-0.0106,0.0012,2.6749
-0.0220,0.0008,2.6227
0.0255,0.0386,2.6898
-0.0124,0.0020,3.5285
0.0224,-0.0271,2.4138
-0.0237,0.0002,2.4200
-0.0217,0.0014,3.0290
-0.0105,-0.0001,3.1066
0.0051,-0.0018,3.2423
0.0130,0.0252,3.5460
0.0201,-0.0275,2.9461
0.0045,-0.0006,3.0634
-0.0166,0.0022,2.6999
0.0070,-0.0013,2.5661
0.0218,0.0360,2.7373
-0.0220,0.0013,3.0744
-0.0196,0.0020,2.6908
0.0060,-0.0025,3.1804
-0.0187,0.0025,2.6553
-0.0183,-0.0035,3.7605
-0.0193,0.0018,2.5008
-0.0132,0.0008,2.6134
-0.0178,0.0027,2.6129
0.0245,0.0388,3.3362
0.0062,-0.0028,3.6303
-0.0103,0.0079,3.4171
0.0067,-0.0015,3.4922
0.0192,0.0348,2.8798
0.0045,0.0030,3.1596
0.0191,0.0344,3.0917
0.0081,-0.0015,3.6851
-0.0238,0.0006,2.7361
0.0061,-0.0037,3.6781
-0.0022,0.0047,3.1223
-0.0233,0.0006,2.7279
0.0141,0.0266,3.0077
-0.0040,-0.0009,4.1169
0.0086,-0.0064,3.4632
0.0202,0.0365,2.7491
-0.0181,0.0034,2.3338
-0.0189,0.0024,2.8051
-0.0064,0.0049,4.0512
-0.0162,0.0030,2.9908
0.0021,-0.0015,3.4425
-0.0190,0.0025,2.6312
0.0072,-0.0042,3.5217
0.0032,0.0013,3.1131
-0.0185,0.0026,3.1314
0.0249,0.0390,2.5046
0.0031,0.0005,2.3385
-0.0047,-0.0024,4.1407
-0.0213,0.0014,2.1420
-0.0237,0.0005,3.4552
-0.0227,0.0010,2.2355
0.0175,-0.0226,4.0095
0.0231,-0.0283,2.3367
-0.0221,0.0006,2.3397
0.0223,-0.0279,2.1294
0.0073,-0.0013,3.3449
-0.0212,0.0018,2.2679
-0.0243,-0.0001,2.5310
0.0081,-0.0015,3.4674
0.0249,0.0390,2.6895
-0.0207,0.0018,2.2335
-0.0149,0.0066,3.8166
-0.0023,0.0006,2.8192
0.0237,-0.0275,3.0228
-0.0234,0.0008,3.2508
0.0209,-0.0271,3.2516
-0.0163,0.0026,3.0590
-0.0153,-0.0038,3.2829
0.0224,-0.0280,2.7023
0.0012,-0.0007,3.4204
0.0230,-0.0278,2.4358
0.0196,-0.0264,2.9457
-0.0175,0.0027,2.6448
-0.0208,0.0017,2.8391
-0.0234,-0.0012,3.0634
-0.0218,-0.0018,3.2440
0.0246,0.0383,3.0999
-0.0189,-0.0024,3.3779
-0.0213,0.0017,2.4016
0.0251,0.0380,2.7126
0.0122,-0.0135,3.8094
0.0029,-0.0017,3.3610
-0.0233,0.0004,2.4331
0.0059,0.0002,3.0408
-0.0183,0.0032,3.1311
0.0037,-0.0001,2.9036
0.0079,-0.0050,3.7590
0.0144,0.0274,3.2593
-0.0222,0.0017,3.9794
-0.0229,0.0006,2.3635
0.0035,0.0021,2.8807
-0.0012,0.0099,3.6588
0.0218,-0.0267,3.2558
-0.0075,-0.0007,3.6146
0.0226,-0.0279,2.8346
-0.0226,0.0011,2.5229
-0.0123,-0.0049,4.1767
0.0103,0.0160,3.1927
0.0250,0.0389,2.8282
0.0041,-0.0011,2.6081
-0.0153,0.0024,2.6643
0.0075,0.0159,3.2114
-0.0104,-0.0004,3.3600
-0.0205,0.0016,2.4738
-0.0155,-0.0042,3.8849
0.0047,-0.0014,3.3345
-0.0179,0.0025,3.1158
-0.0210,-0.0026,3.1149
-0.0170,0.0043,4.0415
0.0041,-0.0036,3.3156
0.0044,-0.0005,2.6741
-0.0186,0.0029,2.6224
0.0106,-0.0109,3.7071
-0.0236,0.0009,2.3525
-0.0044,0.0019,2.6908
0.0074,0.0127,3.1809
0.0033,-0.0005,2.9175
-0.0189,0.0012,2.9344
0.0075,-0.0018,3.8060
-0.0103,0.0009,2.8759
-0.0180,0.0030,2.1408
-0.0159,0.0013,2.6537
0.0068,-0.0013,2.5080
0.0237,0.0375,3.0186
0.0222,-0.0281,2.5941
0.0103,0.0169,3.0205
0.0025,0.0001,3.0673
-0.0189,0.0028,2.4486
0.0067,-0.0025,3.1059
-0.0168,0.0025,2.9187
-0.0146,0.0070,2.8411
0.0105,-0.0084,3.7328
-0.0184,0.0026,2.4711
-0.0221,0.0012,2.0818
-0.0181,0.0027,2.6371
0.0257,0.0395,2.8203
0.0046,-0.0012,3.7920
0.0108,-0.0114,3.6080
-0.0134,0.0011,2.4714
-0.0164,-0.0035,3.0684
-0.0149,0.0015,3.4006
0.0070,-0.0015,2.6754
0.0055,-0.0016,3.0820
0.0150,0.0284,3.3099
0.0204,0.0362,2.7431
0.0138,-0.0176,3.6051
-0.0064,-0.0019,3.5531
-0.0124,0.0011,2.6807
-0.0197,-0.0019,3.3518
0.0061,-0.0008,3.7084
0.0210,-0.0267,2.6240
0.0033,0.0003,2.5280
-0.0239,-0.0006,2.8965
0.0217,-0.0282,2.4777
0.0056,-0.0010,3.0091
0.0046,-0.0008,3.0563
0.0221,-0.0277,3.3392
0.0062,-0.0015,3.0869
-0.0204,0.0020,2.7859
0.0241,-0.0256,3.3989
0.0015,-0.0016,4.3162
0.0059,-0.0004,3.1386
0.0212,-0.0258,2.3070
-0.0230,0.0008,2.9576
-0.0194,0.0025,2.6292
0.0232,-0.0284,2.0933
0.0225,-0.0281,2.7745
0.0064,-0.0013,2.6847
-0.0120,-0.0003,3.2438
0.0221,-0.0280,2.2585
0.0035,0.0031,3.2823
-0.0231,0.0001,2.8240
0.0068,-0.0029,3.6938
0.0226,-0.0284,2.4856
0.0230,-0.0275,3.0321
0.0056,-0.0001,3.5169
-0.0218,0.0010,2.3046
0.0244,-0.0255,2.9916
0.0032,0.0002,2.7663
-0.0218,0.0011,3.1554
-0.0219,-0.0020,3.2816
0.0066,-0.0003,2.8366
0.0222,-0.0280,2.3451
0.0063,0.0006,3.0497
-0.0098,0.0013,3.0985
-0.0179,0.0026,2.4418
-0.0182,-0.0034,4.0186
0.0161,0.0297,2.8673
0.0066,-0.0018,3.5096
0.0065,-0.0018,3.3140
-0.0181,0.0027,2.4581
-0.0194,0.0026,2.4128
-0.0111,0.0063,3.4319
-0.0188,0.0025,2.2814
0.0054,-0.0000,2.8689
-0.0174,0.0025,2.4017
-0.0167,0.0060,3.1195
-0.0174,0.0026,2.6590
-0.0184,0.0020,2.6795
-0.0180,0.0029,2.2490
-0.0090,-0.0005,3.0457
-0.0199,0.0020,2.3708
0.0201,0.0363,3.4093
-0.0160,0.0018,3.0540
-0.0197,0.0021,2.4290
-0.0194,0.0016,2.4424
0.0233,-0.0283,2.2405
-0.0227,0.0009,2.4001
0.0082,-0.0158,3.3762
0.0222,-0.0265,2.9691
-0.0221,0.0002,3.0581
0.0060,-0.0005,3.0717
-0.0194,0.0025,2.4809
-0.0103,-0.0018,3.1217
0.0057,-0.0018,3.2137
-0.0182,0.0038,3.0726
-0.0008,-0.0018,3.2784
0.0081,-0.0087,3.5625
0.0059,-0.0017,3.5156
0.0231,-0.0282,2.1778
-0.0163,0.0017,2.6178
-0.0223,0.0013,2.4051
-0.0140,0.0043,3.0192
-0.0186,0.0027,2.6588
0.0140,0.0265,3.2846
0.0256,0.0383,2.8768
-0.0068,-0.0012,3.3084
-0.0143,0.0020,2.7826
0.0081,-0.0018,3.4065
0.0032,0.0024,2.9607
-0.0118,0.0016,2.8999
0.0223,-0.0279,3.1905
0.0055,-0.0002,2.7642
-0.0234,0.0011,2.5001
-0.0184,0.0026,2.6288
-0.0214,0.0018,3.4883
0.0059,-0.0017,3.4286
0.0042,0.0001,3.2807
0.0240,0.0373,2.9917
0.0070,0.0073,3.6304
-0.0220,0.0012,2.5138
-0.0231,-0.0002,2.7773
-0.0003,0.0009,3.5767
0.0059,-0.0035,3.6152
0.0042,-0.0016,3.2510
-0.0176,0.0020,2.5926
-0.0241,0.0001,2.9008
0.0084,-0.0026,3.8429
0.0053,0.0006,3.2200
-0.0177,0.0027,2.2602
-0.0161,-0.0041,3.3282
-0.0237,-0.0015,3.2538
0.0070,-0.0016,2.8344
-0.0042,-0.0011,3.5025
-0.0216,0.0003,2.6452
-0.0221,0.0013,2.4029
-0.0191,0.0027,2.3738
0.0236,0.0377,2.7968
-0.0250,-0.0005,2.9899
-0.0186,-0.0035,3.8567
0.0261,0.0392,2.5173
0.0081,-0.0011,3.5794
0.0221,-0.0265,2.9602
0.0078,-0.0033,4.3182
0.0165,0.0299,3.1073
0.0085,0.0146,3.8680
-0.0180,0.0028,2.3130
0.0219,-0.0281,2.3994
-0.0102,0.0004,3.0932
-0.0235,0.0011,2.4562
-0.0158,-0.0036,3.1291
0.0235,-0.0257,2.7804
-0.0137,0.0076,2.9593
-0.0177,0.0028,2.6211
-0.0074,-0.0002,4.9867
-0.0161,0.0024,2.7937
0.0020,-0.0111,4.2841
-0.0193,0.0021,2.4162
-0.0146,-0.0048,3.3922
0.0062,-0.0003,3.0461
0.0191,0.0342,3.0274
0.0182,0.0317,3.4422
0.0229,-0.0279,2.6870
-0.0114,-0.0045,3.4935
-0.0148,0.0051,3.1516
-0.0182,0.0026,2.8866
0.0043,-0.0032,3.1316
-0.0160,0.0028,2.5633
-0.0162,0.0025,3.6593
0.0026,-0.0032,3.0862
0.0080,-0.0026,3.4187
-0.0073,0.0002,2.9326
-0.0092,-0.0003,3.3931
-0.0104,-0.0045,3.5635
-0.0211,0.0007,2.4442
0.0057,-0.0009,3.0288
-0.0253,-0.0005,2.7402
0.0249,0.0389,2.7957
0.0038,-0.0001,2.9646
0.0038,-0.0002,2.5895
0.0089,-0.0016,2.9776
-0.0227,-0.0012,4.3374
-0.0182,0.0023,2.2466
-0.0016,-0.0013,3.4527
0.0043,-0.0009,2.5450
0.0039,-0.0002,3.3222
0.0028,0.0003,3.2517
-0.0233,0.0004,2.3777
0.0140,-0.0178,3.5268
-0.0193,0.0021,2.3978
-0.0183,0.0026,2.4947
-0.0165,0.0051,2.6670
-0.0178,0.0043,2.9325
0.0079,-0.0013,3.0988
0.0244,0.0385,3.0572
0.0218,-0.0284,3.0151
0.0057,-0.0002,3.1849
-0.0226,0.0004,2.5774
-0.0141,0.0015,2.3491
0.0092,-0.0081,3.2128
-0.0011,-0.0002,3.8984
0.0070,-0.0012,3.1567
-0.0165,0.0024,2.9719
-0.0078,-0.0019,3.4512
0.0098,0.0142,3.6751
-0.0126,0.0087,3.4097
0.0078,-0.0013,2.9953
0.0008,0.0096,3.6570
-0.0169,0.0029,3.2243
-0.0175,0.0040,3.3391
0.0025,-0.0017,3.0402
0.0112,-0.0139,4.0650
0.0220,-0.0276,2.2822
-0.0153,0.0021,2.4273
0.0058,-0.0001,3.4940
0.0242,0.0376,3.1365
-0.0173,0.0025,3.4414
-0.0205,0.0021,2.7350
0.0233,-0.0283,2.6248
-0.0171,0.0031,2.7521
0.0052,0.0000,2.9318
0.0066,-0.0000,3.3720
0.0116,0.0188,3.6195
-0.0236,-0.0004,3.1317
-0.0182,0.0023,2.2540
-0.0139,0.0011,2.6339
-0.0179,0.0027,2.5917
-0.0166,0.0034,2.8271
-0.0224,0.0014,2.6309
0.0047,0.0003,3.0770
0.0100,0.0234,3.1169
-0.0246,-0.0001,2.3737
0.0055,-0.0000,2.7207
-0.0146,0.0072,3.2408
-0.0129,0.0019,2.9066
0.0030,0.0014,2.7562
0.0051,-0.0017,3.0979
-0.0158,0.0028,2.3254
-0.0119,-0.0043,4.3264
0.0046,0.0019,3.2899
0.0220,-0.0278,2.8172
-0.0175,0.0025,2.6501
-0.0193,0.0027,2.9540
0.0102,-0.0095,3.4382
0.0003,-0.0002,3.4638
-0.0231,0.0004,2.4429
0.0242,0.0296,4.3236
-0.0217,0.0002,4.1417
0.0251,0.0389,2.9605
0.0235,-0.0284,2.4305
-0.0219,0.0011,2.3158
0.0066,-0.0002,3.1495
-0.0230,0.0011,2.6908
-0.0142,0.0018,2.6157
0.0076,-0.0018,3.7122
0.0018,-0.0101,3.9419
-0.0031,-0.0032,3.4963
-0.0124,0.0012,2.6508
0.0085,-0.0072,3.3652
-0.0164,0.0026,2.6376
-0.0183,0.0028,2.4408
-0.0137,-0.0045,3.0971
-0.0199,0.0018,2.4067
-0.0134,0.0012,2.8923
-0.0173,0.0030,3.2545
0.0061,-0.0004,3.5000
0.0090,-0.0076,3.2516
0.0250,0.0382,2.7448
0.0064,-0.0015,3.1526
-0.0029,-0.0035,3.3365
0.0092,-0.0077,3.8204
0.0224,-0.0266,4.1164
-0.0177,0.0026,3.0055
-0.0143,-0.0046,3.3285
-0.0238,0.0007,2.6470
0.0195,-0.0262,3.1233
-0.0098,0.0009,3.1465
-0.0172,0.0030,2.4331
0.0046,0.0001,3.0355
0.0083,-0.0120,3.3634
-0.0199,0.0017,2.4008
0.0111,-0.0134,3.5290
0.0033,0.0011,2.5430
-0.0090,0.0004,3.3763
-0.0059,-0.0053,3.9359
0.0059,-0.0007,3.0495
0.0064,-0.0006,2.6777
-0.0183,0.0026,2.5251
-0.0183,0.0025,2.4758
0.0194,0.0338,2.8066
-0.0146,0.0017,4.0396
0.0034,0.0016,2.5744
0.0071,-0.0016,2.6901
0.0228,-0.0281,2.9756
0.0032,0.0012,2.4317
-0.0162,0.0024,2.5548
-0.0203,0.0018,2.9085
0.0090,0.0220,4.0371
-0.0078,-0.0038,3.5474
0.0033,0.0002,3.4499
0.0064,-0.0002,3.3300
-0.0163,-0.0035,3.8398
-0.0226,0.0004,2.5430
-0.0223,0.0008,2.3426
0.0054,-0.0001,2.6646
-0.0145,-0.0037,3.1881
-0.0048,-0.0023,3.9236
-0.0120,-0.0046,3.6090
0.0218,-0.0285,3.0161
0.0075,-0.0010,3.1106
0.0084,-0.0070,3.4833
0.0033,-0.0037,3.3218
-0.0203,0.0022,2.5843
-0.0247,-0.0003,3.3647
0.0035,0.0002,2.7588
0.0211,-0.0257,3.6634
-0.0186,0.0028,2.4193
-0.0232,0.0001,2.5510
-0.0145,0.0073,2.7661
-0.0148,0.0022,3.0916
0.0089,0.0159,3.3021
0.0230,0.0374,3.2681
0.0148,-0.0189,3.2636
-0.0189,0.0031,2.6690
-0.0184,0.0028,2.6840
-0.0241,0.0001,2.4898
-0.0191,0.0021,2.3116
0.0039,-0.0022,3.6713
0.0041,-0.0023,3.0154
0.0090,-0.0018,3.6071
0.0078,-0.0014,3.4733
-0.0243,-0.0002,2.4553
0.0100,0.0149,3.6675
-0.0072,0.0010,3.2533
-0.0226,0.0012,2.2887
0.0255,0.0393,2.9538
0.0075,-0.0009,3.1201
0.0080,-0.0016,3.3075
0.0067,-0.0017,2.8403
-0.0189,0.0032,2.6047
-0.0101,0.0010,3.4321
-0.0127,0.0019,2.9826
0.0059,-0.0022,3.2533
-0.0175,0.0025,2.1500
0.0038,-0.0010,3.3081
-0.0046,-0.0041,3.5927
-0.0089,-0.0042,4.1397
0.0042,-0.0008,3.3384
-0.0190,0.0027,2.5071
-0.0134,0.0023,2.5976
-0.0192,0.0023,2.5284
0.0064,-0.0003,2.8883
-0.0182,0.0031,2.7159
0.0225,-0.0281,2.2863
0.0233,-0.0282,2.7208
-0.0123,0.0094,2.7820
-0.0184,0.0031,2.5681
-0.0171,0.0017,2.8113
-0.0079,0.0006,2.8933
0.0194,0.0350,2.8026
-0.0181,0.0029,2.2987
0.0184,-0.0274,3.3343
-0.0235,0.0010,2.5138
-0.0233,0.0001,3.8459
-0.0102,0.0013,3.1291
-0.0188,0.0020,2.5282
-0.0023,0.0015,3.5712
-0.0172,0.0027,2.1124
-0.0232,0.0007,2.8154
0.0235,-0.0271,3.5401
-0.0182,0.0030,2.5426
-0.0123,0.0025,2.9168
0.0112,-0.0112,3.6579
-0.0238,0.0009,2.2412
-0.0152,0.0050,2.7290
0.0052,0.0116,3.6917
0.0111,-0.0137,3.6719
0.0229,-0.0274,2.9200
-0.0225,-0.0005,3.8396
0.0073,-0.0021,4.4409
-0.0241,-0.0001,3.2596
0.0049,-0.0006,3.1586
0.0069,-0.0015,3.3179
0.0236,-0.0270,2.8201
-0.0188,0.0033,3.1262
0.0224,-0.0285,2.4515
0.0038,-0.0057,4.0678
0.0057,-0.0020,3.2546
-0.0169,0.0025,2.6261
-0.0186,0.0029,2.4794
0.0035,0.0001,2.6982
0.0233,0.0371,3.0718
-0.0251,-0.0005,3.0220
0.0084,-0.0071,3.7220
-0.0220,0.0015,3.1779
0.0235,0.0374,3.0342
0.0073,-0.0015,4.1594
0.0081,0.0152,3.4008
-0.0182,0.0029,2.2252
0.0083,-0.0038,3.5146
0.0211,-0.0278,3.1201
-0.0101,0.0008,3.5532
0.0057,-0.0008,3.1829
-0.0188,0.0030,3.1308
-0.0008,0.0010,3.2335
-0.0216,0.0014,2.8658
-0.0246,0.0009,2.6835
-0.0030,-0.0042,3.7402
-0.0174,0.0025,2.6389
0.0041,-0.0004,4.2685
0.0217,-0.0277,2.3652
-0.0127,0.0020,2.9835
0.0251,0.0382,2.8948
0.0080,-0.0067,3.5743
0.0064,-0.0014,3.3217
0.0243,0.0379,2.8621
0.0102,-0.0103,4.1563
-0.0155,0.0024,2.5837
0.0203,0.0363,2.8200
-0.0128,0.0009,2.5249
-0.0057,-0.0039,3.6177
-0.0117,0.0003,2.5402
-0.0234,0.0009,2.4536
-0.0224,0.0012,2.2697
0.0063,-0.0015,2.7872
-0.0142,-0.0044,3.4471
-0.0227,0.0010,2.3007
-0.0226,0.0013,2.5806
0.0082,-0.0072,4.1589
0.0153,0.0288,3.2894
0.0041,0.0043,3.3509
0.0068,0.0000,3.6783
0.0040,0.0002,3.2493
0.0063,-0.0002,3.6909
0.0164,0.0303,2.9017
-0.0183,0.0029,2.4983
-0.0197,0.0016,2.4796
-0.0120,0.0073,3.9389
-0.0109,0.0063,3.6748
0.0219,-0.0280,2.9653
-0.0007,-0.0111,3.4086
0.0023,0.0004,2.7923
-0.0167,-0.0030,3.2531
0.0054,0.0080,3.8182
0.0050,-0.0004,3.3858
-0.0178,0.0023,2.7103
0.0167,0.0305,3.0764
-0.0028,0.0060,3.8935
0.0059,0.0002,3.1082
0.0053,-0.0003,3.0151
0.0033,0.0004,2.3706
0.0070,-0.0015,2.6877
0.0230,-0.0271,3.5721
-0.0129,0.0067,3.2794
0.0064,-0.0049,4.0306
-0.0184,0.0032,2.8490
-0.0201,0.0017,2.4339
0.0043,-0.0007,2.7529
-0.0188,0.0030,2.9066
0.0077,-0.0108,3.7757
0.0068,-0.0017,3.0885
0.0077,0.0156,3.1704
-0.0130,0.0057,2.6607
0.0219,-0.0278,3.6936
-0.0223,0.0014,2.4707
-0.0180,0.0021,2.4430
-0.0186,0.0031,2.4521
0.0134,0.0169,3.8558
0.0071,-0.0030,3.8439
-0.0217,-0.0018,2.8843
-0.0173,0.0022,2.3175
-0.0206,0.0012,2.2439
0.0075,-0.0020,3.6094
-0.0151,0.0022,2.5909
-0.0146,0.0075,3.4834
-0.0227,0.0010,2.5739
-0.0133,0.0017,2.8414
0.0050,-0.0006,2.8348
-0.0134,0.0009,2.8915
-0.0105,-0.0045,3.2578
-0.0206,0.0008,2.5437
0.0036,0.0000,3.2904
-0.0177,0.0026,3.1466
-0.0095,0.0011,3.1781
-0.0118,0.0097,3.1510
0.0094,0.0146,3.3986
-0.0068,0.0009,3.6963
-0.0220,0.0013,2.1642
-0.0185,0.0021,2.4455
-0.0179,0.0029,2.5751
0.0230,-0.0282,2.6857
0.0078,-0.0017,2.9510
-0.0182,0.0026,2.6597
0.0056,-0.0009,3.4624
-0.0115,-0.0049,3.5400
-0.0216,-0.0022,3.2891
0.0206,-0.0253,3.2394
-0.0144,-0.0025,3.2771
-0.0219,0.0014,2.4102
0.0025,-0.0012,3.1268
-0.0015,-0.0020,3.1520
0.0228,0.0370,2.9316
-0.0162,0.0024,2.1445
-0.0052,-0.0012,3.4162
-0.0161,0.0017,3.1744
-0.0239,0.0004,2.2912
0.0232,-0.0284,2.1437
-0.0121,0.0015,3.1598
0.0079,-0.0120,3.5625
0.0225,-0.0255,3.2372
-0.0069,-0.0041,4.3636
-0.0121,0.0044,3.1149
0.0102,-0.0140,3.3605
-0.0121,0.0088,2.7997
-0.0189,0.0004,4.0327
-0.0097,0.0013,3.4893
-0.0130,0.0074,3.1803
-0.0181,0.0025,2.2777
-0.0226,0.0005,2.2868
-0.0238,0.0000,2.6577
0.0064,-0.0034,3.0780
-0.0103,0.0015,3.0885
-0.0186,0.0021,2.3778
0.0257,0.0394,3.0104
0.0052,-0.0013,2.7461
0.0207,-0.0277,2.8230
-0.0193,0.0026,3.0784
0.0070,-0.0010,2.5552
0.0064,-0.0003,2.9182
-0.0194,0.0042,3.0774
0.0016,-0.0029,3.6025
0.0073,-0.0015,3.0680
0.0221,-0.0278,2.8318
0.0037,-0.0041,3.4307
0.0236,0.0375,2.8004
0.0084,-0.0060,4.1169
-0.0192,0.0042,3.8009
-0.0167,0.0022,2.3964
-0.0096,0.0080,3.8579
0.0071,-0.0013,3.3560
-0.0143,0.0018,2.9890
-0.0022,-0.0072,4.1918
0.0065,-0.0011,2.7881
-0.0129,0.0009,2.6052
-0.0091,-0.0004,3.0522
-0.0176,0.0031,2.5994
0.0036,-0.0006,3.0450
0.0085,-0.0016,3.1348
-0.0152,0.0060,2.6831
-0.0163,-0.0040,3.7178
-0.0103,0.0016,3.6067
-0.0191,0.0026,2.7820
-0.0223,0.0014,2.3450
-0.0193,0.0026,3.1852
-0.0218,-0.0026,3.5819
0.0206,0.0357,3.0470
0.0241,0.0380,3.0367
0.0053,-0.0000,2.5885
-0.0230,0.0010,2.2881
0.0034,-0.0001,2.8275
0.0058,-0.0001,2.9843
-0.0202,-0.0016,3.3993
-0.0106,0.0011,2.9391
0.0075,-0.0009,2.8548
0.0226,-0.0281,2.1507
0.0242,-0.0240,3.3001
-0.0240,0.0003,2.3566
-0.0213,0.0016,2.7658
0.0054,-0.0020,3.2688
0.0228,-0.0279,2.5850
0.0056,-0.0004,3.0381
-0.0186,0.0026,2.8249
0.0070,-0.0004,3.6981
-0.0137,0.0007,2.8137
0.0068,-0.0012,3.2480
0.0072,-0.0013,2.9037
-0.0220,0.0014,2.8483
-0.0122,0.0013,3.0940
-0.0166,-0.0009,2.7221
0.0233,-0.0284,1.9345
0.0207,-0.0274,3.3812
0.0090,0.0161,3.1807
0.0043,-0.0020,3.1990
0.0080,-0.0019,3.2157
-0.0172,0.0022,2.8408
0.0073,-0.0014,2.9849
-0.0227,0.0001,2.9780
-0.0192,0.0024,3.1946
0.0030,0.0009,2.9579
-0.0186,0.0028,3.0384
0.0092,-0.0081,3.4518
-0.0147,0.0019,2.8494
0.0112,0.0151,3.2594
-0.0162,0.0008,2.8041
0.0016,0.0011,2.7459
0.0066,-0.0014,2.6625
0.0224,0.0365,2.8694
0.0214,-0.0269,2.4615
-0.0184,0.0028,2.3986
0.0220,-0.0276,2.4527
-0.0183,0.0030,2.6938
-0.0232,0.0011,2.2882
-0.0170,0.0032,2.7502
-0.0250,-0.0009,2.9578
0.0064,-0.0007,3.3609
-0.0202,0.0034,3.8889
-0.0102,0.0010,3.0322
0.0225,-0.0277,2.5020
0.0030,0.0011,2.5415
0.0130,-0.0175,3.6148
-0.0139,0.0077,3.0266
-0.0234,0.0010,2.7456
-0.0192,0.0027,2.7549
-0.0166,-0.0042,3.5874
0.0196,0.0342,3.3588
-0.0122,0.0005,2.6840
0.0230,-0.0239,3.1900
0.0071,0.0156,3.6469
-0.0231,0.0005,2.5975
0.0205,-0.0257,3.5820
0.0104,0.0162,3.0814
-0.0112,0.0015,3.0984
0.0084,0.0127,4.0574
-0.0238,0.0009,2.7342
0.0080,-0.0015,3.0094
0.0026,0.0006,2.8084
-0.0181,-0.0037,4.1361
0.0060,-0.0022,3.1700
-0.0114,0.0010,2.6651
-0.0172,0.0026,2.5095
-0.0226,0.0008,2.4203
0.0240,0.0381,3.2638
0.0165,-0.0251,2.9666
-0.0239,-0.0002,2.6945
0.0031,0.0005,2.6906
-0.0209,0.0025,3.5526
0.0068,-0.0008,2.9753
0.0074,-0.0015,3.1693
0.0261,0.0393,2.6869
-0.0223,0.0013,2.3959
-0.0217,0.0005,2.4479
-0.0098,0.0007,2.9410
-0.0158,0.0066,3.7092
-0.0244,0.0007,3.0876
-0.0121,0.0011,2.8203
0.0229,-0.0281,2.4816
0.0050,-0.0007,2.7970
0.0044,-0.0003,2.6479
0.0038,0.0009,2.7474
-0.0082,0.0011,2.9030
-0.0153,0.0025,3.0112
-0.0127,0.0058,2.8144
0.0009,-0.0020,3.0616
-0.0216,0.0015,2.5578
0.0251,0.0387,2.7222
0.0230,-0.0265,3.1898
-0.0114,-0.0006,3.1177
0.0092,-0.0015,3.1560
-0.0235,-0.0008,3.1262
-0.0131,0.0011,2.7133
-0.0240,0.0009,2.3605
-0.0176,-0.0036,3.8827
0.0230,-0.0280,2.5206
-0.0114,0.0081,3.9487
0.0084,-0.0001,3.0417
0.0068,-0.0016,2.9465
0.0166,0.0303,3.0393
0.0202,0.0363,2.8655
-0.0220,0.0011,2.5192
-0.0113,0.0003,2.8537
0.0077,-0.0009,2.9287
0.0066,-0.0005,3.1912
-0.0183,0.0028,2.9357
-0.0102,0.0075,3.2243
-0.0186,0.0025,2.3215
-0.0181,0.0024,2.3918
-0.0120,0.0004,2.9506
0.0054,-0.0032,3.1443
-0.0196,0.0015,2.6604
-0.0233,0.0005,2.3843
0.0037,-0.0009,2.9581
-0.0213,-0.0009,3.0821
0.0064,-0.0010,2.9929
-0.0215,-0.0022,3.3135
-0.0254,0.0001,3.4024
-0.0119,0.0011,2.6075
0.0080,-0.0015,3.7689
-0.0082,0.0003,2.8766
0.0177,0.0315,3.0324
-0.0252,-0.0006,2.9921
0.0080,-0.0021,3.2679
-0.0239,-0.0000,2.5089
-0.0123,0.0015,2.8027
-0.0156,0.0014,2.7881
0.0092,-0.0018,3.0815
-0.0016,0.0008,3.2360
0.0152,0.0301,3.5259
0.0051,-0.0025,3.2854
-0.0236,0.0010,2.3529
-0.0168,0.0025,2.9032
-0.0180,0.0028,3.2275
0.0138,0.0236,3.8893
-0.0244,0.0009,2.6608
0.0082,-0.0056,3.3467
-0.0237,0.0009,2.3817
0.0090,-0.0018,3.6470
-0.0232,0.0010,2.5315
-0.0114,0.0040,2.8409
-0.0245,-0.0002,2.8240
-0.0224,0.0007,3.7782
0.0060,-0.0025,3.2477
-0.0159,0.0024,2.8189
-0.0186,0.0028,2.6693
-0.0167,0.0044,3.1826
0.0078,-0.0018,3.1438
0.0037,-0.0001,2.8977
0.0070,-0.0019,2.9903
0.0144,0.0269,3.3258
-0.0114,0.0017,3.0805
0.0061,-0.0005,2.5422
-0.0230,0.0009,2.7760
-0.0189,0.0028,2.8397
-0.0094,0.0009,2.7790
-0.0215,0.0016,2.4302
0.0165,0.0285,3.9686
-0.0177,0.0026,2.2408
-0.0186,0.0023,2.3990
0.0049,-0.0013,3.0567
-0.0128,0.0014,2.4957
-0.0126,0.0006,3.2331
-0.0171,0.0032,2.5821
0.0147,-0.0180,3.4867
0.0254,0.0384,2.5102
-0.0140,-0.0048,3.3603
-0.0227,0.0010,2.2636
0.0222,-0.0270,2.9927
0.0034,0.0007,2.4762
0.0058,-0.0016,3.5566
-0.0169,0.0024,2.5275
-0.0241,0.0009,2.6402
0.0042,0.0113,3.1589
-0.0134,0.0010,2.8094
0.0068,-0.0020,3.0263
0.0081,0.0156,3.1453
-0.0038,-0.0103,3.1889
-0.0121,0.0013,2.9034
-0.0195,0.0025,2.6922
0.0063,-0.0001,3.0780
-0.0227,0.0003,2.7328
-0.0235,0.0011,2.9234
0.0061,-0.0009,2.7884
-0.0099,0.0030,4.0331
-0.0128,-0.0046,3.3605
-0.0177,0.0026,2.5802
-0.0190,0.0018,2.7190
0.0038,-0.0012,3.1587
-0.0185,0.0021,2.5153
-0.0210,0.0015,2.2084
-0.0184,0.0028,3.0811
0.0047,0.0157,4.0570
-0.0180,0.0028,2.2570
-0.0167,0.0028,2.8983
0.0056,0.0039,3.4803
-0.0190,0.0023,2.5610
-0.0134,0.0080,2.9155
0.0064,-0.0046,3.4589
0.0038,0.0001,2.8804
0.0247,0.0389,2.7824
0.0230,-0.0283,2.3138
-0.0173,0.0026,2.7226
0.0083,-0.0014,3.4249
-0.0174,0.0055,4.0180
-0.0143,0.0065,3.6608
-0.0023,-0.0106,3.4316
-0.0111,0.0009,2.7425
0.0039,-0.0003,2.9434
-0.0240,0.0001,2.8511
-0.0177,0.0027,2.2609
0.0221,-0.0272,2.5738
0.0225,-0.0280,2.5008
-0.0159,0.0029,2.9193
-0.0219,0.0016,2.9949
0.0229,-0.0282,2.1478
-0.0127,0.0079,3.0111
0.0218,-0.0262,2.4057
-0.0236,-0.0000,2.9098
0.0099,-0.0107,4.6547
-0.0240,0.0005,2.6672
-0.0099,-0.0009,3.2737
-0.0237,0.0006,2.5374
0.0225,-0.0281,2.9343
0.0103,0.0153,3.4352
-0.0237,-0.0001,3.1987
0.0061,-0.0029,3.2453
0.0034,-0.0000,2.6192
0.0156,0.0295,3.1667
-0.0110,0.0009,2.6260
-0.0229,0.0005,2.6016
-0.0168,0.0016,2.6292
0.0034,0.0001,2.4776
0.0101,0.0165,3.5534
0.0090,-0.0087,4.1291
0.0218,-0.0274,2.7917
-0.0191,0.0026,2.3260
0.0056,0.0000,2.9955
0.0046,-0.0010,2.9524
-0.0131,-0.0042,4.0374
-0.0167,0.0036,2.9585
-0.0170,0.0026,2.3352
-0.0233,0.0011,2.4009
0.0050,0.0000,2.9929
-0.0151,0.0066,2.7690
-0.0113,-0.0046,3.4240
0.0222,-0.0277,2.9249
-0.0204,0.0017,2.5221
-0.0191,0.0024,2.7805
0.0064,-0.0007,3.5086
-0.0005,-0.0021,3.8684
0.0105,-0.0106,3.7029
-0.0187,0.0032,2.5927
0.0149,-0.0192,4.4641
-0.0153,0.0020,2.9687
-0.0228,0.0009,3.1880
0.0209,-0.0270,2.8879
0.0035,0.0000,2.6217
-0.0193,0.0022,2.9201
-0.0048,-0.0053,4.1404
-0.0237,0.0004,2.7476
-0.0092,0.0011,3.3518
-0.0190,-0.0031,3.6540
-0.0210,0.0012,2.7003
-0.0237,-0.0004,2.5936
-0.0187,0.0033,3.0932
0.0231,-0.0276,2.3450
-0.0125,-0.0042,3.5224
-0.0239,-0.0002,2.6317
-0.0170,0.0028,2.9293
0.0040,0.0003,2.8561
-0.0215,0.0014,2.3320
-0.0138,-0.0039,3.0691
-0.0237,0.0003,3.0650
-0.0240,0.0009,2.7883
0.0042,-0.0019,3.1734
0.0094,-0.0095,3.1581
-0.0182,0.0027,2.4414
-0.0216,0.0014,2.6069
0.0204,0.0365,2.7349
0.0217,-0.0272,2.3897
0.0249,0.0366,3.6197
-0.0227,0.0014,3.1603
0.0166,0.0275,3.3966
-0.0183,0.0029,2.3214
0.0042,-0.0014,2.9838
0.0224,-0.0273,3.1810
-0.0240,0.0009,2.2708
-0.0111,0.0005,2.9940
0.0223,-0.0270,2.9764
-0.0239,0.0009,2.4680
0.0026,0.0006,2.3794
0.0047,-0.0021,3.3437
-0.0174,0.0027,2.3285
-0.0175,0.0027,2.6405
0.0158,0.0292,2.9369
0.0109,-0.0102,3.9035
-0.0186,0.0028,2.4488
-0.0190,-0.0019,3.0516
-0.0212,0.0016,2.5958
-0.0179,0.0027,2.2382
-0.0252,-0.0003,3.1333
-0.0054,-0.0006,3.8080
0.0070,-0.0011,2.9346
-0.0205,0.0015,2.8067
-0.0173,0.0024,2.4339
0.0196,0.0337,3.0174
0.0255,0.0391,2.8367
0.0204,-0.0273,2.9173
-0.0231,0.0010,2.5088
0.0001,-0.0041,4.1173
-0.0128,0.0017,3.1248
-0.0095,-0.0021,4.3131
-0.0199,0.0024,2.5984
-0.0222,0.0014,2.3836
0.0026,0.0010,2.8196
0.0037,-0.0016,3.7820
-0.0176,0.0030,2.2677
-0.0240,0.0009,2.4053
-0.0202,0.0011,2.6820
-0.0182,0.0022,2.4411
-0.0175,0.0025,2.7394
-0.0186,0.0032,3.0617
0.0017,-0.0015,5.0298
0.0065,-0.0013,2.8479
-0.0253,0.0000,3.3422
0.0033,-0.0022,4.2861
-0.0245,-0.0003,2.7867
-0.0191,-0.0028,3.9371
-0.0088,0.0046,3.1876
-0.0220,0.0003,3.2022
-0.0182,0.0023,2.4264
-0.0227,0.0011,2.6646
0.0036,-0.0031,3.3398
-0.0178,0.0026,2.5610
-0.0144,0.0074,2.6813
-0.0130,0.0011,2.6633
-0.0185,0.0031,2.8983
-0.0232,-0.0004,2.7385
0.0210,-0.0271,3.2305
-0.0233,0.0010,2.4530
-0.0136,0.0070,3.0026
-0.0140,0.0062,3.5858
-0.0138,0.0015,2.7023
-0.0138,0.0074,2.8047
0.0232,-0.0283,2.6973
0.0029,0.0007,2.9536
-0.0210,0.0001,2.9043
0.0077,-0.0076,3.3916
-0.0219,0.0010,2.6832
0.0203,-0.0249,2.8673
-0.0081,0.0042,3.9089
-0.0153,-0.0034,3.5204
-0.0218,0.0013,2.7901
-0.0231,0.0008,2.5608
0.0072,-0.0009,3.4101
-0.0174,0.0027,2.3772
-0.0236,0.0002,2.5228
0.0204,0.0367,2.7995
-0.0228,0.0004,2.5492
0.0257,0.0390,2.8588
-0.0119,-0.0039,4.4514
0.0232,0.0370,3.2521
-0.0052,0.0013,3.2760
-0.0108,0.0073,3.3912
0.0210,-0.0273,2.7070
0.0034,0.0001,2.5622
0.0051,-0.0018,3.0626
-0.0226,0.0013,2.8568
0.0020,-0.0013,3.3171
-0.0221,0.0011,2.7927
0.0028,0.0003,2.6962
-0.0136,0.0019,2.5443
-0.0201,0.0021,2.1851
0.0205,-0.0281,3.1342
-0.0224,0.0012,2.4162
0.0085,-0.0013,3.0265
0.0031,0.0015,2.7651
-0.0200,0.0012,2.5242
-0.0178,0.0028,2.8407
-0.0228,0.0012,2.4552
0.0162,0.0304,4.6479
0.0071,-0.0011,3.0570
-0.0111,-0.0000,2.5805
-0.0235,0.0004,3.9637
-0.0005,-0.0030,3.5423
-0.0027,-0.0038,3.3714
-0.0159,0.0024,2.7713
0.0045,0.0000,2.7162
-0.0176,0.0027,2.2793
0.0119,-0.0149,3.5521
0.0066,-0.0044,3.8907
-0.0212,0.0014,2.5186
0.0074,-0.0012,3.1581
-0.0214,-0.0009,4.0000
-0.0218,0.0005,2.6066
0.0048,-0.0011,3.0079
-0.0191,0.0014,2.9751
-0.0178,0.0027,2.5883
0.0043,-0.0008,3.0938
-0.0103,0.0022,3.4741
0.0253,0.0390,3.0365
-0.0209,-0.0012,3.2962
-0.0138,0.0059,2.4975
-0.0192,-0.0012,3.9391
-0.0221,0.0016,2.3834
0.0088,-0.0011,3.2651
-0.0149,0.0056,2.7153
0.0226,-0.0276,2.5098
-0.0140,0.0018,3.0176
-0.0170,0.0028,2.6338
-0.0134,-0.0045,3.5816
-0.0142,0.0020,3.2743
0.0236,-0.0278,2.9996
0.0062,-0.0011,3.2280
-0.0240,0.0009,2.5691
-0.0189,0.0023,2.4620
-0.0223,0.0014,2.3781
-0.0147,-0.0030,4.5098
-0.0142,-0.0045,3.3133
0.0059,-0.0033,4.2627
0.0092,-0.0081,3.7429
0.0178,0.0319,2.9429
-0.0215,0.0017,2.5245
0.0065,-0.0009,2.7193
0.0065,-0.0008,2.8529
0.0051,-0.0030,3.5817
0.0030,0.0004,2.6735
-0.0203,0.0014,2.4558
-0.0236,-0.0011,3.3314
0.0197,0.0350,2.9769
0.0221,-0.0286,2.5801
-0.0168,0.0039,2.7977
-0.0194,0.0016,2.7646
-0.0251,-0.0002,2.5410
-0.0185,0.0030,2.4080
-0.0179,0.0026,2.3459
-0.0233,0.0011,2.4897
-0.0161,0.0036,2.7755
0.0060,-0.0012,3.0413
0.0050,-0.0005,2.6413
-0.0225,0.0009,2.2977
-0.0239,0.0010,2.4187
0.0035,0.0001,2.5623
0.0126,-0.0164,3.4477
0.0229,-0.0277,2.4711
0.0094,0.0115,3.6007
0.0088,-0.0073,3.9743
-0.0131,0.0065,3.7845
0.0056,-0.0015,3.1989
-0.0168,0.0057,3.2051
0.0034,0.0001,2.8182
0.0220,-0.0273,2.7320
-0.0218,0.0015,2.6899
-0.0186,0.0031,2.5486
0.0236,-0.0249,3.6128
0.0042,-0.0021,2.8421
-0.0149,0.0023,3.0186
-0.0231,-0.0011,3.0144
-0.0185,0.0027,2.3201
0.0044,-0.0004,2.6681
0.0253,0.0391,2.6401
-0.0175,0.0026,2.2766
0.0071,-0.0009,2.9143
0.0087,-0.0014,3.3726
-0.0220,0.0012,2.5705
-0.0140,0.0075,2.8357
0.0056,-0.0001,2.7319
0.0059,0.0005,3.1642
0.0222,-0.0283,2.5029
0.0062,-0.0018,3.8501
-0.0242,0.0006,2.6842
0.0092,-0.0015,3.3062
-0.0184,0.0030,2.3573
0.0055,-0.0016,3.0518
-0.0242,-0.0005,2.7160
0.0066,-0.0007,3.5092
0.0213,-0.0268,4.1466
-0.0024,-0.0058,3.8803
0.0125,0.0225,3.4297
-0.0168,0.0024,2.6547
-0.0124,0.0042,2.8422
-0.0206,-0.0020,3.5069
-0.0081,0.0007,3.1924
-0.0115,0.0072,3.5417
-0.0158,-0.0039,3.6434
0.0071,-0.0019,3.1072
0.0182,-0.0275,2.9783
0.0066,0.0148,3.3788
-0.0185,0.0031,2.4107
-0.0165,0.0056,4.0442
-0.0183,0.0028,2.2605
-0.0162,0.0025,2.8059
0.0218,-0.0276,2.9415
0.0194,-0.0254,3.1991
0.0229,-0.0283,2.1277
0.0257,0.0390,2.8622
-0.0230,-0.0014,3.3257
-0.0068,-0.0145,3.2063
0.0075,-0.0012,3.3455
0.0039,0.0009,2.9885
0.0214,-0.0277,2.6577
-0.0213,0.0018,2.8223
-0.0168,0.0058,3.2243
0.0057,-0.0007,2.8777
-0.0230,0.0009,2.2581
-0.0170,0.0024,2.3595
-0.0232,0.0010,2.4565
0.0241,0.0375,3.0931
0.0097,-0.0014,3.5053
-0.0244,0.0000,2.9396
0.0213,-0.0275,2.6831
0.0033,0.0002,2.7894
0.0242,0.0377,3.0488
-0.0236,-0.0004,2.7338
0.0088,-0.0081,3.2837
-0.0006,-0.0007,3.3130
0.0242,0.0369,2.7433
0.0115,-0.0124,3.2471
0.0045,0.0120,3.4508
0.0031,0.0006,3.0551
-0.0162,0.0023,2.6013
-0.0070,-0.0007,3.1899
0.0040,-0.0007,2.9374
0.0227,-0.0282,2.0804
0.0071,-0.0018,2.7666
0.0163,0.0307,3.1702
-0.0180,0.0023,2.3675
0.0001,-0.0004,3.1505
0.0034,0.0004,2.6488
0.0031,0.0008,2.5735
-0.0232,0.0012,2.2951
-0.0226,0.0011,2.1483
-0.0173,0.0025,2.3024
-0.0177,0.0044,3.1725
0.0241,-0.0251,3.0557
-0.0208,0.0017,2.1559
0.0102,0.0166,3.2945
-0.0093,-0.0006,2.8220
-0.0221,-0.0009,2.6873
0.0076,-0.0013,3.2271
-0.0177,0.0026,3.8879
-0.0036,-0.0029,3.3130
0.0232,-0.0284,3.0177
0.0042,0.0003,2.9644
-0.0188,0.0025,2.5571
0.0019,-0.0022,3.0405
-0.0192,0.0026,2.4796
0.0075,-0.0044,3.3876
0.0078,-0.0015,3.4271
0.0056,-0.0013,3.2608
0.0227,-0.0282,2.1721
0.0089,-0.0111,3.5700
-0.0143,0.0072,2.5675
0.0072,-0.0031,3.5781
0.0224,-0.0281,2.5852
-0.0029,-0.0021,3.6215
0.0255,0.0379,3.2323
0.0049,-0.0020,3.1155
0.0231,-0.0277,2.6571
0.0054,0.0000,3.1168
0.0053,-0.0006,3.2064
-0.0215,0.0015,2.4609
-0.0207,0.0016,2.3130
0.0225,-0.0269,2.2294
-0.0181,0.0030,2.8583
-0.0178,0.0018,2.9570
-0.0121,0.0018,3.4137
0.0070,-0.0013,3.0274
0.0065,-0.0020,2.8070
-0.0218,0.0014,2.7847
-0.0203,0.0012,2.3194
0.0062,-0.0005,3.5632
-0.0219,0.0017,2.8647
-0.0230,-0.0014,3.1091
0.0230,-0.0283,2.3782
0.0231,-0.0282,2.6105
-0.0092,-0.0054,3.3693
-0.0179,0.0024,2.1413
0.0075,-0.0026,3.2683
-0.0140,0.0061,2.9095
0.0051,-0.0008,3.5202
-0.0182,0.0028,2.4200
-0.0031,-0.0039,3.9401
0.0067,-0.0005,3.9956
0.0207,-0.0278,2.5833
-0.0227,0.0011,2.3224
-0.0179,0.0027,2.4164
0.0222,-0.0273,2.3985
-0.0184,0.0028,2.1410
-0.0109,0.0009,2.8273
-0.0088,-0.0003,3.6317
0.0088,-0.0076,3.4153
0.0263,0.0394,2.9385
-0.0227,0.0011,2.0810
0.0213,-0.0244,4.1882
-0.0200,0.0016,2.7423
0.0221,-0.0025,3.9528
-0.0180,0.0028,2.6333
-0.0177,0.0022,2.3939
-0.0065,0.0003,2.9588
-0.0206,0.0021,2.6638
0.0055,-0.0002,3.0082
0.0075,-0.0021,3.5499
-0.0184,0.0031,3.2647
0.0071,0.0128,3.1733
0.0081,-0.0014,3.2139
-0.0109,0.0002,2.5899
-0.0243,0.0009,2.2543
0.0053,0.0001,3.1520
0.0083,-0.0233,4.5865
-0.0134,0.0009,2.6629
-0.0181,0.0027,2.2350
0.0043,-0.0007,2.9856
-0.0153,0.0028,2.5377
-0.0236,0.0009,2.3110
-0.0196,-0.0027,3.2450
0.0225,-0.0280,2.6196
-0.0228,0.0012,2.2923
0.0064,-0.0001,3.3245
-0.0180,0.0031,2.2877
0.0091,0.0152,3.4895
-0.0206,0.0017,2.5401
-0.0242,0.0007,3.0846
0.0248,0.0378,2.7921
-0.0133,0.0087,3.2066
-0.0245,-0.0000,3.6738
-0.0070,0.0008,2.5839
0.0057,-0.0002,3.0075
0.0231,-0.0282,2.2833
-0.0008,-0.0063,3.8169
-0.0182,0.0029,2.4938
-0.0199,0.0021,2.9516
0.0225,-0.0279,2.2091
-0.0248,0.0008,2.4615
0.0118,-0.0152,3.6325
-0.0174,-0.0035,3.7140
-0.0146,0.0020,3.0140
-0.0240,0.0006,2.6519
-0.0180,0.0023,3.4251
0.0151,-0.0210,3.5312
0.0053,0.0001,3.0242
-0.0169,0.0027,3.2265
-0.0182,0.0028,2.6324
-0.0231,0.0004,2.7857
-0.0031,0.0013,3.0451
0.0219,-0.0275,2.6718
0.0224,-0.0282,2.4734
-0.0186,0.0029,3.3021
-0.0250,-0.0008,2.7809
-0.0225,0.0004,2.5768
0.0039,0.0001,2.8306
0.0037,0.0006,2.9469
0.0046,-0.0030,3.5053
0.0200,-0.0272,3.2227
0.0088,-0.0020,3.5357
-0.0136,0.0018,2.9793
0.0067,-0.0018,3.1531
-0.0175,0.0028,2.7285
0.0062,-0.0009,3.0591
-0.0234,0.0003,2.4978
0.0257,0.0396,2.7481
-0.0224,0.0013,2.5011
-0.0205,0.0018,2.3629
-0.0224,0.0006,2.4861
-0.0143,0.0019,2.8973
-0.0184,0.0030,2.7421
0.0047,-0.0015,2.7402
-0.0103,-0.0068,3.6294
0.0235,0.0367,2.7571
-0.0235,0.0010,2.3254
0.0028,0.0007,2.8007
-0.0184,0.0032,2.3704
-0.0089,0.0008,2.6447
-0.0176,0.0026,2.3543
0.0164,0.0308,2.9970
-0.0180,0.0027,2.7495
0.0056,-0.0007,2.9353
0.0234,-0.0281,2.2419
-0.0187,-0.0005,3.0611
-0.0227,0.0012,2.3364
0.0211,-0.0277,2.6949
0.0252,0.0389,2.8123
0.0060,-0.0019,2.7125
0.0078,-0.0013,2.8852
-0.0148,0.0074,3.4397
-0.0216,0.0009,2.4533
0.0060,-0.0037,3.4629
-0.0172,0.0051,3.5656
0.0059,-0.0017,3.4860
0.0073,-0.0171,4.0260
-0.0110,0.0010,2.8239
0.0082,-0.0076,3.7238
-0.0138,0.0011,2.8360
-0.0178,0.0028,2.4561
0.0067,-0.0006,2.9735
-0.0214,0.0006,3.0222
-0.0176,0.0003,3.8151
-0.0151,0.0069,3.0142
-0.0215,0.0018,2.8726
-0.0194,0.0023,2.4263
-0.0138,0.0024,3.0506
0.0039,-0.0001,2.9385
0.0030,0.0005,3.2870
0.0036,-0.0004,2.7778
-0.0181,0.0043,3.3679
-0.0244,0.0000,3.0102
-0.0107,-0.0049,3.1950
0.0030,-0.0010,3.0893
-0.0191,0.0033,2.8470
0.0088,-0.0071,3.1725
0.0075,-0.0017,3.0286
0.0033,-0.0002,2.6297
0.0243,-0.0257,2.7715
-0.0171,0.0042,2.9505
-0.0228,-0.0009,3.1352
0.0020,-0.0009,2.7638
-0.0230,0.0013,2.3520
-0.0160,-0.0043,3.1716
-0.0183,0.0029,2.3337
0.0063,0.0012,3.3436
-0.0114,-0.0046,3.8469
-0.0122,0.0013,2.9636
-0.0189,0.0033,3.1700
-0.0181,0.0026,2.8496
0.0244,0.0386,3.0111
-0.0194,-0.0019,3.0981
0.0237,-0.0285,2.3180
-0.0187,0.0029,2.5312
0.0214,-0.0258,3.5187
0.0089,-0.0088,4.3469
-0.0113,0.0016,3.1280
0.0207,-0.0262,2.3728
0.0051,-0.0001,2.6755
-0.0200,0.0020,2.2442
-0.0184,0.0026,2.7245
-0.0178,0.0024,2.1443
0.0177,-0.0266,3.4008
-0.0218,0.0015,2.7036
0.0256,0.0391,2.8971
0.0258,0.0394,2.7120
0.0054,-0.0002,3.5634
0.0072,-0.0011,2.7465
0.0250,0.0390,3.0864
-0.0214,0.0015,2.4792
-0.0235,0.0010,2.4864
-0.0207,0.0009,2.3307
0.0113,-0.0122,3.5068
-0.0164,-0.0035,2.8834
0.0077,-0.0059,3.8125
-0.0175,0.0026,2.4101
0.0072,-0.0015,3.0176
0.0042,-0.0013,2.6387
-0.0079,-0.0012,4.2933
-0.0229,0.0010,2.1400
-0.0139,0.0073,3.1396
0.0210,-0.0277,2.7287
0.0051,-0.0017,3.8066
0.0038,-0.0002,2.8580
0.0058,-0.0012,3.0016
0.0017,-0.0173,3.4464
-0.0141,0.0008,2.7075
-0.0192,0.0033,2.8768
0.0108,-0.0114,3.7789
-0.0182,0.0028,2.2896
0.0046,-0.0013,3.1314
-0.0190,0.0024,2.2498
0.0254,0.0388,3.1243
-0.0225,0.0013,2.6962
-0.0229,0.0007,2.7922
0.0061,-0.0011,3.1340
-0.0154,0.0023,2.6417
-0.0221,0.0014,2.7226
-0.0194,0.0021,3.2458
0.0041,-0.0044,3.3697
0.0027,-0.0009,4.1130
-0.0185,0.0029,2.7496
0.0038,-0.0021,2.8943
-0.0150,0.0058,2.6821
0.0050,-0.0017,2.7138
-0.0046,-0.0029,3.4871
-0.0206,0.0022,2.6178
0.0228,-0.0283,2.1507
-0.0152,0.0022,2.7258
-0.0114,0.0005,3.2310
0.0140,-0.0173,3.3665
-0.0228,0.0005,2.6200
-0.0143,0.0038,3.3798
-0.0206,0.0011,3.0563
-0.0153,0.0063,2.8667
0.0033,0.0002,2.6938
-0.0236,0.0008,2.3013
-0.0183,0.0024,2.2681
0.0256,0.0390,3.1244
-0.0232,0.0001,2.6554
0.0213,-0.0273,2.8254
0.0032,0.0007,2.9910
-0.0200,-0.0013,3.0141
0.0075,-0.0083,3.8641
-0.0168,0.0032,2.6869
-0.0061,0.0003,3.5017
0.0067,-0.0035,3.2822
0.0228,-0.0284,2.2483
-0.0244,-0.0009,3.2271
0.0045,-0.0079,3.5604
0.0050,0.0000,3.0653
0.0198,-0.0246,2.5115
-0.0140,0.0078,3.1343
-0.0106,0.0017,2.9161
-0.0230,-0.0001,2.6469
-0.0194,0.0025,2.3552
-0.0250,0.0002,3.2081
0.0219,-0.0266,2.8197
0.0237,-0.0264,3.2764
-0.0178,0.0029,2.1546
-0.0122,0.0009,2.8439
0.0060,-0.0008,2.6762
0.0045,-0.0006,3.0846
0.0243,0.0376,3.3254
-0.0193,0.0024,2.6581
0.0084,-0.0016,3.3557
0.0073,-0.0017,3.3420
-0.0199,0.0013,2.1945
-0.0246,0.0007,2.6537
-0.0181,0.0027,2.3859
0.0204,0.0366,3.3502
0.0041,0.0002,3.0380
-0.0027,-0.0006,3.4763
-0.0205,0.0017,2.4198
0.0037,-0.0003,3.0188
-0.0166,-0.0031,4.0596
0.0254,0.0387,3.1213
0.0060,-0.0007,2.6816
-0.0173,0.0042,3.1248
-0.0186,0.0026,2.4301
-0.0130,0.0066,2.8933
0.0089,-0.0017,3.1009
0.0231,-0.0282,2.3392
-0.0233,0.0011,2.1334
0.0234,-0.0282,2.3149
-0.0198,0.0018,2.6216
-0.0175,0.0027,2.8814
-0.0136,0.0010,2.5464
0.0081,-0.0025,3.7171
0.0038,-0.0004,3.6755
0.0123,0.0235,3.2601
0.0045,-0.0015,2.7884
0.0233,-0.0281,2.1583
0.0066,-0.0022,3.6254
0.0059,-0.0012,3.4409
0.0056,0.0001,3.0578
0.0103,-0.0117,3.5742
-0.0246,0.0008,2.4337
0.0064,-0.0002,2.9776
-0.0226,0.0012,2.8357
0.0257,0.0385,2.7229
-0.0222,-0.0014,3.3235
0.0064,-0.0017,3.1730
0.0055,-0.0016,3.9037
-0.0133,0.0006,3.0483
0.0134,0.0157,4.3618
-0.0175,0.0026,2.9947
-0.0237,-0.0008,2.7540
0.0235,-0.0285,2.1691
0.0252,0.0386,2.8318
0.0109,0.0170,3.3688
0.0088,-0.0016,3.0813
-0.0109,-0.0047,3.3817
0.0038,-0.0003,2.4531
-0.0226,0.0011,2.3065
0.0071,-0.0097,3.9177
-0.0243,0.0006,2.8581
0.0224,-0.0278,2.3517
0.0062,-0.0012,3.6510
0.0060,-0.0007,2.9785
0.0085,-0.0019,3.1800
0.0042,-0.0009,2.6903
-0.0211,0.0018,2.3417
-0.0143,0.0028,3.0817
-0.0105,-0.0001,3.0416
0.0068,-0.0069,3.3383
0.0029,-0.0136,3.7938
-0.0237,0.0002,2.7412
0.0218,0.0360,2.9286
0.0078,-0.0014,3.2778
-0.0188,0.0027,2.5319
0.0075,-0.0023,3.6470
-0.0243,-0.0007,2.9534
-0.0146,0.0068,3.0750
0.0002,-0.0033,4.0258
0.0070,-0.0011,3.4254
-0.0213,0.0017,2.2997
-0.0181,0.0030,2.4398
0.0039,0.0009,3.3660
-0.0209,0.0010,2.9880
0.0102,0.0159,3.5585
-0.0239,-0.0000,3.6635
-0.0071,0.0003,2.9701
-0.0225,0.0009,2.2696
0.0079,-0.0021,3.3028
0.0103,-0.0108,3.6561
0.0073,-0.0056,3.3904
-0.0219,0.0012,2.4832
0.0030,0.0010,2.5677
0.0035,0.0003,2.3993
0.0224,-0.0283,2.7543
-0.0022,-0.0009,3.3967
0.0041,0.0003,2.9799
-0.0143,-0.0041,3.3276
0.0249,0.0385,2.9939
0.0219,-0.0285,2.5130
0.0080,-0.0014,3.2638
0.0206,-0.0277,3.2066
0.0203,0.0364,2.7867
0.0032,0.0010,2.3469
0.0025,0.0006,3.1236
0.0218,-0.0285,2.8744
0.0032,0.0008,2.4286
0.0073,-0.0013,2.7786
0.0246,0.0383,3.4511
-0.0186,0.0020,2.6336
-0.0235,0.0002,2.4399
-0.0214,0.0011,2.2089
-0.0118,0.0031,3.0216
-0.0214,0.0015,3.0032
-0.0109,0.0007,2.7338
-0.0180,0.0026,2.1446
-0.0114,0.0062,4.4559
0.0079,-0.0065,3.8102
-0.0231,0.0010,2.5141
0.0043,0.0012,3.0595
-0.0194,0.0015,2.5044
-0.0222,0.0013,2.4396
-0.0237,0.0010,2.3773
0.0138,0.0244,3.3117
-0.0014,-0.0010,3.1833
-0.0028,-0.0011,3.3022
0.0048,-0.0012,2.7748
0.0065,-0.0013,2.9881
0.0056,-0.0006,2.9624
-0.0187,0.0023,3.1365
0.0195,0.0342,3.6127
-0.0228,0.0010,2.2936
0.0043,-0.0000,2.7147
-0.0202,0.0018,2.4846
0.0216,-0.0281,2.5545
0.0053,-0.0007,2.8831
-0.0238,0.0008,2.4821
0.0173,0.0270,3.7613
-0.0214,0.0015,2.6680
0.0193,0.0344,3.2462
-0.0053,0.0101,3.1904
0.0056,0.0035,3.1989
-0.0097,0.0048,3.2154
-0.0142,0.0071,2.7534
-0.0146,0.0021,2.5682
0.0232,-0.0284,2.5779
-0.0171,0.0044,2.8040
0.0049,-0.0003,3.5156
-0.0154,0.0052,2.7896
0.0048,-0.0018,3.4366
0.0226,-0.0277,2.4306
0.0223,-0.0270,2.2302
-0.0186,0.0028,2.4593
0.0086,-0.0017,3.2724
-0.0102,0.0004,2.9924
-0.0212,0.0016,2.6637
-0.0218,0.0014,2.4046
0.0034,0.0001,2.6642
-0.0042,-0.0006,3.1228
-0.0085,0.0115,3.2906
0.0080,-0.0079,3.2128
-0.0221,0.0007,2.6864
0.0176,-0.0224,3.6090
0.0056,-0.0013,2.8983
0.0196,0.0348,4.0146
-0.0032,0.0026,3.4692
0.0037,0.0004,3.4443
0.0071,-0.0040,3.7357
0.0217,-0.0280,2.4634
0.0014,0.0015,3.8853
0.0053,-0.0015,3.1673
0.0069,-0.0007,2.9999
0.0220,-0.0274,2.2005
-0.0227,0.0007,2.6372
-0.0205,-0.0030,4.5644
-0.0129,0.0070,3.4046
-0.0176,-0.0043,3.5903
0.0111,-0.0113,3.4645
-0.0146,0.0022,2.8698
0.0214,-0.0282,2.4605
0.0048,0.0001,3.2654
0.0215,-0.0279,2.6181
-0.0153,0.0019,2.4610
-0.0115,-0.0047,3.2233
-0.0138,0.0021,2.9056
0.0120,0.0237,3.3146
-0.0212,0.0017,2.6966
0.0205,-0.0255,2.5346
0.0057,-0.0024,3.5101
-0.0225,0.0011,2.4383
-0.0174,0.0027,2.3824
0.0232,-0.0255,2.9319
0.0121,0.0224,3.3194
0.0046,-0.0006,3.1046
-0.0184,0.0026,3.1268
0.0027,-0.0002,3.5091
0.0044,0.0087,3.1501
-0.0174,0.0014,3.0002
-0.0218,0.0014,2.3051
-0.0170,0.0051,3.1665
0.0054,-0.0000,2.7087
-0.0122,-0.0042,4.2863
0.0082,-0.0030,3.7544
0.0054,-0.0010,3.4690
0.0248,0.0377,3.4267
0.0053,-0.0017,2.8524
-0.0180,0.0024,2.8408
0.0254,0.0387,2.6006
0.0260,0.0391,2.7658
0.0102,0.0181,3.8236
0.0212,-0.0219,3.3427
-0.0124,-0.0043,3.3652
0.0062,-0.0004,2.8886
0.0075,-0.0009,2.8887
0.0085,-0.0061,3.2389
0.0084,-0.0087,3.2039
0.0091,-0.0016,3.1615
-0.0172,0.0025,2.6660
-0.0242,0.0009,2.7023
-0.0192,0.0021,2.6366
0.0261,0.0393,2.9877
0.0229,-0.0284,2.1118
-0.0214,0.0008,2.4257
0.0250,0.0390,3.3117
0.0066,-0.0004,3.4863
-0.0145,0.0043,2.6258
-0.0107,0.0011,3.1337
-0.0209,0.0016,2.4016
-0.0164,0.0020,2.6833
0.0136,-0.0189,4.7004
-0.0162,-0.0034,4.0578
0.0058,0.0027,3.2536
-0.0109,0.0001,3.3996
-0.0185,0.0027,2.5011
0.0249,0.0388,2.9799
0.0080,-0.0062,3.8536
-0.0235,0.0009,3.3954
-0.0119,-0.0034,3.8837
0.0232,0.0374,3.1331
0.0091,-0.0080,3.7755
-0.0189,0.0028,2.6631
0.0036,0.0001,3.1923
-0.0171,0.0018,2.6829
-0.0101,0.0065,3.3443
0.0075,-0.0011,3.0825
0.0059,-0.0024,2.8704
-0.0099,-0.0002,3.0374
-0.0192,0.0020,2.5745
0.0164,-0.0199,3.3460
0.0045,0.0008,4.2778
-0.0252,-0.0009,3.4472
-0.0190,0.0023,2.5766
-0.0190,0.0024,2.3013
-0.0242,0.0009,2.5024
0.0207,0.0358,3.8375
-0.0246,0.0008,2.9700
-0.0174,0.0038,2.7352
-0.0214,0.0012,2.6330
-0.0157,0.0030,2.6914
-0.0141,0.0074,3.0497
-0.0026,-0.0029,3.7480
-0.0140,0.0019,2.8000
0.0249,0.0387,3.1625
-0.0118,0.0006,2.6148
0.0231,-0.0267,2.4586
0.0052,-0.0001,3.1504
-0.0152,0.0045,3.0516
-0.0248,-0.0003,2.9426
0.0244,0.0370,3.4345
-0.0077,-0.0052,3.0781
0.0249,0.0386,3.0859
-0.0237,0.0001,2.2508
0.0249,0.0359,2.9793
-0.0131,0.0008,2.6463
0.0040,0.0002,2.7781
-0.0129,-0.0008,3.3912
0.0100,-0.0254,3.5885
-0.0139,-0.0035,3.1247
0.0061,-0.0021,3.4216
0.0233,-0.0285,2.1387
-0.0132,0.0011,3.3112
-0.0135,0.0028,2.9448
-0.0250,0.0001,2.6626
0.0044,-0.0007,2.5546
-0.0230,0.0006,2.7498
0.0230,-0.0279,2.3140
-0.0203,0.0027,4.1492
-0.0136,-0.0042,3.3089
0.0224,-0.0275,2.9226
0.0204,-0.0255,3.8164
-0.0233,0.0011,2.4890
0.0223,0.0367,3.1679
0.0054,-0.0005,2.6101
-0.0229,0.0003,2.5391
0.0067,-0.0024,3.2203
-0.0228,0.0013,2.3465
0.0040,0.0016,2.8467
-0.0244,0.0002,3.0328
-0.0033,-0.0092,3.8733
-0.0179,0.0029,2.3021
0.0088,-0.0015,3.4533
-0.0182,0.0025,2.7519
0.0229,-0.0281,2.1246
0.0220,-0.0272,2.3937
-0.0126,0.0005,3.6798
0.0101,0.0161,3.0143
0.0200,0.0360,2.7922
0.0220,-0.0276,2.3072
-0.0194,0.0041,3.2256
-0.0183,0.0027,2.7418
-0.0213,0.0021,4.0362
-0.0239,0.0010,3.0182
-0.0177,0.0027,2.3920
0.0073,-0.0013,2.8392
0.0252,0.0389,2.9253
0.0249,0.0392,2.8346
0.0080,-0.0037,3.3364
-0.0123,0.0008,2.8189
-0.0180,0.0023,3.2186
0.0199,0.0354,3.0265
0.0029,-0.0015,3.4765
0.0108,-0.0109,3.5613
-0.0179,0.0028,2.4580
-0.0175,-0.0033,2.7167
-0.0228,0.0004,2.5573
0.0232,-0.0284,2.1049
-0.0226,0.0006,2.5449
0.0249,0.0387,2.6592
0.0231,-0.0271,2.4214
-0.0201,0.0016,2.4111
-0.0153,0.0013,2.5822
0.0057,-0.0019,3.0618
-0.0058,-0.0001,3.0748
0.0089,0.0086,3.5569
-0.0108,-0.0075,4.1737
0.0242,0.0387,2.6761
-0.0087,0.0078,3.3064
-0.0184,0.0031,3.0377
0.0051,-0.0031,3.1042
-0.0210,0.0013,2.4712
-0.0207,0.0017,2.3762
-0.0030,-0.0001,3.2958
-0.0176,0.0025,2.5617
0.0064,-0.0014,3.5469
-0.0206,0.0013,2.8238
0.0201,0.0359,2.7157
0.0052,-0.0007,3.2003
-0.0046,-0.0004,2.9911
0.0061,-0.0013,2.8292
0.0257,0.0397,3.1286
-0.0251,-0.0005,3.0707
0.0201,-0.0266,2.8824
0.0019,-0.0004,2.9342
-0.0218,0.0013,2.0833
0.0051,-0.0012,3.0988
0.0061,-0.0028,3.7473
-0.0174,0.0050,4.0418
0.0054,-0.0011,3.0423
-0.0242,0.0007,3.0431
-0.0209,0.0015,2.2087
-0.0175,0.0025,2.5809
0.0210,-0.0272,3.6309
-0.0182,0.0032,2.9755
-0.0170,0.0045,2.8414
0.0078,-0.0014,3.0224
-0.0106,0.0079,2.8132
0.0039,-0.0006,2.9179
0.0046,-0.0001,2.8525
-0.0058,-0.0006,3.2248
0.0051,-0.0024,3.4829
-0.0218,0.0012,2.5403
0.0028,0.0002,2.6931
-0.0182,0.0025,2.4932
0.0055,-0.0062,3.3575
0.0225,0.0356,3.7685
-0.0111,0.0098,3.0541
-0.0052,0.0047,3.6232
0.0075,-0.0035,3.5772
0.0216,0.0360,3.0096
-0.0169,0.0023,3.0558
-0.0226,0.0011,2.4284
-0.0187,0.0018,2.3246
0.0227,-0.0280,2.2422
-0.0216,0.0011,2.4750
-0.0222,0.0014,2.3209
-0.0082,-0.0006,3.4122
0.0088,-0.0016,3.1517
0.0083,0.0150,4.0650
-0.0238,0.0008,2.3543
0.0090,-0.0014,3.0619
-0.0162,0.0039,2.8068
0.0063,-0.0003,3.3292
0.0067,-0.0025,4.2295
0.0058,-0.0016,2.8532
-0.0177,0.0026,2.6893
-0.0108,0.0096,2.8162
0.0111,0.0232,3.3236
-0.0242,-0.0010,3.2101
0.0035,-0.0001,3.2712
0.0065,-0.0003,3.1046
0.0058,0.0002,3.0410
-0.0138,0.0035,3.0245
-0.0244,-0.0010,3.8136
0.0252,0.0391,3.2066
-0.0122,0.0009,2.5378
0.0211,-0.0261,2.7522
-0.0088,0.0020,3.1135
-0.0130,0.0080,2.9015
-0.0170,0.0050,2.6844
-0.0128,0.0076,3.1625
0.0074,-0.0044,3.5985
-0.0186,0.0026,2.5187
-0.0234,0.0001,2.6040
0.0193,0.0342,3.0985
-0.0184,0.0030,2.7771
0.0013,-0.0016,3.2148
-0.0130,0.0012,3.3256
-0.0206,0.0015,2.1738
-0.0192,0.0026,2.5385
-0.0234,0.0003,2.8313
0.0238,0.0374,3.2155
0.0138,-0.0177,3.5170
-0.0139,0.0015,3.0069
0.0072,-0.0014,2.9666
0.0085,-0.0018,3.8650
-0.0125,0.0012,3.1601
0.0026,-0.0014,3.7252
0.0254,0.0383,2.6676
0.0049,-0.0014,2.7869
0.0055,0.0003,3.3637
-0.0222,0.0014,2.4105
-0.0161,0.0016,2.5111
-0.0156,0.0021,2.9087
-0.0222,0.0011,2.6069
-0.0176,0.0025,2.6992
-0.0202,0.0023,2.3707
0.0056,0.0000,2.8375
-0.0106,0.0016,3.0801
-0.0161,-0.0036,3.1336
-0.0201,-0.0012,3.1991
0.0215,-0.0271,2.5563
0.0061,-0.0016,3.1440
-0.0218,0.0016,2.3311
-0.0191,0.0029,2.6397
0.0222,-0.0281,2.6519
0.0059,-0.0001,3.2986
-0.0126,-0.0043,3.3167
-0.0121,0.0012,2.5109
0.0216,-0.0271,3.0675
0.0250,0.0387,2.7633
-0.0182,0.0028,2.5328
-0.0186,0.0025,2.8209
-0.0137,0.0019,3.4084
0.0036,-0.0035,3.8886
0.0211,-0.0261,3.1374
-0.0131,0.0023,2.4838
0.0074,-0.0009,2.9664
0.0036,0.0021,2.7087
0.0110,0.0185,3.5391
-0.0153,-0.0040,4.0947
-0.0101,0.0002,2.9455
-0.0064,-0.0011,3.0708
0.0225,-0.0271,3.0910
0.0199,0.0357,2.9933
-0.0009,0.0011,2.9803
-0.0032,-0.0003,3.2455
0.0051,0.0002,3.5197
0.0065,-0.0001,2.8993
0.0055,-0.0020,3.0708
-0.0230,0.0008,2.7114
-0.0170,0.0024,2.6488
-0.0208,0.0017,2.3383
-0.0126,0.0071,2.7468
0.0119,0.0245,4.2969
0.0052,0.0001,3.4171
0.0154,0.0294,3.0870
-0.0229,0.0013,2.1490
-0.0183,0.0029,2.4370
0.0032,-0.0006,2.7143
0.0022,-0.0014,3.7356
0.0075,-0.0065,4.5391
0.0070,-0.0023,3.2034
0.0200,0.0360,2.7364
0.0262,0.0394,2.7193
0.0009,-0.0041,3.4427
-0.0224,0.0006,2.6216
-0.0181,0.0027,2.6241
-0.0006,0.0035,5.0425
-0.0240,0.0002,2.4275
0.0219,-0.0282,3.0383
0.0221,-0.0277,3.0286
-0.0060,0.0057,4.2746
0.0127,-0.0170,3.3159
0.0061,-0.0003,3.4624
0.0073,-0.0018,4.2745
0.0195,-0.0276,2.8801
0.0051,-0.0026,3.6870
-0.0129,0.0010,2.5644
-0.0030,-0.0019,3.5270
-0.0233,0.0009,2.4013
-0.0174,0.0025,2.2278
0.0076,-0.0024,3.4286
0.0186,-0.0234,3.0064
-0.0159,-0.0025,3.5341
-0.0129,0.0091,3.2936
-0.0188,0.0025,2.6225
0.0221,0.0366,3.8709
0.0234,0.0368,3.4702
0.0193,0.0332,3.7780
0.0229,-0.0282,2.4335
-0.0101,0.0012,3.1926
0.0073,-0.0034,3.4059
0.0066,-0.0010,3.8909
-0.0174,0.0028,3.0501
0.0169,0.0312,3.3124
-0.0186,0.0045,3.0212
0.0212,0.0356,2.8365
0.0228,-0.0283,2.2110
0.0231,-0.0283,2.2247
0.0054,-0.0009,4.6625
0.0055,0.0072,3.0405
0.0249,0.0381,3.0638
0.0077,-0.0042,3.9334
0.0143,-0.0167,3.4849
0.0207,-0.0253,2.3557
0.0065,-0.0024,3.8617
0.0038,-0.0021,2.8805
-0.0180,0.0029,2.4316
0.0053,-0.0004,2.8397
0.0035,-0.0034,3.6866
-0.0218,0.0017,3.7143
0.0056,-0.0001,2.7372
0.0254,0.0381,2.8859
0.0033,0.0002,2.6612
0.0036,0.0000,2.5485
0.0058,-0.0001,3.0748
0.0075,0.0090,4.7653
0.0051,-0.0014,3.2604
0.0090,-0.0199,4.0182
-0.0231,0.0011,2.4159
0.0052,0.0008,3.0950
-0.0056,0.0000,3.0116
-0.0152,0.0048,2.7711
-0.0132,0.0017,3.5536
0.0042,-0.0017,3.1489
0.0197,0.0356,3.1213
-0.0241,0.0005,3.4878
0.0210,-0.0261,3.3688
0.0253,0.0382,2.7016
-0.0163,0.0061,2.9822
-0.0117,-0.0043,3.7531
-0.0223,0.0008,2.6066
0.0226,-0.0270,2.6485
-0.0210,-0.0021,3.4250
-0.0232,0.0006,2.9269
0.0058,-0.0038,3.5266
0.0159,-0.0196,3.2054
-0.0049,-0.0013,4.0663
-0.0106,0.0010,2.8538
0.0045,-0.0013,2.9671
-0.0111,-0.0049,3.6904
-0.0230,0.0011,2.3737
0.0040,-0.0006,3.7896
-0.0024,0.0033,3.4464
0.0029,0.0007,3.3965
-0.0207,0.0016,2.7379
0.0083,-0.0018,3.2258
-0.0247,-0.0004,2.6958
-0.0183,0.0030,2.2290
0.0196,0.0347,3.5087
0.0062,-0.0022,3.3683
0.0036,-0.0001,2.9340
-0.0216,-0.0015,3.3989
-0.0240,0.0009,2.3260
-0.0147,0.0023,2.7010
-0.0180,0.0027,2.4215
-0.0161,0.0057,2.8520
-0.0238,-0.0012,2.9129
0.0254,0.0384,2.5791
0.0252,0.0379,3.0356
0.0257,0.0393,2.6978
0.0084,-0.0094,3.2397
-0.0228,0.0008,2.1715
0.0252,0.0338,3.5536
0.0080,-0.0028,3.4454
0.0065,-0.0032,4.6009
-0.0178,0.0025,2.6816
0.0048,0.0000,3.0789
-0.0128,0.0070,3.5748
-0.0219,0.0015,2.6639
-0.0238,0.0001,3.1574
-0.0165,0.0060,3.3562
-0.0214,0.0013,2.2713
-0.0227,0.0012,2.3391
0.0067,0.0061,3.7108
-0.0186,0.0025,2.4650
0.0006,-0.0112,3.4425
0.0044,-0.0004,3.3164
0.0087,0.0154,3.1029
0.0023,0.0087,3.6023
0.0226,-0.0275,2.1761
0.0040,0.0005,2.9687
-0.0180,0.0042,2.9940
-0.0244,0.0009,2.4840
0.0120,0.0230,3.6351
0.0065,-0.0017,3.2039
-0.0103,0.0002,2.9952
-0.0185,0.0035,2.7354
-0.0080,0.0065,3.5629
-0.0126,0.0005,3.2047
-0.0206,0.0016,2.5993
-0.0155,0.0020,2.7286
-0.0168,0.0029,2.7036
0.0042,0.0045,3.5067
-0.0002,-0.0199,3.1852
0.0225,-0.0274,2.4383
-0.0140,0.0074,2.9655
0.0055,-0.0008,3.2985
-0.0169,0.0024,2.1953
-0.0082,-0.0038,3.2982
0.0220,-0.0273,2.1476
0.0032,0.0014,3.0214
0.0066,-0.0015,3.1539
-0.0252,-0.0004,2.6988
-0.0172,0.0024,2.6297
0.0025,0.0007,2.8557
0.0027,0.0001,3.2180
-0.0226,0.0011,2.6371
-0.0070,0.0009,2.7267
-0.0176,0.0025,2.3000
0.0215,0.0358,3.0167
0.0058,-0.0014,3.1761
-0.0148,0.0019,2.7815
-0.0223,0.0007,2.5272
0.0027,0.0009,3.0133
0.0061,-0.0003,2.7370
-0.0053,0.0014,3.0234
-0.0191,0.0018,2.2571
-0.0223,0.0010,2.4441
-0.0177,0.0039,3.3789
0.0237,-0.0286,2.2215
-0.0181,0.0025,2.6651
0.0082,0.0087,3.3858
-0.0124,0.0014,3.0811
-0.0129,0.0088,3.9336
0.0067,-0.0018,3.2336
0.0060,-0.0021,3.2253
-0.0241,-0.0012,3.0539
0.0232,-0.0276,2.8145
0.0070,-0.0022,3.1720
0.0074,-0.0010,3.0453
0.0085,-0.0100,3.1035
0.0227,-0.0262,4.3059
0.0056,-0.0013,3.4329
0.0114,-0.0116,4.6652
-0.0023,-0.0118,3.2403
-0.0180,0.0026,2.1151
0.0035,-0.0017,3.4836
0.0248,0.0382,3.1974
-0.0185,0.0029,2.7826
0.0066,-0.0014,2.8185
-0.0173,0.0026,2.6973
-0.0234,0.0011,2.2931
0.0028,0.0008,2.6829
0.0191,0.0334,2.8630
0.0036,0.0001,2.9152
-0.0229,0.0011,2.0708
0.0064,-0.0017,2.9647
-0.0224,0.0011,2.6622
-0.0253,-0.0009,3.5308
-0.0153,0.0031,2.6863
0.0083,-0.0016,3.3547
-0.0169,0.0057,3.8058
0.0230,-0.0280,2.4081
0.0069,-0.0013,2.8465
-0.0151,0.0065,3.1685
0.0233,-0.0282,3.5247
0.0066,-0.0018,3.3735
-0.0251,-0.0002,2.8162
0.0086,-0.0102,3.2348
0.0076,-0.0020,3.7459
-0.0249,0.0007,2.8324
-0.0177,0.0027,2.5686
0.0074,-0.0014,3.0158
0.0054,-0.0001,3.0965
-0.0174,0.0025,2.4551
0.0239,0.0387,3.5581
-0.0209,0.0018,2.6753
0.0053,0.0001,3.1569
0.0259,0.0391,2.5417
-0.0178,0.0030,2.7618
-0.0182,0.0028,2.3744
0.0036,-0.0007,2.4454
0.0255,0.0383,3.2520
-0.0222,0.0011,2.5069
-0.0084,0.0018,2.9065
-0.0219,0.0020,3.0338
-0.0129,0.0063,3.0732
0.0044,0.0008,3.5917
0.0027,-0.0021,3.4468
0.0076,-0.0015,2.9790
0.0047,-0.0003,2.6742
-0.0221,0.0014,2.5024
-0.0207,0.0017,2.4602
-0.0154,0.0048,2.6854
-0.0191,0.0022,3.8352
-0.0237,-0.0000,3.0346
-0.0159,0.0020,2.6146
-0.0187,0.0026,2.5400
-0.0118,0.0094,2.9646
0.0065,-0.0017,3.1811
0.0057,-0.0023,3.7182
-0.0242,-0.0012,3.7367
0.0087,-0.0069,3.1561
0.0028,0.0015,2.5321
0.0033,0.0012,2.9499
-0.0227,0.0012,2.3720
-0.0133,0.0010,2.5601
-0.0164,0.0025,3.3365
0.0146,-0.0269,3.3864
0.0083,-0.0014,3.2869
-0.0133,0.0009,2.6361
-0.0251,-0.0002,2.8940
0.0149,0.0268,3.0517
-0.0185,0.0028,2.4589
-0.0174,0.0024,2.4068
-0.0228,0.0010,2.2879
-0.0216,0.0015,2.3254
-0.0117,0.0008,3.0390
0.0218,-0.0262,2.7328
-0.0231,0.0013,2.7997
0.0035,-0.0000,2.5324
-0.0189,0.0028,2.4708
0.0029,-0.0023,3.6390
-0.0193,0.0026,2.3047
-0.0245,0.0009,2.8948
0.0087,0.0169,3.2228
0.0062,-0.0021,3.2828
0.0066,-0.0015,2.6687
-0.0073,0.0013,3.2224
0.0088,0.0151,3.2154
-0.0231,-0.0005,2.7251
-0.0001,-0.0031,3.8913
0.0073,-0.0019,3.3945
0.0071,-0.0011,2.6108
0.0066,-0.0012,2.7093
0.0044,-0.0011,2.9449
0.0230,-0.0283,2.1182
-0.0189,0.0029,2.6207
-0.0077,0.0005,2.9445
-0.0218,0.0014,2.2825
-0.0129,0.0012,2.6469
-0.0142,0.0030,2.7882
0.0033,0.0004,2.4092
-0.0253,-0.0003,2.6896
0.0115,-0.0130,3.4013
0.0223,-0.0279,2.2738
-0.0240,0.0001,2.4489
0.0051,-0.0004,3.0332
-0.0217,0.0011,2.4419
-0.0231,0.0011,2.3917
0.0030,0.0010,2.8207
0.0064,-0.0015,3.2899
0.0236,-0.0284,2.3857
-0.0217,-0.0014,4.2368
-0.0179,0.0025,2.4390
0.0033,0.0003,2.5630
0.0039,-0.0003,2.7317
0.0067,0.0037,4.1112
-0.0139,0.0057,2.7141
-0.0177,0.0023,2.3435
-0.0152,-0.0035,3.7099
-0.0177,0.0023,2.5602
-0.0154,0.0013,2.6869
0.0063,-0.0011,3.6603
-0.0239,0.0009,2.3730
-0.0241,0.0000,2.5047
0.0210,0.0358,3.0382
-0.0146,-0.0043,3.3713
0.0075,-0.0010,3.1505
-0.0219,0.0015,2.7252
-0.0223,-0.0002,2.4751
0.0233,-0.0284,2.3390
-0.0157,0.0007,3.4604
-0.0211,0.0022,2.5538
-0.0227,0.0013,2.4755
-0.0190,0.0023,2.4741
-0.0155,0.0023,2.6514
0.0051,-0.0023,2.9551
-0.0141,0.0076,2.8023
-0.0184,0.0031,2.2201
0.0052,-0.0006,3.2038
-0.0192,0.0024,2.4928
0.0253,0.0390,2.9392
0.0230,-0.0282,2.3153
0.0057,-0.0011,2.9608
0.0031,0.0012,2.4294
0.0212,-0.0278,3.1463
0.0238,-0.0227,3.3898
-0.0238,0.0009,2.2215
-0.0178,0.0028,2.7608
-0.0112,-0.0043,3.4549
0.0250,0.0380,2.9936
-0.0211,0.0015,2.6253
-0.0063,-0.0073,2.9213
-0.0143,0.0024,2.6668
0.0219,-0.0278,2.5811
-0.0137,0.0024,2.6648
0.0098,-0.0098,3.5897
0.0064,-0.0003,3.2545
-0.0130,-0.0047,3.6195
-0.0127,0.0009,3.1885
-0.0193,-0.0015,3.8924
-0.0236,-0.0019,3.3020
0.0075,-0.0010,3.1213
-0.0109,0.0058,3.0561
0.0214,-0.0284,2.4257
0.0222,-0.0278,2.0966
-0.0189,0.0020,2.2959
-0.0165,0.0038,2.4957
0.0067,-0.0025,3.3689
-0.0107,-0.0019,3.6207
-0.0009,-0.0075,4.6817
0.0086,-0.0019,3.0418
0.0034,0.0003,2.8172
-0.0024,-0.0027,3.5450
0.0036,-0.0011,3.3184
-0.0158,0.0065,3.0031
0.0033,0.0003,2.8057
-0.0184,0.0029,3.0531
0.0103,-0.0123,3.2095
-0.0234,-0.0011,3.0553
-0.0229,-0.0009,2.6803
-0.0158,0.0025,2.2901
0.0065,-0.0007,3.0955
-0.0236,0.0000,2.4310
0.0084,-0.0052,3.3916
0.0038,-0.0001,3.0147
-0.0236,0.0009,2.4999
-0.0220,0.0013,2.6166
0.0091,-0.0113,3.5960
-0.0130,0.0073,2.6688
-0.0235,0.0001,2.7823
-0.0178,0.0024,2.5712
0.0065,-0.0006,3.2396
-0.0215,0.0002,2.8858
0.0042,0.0007,3.0699
-0.0165,0.0034,3.2367
-0.0237,-0.0006,3.0378
0.0077,-0.0018,3.3627
0.0052,-0.0004,2.8879
-0.0192,0.0025,2.7079
0.0049,0.0007,3.9227
-0.0135,0.0051,2.6793
-0.0225,0.0001,2.8643
-0.0238,-0.0010,3.5834
-0.0092,0.0007,3.0793
-0.0123,0.0060,2.8114
-0.0173,0.0027,2.7770
0.0224,-0.0282,2.6455
-0.0243,0.0006,2.8167
-0.0150,0.0071,3.3226
-0.0171,-0.0034,4.0665
-0.0224,0.0000,3.2025
0.0115,-0.0150,3.6482
0.0219,-0.0272,2.3732
-0.0236,0.0009,2.1990
-0.0125,0.0092,3.7731
-0.0123,0.0006,3.3430
0.0233,-0.0283,2.0770
-0.0172,0.0026,2.6470
0.0219,-0.0274,2.2223
0.0064,-0.0064,3.2908
-0.0236,0.0011,2.5319
0.0219,-0.0269,2.5871
0.0191,0.0342,3.3088
-0.0246,0.0007,2.6639
-0.0241,-0.0003,2.7503
-0.0223,0.0012,2.0598
0.0006,0.0039,3.8661
-0.0004,-0.0012,3.3242
0.0215,0.0357,2.8171
0.0024,-0.0223,4.2008
-0.0214,-0.0027,3.8995
-0.0177,0.0022,2.5085
-0.0119,-0.0016,3.2152
0.0224,-0.0278,2.5981
-0.0251,-0.0003,2.6174
-0.0231,-0.0012,2.7855
0.0071,-0.0017,2.6222
-0.0128,0.0091,3.0159
0.0036,0.0013,3.0309
0.0053,-0.0004,2.7293
0.0228,-0.0283,2.2813
-0.0183,0.0028,3.2838
-0.0133,0.0050,2.8152
0.0096,0.0126,3.6269
-0.0172,-0.0037,3.9946
0.0043,-0.0001,2.9598
-0.0220,0.0006,2.5727
0.0050,0.0003,3.9779
0.0050,-0.0004,2.7250
-0.0213,0.0017,2.5938
-0.0179,0.0029,2.2597
-0.0109,0.0002,2.7992
-0.0177,0.0027,2.2896
0.0202,0.0363,2.7602
0.0028,-0.0024,3.1320
0.0255,0.0387,2.5888
-0.0243,-0.0001,3.0471
0.0161,0.0300,3.3736
-0.0129,0.0018,2.8005
0.0056,-0.0000,2.8868
0.0086,-0.0060,4.5527
-0.0133,0.0078,2.8550
-0.0177,0.0024,2.5416
0.0152,0.0285,3.1500
0.0078,-0.0059,3.8294
-0.0103,0.0011,3.1579
0.0096,-0.0089,3.5392
-0.0119,0.0007,3.1002
-0.0202,0.0021,2.2180
-0.0214,-0.0016,3.5672
0.0215,-0.0273,2.7485
-0.0014,-0.0025,3.3981
-0.0132,0.0014,3.0728
-0.0217,0.0013,2.8934
0.0203,0.0365,2.7053
0.0045,-0.0032,3.4777
0.0231,-0.0276,3.0189
-0.0235,0.0007,2.5819
-0.0079,0.0005,3.1173
0.0155,0.0291,2.9507
-0.0146,0.0075,2.6940
-0.0035,-0.0011,3.1694
-0.0166,0.0058,3.1130
0.0032,0.0001,2.9829
-0.0190,-0.0018,3.4739
-0.0196,0.0039,2.9667
-0.0187,0.0031,2.5206
-0.0230,0.0010,2.4175
0.0230,-0.0282,2.4874
-0.0230,-0.0002,3.0901
-0.0115,-0.0048,3.4965
-0.0230,0.0010,2.2097
0.0251,0.0381,2.5892
-0.0081,-0.0040,3.5110
0.0075,-0.0245,3.7674
0.0248,0.0387,2.6938
-0.0206,0.0012,3.0153
0.0041,0.0002,2.7216
0.0068,-0.0013,3.2265
-0.0180,0.0039,2.8807
-0.0226,0.0004,2.4371
0.0058,-0.0012,2.6612
-0.0168,0.0028,2.5033
-0.0198,0.0016,2.5486
0.0053,-0.0009,3.7830
0.0038,-0.0001,2.9655
-0.0141,0.0063,3.2819
0.0073,-0.0020,3.3206
0.0233,-0.0280,2.4867
-0.0181,0.0019,3.6664
-0.0224,0.0008,2.6958
-0.0185,0.0027,2.3762
-0.0075,-0.0004,3.3368
0.0230,0.0376,3.0138
-0.0218,0.0009,2.2178
-0.0240,0.0010,2.1394
0.0056,-0.0015,2.7212
0.0058,-0.0010,3.0503
0.0060,-0.0011,3.1407
0.0032,0.0002,2.5103
0.0088,-0.0016,3.4195
-0.0184,0.0030,2.6842
0.0071,-0.0014,3.2085
-0.0171,0.0026,2.7907
0.0018,-0.0009,3.5995
0.0237,-0.0271,2.7076
0.0224,-0.0281,2.5190
-0.0200,0.0003,3.3188
0.0232,-0.0280,2.5718
-0.0232,0.0010,2.5707
-0.0237,-0.0003,2.9129
0.0062,-0.0011,3.0398
0.0233,-0.0284,2.7069
-0.0109,0.0103,3.1699
-0.0168,0.0035,2.5880
-0.0106,-0.0001,3.9381
0.0233,-0.0281,2.2351
0.0033,0.0001,2.4786
-0.0218,0.0012,2.3053
0.0060,-0.0035,3.7543
0.0055,-0.0016,3.0115
-0.0124,0.0016,2.7240
0.0019,-0.0010,3.0557
-0.0164,-0.0037,3.3560
0.0145,0.0267,3.5880
-0.0217,-0.0021,3.4459
-0.0246,-0.0008,2.8898
-0.0163,0.0022,2.4211
0.0076,-0.0034,3.4617
0.0043,0.0136,3.2875
-0.0093,0.0039,4.6225
-0.0204,0.0022,3.6531
-0.0237,0.0004,3.0230
-0.0148,-0.0046,3.6336
0.0087,-0.0016,3.4066
-0.0230,0.0006,2.2936
-0.0188,0.0026,2.5312
-0.0111,0.0032,2.9925
-0.0165,0.0026,2.6585
0.0048,-0.0005,3.1871
-0.0230,0.0009,2.4827
-0.0142,0.0017,3.7833
0.0020,0.0000,3.0660
0.0032,0.0003,2.7006
0.0069,-0.0016,2.5667
-0.0225,0.0012,2.5377
0.0234,0.0378,3.3352
0.0060,-0.0013,2.9606
0.0083,-0.0008,3.4567
-0.0196,0.0020,2.6484
-0.0210,0.0016,2.2994
0.0088,-0.0023,3.3749
0.0092,-0.0015,3.5314
0.0042,0.0001,2.7618
0.0186,0.0330,2.9961
-0.0056,-0.0006,3.6445
0.0218,0.0360,2.9988
0.0032,0.0003,2.5502
-0.0242,-0.0006,3.2021
-0.0189,0.0021,2.6453
-0.0184,0.0026,2.4442
-0.0192,0.0012,2.9607
-0.0152,0.0025,2.4235
-0.0124,0.0060,3.0585
0.0217,-0.0278,2.6861
0.0239,0.0377,2.9562
0.0186,0.0339,4.1974
-0.0133,0.0013,2.7129
-0.0171,0.0023,2.2334
-0.0080,-0.0007,3.3643
-0.0123,0.0082,2.9774
0.0067,-0.0014,3.1558
-0.0225,0.0010,2.2406
0.0044,-0.0002,2.7673
-0.0021,-0.0115,3.1971
0.0077,-0.0017,3.1570
0.0246,0.0389,2.7569
0.0054,-0.0016,2.9049
0.0057,-0.0005,4.0765
-0.0189,0.0029,2.6194
-0.0189,0.0031,2.6349
-0.0232,0.0011,2.9458
0.0088,-0.0101,4.0477
-0.0173,0.0030,2.5987
-0.0224,0.0003,2.7716
-0.0071,-0.0016,3.0779
0.0215,-0.0272,2.4842
-0.0066,-0.0007,3.5503
-0.0234,0.0010,2.5361
-0.0174,0.0028,2.1909
-0.0244,-0.0006,3.8704
-0.0188,0.0029,2.6850
-0.0131,-0.0016,3.6151
-0.0185,0.0031,2.2820
0.0082,-0.0016,3.1776
-0.0140,0.0074,2.7070
-0.0160,0.0030,2.4043
-0.0180,0.0028,2.5499
-0.0221,0.0013,2.2647
-0.0124,0.0076,2.6803
-0.0249,0.0003,3.2120
-0.0236,0.0000,2.5829
0.0205,-0.0274,2.7173
-0.0124,0.0006,3.4986
0.0029,0.0010,2.5168
0.0208,0.0337,3.0348
0.0071,-0.0012,3.1570
-0.0219,0.0013,2.6439
-0.0132,0.0008,2.8808
-0.0187,0.0039,3.3364
-0.0190,0.0024,2.4249
-0.0057,0.0004,2.9279
-0.0186,0.0032,3.0081
0.0072,-0.0015,2.7129
-0.0190,0.0023,2.3860
0.0022,0.0010,2.4883
-0.0236,-0.0004,2.7321
-0.0237,0.0010,2.3654
0.0028,0.0004,2.4260
-0.0195,0.0014,2.7778
-0.0139,0.0016,3.6346
-0.0189,0.0022,2.4179
0.0066,-0.0026,3.7140
-0.0203,0.0020,2.5698
-0.0180,0.0030,2.7215
-0.0231,0.0012,2.5532
0.0225,-0.0274,2.5265
-0.0230,0.0010,2.3613
-0.0174,0.0027,2.7497
-0.0233,0.0013,2.4586
0.0244,0.0379,2.8866
0.0254,0.0391,2.8492
0.0230,-0.0283,2.1139
-0.0043,0.0013,2.7083
-0.0106,-0.0050,3.8767
-0.0168,0.0023,2.8477
-0.0170,0.0026,2.2710
-0.0129,0.0006,2.9088
0.0248,0.0383,2.6621
-0.0205,-0.0029,3.4189
0.0054,-0.0013,3.2315
0.0243,0.0380,2.8922
0.0249,0.0375,3.8192
0.0098,0.0164,2.9388
0.0076,-0.0031,3.4685
-0.0223,0.0009,2.2951
0.0217,-0.0269,3.0413
0.0134,-0.0175,3.5268
-0.0196,0.0024,2.3552
-0.0017,-0.0026,3.3763
-0.0173,0.0025,2.7306
-0.0146,0.0023,2.8436
0.0081,-0.0011,3.0540
0.0237,-0.0251,3.8897
0.0071,-0.0023,2.9037
-0.0189,-0.0005,3.9179
-0.0215,0.0015,2.6179
0.0004,-0.0011,3.6730
-0.0177,0.0029,2.3589
0.0209,-0.0278,2.6962
-0.0180,0.0027,2.5915
-0.0169,0.0023,2.4682
0.0206,-0.0256,3.5651
0.0071,-0.0028,3.2174
0.0078,-0.0009,2.9302
-0.0120,0.0092,2.7795
-0.0112,0.0004,3.0401
-0.0241,0.0000,2.4441
-0.0252,-0.0003,3.0620
0.0199,-0.0249,2.6757
0.0224,-0.0279,2.1223
-0.0177,0.0027,2.4269
-0.0163,0.0063,3.1548
-0.0179,0.0030,2.5584
-0.0089,0.0008,2.8854
0.0102,-0.0110,3.5818
-0.0183,0.0030,2.4759
0.0100,-0.0116,3.9448
0.0248,0.0387,2.6855
-0.0212,0.0017,2.4906
0.0069,-0.0120,3.7608
0.0222,-0.0282,2.8703
0.0098,-0.0125,3.6455
0.0239,-0.0286,2.8146
0.0046,0.0001,3.3927
-0.0220,-0.0005,3.6427
-0.0089,0.0072,3.4631
0.0045,-0.0015,3.4339
0.0069,-0.0016,2.8223
0.0199,0.0354,4.2512
-0.0155,0.0058,3.2322
0.0060,-0.0001,3.2006
-0.0028,-0.0005,3.2891
0.0071,0.0153,3.2247
0.0104,-0.0109,3.6734
-0.0183,0.0033,2.5604
0.0253,0.0380,3.0899
-0.0186,0.0027,2.4472
-0.0179,0.0027,2.1844
0.0059,-0.0003,3.1747
-0.0150,0.0068,2.4931
-0.0099,0.0010,2.8405
0.0039,0.0005,2.7832
0.0076,0.0133,3.5373
-0.0225,0.0011,2.4097
0.0230,-0.0272,2.3385
-0.0231,0.0007,2.5144
-0.0137,0.0013,2.4199
0.0061,-0.0001,2.9138
0.0036,-0.0005,2.5117
0.0047,-0.0183,3.2156
-0.0181,0.0028,2.5684
-0.0019,0.0022,3.3765
-0.0229,0.0007,2.3987
-0.0094,0.0009,2.5977
0.0026,-0.0001,2.5473
-0.0166,0.0042,2.9543
-0.0237,0.0008,2.3779
0.0063,-0.0042,3.1924
-0.0223,0.0012,2.9898
-0.0243,0.0007,2.8004
0.0079,-0.0070,3.4944
-0.0224,0.0014,2.4445
0.0233,-0.0278,2.3177
0.0060,-0.0017,3.0636
-0.0218,0.0004,3.0272
0.0072,-0.0025,3.2226
-0.0209,0.0015,2.1172
-0.0169,0.0024,2.3523
-0.0221,0.0015,2.3572
0.0233,-0.0280,2.2585
0.0075,-0.0023,3.7774
-0.0176,0.0020,2.8846
-0.0179,0.0029,2.4687
0.0062,-0.0009,2.8934
0.0041,-0.0000,2.6766
0.0038,-0.0006,3.0049
-0.0229,0.0007,2.7978
0.0037,-0.0043,3.1611
-0.0221,0.0012,2.1036
-0.0030,-0.0040,3.6553
0.0086,-0.0073,3.3132
-0.0226,0.0011,2.4647
-0.0200,0.0008,2.4765
0.0252,0.0387,2.8939
-0.0228,0.0002,2.5544
-0.0132,0.0069,2.7493
-0.0244,0.0006,2.4851
-0.0146,0.0062,3.1723
0.0032,0.0004,2.6674
-0.0138,0.0014,2.4752
0.0214,-0.0279,2.8054
0.0036,0.0007,2.8800
0.0072,-0.0011,2.9132
-0.0137,0.0078,2.6771
0.0032,-0.0001,3.0220
0.0072,-0.0037,3.4525
0.0096,0.0145,3.5627
-0.0232,0.0008,2.3661
-0.0170,0.0017,3.5257
-0.0041,-0.0017,3.2111
-0.0231,0.0004,2.3773
-0.0120,0.0009,2.7231
-0.0146,0.0073,3.3569
0.0061,-0.0017,4.2896
-0.0136,0.0008,3.0485
0.0251,0.0385,2.9918
-0.0242,-0.0003,2.7732
0.0094,-0.0064,4.2454
-0.0217,-0.0022,3.3713
-0.0239,0.0001,2.8413
0.0245,0.0382,2.8938
0.0025,0.0002,2.8937
0.0054,0.0001,3.3099
0.0036,0.0001,2.6393
0.0053,0.0002,4.1882
0.0070,-0.0016,3.0610
-0.0241,0.0009,2.4463
-0.0094,0.0007,2.6868
0.0172,0.0317,3.1065
-0.0233,0.0010,2.6463
-0.0169,-0.0056,3.1537
0.0027,0.0008,3.0506
-0.0244,0.0007,2.9617
0.0217,0.0352,3.1402
-0.0186,0.0029,2.7550
-0.0110,0.0002,3.0571
0.0078,-0.0077,3.6114
-0.0128,0.0016,2.7725
-0.0189,0.0031,2.5682
-0.0020,-0.0019,3.9214
0.0072,-0.0010,2.8961
-0.0186,0.0025,2.9398
-0.0235,-0.0011,2.9890
0.0080,-0.0061,3.5678
-0.0224,0.0013,2.3001
-0.0223,0.0013,2.7549
-0.0212,0.0010,2.3360
0.0065,-0.0003,3.1122
0.0060,-0.0015,3.2533
-0.0252,0.0000,2.8995
-0.0103,0.0044,3.2193
0.0066,0.0111,3.5836
-0.0184,-0.0014,3.7215
-0.0243,0.0009,2.3521
-0.0172,0.0021,2.8155
0.0144,0.0273,3.3905
-0.0171,0.0027,2.3764
-0.0136,0.0027,2.7088
0.0122,-0.0141,3.6958
-0.0244,-0.0002,2.8223
-0.0183,0.0031,2.6303
0.0078,-0.0014,3.5502
-0.0220,0.0013,2.0284
0.0069,-0.0012,2.7120
0.0107,-0.0111,3.2638
-0.0103,0.0012,3.0506
-0.0107,-0.0001,2.7611
0.0055,0.0016,3.3586
-0.0228,0.0001,2.5496
0.0019,0.0044,3.1873
-0.0122,0.0013,2.7646
-0.0109,-0.0020,2.9792
0.0226,-0.0276,2.2313
-0.0152,0.0040,2.6842
-0.0167,0.0016,3.0662
-0.0106,0.0064,3.9726
-0.0177,0.0026,2.2734
0.0256,0.0387,2.7001
0.0033,0.0002,2.8074
-0.0189,0.0029,2.9909
-0.0126,-0.0044,3.1673
-0.0118,0.0004,3.0445
-0.0167,0.0023,2.3498
0.0047,-0.0012,3.0996
0.0049,-0.0003,3.5975
-0.0108,-0.0048,4.5497
-0.0233,0.0010,2.2541
-0.0140,0.0082,3.7396
-0.0184,0.0024,3.2863
-0.0187,0.0036,3.0721
-0.0232,0.0010,2.3263
0.0056,-0.0012,3.3185
-0.0184,0.0025,2.5243
0.0039,-0.0012,3.3205
0.0035,0.0001,2.9623
0.0092,-0.0015,3.6835
0.0231,0.0377,2.9294
0.0034,0.0001,2.8089
0.0060,0.0062,4.8494
-0.0218,0.0013,2.3695
0.0062,-0.0013,2.9629
-0.0178,0.0028,2.7855
-0.0220,0.0014,2.9231
-0.0235,0.0009,2.2687
0.0062,-0.0004,2.5944
0.0177,0.0317,3.4968
-0.0085,0.0027,3.3196
0.0085,-0.0013,3.4430
0.0031,0.0012,2.7025
-0.0201,-0.0016,3.1463
-0.0135,0.0071,2.6414
0.0080,-0.0066,3.5776
-0.0091,-0.0064,5.3549
0.0051,-0.0003,2.7760
-0.0178,0.0025,2.5599
-0.0219,0.0016,2.6428
0.0019,-0.0020,3.1071
0.0257,0.0388,2.8293
0.0049,-0.0012,2.6638
-0.0185,0.0031,2.4308
-0.0148,0.0022,3.0355
-0.0180,0.0027,2.3287
-0.0177,0.0020,2.5409
-0.0134,0.0009,2.6594
-0.0108,0.0056,2.7402
0.0227,-0.0282,2.2535
0.0029,0.0011,2.5286
-0.0233,0.0010,2.1024
-0.0241,0.0008,2.9831
-0.0239,0.0009,2.2418
0.0133,-0.0152,3.7454
-0.0241,0.0001,2.3813
-0.0186,0.0032,2.6373
0.0054,-0.0033,3.1656
-0.0248,-0.0001,2.4015
-0.0234,0.0006,2.9483
-0.0186,0.0022,2.7542
-0.0188,0.0027,2.7837
-0.0091,0.0009,2.9275
0.0052,-0.0007,3.0896
-0.0148,0.0020,2.4608
0.0047,-0.0004,2.9244
-0.0073,0.0008,2.9023
-0.0181,0.0027,2.2102
0.0022,-0.0032,3.2433
0.0037,-0.0002,2.3492
-0.0133,0.0036,2.8678
-0.0118,-0.0041,3.2591
0.0261,0.0391,2.9450
-0.0174,0.0026,2.2693
-0.0193,0.0025,2.6180
0.0224,-0.0280,2.4738
0.0199,-0.0265,3.0819
0.0063,-0.0002,3.0395
-0.0113,0.0007,2.6019
-0.0093,-0.0039,3.0708
0.0086,-0.0075,3.8351
0.0032,0.0004,2.7696
0.0043,-0.0003,2.9872
0.0050,0.0069,3.4115
0.0039,-0.0005,3.4633
-0.0205,0.0005,2.5874
0.0033,0.0001,2.7194
-0.0005,-0.0010,3.3131
0.0034,0.0002,2.6761
0.0081,-0.0019,3.3268
-0.0142,0.0068,2.8333
0.0220,-0.0279,2.8040
-0.0170,0.0025,2.2225
-0.0096,0.0009,2.8142
0.0091,0.0145,3.6027
-0.0181,0.0033,2.8451
0.0077,-0.0015,3.5012
-0.0025,0.0023,3.7752
0.0031,0.0007,2.7826
0.0203,0.0367,3.0125
-0.0208,0.0018,2.4289
-0.0124,0.0034,2.7866
-0.0236,0.0010,2.5027
-0.0180,0.0030,2.1975
0.0235,-0.0278,3.1400
-0.0247,-0.0002,2.6000
0.0077,-0.0017,2.8522
0.0253,0.0391,2.8432
-0.0239,0.0001,3.0288
-0.0226,-0.0003,3.1252
-0.0184,0.0023,2.6107
0.0084,-0.0013,3.8407
-0.0227,0.0012,2.9814
-0.0233,0.0003,2.4836
-0.0238,0.0004,2.9246
-0.0002,-0.0127,3.5670
0.0030,0.0038,3.1629
0.0097,-0.0123,4.1764
0.0045,-0.0010,2.8924
-0.0097,-0.0021,3.0616
0.0261,0.0393,2.7710
-0.0080,-0.0048,5.2052
-0.0178,0.0026,2.6298
0.0064,-0.0011,3.2328
-0.0184,0.0029,2.3087
-0.0243,-0.0003,3.1456
0.0199,0.0354,3.3366
-0.0242,0.0008,2.9063
-0.0143,0.0036,2.6640
-0.0170,0.0023,2.3554
-0.0183,0.0028,2.4113
-0.0175,0.0027,2.4420
0.0122,-0.0149,3.3619
-0.0212,0.0007,2.5039
0.0040,-0.0014,3.7328
-0.0235,-0.0015,4.3080
0.0027,0.0001,2.6859
0.0081,-0.0093,4.4295
0.0203,0.0347,3.1526
0.0028,0.0022,3.1891
-0.0152,-0.0034,3.4953
-0.0184,0.0029,3.4945
0.0174,0.0319,3.3987
-0.0060,0.0011,3.1412
0.0089,-0.0122,3.5329
-0.0191,0.0026,2.3764
0.0096,-0.0092,3.6043
0.0032,-0.0005,2.6172
0.0046,0.0007,3.4685
-0.0230,0.0016,3.6007
-0.0099,-0.0024,3.5947
0.0075,-0.0079,3.4695
0.0058,-0.0016,3.0381
-0.0240,-0.0000,2.4655
0.0135,0.0246,3.5492
0.0046,0.0004,3.0862
0.0227,0.0344,3.0939
-0.0178,0.0028,2.2308
-0.0212,0.0017,2.4970
0.0075,-0.0031,3.2031
-0.0074,0.0007,2.9730
-0.0231,0.0009,2.2656
-0.0233,0.0010,2.7786
0.0050,-0.0007,3.2052
-0.0239,-0.0010,3.2952
0.0230,-0.0273,2.4463
-0.0250,-0.0002,2.8019
-0.0059,0.0009,3.2549
-0.0224,-0.0005,2.7247
0.0061,-0.0003,3.3507
0.0052,-0.0006,3.0387
-0.0124,0.0005,2.8326
0.0056,-0.0016,3.4185
0.0223,-0.0221,3.7826
-0.0234,0.0002,2.6824
-0.0250,-0.0002,2.6214
0.0007,-0.0121,3.4241
-0.0126,-0.0037,3.2640
0.0009,-0.0035,3.3151
0.0224,-0.0281,3.6652
-0.0163,-0.0036,4.9418
-0.0105,0.0055,3.1457
-0.0103,0.0030,3.4722
-0.0190,0.0022,2.4254
-0.0038,0.0002,2.9059
0.0231,0.0373,3.1619
-0.0147,0.0070,2.8615
0.0062,0.0001,3.2007
0.0223,-0.0279,2.5984
-0.0221,0.0009,2.5863
-0.0153,0.0006,2.8455
-0.0126,0.0077,3.0039
-0.0188,0.0032,2.8061
0.0135,0.0260,3.9418
-0.0142,0.0026,2.8471
0.0257,0.0392,2.7501
0.0202,-0.0265,3.0970
0.0067,-0.0010,3.0961
0.0039,-0.0007,2.6319
0.0052,-0.0017,3.2373
-0.0238,0.0009,2.3346
0.0090,-0.0015,2.9290
0.0030,-0.0008,3.2191
0.0030,0.0006,3.1874
-0.0085,-0.0041,3.2576
0.0011,-0.0012,3.7207
0.0041,-0.0007,2.8290
0.0070,-0.0030,3.2646
-0.0243,0.0006,2.8148
0.0033,0.0009,2.4136
0.0178,0.0318,3.1371
-0.0176,0.0024,2.2771
0.0061,-0.0025,3.3244
-0.0042,-0.0010,3.3751
-0.0210,0.0017,2.4200
-0.0124,-0.0001,3.6119
0.0253,0.0389,3.1654
-0.0252,-0.0008,3.5344
-0.0157,0.0048,2.5264
-0.0229,0.0009,2.6608
-0.0106,0.0053,3.3246
0.0052,-0.0012,3.0914
-0.0135,0.0009,3.6719
-0.0204,0.0021,2.5875
-0.0220,0.0002,2.7112
-0.0206,0.0026,3.4418
-0.0153,0.0025,3.3641
-0.0136,0.0011,2.7321
0.0090,-0.0066,4.1462
0.0031,0.0011,2.5279
0.0242,0.0347,3.2182
0.0249,0.0386,3.0891
0.0228,0.0368,2.9297
0.0232,-0.0283,2.2612
-0.0135,0.0083,2.7582
0.0257,0.0389,2.8054
0.0112,-0.0122,3.4197
0.0155,-0.0276,3.4426
-0.0146,0.0069,2.9768
-0.0171,0.0027,2.4547
-0.0238,0.0009,2.5948
-0.0227,0.0011,2.4646
-0.0225,-0.0013,2.9853
-0.0217,0.0011,2.4368
-0.0131,0.0062,3.3552
-0.0232,0.0009,2.3692
-0.0230,0.0012,2.1950
0.0075,-0.0017,3.1436
0.0069,-0.0052,3.7849
-0.0237,-0.0007,2.9377
0.0044,-0.0011,3.8656
-0.0169,0.0026,2.3952
-0.0171,0.0020,2.7932
0.0085,-0.0063,3.9794
0.0050,-0.0003,3.3061
-0.0119,-0.0043,4.0172
-0.0138,0.0079,3.0633
0.0066,-0.0012,3.1255
0.0082,-0.0095,3.3274
0.0045,-0.0007,2.8920
0.0003,0.0163,4.0433
0.0246,0.0387,2.5606
-0.0241,0.0001,2.8402
0.0057,-0.0005,2.6741
-0.0106,-0.0029,2.8005
0.0060,-0.0028,2.9884
0.0066,-0.0019,2.7674
0.0247,0.0384,2.8634
-0.0110,0.0007,3.0360
-0.0146,-0.0015,3.1681
-0.0134,0.0050,2.9251
-0.0203,0.0016,2.3038
-0.0181,0.0027,2.5590
-0.0129,0.0013,2.6150
0.0095,-0.0121,3.6042
-0.0160,0.0049,2.6400
-0.0163,0.0010,2.4352
-0.0238,0.0002,2.7996
-0.0246,0.0007,2.6888
-0.0152,0.0022,3.3639
-0.0238,0.0006,2.8899
0.0036,-0.0000,2.5085
-0.0222,0.0009,2.8960
0.0202,-0.0278,3.0198
-0.0148,0.0008,3.4525
0.0083,-0.0089,3.5202
-0.0227,0.0013,2.2329
0.0086,-0.0069,3.3127
-0.0025,-0.0008,2.9298
-0.0121,-0.0046,4.1448
-0.0212,0.0016,2.4756
0.0068,-0.0005,2.8649
-0.0224,0.0013,2.5677
-0.0220,0.0013,2.3738
-0.0224,-0.0011,3.8608
-0.0082,0.0042,3.2621
-0.0144,0.0070,3.1701
0.0137,-0.0184,3.3677
0.0057,-0.0004,2.6857
0.0038,0.0022,2.8430
0.0053,0.0001,2.9165
0.0050,0.0029,3.0866
-0.0218,0.0015,2.7224
0.0258,0.0390,2.8525
-0.0171,0.0026,2.7057
0.0031,0.0008,2.5735
-0.0133,0.0025,3.3513
-0.0232,-0.0010,3.8268
-0.0130,-0.0046,3.2876
0.0051,-0.0003,3.1933
0.0105,0.0166,3.0969
-0.0137,0.0020,3.0249
-0.0033,-0.0099,3.1119
-0.0111,0.0100,3.3149
0.0063,-0.0025,3.3588
0.0045,0.0067,3.1323
0.0042,0.0001,3.3178
0.0085,-0.0115,3.7676
0.0007,-0.0006,3.5582
-0.0207,0.0020,2.4484
0.0039,0.0023,3.3273
-0.0212,0.0014,2.2127
0.0246,0.0382,3.0536
-0.0160,0.0033,3.3193
-0.0217,0.0003,2.8171
-0.0116,-0.0033,3.5833
0.0048,0.0001,3.6039
0.0062,-0.0010,2.6618
0.0033,0.0045,3.2816
0.0022,0.0038,3.7000
-0.0144,0.0014,3.0776
0.0025,-0.0057,3.2864
0.0223,0.0366,3.2444
-0.0231,-0.0013,2.8865
0.0092,-0.0017,3.2823
0.0144,0.0270,2.9845
-0.0175,0.0054,3.0779
0.0047,-0.0008,2.8606
0.0192,-0.0247,4.8562
-0.0236,0.0011,2.6640
-0.0137,0.0057,2.5806
-0.0124,0.0005,3.1154
-0.0018,-0.0007,2.8966
-0.0171,0.0027,2.5425
-0.0238,-0.0000,2.4836
-0.0169,-0.0041,4.0881
0.0047,-0.0001,2.8144
-0.0204,0.0017,2.4748
0.0082,0.0165,3.1327
-0.0244,-0.0001,2.6355
-0.0152,-0.0037,3.3244
0.0043,-0.0005,2.9474
-0.0136,0.0076,3.5357
-0.0177,0.0028,2.9823
-0.0175,0.0025,2.7279
0.0061,-0.0011,2.9584
0.0061,-0.0002,2.8412
-0.0159,0.0039,3.0335
-0.0174,0.0025,2.1956
-0.0119,0.0011,2.5118
0.0089,-0.0018,3.8207
-0.0183,0.0016,2.8467
-0.0144,0.0069,2.8377
-0.0154,0.0053,2.4781
-0.0146,0.0069,2.9143
-0.0182,0.0031,2.8140
-0.0117,0.0095,2.8963
-0.0252,-0.0009,2.9612
-0.0223,0.0014,2.2586
-0.0131,0.0011,2.9232
-0.0167,-0.0037,3.5460
0.0073,-0.0014,2.7171
0.0047,-0.0010,2.8027
-0.0128,0.0013,2.6440
0.0097,-0.0107,3.9272
0.0069,-0.0014,2.6437
0.0113,0.0230,3.3070
-0.0225,0.0001,2.7331
0.0150,0.0268,3.7604
-0.0123,-0.0041,3.9278
0.0012,-0.0013,3.6545
0.0128,0.0267,3.3662
-0.0101,0.0059,3.0376
-0.0087,-0.0008,3.0443
0.0051,-0.0019,2.9291
-0.0165,0.0027,2.3860
-0.0212,0.0011,2.4535
0.0057,0.0002,3.0560
0.0058,-0.0001,3.4526
-0.0198,0.0022,2.3004
0.0066,0.0110,3.4396
-0.0177,0.0027,2.9784
-0.0153,0.0016,3.4468
-0.0133,0.0011,2.5724
-0.0225,-0.0008,3.0012
-0.0180,0.0048,3.0573
0.0171,-0.0260,3.2488
0.0089,-0.0082,3.7725
-0.0156,-0.0042,3.0740
0.0084,-0.0017,3.7671
0.0032,-0.0001,3.4051
0.0063,-0.0012,3.9178
-0.0237,0.0001,2.4386
0.0089,-0.0021,3.1861
0.0110,0.0198,3.3136
0.0256,0.0386,2.7433
0.0049,-0.0171,3.8414
-0.0166,0.0030,2.8311
-0.0166,0.0023,3.1192
0.0254,0.0389,3.7912
0.0170,-0.0204,3.6185
-0.0119,0.0043,3.9899
0.0065,-0.0018,2.9897
0.0058,-0.0030,3.7819
-0.0191,-0.0022,4.0698
0.0143,-0.0275,3.4431
0.0199,0.0355,3.0556
-0.0031,-0.0094,3.3284
0.0227,-0.0278,2.1511
-0.0184,0.0028,2.3623
-0.0079,0.0007,2.7382
-0.0235,0.0011,2.5749
0.0038,0.0001,2.7525
-0.0072,-0.0060,3.1812
-0.0227,0.0010,2.2104
0.0026,0.0100,3.3680
-0.0204,0.0014,2.6506
-0.0095,0.0009,3.0558
-0.0226,0.0009,2.5445
-0.0131,0.0070,2.4951
-0.0183,0.0025,2.2331
-0.0089,0.0030,3.1861
-0.0225,0.0009,2.6937
-0.0190,0.0028,2.5429
-0.0201,0.0018,2.2755
-0.0165,0.0034,2.9199
0.0233,0.0362,2.8073
-0.0107,0.0009,2.6670
-0.0181,0.0027,2.8457
-0.0175,0.0027,2.5150
-0.0173,0.0030,3.1304
0.0071,-0.0068,3.5648
0.0040,0.0004,3.1818
0.0075,-0.0016,3.8645
-0.0190,0.0022,2.2285
0.0073,0.0191,3.5082
0.0066,-0.0001,3.0985
-0.0225,-0.0010,3.7008
0.0029,0.0006,2.7724
-0.0227,0.0007,2.9466
-0.0155,0.0017,3.4150
0.0240,-0.0264,3.2207
-0.0164,0.0026,2.4622
0.0053,-0.0006,2.9152
-0.0220,-0.0009,3.0859
0.0253,0.0376,2.8872
-0.0181,0.0028,2.6045
0.0069,-0.0009,3.3655
0.0061,-0.0011,3.8129
0.0057,-0.0001,2.9258
-0.0183,0.0040,3.2240
-0.0170,0.0036,2.7965
-0.0139,0.0077,2.7215
-0.0117,0.0015,3.1573
-0.0132,0.0017,2.9652
0.0083,-0.0052,3.3049
0.0217,-0.0279,2.2447
-0.0230,0.0007,2.5434
0.0062,-0.0020,2.9472
-0.0183,0.0027,2.7587
-0.0207,0.0012,2.8597
-0.0150,0.0063,2.7834
-0.0147,0.0024,4.7962
0.0022,-0.0019,3.2251
0.0058,0.0001,4.3498
0.0216,-0.0256,3.4325
0.0248,0.0388,2.8988
0.0226,0.0362,3.1703
0.0222,-0.0281,2.4169
0.0251,0.0388,2.8021
-0.0110,0.0040,3.4028
-0.0134,0.0018,2.7691
-0.0174,0.0027,2.3584
-0.0176,0.0027,2.3746
-0.0111,0.0002,2.9920
-0.0096,0.0014,3.0866
0.0085,-0.0067,3.5677
-0.0176,0.0023,2.4961
-0.0137,0.0066,2.9457
0.0033,-0.0001,2.5324
-0.0179,0.0027,2.7020
-0.0205,0.0019,2.3938
0.0074,-0.0019,3.0710
-0.0184,0.0023,2.4203
-0.0036,-0.0002,2.6927
0.0060,0.0001,4.1618
-0.0116,0.0018,2.9064
-0.0188,0.0029,3.2440
-0.0224,0.0012,2.4078
-0.0226,0.0010,2.4647
0.0062,-0.0050,3.8819
-0.0229,-0.0010,3.2758
-0.0244,-0.0002,2.5652
0.0192,-0.0240,2.8575
0.0054,-0.0025,3.1330
0.0138,-0.0123,4.3462
-0.0235,-0.0012,3.0207
0.0255,0.0391,3.2639
-0.0254,-0.0004,2.8085
0.0231,-0.0283,2.4413
0.0029,-0.0117,3.2444
-0.0167,0.0026,2.7267
-0.0177,0.0025,2.2567
0.0055,-0.0001,2.7156
-0.0165,0.0044,2.8639
-0.0184,0.0024,2.8507
0.0072,-0.0012,3.2963
-0.0216,-0.0015,3.3807
0.0033,0.0005,3.8035
-0.0129,0.0087,4.0835
0.0223,-0.0281,2.5726
-0.0178,0.0029,2.2014
-0.0190,0.0027,2.4236
0.0112,-0.0121,3.1538
-0.0179,0.0024,2.2553
0.0051,-0.0022,3.6461
-0.0220,-0.0015,3.0847
-0.0078,0.0051,4.1291
-0.0224,0.0010,2.1834
-0.0145,0.0069,2.9205
-0.0126,0.0090,2.6173
0.0200,-0.0280,2.8579
-0.0139,0.0020,2.7847
-0.0224,0.0003,2.3430
-0.0219,0.0009,2.3821
-0.0087,-0.0025,3.2431
0.0085,-0.0068,3.6215
0.0061,-0.0013,2.9256
0.0078,-0.0014,3.9208
-0.0186,0.0030,2.6545
0.0196,-0.0270,2.7489
-0.0235,0.0009,2.3511
-0.0231,0.0012,2.5957
0.0017,-0.0025,3.4688
-0.0223,-0.0008,2.8474
0.0075,0.0162,3.3532
0.0056,0.0029,3.3730
0.0253,0.0390,3.3239
0.0147,0.0270,3.4535
-0.0207,0.0012,2.4946
-0.0178,-0.0037,3.4862
-0.0113,0.0017,3.3459
0.0060,-0.0002,2.9614
0.0042,-0.0000,2.7375
-0.0171,0.0026,2.6170
0.0063,0.0017,3.4651
-0.0118,0.0016,2.8555
0.0132,0.0235,3.6490
-0.0206,0.0018,2.2292
-0.0219,0.0012,2.4722
0.0032,0.0001,2.9135
0.0206,-0.0274,3.1853
0.0058,-0.0006,2.7763
0.0148,0.0255,3.5589
0.0068,0.0005,3.8250
0.0089,-0.0015,3.4538
-0.0115,0.0008,2.8791
-0.0101,0.0001,3.3813
0.0067,0.0019,4.0523
-0.0119,0.0009,2.6823
-0.0090,-0.0003,3.2334
0.0094,-0.0125,4.5920
0.0023,0.0020,3.3835
0.0057,-0.0000,2.9274
0.0051,-0.0053,3.7952
0.0232,-0.0284,2.1637
-0.0207,0.0017,2.2631
0.0045,-0.0017,3.3645
0.0238,0.0381,2.9117
-0.0126,-0.0043,3.2137
-0.0183,0.0026,3.0279
0.0072,-0.0013,3.7092
-0.0228,0.0010,2.6114
0.0064,-0.0001,3.2920
0.0234,-0.0281,2.5812
-0.0168,0.0025,3.0602
-0.0242,0.0005,2.5954
-0.0154,0.0060,3.2577
-0.0086,0.0006,2.7474
0.0008,0.0023,3.6357
-0.0028,0.0085,4.3832
0.0031,0.0011,2.4219
0.0062,-0.0018,3.4660
0.0052,-0.0000,3.4490
0.0221,-0.0280,2.8536
0.0092,-0.0015,3.4797
0.0067,-0.0003,2.7999
-0.0222,-0.0013,3.0792
0.0044,-0.0004,2.8537
-0.0129,0.0010,2.6098
0.0035,0.0001,2.6161
-0.0163,0.0052,2.6722
-0.0081,-0.0006,3.4920
0.0062,-0.0002,2.6150
0.0250,0.0380,2.8315
0.0223,-0.0283,2.5932
-0.0173,0.0028,2.5822
-0.0247,-0.0004,2.6604
0.0225,-0.0266,3.7414
-0.0222,0.0009,2.7849
-0.0232,-0.0012,3.0391
0.0145,-0.0174,3.1670
-0.0119,0.0019,2.8795
0.0218,-0.0273,2.4906
-0.0177,0.0027,2.2896
0.0049,-0.0016,3.0353
0.0144,0.0273,3.0062
0.0064,0.0014,3.2112
-0.0238,-0.0000,2.9502
0.0215,0.0364,2.9920
0.0241,-0.0264,2.9916
-0.0149,0.0020,2.7117
0.0217,0.0360,3.0699
-0.0165,0.0024,2.6928
-0.0226,0.0002,2.6842
0.0047,0.0000,3.1297
0.0058,-0.0002,3.1001
-0.0086,-0.0006,3.0996
0.0039,-0.0002,2.8459
-0.0211,0.0019,2.3386
0.0041,0.0008,3.2411
-0.0222,0.0004,2.6000
-0.0187,0.0030,2.6001
-0.0194,0.0017,2.4411
-0.0154,0.0064,2.8483
-0.0234,0.0010,2.3755
-0.0006,-0.0079,3.5834
0.0004,-0.0006,3.5297
-0.0159,0.0021,2.6081
0.0086,-0.0015,3.0011
0.0051,-0.0011,2.8744
0.0225,-0.0278,2.2714
-0.0185,0.0028,2.1755
-0.0122,0.0008,2.9699
-0.0229,0.0009,2.3963
0.0080,0.0058,3.6528
0.0039,0.0075,3.8562
-0.0169,0.0026,2.5324
0.0074,-0.0051,4.2948
-0.0178,0.0025,2.3104
-0.0206,0.0014,2.9234
-0.0188,0.0029,3.1903
-0.0218,0.0001,2.8429
0.0049,-0.0028,3.3276
0.0219,-0.0268,2.9231
0.0202,0.0365,3.1923
-0.0184,0.0028,2.4452
0.0021,-0.0008,3.1310
-0.0217,0.0012,2.2911
-0.0237,-0.0001,2.4702
-0.0155,0.0021,2.4750
-0.0236,-0.0002,2.9379
-0.0220,0.0015,2.2247
-0.0168,0.0016,3.1234
-0.0168,0.0027,2.6934
0.0219,-0.0273,2.5087
-0.0134,0.0078,2.7868
-0.0214,0.0011,2.5639
-0.0042,-0.0020,3.4762
0.0073,-0.0061,3.9296
0.0199,0.0358,3.0558
-0.0136,0.0012,2.4434
0.0045,-0.0006,2.9576
-0.0228,0.0010,2.2967
0.0248,0.0388,2.8330
-0.0102,0.0013,3.1067
0.0187,0.0330,3.0389
-0.0221,0.0012,2.5812
0.0049,-0.0088,3.8228
0.0078,-0.0007,3.7513
-0.0164,0.0042,2.7757
0.0083,-0.0082,3.4386
-0.0236,-0.0004,2.9716
0.0017,-0.0021,3.7705
0.0060,-0.0007,2.9903
-0.0153,0.0026,2.6372
-0.0231,0.0011,2.2717
-0.0205,0.0020,2.5616
0.0050,-0.0007,2.5169
-0.0163,0.0025,3.7655
0.0062,-0.0013,2.9274
0.0257,0.0392,2.8853
0.0067,-0.0018,3.0978
0.0044,-0.0003,3.0081
-0.0174,0.0027,2.5414
-0.0226,0.0012,2.5635
-0.0245,0.0010,2.9942
-0.0239,0.0010,2.3491
0.0030,0.0010,2.3917
0.0091,0.0165,3.4447
0.0218,-0.0282,2.7360
-0.0241,0.0009,2.2208
0.0225,-0.0283,2.2008
-0.0154,0.0016,2.6923
0.0055,0.0037,3.0996
-0.0189,-0.0024,3.8908
0.0246,0.0387,3.1395
-0.0177,0.0027,2.8289
0.0075,-0.0011,2.7313
-0.0078,0.0075,3.7958
-0.0093,0.0016,3.0797
0.0096,0.0105,4.0261
0.0197,-0.0268,2.7651
-0.0185,-0.0026,4.0631
-0.0179,0.0027,2.6799
-0.0001,0.0065,4.1128
-0.0122,0.0018,3.2405
-0.0170,0.0025,3.0022
-0.0179,0.0041,2.8958
-0.0232,0.0005,2.5037
0.0072,-0.0017,2.8981
0.0017,-0.0026,3.5020
0.0257,0.0389,2.6458
-0.0192,0.0019,2.6756
0.0255,0.0392,2.7502
-0.0094,-0.0025,3.5606
-0.0182,0.0029,2.1827
0.0034,-0.0001,2.5644
-0.0059,-0.0073,3.4117
0.0083,-0.0083,3.4587
0.0151,-0.0271,3.2303
-0.0208,0.0020,2.4929
-0.0246,0.0004,3.4285
0.0248,0.0390,3.0137
-0.0155,0.0060,2.8972
-0.0180,0.0029,2.6693
-0.0237,0.0009,2.1993
0.0043,0.0008,2.9766
-0.0225,0.0002,2.4215
0.0098,-0.0098,4.0246
0.0054,-0.0007,3.4974
0.0219,0.0359,3.0253
0.0213,-0.0265,3.0002
-0.0236,0.0006,2.8702
-0.0255,-0.0009,3.6308
0.0081,-0.0028,3.7819
-0.0179,0.0027,2.4203
-0.0136,-0.0040,3.5952
0.0057,-0.0005,3.5676
-0.0223,-0.0007,3.1209
-0.0185,0.0029,2.5395
0.0014,-0.0006,3.7645
0.0048,-0.0005,2.7311
0.0217,-0.0265,3.0307
-0.0152,-0.0032,3.0156
0.0038,-0.0003,2.5992
0.0036,-0.0007,3.0280
0.0139,0.0241,3.6875
-0.0100,-0.0001,3.0595
0.0223,-0.0280,2.4812
-0.0223,0.0008,2.8167
0.0249,0.0387,3.2856
-0.0033,-0.0032,4.4022
-0.0155,-0.0046,3.4090
-0.0231,0.0011,2.1504
-0.0152,0.0021,2.8363
0.0037,-0.0000,2.3920
0.0227,-0.0280,2.5030
-0.0157,0.0016,3.2386
-0.0227,0.0011,2.1046
0.0110,0.0189,3.8360
-0.0250,-0.0002,2.7447
0.0101,0.0161,3.4331
-0.0185,0.0030,3.2453
-0.0140,0.0013,2.8658
0.0258,0.0389,2.8087
0.0074,-0.0021,3.7537
0.0080,-0.0020,3.9337
0.0202,0.0364,3.0953
-0.0226,0.0008,2.7346
-0.0197,0.0024,2.3525
-0.0189,0.0033,2.4639
0.0010,0.0031,4.0793
-0.0177,0.0039,3.6118
0.0239,0.0381,3.2693
-0.0187,0.0033,2.6050
0.0255,0.0393,2.8213
0.0069,-0.0022,3.7168
-0.0141,0.0012,2.3197
-0.0131,0.0073,2.7655
0.0245,0.0388,2.8438
-0.0111,-0.0046,3.2371
-0.0161,0.0024,3.4617
-0.0173,0.0027,2.6893
-0.0175,0.0026,2.5531
-0.0150,0.0064,2.9607
0.0092,-0.0017,3.3477
-0.0079,0.0072,3.7548
-0.0107,0.0011,2.7479
0.0037,0.0002,2.7303
-0.0113,0.0014,2.8413
-0.0160,-0.0044,3.5184
0.0065,-0.0017,3.1086
0.0199,0.0357,3.1533
0.0062,0.0003,3.2498
-0.0241,-0.0010,3.6541
0.0040,0.0001,2.9404
0.0070,-0.0014,3.0753
0.0227,-0.0278,2.5391
-0.0236,0.0010,2.5092
-0.0200,-0.0012,3.4766
-0.0169,0.0025,2.6784
-0.0173,0.0020,2.7584
0.0008,-0.0001,2.6229
0.0079,-0.0095,3.4964
0.0229,-0.0283,2.8099
-0.0075,-0.0011,3.2289
-0.0052,-0.0050,4.0378
-0.0186,-0.0012,2.5818
-0.0238,-0.0014,3.6561
-0.0141,-0.0042,4.2237
-0.0190,0.0027,2.9490
0.0063,-0.0012,4.2765
-0.0241,0.0008,2.7141
-0.0150,0.0019,2.7743
-0.0092,0.0094,3.8667
0.0062,-0.0015,2.8590
-0.0122,0.0007,2.5412
0.0064,-0.0017,2.8909
-0.0125,0.0059,3.1610
0.0198,0.0342,3.4243
-0.0100,0.0011,3.0367
-0.0038,-0.0066,4.1739
0.0200,0.0358,2.8891
0.0135,0.0281,3.2138
0.0121,-0.0142,3.2923
-0.0229,0.0009,2.5448
0.0081,-0.0070,3.7011
-0.0246,0.0009,2.6310
0.0093,-0.0086,3.0466
0.0081,-0.0011,3.0285
-0.0151,0.0067,2.7710
0.0049,-0.0013,2.6871
-0.0222,0.0010,2.5903
-0.0233,0.0009,2.1882
0.0048,-0.0003,2.6149
0.0061,-0.0003,3.3170
-0.0233,0.0005,2.7997
-0.0185,0.0028,2.3434
-0.0114,0.0007,2.5878
-0.0225,0.0003,2.6919
-0.0227,-0.0012,3.1315
-0.0169,-0.0037,3.2839
0.0056,-0.0005,3.1314
-0.0241,0.0008,2.6946
-0.0108,0.0076,3.7511
0.0077,-0.0018,3.4229
-0.0131,0.0071,2.9872
0.0238,0.0381,3.4483
0.0201,-0.0251,3.4244
-0.0161,0.0025,2.6026
-0.0138,0.0040,2.7159
0.0062,-0.0014,3.1586
-0.0179,0.0025,2.3058
0.0090,-0.0021,3.6769
-0.0198,0.0021,2.4998
0.0231,-0.0280,2.1673
-0.0220,-0.0000,3.6507
0.0065,-0.0003,3.1674
-0.0181,0.0033,2.8655
0.0235,-0.0285,2.3084
-0.0247,-0.0004,2.7325
-0.0214,0.0014,2.8890
0.0075,-0.0014,3.3094
0.0053,0.0000,2.9216
-0.0193,0.0023,2.4154
0.0068,-0.0019,3.2073
0.0235,-0.0280,2.3712
0.0035,0.0001,2.4919
0.0197,-0.0268,2.9813
0.0063,-0.0026,3.2733
-0.0174,0.0029,3.6289
0.0037,-0.0005,2.5996
-0.0197,0.0022,2.7359
-0.0182,0.0031,2.9136
-0.0156,0.0053,2.7650
-0.0226,0.0015,3.0105
-0.0211,0.0019,2.7627
0.0141,-0.0168,3.2196
0.0066,-0.0001,3.0803
-0.0235,0.0009,2.9405
0.0063,0.0001,3.3075
-0.0131,0.0011,2.5070
-0.0196,0.0040,2.9630
-0.0220,0.0015,2.3057
0.0067,-0.0020,2.9801
-0.0215,0.0008,2.3609
0.0225,-0.0284,2.2656
0.0235,-0.0280,2.8304
-0.0240,-0.0001,2.7708
-0.0232,0.0006,2.5844
0.0230,-0.0281,2.0191
0.0082,-0.0068,3.3627
-0.0201,-0.0005,3.5117
0.0026,0.0001,2.8569
0.0020,-0.0102,3.6486
0.0216,-0.0278,2.4223
-0.0225,-0.0004,3.4720
0.0239,-0.0258,3.5512
-0.0227,0.0005,2.2996
0.0033,0.0009,2.5699
-0.0184,0.0030,2.7902
-0.0112,0.0017,2.7410
-0.0159,0.0027,2.8021
-0.0216,0.0013,3.1445
-0.0230,0.0009,2.8443
-0.0222,-0.0008,3.1393
-0.0005,0.0027,3.0063
0.0045,-0.0018,2.9793
0.0062,-0.0008,3.4847
-0.0149,0.0014,2.9777
-0.0132,0.0082,2.6952
-0.0070,-0.0038,4.4882
0.0130,-0.0148,3.2548
-0.0219,0.0014,2.7992
-0.0181,0.0017,2.5584
0.0088,0.0146,3.3542
0.0217,-0.0281,2.6725
-0.0178,0.0027,2.3596
0.0059,-0.0012,3.0771
-0.0230,0.0012,2.4349
0.0205,0.0365,2.7459
-0.0211,-0.0011,3.2667
-0.0172,0.0024,2.5203
-0.0205,-0.0028,3.3298
-0.0188,0.0031,3.1350
-0.0166,0.0026,3.8036
0.0253,0.0387,3.1563
-0.0146,0.0012,3.3854
0.0112,-0.0128,3.8863
-0.0118,0.0099,3.2847
0.0050,-0.0000,2.7931
0.0039,-0.0000,3.2070
-0.0182,0.0028,2.1671
0.0055,-0.0007,3.3838
0.0099,-0.0106,3.5777
-0.0086,-0.0012,3.4326
0.0234,-0.0285,2.4536
0.0088,-0.0015,3.4113
-0.0189,-0.0031,3.1465
-0.0148,0.0065,2.6304
-0.0217,0.0002,2.4925
0.0031,0.0011,3.1668
-0.0201,0.0019,2.8975
-0.0221,0.0009,3.4479
-0.0228,0.0003,2.7486
-0.0208,0.0025,3.5153
0.0077,-0.0024,3.3532
-0.0182,0.0027,2.6876
0.0081,-0.0092,3.3795
-0.0184,0.0029,2.8473
-0.0205,0.0035,3.5646
0.0182,0.0326,3.0699
0.0036,-0.0002,2.3099
0.0066,-0.0015,3.9718
0.0238,-0.0257,2.9751
0.0028,0.0005,3.0988
0.0073,-0.0006,3.1443
0.0118,-0.0137,3.3103
-0.0214,0.0012,2.5476
-0.0007,-0.0067,3.7734
-0.0239,0.0010,2.6318
-0.0185,0.0029,2.3906
-0.0173,0.0025,2.9255
0.0010,-0.0037,3.3865
-0.0183,0.0032,2.6552
0.0176,0.0312,3.0684
-0.0139,-0.0040,3.3700
0.0080,-0.0027,4.4163
-0.0176,0.0027,2.4786
-0.0131,0.0046,2.8857
0.0055,-0.0004,2.8353
0.0066,-0.0010,2.9781
-0.0189,0.0032,2.5482
0.0045,-0.0002,3.7487
-0.0030,-0.0149,3.5425
-0.0185,0.0028,2.4676
0.0037,-0.0007,3.4130
-0.0225,0.0006,2.6883
-0.0167,-0.0029,3.7932
-0.0140,0.0063,2.7904
0.0059,-0.0002,3.1525
0.0225,-0.0281,2.3288
-0.0016,-0.0134,3.1995
0.0068,-0.0006,3.1511
0.0114,-0.0139,3.2336
-0.0230,0.0011,2.2861
-0.0217,0.0002,2.5890
-0.0180,0.0038,2.9006
-0.0170,0.0026,2.2412
0.0052,-0.0003,3.3730
0.0068,-0.0055,3.6998
-0.0180,0.0028,2.6619
-0.0167,0.0025,2.5904
0.0254,0.0384,2.7211
0.0228,-0.0283,1.9828
0.0056,-0.0037,3.6578
-0.0235,0.0011,2.1712
0.0060,-0.0010,3.5060
-0.0123,-0.0037,3.4208
-0.0171,0.0026,2.7067
0.0053,-0.0011,2.7777
0.0072,-0.0024,2.9953
0.0225,-0.0269,2.9637
0.0040,-0.0003,2.5938
-0.0013,-0.0013,3.2878
0.0065,-0.0006,2.7100
0.0044,-0.0021,2.9839
0.0077,-0.0018,3.2417
-0.0226,-0.0000,2.7393
-0.0194,0.0016,2.1921
-0.0013,0.0095,3.4362
-0.0238,0.0009,2.6926
0.0240,0.0383,3.0239
0.0048,0.0000,3.6315
-0.0225,0.0003,2.6008
0.0067,-0.0019,4.8579
0.0054,0.0059,4.7379
-0.0212,0.0017,2.3285
0.0083,0.0057,4.0685
0.0021,-0.0115,5.0364
-0.0131,-0.0033,3.2588
0.0250,0.0385,3.2494
-0.0049,-0.0002,2.8225
-0.0164,0.0023,3.0199
-0.0239,0.0000,2.6129
0.0065,-0.0011,3.2975
-0.0181,0.0031,2.4648
0.0148,0.0284,3.2654
-0.0204,0.0023,3.1734
-0.0184,0.0029,2.6986
0.0222,-0.0277,3.0706
0.0098,-0.0014,3.2557
-0.0171,0.0025,3.0464
-0.0225,0.0005,2.6441
0.0258,0.0395,2.8733
0.0015,0.0002,3.5323
-0.0002,-0.0021,2.8770
-0.0209,0.0017,2.5031
-0.0232,0.0010,2.3587
0.0056,-0.0003,2.6645
0.0199,0.0355,2.9429
0.0076,-0.0009,3.0671
0.0179,-0.0218,3.0193
0.0218,-0.0274,2.3245
-0.0169,0.0015,2.7835
0.0024,-0.0035,4.1025
0.0056,-0.0018,2.8622
-0.0227,0.0010,2.8705
-0.0189,0.0030,2.6859
-0.0132,0.0022,2.7044
-0.0217,0.0013,2.2788
-0.0241,-0.0006,2.6915
0.0056,-0.0002,2.8700
-0.0128,-0.0041,3.4771
-0.0222,0.0011,2.1654
-0.0183,0.0029,2.4030
0.0024,-0.0032,3.5492
-0.0231,0.0011,2.3334
-0.0127,0.0011,2.9138
-0.0107,-0.0004,3.0338
-0.0182,0.0030,2.8629
-0.0144,0.0060,2.6132
-0.0194,0.0012,2.8245
0.0128,-0.0149,3.4230
-0.0237,0.0010,2.3530
-0.0214,-0.0015,3.1024
-0.0133,0.0079,2.8945
-0.0248,-0.0011,3.2266
0.0069,-0.0085,4.9751
-0.0182,0.0025,2.2999
0.0158,0.0291,3.0311
0.0245,0.0382,3.5144
-0.0246,0.0005,2.8294
0.0242,-0.0264,3.0010
-0.0178,0.0033,2.9123
0.0147,-0.0202,3.3407
-0.0063,-0.0052,4.0382
-0.0126,0.0069,2.7247
-0.0118,0.0001,3.4830
-0.0181,0.0030,2.3566
-0.0174,0.0010,2.6774
-0.0235,0.0005,2.4955
0.0069,-0.0007,2.8226
0.0030,-0.0123,3.5447
0.0135,-0.0158,3.9394
-0.0099,0.0009,3.0021
-0.0030,-0.0032,4.4275
0.0078,-0.0018,3.0208
0.0001,-0.0035,3.4418
-0.0135,0.0073,3.7842
0.0097,0.0162,2.8765
-0.0239,-0.0001,2.9439
0.0058,-0.0011,3.3074
-0.0215,0.0016,2.2594
0.0212,-0.0280,2.5974
0.0219,-0.0276,2.6015
-0.0208,-0.0025,3.5550
-0.0224,0.0015,2.7408
-0.0212,0.0013,2.3188
-0.0001,0.0013,2.4490
0.0066,-0.0009,4.3821
0.0224,-0.0281,2.2078
-0.0230,0.0007,2.5550
0.0080,-0.0084,3.4317
0.0250,0.0385,3.1217
0.0068,-0.0014,2.6800
-0.0214,0.0015,3.9027
0.0203,0.0366,2.9148
-0.0223,0.0014,2.8015
0.0040,-0.0177,3.8534
0.0210,-0.0267,2.7857
0.0196,-0.0241,3.2400
-0.0020,-0.0024,3.6476
0.0034,-0.0002,2.8670
0.0056,-0.0012,3.7448
0.0064,-0.0014,2.9519
-0.0159,0.0061,3.4562
0.0072,0.0128,3.1589
-0.0229,0.0014,2.7943
-0.0237,0.0009,2.4802
-0.0173,0.0031,2.7229
-0.0177,0.0025,2.3144
-0.0119,0.0023,3.2154
-0.0159,0.0019,2.6316
0.0215,-0.0028,4.4852
-0.0136,0.0072,3.0103
0.0043,-0.0008,3.2912
-0.0176,-0.0010,3.4479
-0.0140,0.0022,2.6051
0.0060,0.0001,3.2589
-0.0202,0.0019,2.6651
0.0128,0.0214,3.6277
-0.0170,0.0025,2.3559
0.0254,0.0391,2.8731
-0.0128,0.0058,3.3200
0.0221,-0.0274,2.5233
-0.0170,0.0026,2.4390
-0.0228,-0.0006,2.7645
0.0030,-0.0002,2.5557
-0.0176,0.0039,2.5620
-0.0024,0.0014,3.2764
0.0202,0.0362,3.1708
0.0221,-0.0271,3.1103
-0.0254,-0.0006,2.9543
0.0069,-0.0018,3.4538
-0.0132,0.0085,3.5903
0.0031,0.0003,3.3690
-0.0235,-0.0000,2.9128
0.0232,-0.0283,2.4669
-0.0100,-0.0024,2.8201
-0.0184,0.0027,2.4618
-0.0088,0.0001,2.9497
-0.0114,0.0017,3.0593
-0.0132,-0.0034,3.5589
-0.0213,0.0016,2.3648
-0.0248,-0.0004,2.8005
-0.0060,-0.0009,3.4651
0.0019,0.0008,3.1625
0.0045,-0.0058,3.6554
-0.0072,0.0102,4.2971
0.0051,-0.0014,3.1274
-0.0109,-0.0044,3.3827
-0.0195,0.0016,2.5913
0.0184,0.0327,2.9407
-0.0186,0.0030,2.4741
0.0233,-0.0253,2.8562
-0.0165,0.0048,2.8610
0.0071,-0.0001,3.4115
0.0055,-0.0009,3.1500
0.0152,0.0251,3.3458
0.0072,-0.0063,3.5564
0.0224,0.0367,2.9782
0.0061,-0.0013,3.3873
0.0014,-0.0192,3.9676
0.0209,-0.0278,2.9356
0.0229,-0.0280,2.1334
0.0081,-0.0011,2.9602
-0.0235,0.0001,2.6262
0.0053,0.0000,2.8143
-0.0004,0.0066,3.6762
0.0049,0.0004,2.6593
-0.0190,0.0027,2.7424
0.0058,0.0002,2.9830
-0.0220,0.0013,2.4904
-0.0113,0.0010,2.9974
0.0210,-0.0277,2.5249
-0.0238,0.0010,2.1213
-0.0242,-0.0012,3.7540
0.0061,-0.0008,4.4323
-0.0149,0.0020,2.6207
-0.0179,0.0028,2.6083
-0.0018,-0.0130,3.6368
-0.0219,0.0005,2.8305
0.0074,-0.0009,2.7915
0.0043,-0.0006,2.9778
0.0030,0.0008,2.4306
-0.0243,-0.0002,2.7580
0.0053,-0.0039,4.2453
-0.0012,-0.0030,3.8977
0.0069,-0.0012,2.7618
-0.0245,0.0007,2.7317
-0.0173,0.0026,2.5243
0.0090,-0.0017,3.4062
0.0068,-0.0013,3.4021
-0.0124,0.0009,2.5650
0.0240,0.0383,2.7465
0.0056,-0.0012,3.2569
-0.0240,0.0010,2.3788
0.0057,-0.0005,2.6498
0.0003,-0.0001,2.8406
0.0195,-0.0271,2.9045
0.0137,-0.0163,3.1330
-0.0068,-0.0046,3.4777
0.0087,-0.0076,3.7598
0.0240,0.0370,2.9042
0.0230,-0.0265,2.5589
-0.0230,0.0000,2.4000
-0.0180,0.0028,2.1039
-0.0233,0.0004,2.8708
0.0086,-0.0071,3.2828
-0.0176,0.0026,2.4712
-0.0021,-0.0014,3.3827
-0.0244,0.0007,2.4100
0.0064,-0.0019,3.2614
-0.0052,0.0000,3.3222
-0.0153,0.0022,2.4958
-0.0025,-0.0029,3.9571
0.0067,-0.0012,3.6610
0.0233,-0.0243,4.4054
-0.0170,0.0026,2.6078
0.0241,0.0376,3.0688
-0.0234,-0.0000,2.5755
0.0205,0.0366,3.0389
-0.0090,-0.0012,3.3686
0.0116,-0.0125,3.6542
0.0155,-0.0121,4.5074
-0.0210,0.0015,2.2809
0.0064,-0.0012,3.0364
-0.0185,0.0028,2.3650
0.0050,-0.0013,2.8947
0.0035,0.0003,2.7705
-0.0209,0.0013,2.5230
-0.0225,0.0013,2.6407
0.0061,-0.0000,3.1842
-0.0240,-0.0012,3.0321
-0.0009,-0.0033,3.8161
-0.0213,0.0013,2.2734
0.0216,-0.0284,2.6061
0.0050,0.0005,3.0014
-0.0120,0.0007,2.6885
-0.0116,0.0063,3.0037
-0.0123,-0.0045,3.4426
-0.0100,0.0011,2.7391
-0.0124,0.0012,2.9931
-0.0255,-0.0007,2.9767
-0.0248,-0.0006,2.8768
0.0220,-0.0283,2.3044
0.0090,-0.0078,3.4969
0.0226,-0.0208,3.7680
-0.0181,0.0024,2.4404
0.0053,-0.0014,3.8309
0.0036,0.0011,2.7166
-0.0133,0.0062,2.7879
0.0081,-0.0017,3.0709
-0.0187,0.0026,2.4039
-0.0229,0.0003,2.8149
0.0235,-0.0284,2.2539
-0.0166,0.0029,2.7764
-0.0062,-0.0118,3.8416
-0.0073,0.0004,3.3602
-0.0139,-0.0036,3.1003
-0.0228,0.0011,2.6344
-0.0231,0.0004,2.5578
-0.0218,0.0012,2.7177
-0.0241,-0.0001,2.3732
-0.0168,0.0025,3.1813
-0.0151,-0.0044,3.0280
0.0013,-0.0027,3.2301
0.0054,-0.0009,3.0901
0.0015,0.0039,3.7398
-0.0119,0.0003,3.4657
0.0059,-0.0014,4.4079
-0.0194,0.0016,2.4517
0.0059,-0.0001,2.8989
-0.0081,-0.0016,3.7691
0.0046,0.0008,4.1985
-0.0220,0.0011,2.3937
-0.0125,0.0005,3.9338
0.0066,-0.0018,3.1496
0.0079,-0.0018,3.2147
-0.0235,0.0010,2.3804
0.0037,0.0004,3.1177
0.0235,-0.0283,2.3648
0.0086,-0.0081,3.5042
0.0041,0.0012,3.2757
-0.0179,0.0045,3.3153
-0.0108,0.0015,2.6250
-0.0109,0.0007,3.1720
0.0107,0.0165,3.5848
-0.0219,-0.0016,3.1979
-0.0252,-0.0005,2.9974
0.0050,-0.0001,2.7761
-0.0199,0.0015,2.4961
-0.0159,0.0025,2.6036
-0.0211,0.0023,3.1374
0.0065,-0.0011,3.0783
-0.0239,0.0002,2.4796
-0.0204,-0.0015,4.0640
-0.0141,0.0067,2.6587
0.0126,0.0215,4.1063
0.0034,0.0001,3.0663
0.0035,0.0000,3.3315
-0.0139,0.0045,2.5548
0.0013,0.0062,3.6499
0.0079,0.0157,3.3299
-0.0189,0.0025,2.3836
0.0081,-0.0042,3.3597
-0.0157,0.0054,2.5904
0.0195,0.0316,3.3127
-0.0227,0.0011,2.3697
0.0038,-0.0001,2.9018
-0.0185,0.0030,2.8986
0.0034,-0.0000,2.5177
-0.0145,-0.0040,3.4627
-0.0150,0.0017,2.6781
-0.0185,0.0048,3.1444
0.0070,-0.0012,3.8049
-0.0226,-0.0013,3.3011
0.0175,0.0325,3.5109
-0.0021,0.0082,3.7445
0.0249,0.0364,3.1410
0.0223,-0.0270,2.6747
-0.0166,0.0027,2.5214
0.0025,-0.0014,3.1923
0.0104,-0.0255,4.1304
-0.0232,0.0010,2.2413
0.0080,-0.0064,4.8739
-0.0239,0.0003,2.5680
-0.0070,0.0062,3.3728
0.0216,0.0337,2.8885
0.0067,-0.0016,3.3453
0.0147,-0.0270,4.2073
-0.0247,0.0009,2.4343
-0.0153,-0.0040,3.2296
0.0064,-0.0011,2.6289
-0.0242,-0.0003,2.4081
0.0106,-0.0142,3.6977
-0.0183,0.0029,2.4382
-0.0045,-0.0021,3.4476
0.0082,-0.0097,3.5459
-0.0103,0.0068,3.3768
0.0083,-0.0015,3.5068
-0.0202,0.0016,2.4448
0.0011,0.0009,3.2888
0.0231,-0.0275,2.3893
0.0062,-0.0000,3.6127
-0.0232,0.0007,2.7947
0.0089,-0.0016,3.0072
0.0029,-0.0022,3.1207
0.0082,-0.0027,3.2700
0.0255,0.0391,2.8298
0.0233,0.0373,2.8976
0.0246,0.0389,2.9915
0.0189,0.0342,2.8965
0.0083,-0.0016,3.2140
-0.0128,0.0009,2.8149
-0.0175,0.0025,2.2675
-0.0234,-0.0006,2.7770
-0.0229,0.0010,2.3604
-0.0160,0.0022,3.0738
0.0229,-0.0277,2.5917
0.0233,-0.0277,2.4151
-0.0222,0.0013,2.2627
0.0226,-0.0278,2.2621
-0.0126,0.0008,2.5978
0.0071,-0.0023,3.4658
0.0147,0.0250,3.7423
-0.0180,0.0028,2.4925
0.0043,-0.0003,3.5918
0.0208,0.0350,3.0722
-0.0109,0.0007,2.5323
-0.0071,-0.0036,3.5929
0.0067,-0.0018,3.2714
0.0045,-0.0010,3.0599
0.0199,0.0356,3.1719
-0.0162,0.0064,4.1744
0.0134,0.0261,3.3849
-0.0192,0.0025,2.2531
0.0049,0.0001,3.0515
0.0230,-0.0283,2.4542
-0.0172,0.0023,2.2257
-0.0254,-0.0009,3.6133
0.0232,-0.0275,2.5411
-0.0239,0.0007,2.4621
-0.0120,0.0072,3.2472
0.0046,-0.0033,3.2136
-0.0085,0.0009,3.0128
-0.0140,0.0016,2.6904
0.0230,-0.0131,3.9160
-0.0229,0.0004,2.4240
0.0056,0.0001,3.0049
0.0068,-0.0016,3.3596
0.0073,-0.0010,3.1004
0.0117,-0.0115,3.9891
0.0085,-0.0076,3.7283
-0.0208,0.0011,2.6390
0.0145,0.0275,3.3032
0.0122,-0.0145,3.2759
-0.0198,0.0019,2.2748
0.0057,-0.0017,3.2521
-0.0246,-0.0005,2.9567
-0.0112,0.0011,2.9950
-0.0186,0.0028,2.3508
0.0035,0.0004,2.4519
0.0039,0.0001,2.5713
-0.0027,-0.0027,3.0898
0.0257,0.0381,3.0973
0.0033,0.0002,3.3665
0.0063,-0.0007,3.0771
-0.0225,0.0013,2.3128
0.0077,-0.0056,3.9450
-0.0217,0.0013,2.4357
-0.0150,0.0070,3.6000
-0.0242,0.0000,2.8437
-0.0178,0.0030,2.9544
-0.0014,-0.0007,3.0509
0.0217,-0.0274,2.5007
-0.0012,-0.0036,4.0317
0.0048,-0.0013,3.1936
-0.0178,0.0032,2.5070
0.0038,-0.0008,3.3813
0.0060,-0.0013,3.0719
-0.0143,0.0027,3.0615
-0.0212,0.0020,2.4894
0.0085,-0.0016,3.1698
-0.0185,0.0033,3.0359
-0.0001,-0.0138,3.6339
-0.0009,-0.0029,3.2966
-0.0251,-0.0003,2.6314
-0.0059,0.0053,3.4974
-0.0222,0.0008,3.0084
-0.0148,0.0066,2.5331
0.0253,0.0389,2.7519
-0.0218,0.0013,2.2918
-0.0116,0.0005,2.8059
0.0042,-0.0000,3.5304
0.0223,-0.0279,2.5475
0.0245,0.0381,2.9051
-0.0020,0.0007,2.7815
0.0221,-0.0263,2.4449
-0.0171,0.0041,2.9865
-0.0189,0.0022,2.7912
0.0222,-0.0275,3.4116
0.0073,-0.0014,2.8930
0.0201,-0.0272,3.0886
-0.0116,0.0075,3.0721
-0.0252,-0.0007,3.1665
0.0240,0.0377,2.8717
0.0109,0.0159,3.2826
-0.0118,-0.0021,3.6108
0.0219,-0.0278,2.4252
-0.0176,0.0027,2.7375
-0.0171,0.0034,2.7616
-0.0219,0.0011,2.6250
0.0059,-0.0012,3.4120
0.0072,-0.0011,2.9366
0.0224,-0.0281,2.3044
-0.0224,-0.0019,3.3803
-0.0219,-0.0018,3.7058
-0.0094,0.0066,3.4608
-0.0201,0.0018,2.3348
-0.0116,0.0093,3.6580
0.0252,0.0389,2.9339
0.0130,-0.0157,3.2765
0.0161,-0.0189,4.8592
-0.0202,0.0034,3.4952
0.0045,-0.0006,2.6329
0.0053,-0.0001,3.1215
0.0236,-0.0285,2.1978
-0.0216,-0.0019,3.4614
0.0041,-0.0006,2.4815
-0.0092,0.0007,2.8137
0.0220,-0.0282,2.7970
-0.0059,-0.0000,2.7278
-0.0168,0.0029,2.2019
-0.0243,-0.0002,2.6826
0.0018,-0.0011,3.4266
0.0201,-0.0279,3.2202
0.0037,-0.0002,3.1776
0.0049,-0.0004,2.8499
0.0105,-0.0111,3.3452
-0.0187,0.0019,2.8504
-0.0184,0.0024,2.2259
-0.0184,0.0016,2.8713
0.0202,-0.0268,2.9568
-0.0146,0.0020,3.4480
-0.0229,0.0007,2.2096
-0.0216,0.0013,2.9267
0.0105,0.0171,3.7853
-0.0151,0.0012,2.5333
-0.0226,0.0004,2.8513
-0.0181,0.0026,2.7742
0.0256,0.0390,2.7648
-0.0183,0.0028,2.1266
-0.0179,0.0027,2.5909
0.0040,-0.0012,2.9670
-0.0242,-0.0002,2.8883
0.0240,0.0381,3.1257
0.0206,-0.0284,3.2577
0.0057,-0.0017,2.8210
0.0223,-0.0261,2.8049
0.0108,-0.0108,3.7046
-0.0157,0.0025,2.3081
0.0229,-0.0281,2.1137
0.0039,0.0010,3.3622
0.0029,-0.0002,2.8843
0.0052,-0.0016,2.9438
-0.0237,0.0007,2.6698
0.0169,-0.0189,3.5754
-0.0238,0.0009,3.0338
-0.0113,0.0003,2.9577
-0.0184,0.0028,2.4580
-0.0184,0.0030,2.2224
0.0055,-0.0002,2.7251
-0.0173,0.0024,2.5262
0.0048,-0.0010,3.1555
-0.0134,0.0045,3.7502
0.0221,-0.0271,2.2134
-0.0116,0.0071,2.9775
-0.0168,0.0025,2.1871
-0.0180,0.0028,2.9349
-0.0210,0.0014,3.1445
-0.0228,0.0011,2.4500
0.0108,0.0163,3.5441
-0.0211,0.0018,2.4607
-0.0168,0.0027,2.5085
0.0059,-0.0018,4.0499
-0.0100,0.0013,2.6136
-0.0237,-0.0007,3.4859
0.0258,0.0391,2.8744
0.0078,-0.0013,2.7621
0.0053,0.0047,3.4690
-0.0196,0.0016,3.5835
0.0051,-0.0021,3.2486
0.0220,-0.0286,2.4533
-0.0110,0.0006,2.7695
0.0041,-0.0008,3.1444
-0.0131,0.0080,2.8470
0.0031,-0.0022,2.9621
-0.0223,0.0012,2.6636
-0.0225,0.0014,2.3122
0.0072,-0.0018,2.6450
0.0021,-0.0079,3.8816
-0.0188,0.0027,2.9835
-0.0126,0.0012,2.5523
0.0051,-0.0023,3.5219
0.0066,-0.0012,2.8659
0.0034,0.0014,3.8889
-0.0135,0.0023,2.9735
0.0019,-0.0024,3.0926
-0.0228,0.0007,2.3742
0.0064,-0.0025,3.1027
0.0076,-0.0013,3.0691
0.0036,-0.0002,3.0451
0.0063,-0.0026,3.3956
0.0163,0.0274,3.6223
-0.0208,0.0014,2.4574
0.0032,-0.0003,3.3439
0.0240,0.0383,2.8115
0.0219,-0.0273,2.2208
-0.0220,0.0014,3.3584
-0.0174,0.0036,2.6789
0.0044,-0.0015,2.9946
0.0035,0.0002,2.5034
-0.0107,0.0024,2.9790
0.0227,-0.0280,2.5903
0.0043,0.0002,2.6795
-0.0159,0.0040,3.0937
0.0064,-0.0024,3.2590
-0.0209,0.0012,2.4421
-0.0200,-0.0020,3.3813
0.0170,-0.0218,3.2334
0.0045,0.0001,2.8052
0.0110,-0.0116,3.6513
0.0070,-0.0002,3.2758
-0.0085,0.0012,3.2360
-0.0137,0.0077,3.1556
0.0086,0.0064,3.5238
0.0070,-0.0006,2.6539
-0.0144,0.0025,2.7797
0.0249,0.0377,2.7275
0.0036,-0.0004,3.3906
0.0112,-0.0118,3.6666
-0.0240,0.0008,2.2870
-0.0185,0.0026,2.1608
0.0224,-0.0143,4.1616
0.0005,-0.0014,3.1493
0.0031,0.0001,2.8680
-0.0154,0.0017,2.7658
0.0260,0.0390,2.8078
-0.0188,0.0031,2.4776
0.0231,-0.0283,2.1925
0.0035,0.0001,2.4452
0.0031,0.0014,3.2139
-0.0214,0.0012,2.8493
0.0218,-0.0286,2.8502
-0.0147,0.0013,2.7992
-0.0227,0.0013,2.5316
-0.0103,0.0066,3.4678
0.0046,-0.0003,2.7945
0.0054,-0.0011,3.0953
-0.0230,0.0010,2.3435
-0.0168,0.0024,2.5524
-0.0228,0.0011,2.2209
0.0077,-0.0030,3.5454
-0.0235,0.0010,2.3090
-0.0225,0.0010,2.3874
0.0190,-0.0247,4.8367
-0.0153,-0.0032,3.3659
0.0199,0.0357,2.7770
-0.0188,0.0048,3.1915
-0.0176,0.0025,2.3092
0.0063,-0.0014,2.8163
0.0223,-0.0279,2.1663
0.0228,-0.0281,2.1303
0.0052,0.0006,3.4365
0.0032,0.0004,2.9208
0.0247,0.0386,2.8179
0.0064,-0.0020,3.0553
0.0066,-0.0007,3.0485
0.0111,0.0155,2.9868
0.0037,0.0044,3.0406
-0.0011,-0.0110,3.6485
0.0080,-0.0066,3.4167
0.0231,-0.0282,2.0917
-0.0226,0.0011,2.0189
0.0180,-0.0276,3.0667
0.0051,-0.0003,3.4763
-0.0223,0.0007,2.6462
0.0048,0.0007,3.2630
0.0013,-0.0020,3.9216
0.0074,-0.0019,3.3656
-0.0247,0.0008,2.6939
0.0222,-0.0282,2.6157
-0.0224,0.0008,2.7155
-0.0225,-0.0008,2.8714
-0.0226,-0.0018,3.1921
0.0224,-0.0282,2.7859
-0.0172,0.0023,2.5962
0.0070,-0.0006,3.9960
0.0031,0.0007,2.7435
0.0254,0.0390,2.5784
0.0044,-0.0007,3.4233
0.0074,0.0094,3.2911
-0.0068,0.0077,3.9086
0.0045,-0.0009,3.1495
0.0046,-0.0015,3.1858
0.0079,-0.0012,3.0767
-0.0164,0.0023,3.1576
0.0031,0.0007,2.5569
0.0053,-0.0020,3.5388
-0.0103,0.0008,2.8676
-0.0092,0.0007,2.6079
-0.0196,-0.0025,4.1918
-0.0188,0.0030,2.4478
-0.0232,-0.0006,3.6920
0.0036,0.0001,2.8521
0.0256,0.0385,2.8154
0.0213,-0.0278,2.9452
-0.0225,0.0010,2.7030
-0.0235,0.0011,2.6043
0.0068,-0.0013,2.8649
0.0070,-0.0012,3.4233
0.0068,-0.0020,2.8975
0.0250,0.0351,3.5635
0.0060,-0.0007,3.7916
0.0200,-0.0146,3.8717
-0.0175,0.0057,3.5152
-0.0222,0.0006,3.1917
0.0136,0.0238,3.5335
0.0205,-0.0261,3.0301
0.0256,0.0393,2.6452
0.0003,-0.0034,3.7407
0.0052,0.0002,2.6390
0.0244,0.0388,2.6039
-0.0223,-0.0009,3.0992
0.0047,-0.0009,2.9645
0.0060,-0.0007,2.8754
0.0069,-0.0016,2.7299
0.0114,-0.0257,3.2378
-0.0220,0.0016,2.3162
-0.0024,-0.0012,3.9098
0.0103,-0.0110,3.7378
-0.0111,0.0016,3.0793
0.0052,-0.0016,3.7263
-0.0138,0.0076,3.8075
-0.0229,0.0013,3.0525
0.0092,-0.0128,3.2038
-0.0236,0.0011,2.2798
-0.0210,0.0019,2.4505
0.0074,-0.0031,3.5745
-0.0096,0.0080,3.6481
-0.0206,0.0017,2.2591
-0.0187,0.0025,2.7341
0.0251,0.0389,2.6777
0.0229,-0.0279,2.5523
0.0248,0.0385,2.5989
-0.0101,0.0009,2.8394
-0.0181,0.0029,2.2531
-0.0187,0.0031,2.6338
0.0235,-0.0272,2.6317
-0.0201,0.0007,4.5948
-0.0142,0.0076,2.6837
0.0236,0.0362,3.0501
0.0092,-0.0015,3.2782
-0.0076,0.0002,3.5389
0.0043,-0.0018,3.2770
-0.0127,-0.0047,3.4393
0.0107,-0.0100,4.1951
0.0009,0.0004,2.7025
0.0086,-0.0023,3.8211
0.0220,-0.0273,2.7909
-0.0204,-0.0009,3.3010
0.0061,-0.0000,3.1320
-0.0246,-0.0000,3.6907
-0.0236,0.0011,2.6079
-0.0134,0.0011,2.4805
-0.0174,0.0027,3.0026
-0.0117,0.0018,2.8056
-0.0228,0.0004,2.8152
0.0047,0.0050,2.8056
-0.0175,0.0027,2.6313
0.0083,-0.0097,3.3206
0.0045,-0.0002,2.9885
0.0056,0.0016,4.2346
0.0066,-0.0020,3.0741
-0.0116,0.0096,3.0187
0.0078,-0.0013,2.9034
-0.0117,-0.0044,3.5585
-0.0225,0.0006,2.8412
-0.0174,0.0022,2.4661
0.0220,-0.0270,3.6456
-0.0250,0.0002,2.9430
-0.0218,0.0015,2.8512
-0.0206,0.0015,2.7047
-0.0241,0.0009,2.4516
-0.0068,-0.0009,3.4346
0.0047,-0.0002,2.6037
0.0084,-0.0014,3.5198
0.0064,-0.0009,2.7119
0.0064,-0.0002,3.5071
-0.0208,0.0010,2.3024
-0.0031,0.0145,3.8064
0.0231,-0.0284,2.3225
0.0251,0.0391,2.6799
-0.0174,0.0050,3.6391
-0.0181,0.0030,2.2164
0.0213,0.0365,3.7574
-0.0231,0.0003,2.5696
-0.0176,0.0027,2.3001
-0.0116,0.0015,2.7245
0.0186,0.0328,3.1368
-0.0217,0.0014,2.2252
-0.0187,0.0027,2.6331
-0.0252,-0.0005,2.9673
0.0052,0.0041,3.1993
-0.0116,0.0049,2.8699
-0.0251,-0.0007,3.1589
0.0036,0.0003,3.2429
-0.0160,0.0021,2.6829
-0.0096,0.0010,2.6598
-0.0185,0.0030,2.5012
0.0076,-0.0024,3.3434
0.0247,0.0382,2.7867
0.0074,-0.0017,3.2927
0.0202,-0.0271,3.1646
0.0082,-0.0016,3.1606
-0.0239,0.0000,2.3374
-0.0227,-0.0011,3.3739
-0.0139,0.0013,2.6895
0.0039,0.0004,2.7884
-0.0166,-0.0022,2.4508
-0.0103,0.0016,2.5830
-0.0030,-0.0006,2.9902
0.0021,0.0001,3.4974
-0.0202,0.0012,3.2622
0.0256,0.0385,2.4972
0.0047,-0.0012,2.7279
0.0082,-0.0019,3.5446
0.0229,-0.0269,2.6650
-0.0209,0.0005,2.4252
0.0062,-0.0004,2.6667
0.0075,-0.0023,3.4943
0.0067,-0.0019,3.2543
-0.0222,-0.0011,3.6108
0.0082,-0.0012,3.5131
-0.0182,0.0029,2.6202
0.0251,0.0388,3.0774
0.0222,-0.0275,2.9700
-0.0206,0.0009,2.9287
-0.0190,-0.0005,4.0303
-0.0097,-0.0002,2.8191
0.0076,-0.0008,3.1560
-0.0103,-0.0024,2.7377
0.0039,-0.0004,2.3772
0.0058,-0.0011,3.2787
-0.0177,0.0030,2.7469
0.0041,-0.0012,3.3164
0.0075,-0.0025,3.3992
0.0092,-0.0091,3.6831
0.0180,-0.0256,3.4299
0.0061,-0.0014,2.6989
-0.0216,0.0017,2.5644
-0.0186,0.0028,2.6714
0.0063,-0.0005,2.8589
0.0256,0.0390,2.9242
-0.0233,0.0008,2.4229
0.0034,-0.0014,3.5980
-0.0109,0.0024,2.9847
0.0029,-0.0008,3.0960
0.0234,-0.0246,3.0596
0.0032,0.0004,3.4510
-0.0179,0.0024,2.3315
0.0032,0.0101,3.7907
-0.0244,-0.0005,2.7161
-0.0223,0.0012,2.7670
-0.0104,-0.0002,2.9218
-0.0113,0.0010,3.0071
-0.0006,0.0020,3.3524
0.0051,-0.0006,2.7988
0.0072,-0.0013,2.8767
0.0036,0.0018,2.6662
-0.0074,-0.0055,3.4181
0.0097,0.0127,3.4273
-0.0127,0.0090,2.9758
0.0068,-0.0003,2.9017
0.0248,0.0391,2.7874
0.0232,-0.0284,2.6225
-0.0158,0.0026,2.3990
0.0219,-0.0273,2.2006
0.0046,0.0001,2.8764
0.0052,-0.0002,2.9569
-0.0173,0.0026,2.4246
0.0066,-0.0034,3.1968
-0.0221,-0.0003,2.8256
-0.0063,0.0032,3.9192
-0.0009,-0.0037,3.8577
0.0154,0.0288,2.7852
0.0111,-0.0206,3.8030
-0.0195,0.0021,2.8373
0.0124,-0.0148,3.2972
-0.0068,0.0000,3.5122
-0.0100,-0.0006,3.2309
0.0050,-0.0015,3.1484
0.0144,-0.0275,3.1578
-0.0240,0.0004,2.7041
-0.0241,0.0008,2.5597
-0.0176,-0.0035,3.9520
-0.0230,0.0011,2.5016
-0.0222,-0.0007,2.6690
-0.0130,0.0090,4.2232
0.0107,0.0200,3.6385
0.0251,0.0387,2.8038
-0.0004,-0.0020,3.7405
-0.0175,0.0026,2.1941
-0.0228,0.0005,2.4666
-0.0238,0.0002,3.4510
0.0027,-0.0010,3.3089
0.0063,-0.0010,2.6656
-0.0137,0.0076,2.8397
0.0045,0.0006,3.7735
0.0153,0.0280,3.2670
-0.0140,0.0075,2.8296
0.0225,-0.0275,2.3357
0.0081,-0.0111,3.2926
-0.0165,0.0026,2.8958
-0.0182,0.0030,2.9497
-0.0191,0.0025,3.1076
-0.0158,0.0038,3.1373
-0.0145,0.0074,3.1422
0.0245,-0.0251,3.5071
-0.0221,0.0010,2.7757
0.0225,-0.0282,2.5542
0.0047,0.0001,3.5429
0.0055,0.0001,2.9241
0.0216,-0.0276,2.5755
-0.0183,0.0028,2.3096
0.0056,-0.0013,3.3949
-0.0138,0.0077,2.6761
-0.0007,-0.0038,3.9424
0.0244,0.0349,3.1123
-0.0218,0.0012,2.5177
0.0033,0.0006,2.3881
0.0226,-0.0283,2.2226
-0.0200,0.0018,2.5049
-0.0252,-0.0007,3.5718
-0.0226,-0.0015,2.9814
-0.0251,-0.0007,3.6437
-0.0107,-0.0000,2.7532
-0.0231,0.0010,2.2111
-0.0238,-0.0007,3.2213
-0.0159,-0.0038,3.2731
0.0036,0.0001,2.4560
0.0235,0.0378,3.1118
0.0040,-0.0014,2.7336
0.0072,-0.0017,3.1256
0.0067,-0.0011,2.6755
-0.0105,0.0014,2.9048
0.0035,-0.0015,3.2435
0.0045,-0.0014,3.2049
-0.0155,0.0020,3.1955
0.0059,-0.0023,3.2534
0.0052,-0.0001,3.1269
0.0244,0.0368,2.7454
-0.0121,-0.0041,3.9778
-0.0123,-0.0042,3.5318
-0.0152,0.0057,3.3278
-0.0191,-0.0017,3.2356
0.0108,-0.0104,4.3502
0.0043,0.0006,3.2911
0.0094,-0.0116,3.7508
-0.0108,0.0015,2.9696
0.0079,-0.0017,3.2860
0.0252,0.0389,3.0474
0.0223,-0.0280,2.3054
0.0034,-0.0001,2.7614
0.0093,0.0162,3.5822
-0.0132,0.0080,2.4439
-0.0234,0.0003,3.0445
0.0049,-0.0046,3.8322
-0.0119,0.0006,3.1286
0.0110,0.0177,3.5619
-0.0156,0.0020,2.3441
0.0056,-0.0009,3.0346
-0.0178,0.0028,2.3361
-0.0243,-0.0012,4.8036
0.0028,-0.0010,3.9313
0.0069,-0.0014,3.0354
-0.0178,0.0027,2.4098
0.0039,-0.0013,3.5391
0.0224,-0.0275,3.1672
-0.0230,0.0011,2.2484
-0.0233,0.0010,2.2851
-0.0033,-0.0051,4.1213
-0.0023,-0.0021,3.2175
0.0016,-0.0071,3.7398
-0.0244,-0.0005,2.6824
0.0065,-0.0016,2.7088
0.0228,-0.0277,2.3543
0.0032,0.0001,2.6926
-0.0148,0.0013,3.0514
-0.0192,0.0024,2.3111
-0.0233,-0.0000,2.6981
-0.0132,0.0010,3.3237
-0.0198,0.0020,2.7105
0.0198,0.0352,3.0165
-0.0183,0.0026,2.5142
-0.0253,-0.0010,3.8137
-0.0191,0.0021,2.4113
-0.0241,-0.0006,3.0015
0.0232,-0.0277,2.4576
-0.0129,0.0008,2.7960
0.0038,-0.0006,2.9123
0.0230,-0.0282,2.9944
0.0167,0.0312,4.4412
-0.0076,0.0010,3.3711
-0.0027,-0.0026,3.3503
0.0094,-0.0022,3.9477
-0.0132,0.0019,2.6598
-0.0241,0.0003,2.9067
0.0095,-0.0014,3.3520
-0.0186,0.0030,2.7503
0.0223,-0.0283,2.6053
-0.0228,0.0013,2.9772
-0.0168,0.0026,2.3678
-0.0149,0.0020,2.6631
0.0054,0.0003,3.4623
-0.0174,0.0022,2.5515
-0.0176,0.0029,2.4096
-0.0197,0.0024,2.5527
-0.0051,0.0003,2.9420
-0.0159,0.0020,2.8110
-0.0215,0.0017,2.6309
0.0147,0.0286,3.2896
-0.0090,0.0024,3.0046
0.0057,-0.0028,3.5991
0.0042,0.0097,3.6211
-0.0186,0.0028,2.6680
-0.0168,0.0024,2.4030
-0.0174,0.0028,2.5835
0.0160,-0.0268,3.3399
0.0143,0.0308,3.7610
-0.0181,0.0028,2.6028
0.0232,-0.0274,2.9658
0.0258,0.0395,3.1277
0.0088,-0.0084,3.8771
0.0026,0.0000,2.7622
-0.0174,0.0025,2.4176
0.0092,-0.0107,3.5129
-0.0158,0.0022,2.6832
0.0105,0.0171,3.3915
0.0052,-0.0004,2.5449
-0.0226,0.0011,2.9159
-0.0015,-0.0007,3.2736
0.0053,-0.0007,2.9005
0.0046,0.0030,3.3492
-0.0171,0.0024,2.6276
-0.0208,0.0017,2.6007
-0.0100,-0.0002,2.9609
0.0232,-0.0268,2.4346
0.0071,-0.0019,3.0243
-0.0108,0.0011,3.1244
0.0223,-0.0282,2.4629
-0.0066,0.0088,3.3031
0.0067,-0.0003,3.5536
0.0229,-0.0284,2.0920
0.0098,-0.0098,3.5769
-0.0162,0.0023,3.0656
-0.0222,-0.0007,2.7796
-0.0148,0.0016,2.5691
-0.0171,0.0027,2.9635
-0.0181,0.0027,2.2213
-0.0116,0.0014,3.3035
-0.0134,0.0081,3.2476
-0.0185,0.0029,2.9559
-0.0148,0.0014,3.1862
-0.0029,-0.0039,3.6408
-0.0150,0.0073,3.1163
-0.0117,0.0012,3.2253
0.0224,0.0356,2.9151
-0.0212,0.0008,3.0960
0.0008,-0.0153,3.3950
0.0136,-0.0066,4.7689
-0.0010,-0.0044,3.8909
-0.0203,0.0018,2.6450
0.0010,0.0010,3.2577
-0.0183,0.0029,2.4333
-0.0140,0.0013,2.7154
0.0070,-0.0014,2.9584
0.0068,-0.0015,3.0363
-0.0220,0.0013,2.3534
0.0047,0.0000,3.3116
-0.0167,0.0010,2.9757
-0.0141,0.0075,2.9372
-0.0171,0.0026,2.4547
0.0029,0.0011,3.1438
0.0034,0.0027,2.6900
0.0048,-0.0018,3.1944
-0.0245,-0.0007,3.0229
0.0056,-0.0003,2.8840
0.0256,0.0388,3.4043
0.0254,0.0388,2.7965
0.0194,0.0310,3.5957
0.0043,0.0149,4.1775
0.0221,-0.0267,2.7099
0.0072,-0.0010,2.8061
0.0240,0.0380,3.1693
-0.0129,0.0010,2.6163
0.0196,0.0336,3.3276
-0.0228,0.0003,2.9040
0.0059,-0.0010,3.7088
0.0083,-0.0082,3.3811
0.0080,-0.0014,3.1930
0.0226,-0.0282,2.6348
0.0089,-0.0075,3.2786
0.0031,0.0012,2.9982
0.0065,0.0000,3.0472
-0.0241,-0.0002,2.7889
0.0215,-0.0274,2.9697
-0.0098,-0.0002,2.8341
-0.0241,0.0008,2.6821
-0.0173,0.0027,2.5127
0.0049,-0.0015,3.2850
0.0058,-0.0014,3.2773
-0.0159,0.0036,3.4867
-0.0142,0.0064,3.4800
0.0213,0.0355,2.8395
0.0053,-0.0013,2.9258
-0.0251,-0.0004,3.1296
-0.0185,0.0028,2.7791
-0.0131,0.0069,3.4274
0.0127,-0.0152,3.1925
0.0039,0.0007,2.9792
-0.0184,0.0027,2.6913
0.0052,-0.0001,3.0667
0.0174,-0.0262,3.2481
0.0032,0.0001,3.2931
-0.0118,0.0009,2.6179
-0.0088,-0.0013,4.1086
0.0061,-0.0018,3.3501
-0.0163,0.0020,3.4993
0.0155,-0.0190,4.2548
0.0226,-0.0276,2.4145
0.0014,-0.0100,3.3436
0.0082,0.0085,3.8066
-0.0110,0.0025,3.0410
-0.0222,0.0012,2.2569
0.0050,0.0001,3.2179
0.0065,-0.0018,3.1293
-0.0179,0.0041,3.4312
0.0032,0.0002,2.7729
-0.0168,0.0011,2.7454
0.0033,0.0003,2.6435
0.0233,-0.0283,2.5356
0.0212,-0.0275,2.8682
-0.0173,0.0020,2.6858
0.0039,0.0013,2.9281
-0.0238,-0.0000,2.4800
0.0049,0.0003,2.8545
0.0061,-0.0024,3.1131
0.0230,-0.0283,2.4423
-0.0178,0.0043,3.0121
0.0074,-0.0013,3.2646
0.0086,-0.0013,4.1897
-0.0222,0.0005,2.4584
-0.0151,0.0019,2.4897
-0.0171,0.0020,2.4476
-0.0100,-0.0090,3.3432
-0.0129,0.0011,2.7571
-0.0164,0.0018,3.0119
0.0223,-0.0280,2.5219
-0.0192,0.0023,2.6521
-0.0102,-0.0001,3.0104
0.0035,0.0002,2.7747
0.0238,0.0362,3.3137
-0.0211,0.0015,2.4878
-0.0120,0.0003,2.8030
-0.0175,0.0023,2.5080
0.0048,-0.0014,3.1259
0.0074,-0.0011,2.6318
0.0062,-0.0012,2.9957
-0.0136,0.0012,2.4439
-0.0230,0.0005,2.4906
-0.0211,0.0004,2.5458
-0.0169,0.0026,2.3022
-0.0152,-0.0063,5.1202
-0.0182,0.0026,2.3133
-0.0169,0.0039,2.8429
0.0224,-0.0282,2.2446
0.0036,0.0003,3.2205
-0.0164,0.0031,2.5030
0.0036,-0.0012,3.3481
0.0072,-0.0013,3.7107
-0.0124,-0.0041,3.7206
-0.0251,-0.0008,3.3464
-0.0131,0.0070,3.2912
-0.0248,-0.0003,3.0228
-0.0211,0.0015,2.3080
-0.0175,0.0042,2.8943
0.0034,0.0014,3.1090
0.0218,-0.0279,2.4694
0.0034,0.0009,2.5320
-0.0226,0.0012,2.2660
0.0056,-0.0001,2.7807
0.0062,-0.0018,3.0847
-0.0100,0.0005,2.8223
0.0165,-0.0252,3.6021
-0.0181,0.0029,2.7659
0.0066,-0.0009,3.2686
-0.0211,0.0016,2.9889
-0.0200,-0.0009,4.3509
-0.0211,0.0020,2.2384
0.0040,0.0001,3.1600
0.0229,-0.0274,2.6066
0.0042,-0.0005,2.9893
-0.0243,0.0008,2.4820
0.0033,-0.0002,2.4980
-0.0176,0.0027,2.0602
0.0220,-0.0275,2.2996
0.0223,-0.0282,2.7328
0.0222,-0.0283,2.2898
0.0062,-0.0021,3.0282
0.0033,0.0002,2.5600
0.0229,-0.0278,2.4700
-0.0116,0.0012,2.6353
-0.0224,0.0006,2.3809
-0.0171,0.0022,2.8327
-0.0062,-0.0073,2.9703
-0.0049,0.0009,3.4020
-0.0178,0.0029,2.9195
-0.0139,0.0014,3.9082
-0.0179,0.0027,2.5680
-0.0178,0.0027,2.6853
0.0245,0.0385,2.6466
-0.0148,0.0067,2.5872
-0.0129,0.0008,2.6963
0.0067,-0.0011,2.6779
-0.0000,-0.0023,4.1464
0.0038,0.0002,3.1848
-0.0179,0.0041,3.2363
-0.0140,0.0023,3.0227
-0.0227,0.0013,2.7020
0.0064,-0.0015,3.3153
-0.0199,0.0014,3.2306
-0.0240,0.0010,3.1440
-0.0113,-0.0046,3.3359
0.0043,-0.0001,2.7029
-0.0239,0.0010,2.1570
-0.0232,0.0003,2.5413
-0.0182,0.0021,2.4602
-0.0242,-0.0001,2.5207
-0.0220,0.0007,2.1214
-0.0180,0.0028,2.4978
-0.0177,0.0025,2.6013
-0.0199,0.0022,2.6829
-0.0178,0.0032,2.7171
-0.0215,0.0014,2.2049
-0.0187,0.0032,3.0816
-0.0147,-0.0044,3.5997
-0.0234,0.0013,3.0341
-0.0231,0.0014,2.6935
-0.0236,0.0010,3.5512
-0.0113,0.0018,3.5448
0.0073,-0.0048,3.2471
-0.0209,0.0006,2.4079
-0.0207,0.0012,2.2754
-0.0214,0.0014,2.4164
0.0021,-0.0001,2.7208
-0.0019,-0.0009,3.3677
-0.0141,0.0032,3.2450
-0.0205,0.0015,2.7351
0.0228,-0.0277,2.7269
-0.0210,0.0014,2.7939
0.0065,0.0008,3.1348
0.0222,-0.0275,2.3482
-0.0188,0.0021,2.3113
-0.0182,0.0020,2.5369
-0.0203,0.0012,2.2963
-0.0184,0.0031,2.4386
-0.0134,0.0027,2.7960
-0.0233,0.0010,2.2741
-0.0214,0.0018,2.4649
-0.0119,0.0013,2.4514
0.0101,0.0195,3.6973
0.0174,0.0308,3.3326
0.0063,-0.0024,3.1591
0.0059,-0.0002,3.0938
-0.0176,0.0025,2.5329
-0.0157,0.0019,2.5344
-0.0171,0.0056,3.1386
0.0066,-0.0020,3.2415
0.0247,0.0384,3.0365
-0.0077,0.0072,3.2182
-0.0046,-0.0031,3.3567
-0.0100,0.0010,3.0066
0.0038,-0.0016,3.7054
0.0252,0.0390,3.2570
0.0060,-0.0021,2.9601
-0.0221,0.0001,3.3738
0.0027,0.0006,3.0926
0.0078,-0.0019,3.0133
-0.0238,0.0008,2.6190
0.0199,0.0354,2.8906
0.0034,-0.0002,3.4128
-0.0222,-0.0003,3.6894
0.0261,0.0394,3.0786
-0.0190,0.0028,2.7454
0.0074,-0.0010,3.1338
0.0167,-0.0275,3.1543
-0.0087,0.0005,3.5708
0.0238,-0.0285,2.8420
0.0104,0.0161,3.0771
0.0052,-0.0030,3.1167
0.0069,-0.0012,3.4387
0.0072,-0.0034,3.7682
-0.0177,0.0027,2.4822
0.0224,-0.0284,2.5381
-0.0131,0.0025,2.6585
0.0076,-0.0011,3.4013
0.0049,0.0002,2.7973
0.0064,-0.0012,3.2363
0.0226,-0.0253,2.9464
0.0224,-0.0276,2.1965
-0.0209,0.0007,2.6525
0.0213,-0.0273,3.1640
-0.0216,-0.0003,3.5198
-0.0179,0.0028,2.4173
-0.0122,0.0020,3.4656
-0.0031,-0.0025,3.7320
-0.0178,0.0029,2.5705
0.0229,-0.0278,2.7747
-0.0253,-0.0007,3.7930
0.0185,0.0328,3.2865
-0.0143,0.0016,3.1308
0.0081,-0.0019,3.3479
0.0212,0.0343,3.2328
-0.0147,0.0068,2.5815
0.0072,0.0080,3.6538
-0.0204,0.0022,2.8951
0.0057,-0.0016,3.8016
-0.0168,0.0025,2.4385
-0.0126,0.0019,3.2082
0.0112,-0.0134,3.7206
-0.0193,0.0025,2.3304
0.0065,-0.0027,3.1528
0.0229,0.0369,2.9543
-0.0246,-0.0003,2.6659
0.0055,-0.0003,2.9221
0.0221,-0.0269,2.3864
0.0072,-0.0010,3.0159
0.0240,-0.0265,3.0735
0.0046,-0.0004,2.9642
-0.0186,0.0034,2.6096
0.0035,0.0014,2.5258
0.0219,-0.0283,2.2845
-0.0157,0.0022,2.4983
-0.0169,0.0019,2.4531
-0.0104,0.0032,3.1185
0.0050,-0.0003,2.8692
-0.0251,-0.0008,3.6237
0.0077,-0.0086,3.2379
-0.0252,-0.0002,3.1071
-0.0161,-0.0039,3.5961
-0.0111,0.0052,3.1961
-0.0230,0.0003,2.6570
-0.0129,0.0068,2.9965
0.0095,-0.0096,3.8025
-0.0183,0.0026,2.3262
-0.0137,-0.0046,4.0176
0.0223,-0.0282,2.3783
-0.0182,0.0025,2.9056
-0.0065,0.0008,3.1686
0.0031,-0.0002,3.1308
-0.0157,0.0018,2.7677
0.0214,-0.0271,2.5122
-0.0208,0.0015,2.5328
0.0068,-0.0076,3.8907
-0.0129,0.0050,2.9749
0.0052,-0.0023,3.2160
0.0084,-0.0066,4.0812
-0.0224,0.0012,2.2109
0.0083,0.0148,3.2635
0.0054,-0.0008,3.3777
0.0057,-0.0034,4.8311
0.0085,-0.0016,3.1564
-0.0216,0.0015,2.1386
0.0068,-0.0011,2.6418
0.0065,-0.0004,3.5647
0.0027,-0.0062,3.9045
-0.0175,0.0027,2.3532
-0.0017,-0.0028,3.6546
0.0084,-0.0071,3.4840
-0.0151,0.0022,4.3390
0.0160,-0.0188,3.7587
-0.0194,0.0025,2.6575
-0.0212,-0.0009,3.1754
0.0055,-0.0006,3.4328
-0.0229,-0.0011,3.1225
0.0178,0.0321,3.0596
0.0036,-0.0002,2.7533
0.0031,0.0021,3.2030
-0.0144,0.0018,2.7560
-0.0145,0.0074,3.3151
-0.0134,0.0009,2.5679
-0.0013,-0.0023,3.3011
0.0010,0.0087,3.4963
-0.0242,0.0009,2.9116
0.0156,-0.0209,3.4698
0.0091,-0.0102,3.6246
-0.0170,0.0027,2.5968
0.0076,-0.0004,4.2692
0.0053,-0.0026,3.2180
-0.0215,0.0016,2.3122
0.0233,-0.0271,2.8502
-0.0134,0.0018,2.8176
-0.0244,0.0008,2.8641
-0.0230,0.0009,2.6690
0.0223,-0.0276,3.0584
-0.0179,0.0029,2.4906
0.0069,-0.0014,3.3966
-0.0197,0.0023,2.2793
0.0208,-0.0269,2.8200
-0.0044,0.0017,2.9785
-0.0163,0.0033,2.4599
-0.0244,0.0006,2.6484
0.0182,0.0323,2.9940
-0.0242,0.0009,2.4501
0.0041,-0.0001,2.7194
0.0075,-0.0015,3.2875
-0.0147,0.0076,3.6800
-0.0225,0.0012,2.7794
0.0082,-0.0012,3.1749
-0.0171,0.0041,2.5198
0.0136,-0.0158,3.5526
-0.0219,0.0012,2.6787
0.0087,0.0140,3.5860
0.0061,-0.0026,3.1658
-0.0071,-0.0062,3.3656
0.0073,-0.0009,3.1535
-0.0116,0.0014,2.8548
0.0077,-0.0009,2.9910
0.0116,0.0047,3.5342
-0.0203,0.0017,2.5699
-0.0181,0.0026,2.3100
0.0211,-0.0276,2.6567
-0.0211,0.0011,3.1365
-0.0234,-0.0007,2.9528
-0.0114,0.0001,2.8724
0.0223,-0.0279,2.4059
-0.0200,0.0012,3.1334
0.0200,0.0357,3.2656
-0.0214,0.0013,2.8034
-0.0233,0.0010,2.7839
0.0105,-0.0131,3.6650
-0.0235,0.0009,2.1509
-0.0201,0.0020,2.7839
0.0213,-0.0276,3.2185
-0.0116,0.0008,2.9801
0.0176,-0.0246,3.1194
0.0062,-0.0002,3.0215
-0.0216,0.0012,2.5345
-0.0181,0.0024,2.6044
0.0052,-0.0004,3.1484
0.0051,-0.0001,3.0066
-0.0173,0.0057,3.8949
0.0058,-0.0005,3.1119
0.0050,-0.0015,2.9558
0.0226,-0.0263,3.0484
-0.0228,0.0012,2.7762
-0.0134,0.0011,2.5492
0.0048,-0.0005,3.0947
0.0232,-0.0259,3.5457
-0.0182,0.0029,2.5212
0.0039,0.0008,3.4336
-0.0210,0.0016,2.3546
0.0219,-0.0276,2.9772
-0.0121,0.0072,2.5325
0.0057,-0.0001,3.2192
-0.0032,-0.0153,3.7076
-0.0089,0.0010,3.3864
-0.0193,0.0023,2.5915
-0.0074,-0.0019,3.2880
0.0223,-0.0269,2.6497
0.0057,-0.0001,2.8855
-0.0189,0.0030,2.5455
-0.0192,0.0018,2.3504
-0.0214,0.0007,2.4438
0.0051,-0.0018,2.9804
-0.0136,-0.0043,3.9300
-0.0177,0.0029,3.1808
-0.0176,0.0025,2.5577
-0.0152,0.0062,3.1429
-0.0226,0.0003,3.0853
-0.0227,0.0012,2.8162
0.0072,-0.0013,2.9493
-0.0143,0.0067,3.8435
-0.0225,0.0013,2.1498
-0.0219,0.0013,2.0733
0.0037,-0.0002,2.5569
-0.0184,0.0030,2.4493
-0.0237,0.0007,4.2516
0.0078,0.0107,3.6806
-0.0186,0.0031,2.3335
-0.0179,0.0026,2.6851
0.0033,-0.0008,2.6996
0.0072,-0.0023,3.0485
-0.0209,-0.0022,3.3457
-0.0029,-0.0106,3.2369
0.0050,-0.0015,3.2303
0.0228,-0.0282,2.2818
0.0008,0.0006,3.4495
-0.0229,0.0015,2.6275
0.0228,-0.0282,2.5885
0.0056,-0.0024,3.4805
0.0109,0.0194,3.6730
0.0058,-0.0006,3.6869
-0.0203,-0.0024,3.3103
-0.0129,0.0004,3.7915
-0.0223,0.0013,2.3622
-0.0166,0.0052,3.0642
0.0106,0.0162,3.2742
0.0254,0.0390,2.7915
0.0058,-0.0017,3.2720
0.0235,-0.0284,2.6882
0.0242,0.0377,2.6535
-0.0114,0.0004,2.9056
0.0059,0.0001,3.8167
-0.0182,0.0027,2.4118
0.0255,0.0388,3.0105
-0.0001,-0.0123,4.1329
0.0216,-0.0276,3.1572
0.0052,-0.0002,2.7099
0.0200,-0.0272,2.6948
0.0232,-0.0283,2.2702
-0.0247,-0.0005,3.1134
0.0067,-0.0009,3.4835
-0.0219,0.0009,2.2857
-0.0167,-0.0024,3.1631
0.0045,0.0001,3.4260
0.0234,-0.0266,2.8040
0.0059,-0.0011,4.2246
-0.0209,0.0013,2.1334
0.0224,-0.0283,2.1385
-0.0142,0.0022,2.9290
0.0115,-0.0125,3.6273
0.0209,-0.0277,2.6703
0.0232,-0.0283,2.7050
0.0234,-0.0273,2.9864
-0.0242,-0.0005,2.5485
0.0088,0.0086,4.0205
-0.0222,0.0012,2.1432
-0.0231,-0.0001,2.3462
-0.0207,0.0012,2.4991
-0.0019,-0.0052,3.5640
-0.0179,0.0027,2.6313
-0.0187,0.0021,2.2324
-0.0213,-0.0016,3.6171
0.0056,-0.0017,3.4032
-0.0227,0.0013,2.4420
-0.0022,0.0160,4.2021
0.0215,-0.0278,3.0402
0.0061,-0.0012,2.9756
0.0066,-0.0012,2.7426
0.0230,-0.0269,2.9788
-0.0233,0.0010,2.4843
0.0044,-0.0004,2.6955
-0.0186,0.0012,2.4550
0.0038,0.0000,2.8523
0.0237,-0.0286,2.2103
0.0256,0.0392,3.0987
-0.0008,-0.0106,3.2432
-0.0233,-0.0008,2.7516
0.0036,-0.0005,2.9100
0.0142,-0.0169,3.3696
0.0045,0.0033,3.8960
-0.0211,0.0018,2.7468
0.0044,-0.0000,2.8055
-0.0088,0.0006,3.1694
-0.0133,0.0078,3.3337
0.0128,-0.0142,3.7698
-0.0237,0.0011,3.2769
-0.0237,0.0003,2.5649
0.0086,-0.0019,4.7806
0.0046,0.0011,2.9091
0.0060,-0.0021,3.0259
-0.0198,0.0042,3.4589
-0.0202,0.0009,2.7613
0.0075,-0.0020,3.0805
0.0212,-0.0279,2.5832
0.0049,0.0003,3.4896
0.0026,-0.0022,3.1495
0.0093,-0.0257,3.5282
-0.0239,-0.0000,2.5618
0.0066,-0.0004,3.2802
-0.0207,0.0018,2.5245
-0.0191,0.0023,2.5238
-0.0106,0.0043,3.2214
-0.0167,0.0023,2.6129
-0.0183,0.0029,2.5355
0.0030,0.0007,2.4149
-0.0225,0.0014,2.6173
-0.0221,0.0005,3.0852
0.0220,-0.0264,2.3243
-0.0237,0.0008,2.4341
-0.0229,0.0012,2.4096
0.0244,0.0375,2.7669
0.0042,-0.0011,2.8197
0.0072,-0.0011,2.8297
-0.0109,0.0014,2.8417
-0.0225,0.0011,2.6942
0.0038,-0.0004,3.1574
0.0071,-0.0011,3.0277
0.0223,-0.0281,2.4211
0.0036,0.0001,2.4931
0.0062,-0.0011,3.1490
0.0076,-0.0010,3.1675
0.0058,0.0001,3.8748
-0.0025,-0.0026,3.4688
-0.0185,0.0030,2.5055
0.0233,-0.0284,3.0887
0.0051,-0.0011,2.8124
0.0067,-0.0020,2.9777
-0.0235,0.0009,2.5014
-0.0212,0.0007,2.8883
0.0233,-0.0282,2.1442
0.0037,-0.0019,3.6948
0.0198,0.0349,2.9570
-0.0224,0.0011,2.6916
-0.0246,0.0008,2.2917
0.0231,-0.0280,2.6696
-0.0176,0.0026,2.5977
-0.0096,0.0008,2.7553
-0.0105,0.0011,3.0245
-0.0117,0.0013,2.7184
-0.0106,0.0066,3.4939
-0.0206,-0.0002,2.9510
0.0193,0.0348,4.3678
-0.0188,0.0018,2.5246
-0.0018,-0.0112,3.1413
-0.0234,0.0012,2.4322
0.0065,-0.0005,3.1559
0.0062,-0.0017,3.4739
-0.0229,0.0009,2.4372
0.0070,-0.0019,3.3217
-0.0177,0.0025,2.4025
-0.0178,0.0021,2.5468
-0.0246,0.0007,2.8555
0.0193,-0.0236,3.9086
0.0087,-0.0010,3.1162
0.0226,-0.0272,2.5078
0.0222,-0.0281,2.2847
0.0057,-0.0000,3.0994
0.0253,0.0391,2.7693
-0.0173,0.0027,2.8180
0.0063,-0.0001,3.3758
-0.0163,0.0022,3.5762
-0.0173,0.0025,2.9932
-0.0186,0.0045,3.0958
0.0256,0.0391,2.8799
-0.0182,0.0029,2.9196
-0.0059,0.0147,3.8375
-0.0141,0.0022,2.8913
0.0073,-0.0019,3.4072
0.0068,-0.0023,3.1848
-0.0181,0.0028,3.0949
-0.0184,0.0029,2.7119
-0.0235,0.0011,2.2095
-0.0117,-0.0005,3.0542
0.0138,-0.0164,3.8159
0.0057,0.0120,4.0152
-0.0220,0.0013,2.2175
-0.0187,0.0029,2.3953
-0.0124,-0.0045,3.2780
0.0091,0.0145,3.4389
-0.0035,0.0051,3.4029
0.0049,-0.0025,3.0632
-0.0177,0.0026,2.4404
-0.0176,0.0027,3.0664
0.0078,-0.0017,3.3514
-0.0134,0.0074,3.1866
-0.0120,0.0091,3.1875
-0.0241,-0.0003,3.8474
0.0209,-0.0265,2.5149
0.0090,-0.0015,3.7690
0.0099,0.0165,3.1686
-0.0229,-0.0002,2.7954
-0.0243,0.0009,2.4437
-0.0187,0.0028,2.6322
-0.0188,0.0031,2.6313
-0.0109,0.0061,3.8036
-0.0130,0.0073,2.7893
0.0032,-0.0004,2.6022
0.0037,0.0001,2.4789
0.0030,0.0004,2.5587
-0.0187,0.0027,2.2888
-0.0042,-0.0016,3.1134
-0.0181,0.0020,2.3210
0.0058,-0.0002,2.6888
0.0037,0.0002,2.9483
-0.0116,0.0075,3.4160
0.0078,0.0141,3.0163
0.0055,-0.0024,3.0073
0.0228,-0.0278,2.3792
-0.0224,0.0013,2.1745
-0.0208,-0.0017,3.2942
0.0218,-0.0283,2.5963
0.0084,-0.0013,3.1854
-0.0191,0.0016,2.2330
0.0067,-0.0043,3.1623
0.0081,-0.0058,3.7276
0.0050,-0.0013,3.0052
-0.0179,0.0027,2.5610
0.0071,-0.0011,2.8987
-0.0219,-0.0001,2.8785
0.0085,-0.0043,3.8478
0.0229,-0.0282,2.3568
0.0224,-0.0280,2.2562
-0.0129,0.0086,2.8452
-0.0189,0.0024,2.7565
-0.0230,0.0009,2.3193
-0.0216,0.0014,2.9227
0.0248,0.0383,2.7420
-0.0128,-0.0040,3.5543
-0.0165,0.0024,2.9322
-0.0155,0.0018,2.6163
0.0072,-0.0012,4.0163
0.0060,-0.0162,3.6896
-0.0186,0.0018,3.2986
0.0065,-0.0013,3.7037
-0.0043,-0.0023,3.9644
0.0062,-0.0010,2.8256
-0.0107,0.0010,2.8082
-0.0234,-0.0013,3.6487
-0.0161,0.0028,2.3615
-0.0179,0.0026,2.9669
-0.0229,0.0002,2.3588
0.0032,0.0007,3.1540
-0.0116,-0.0048,3.1842
0.0225,0.0367,3.2055
0.0230,-0.0283,2.3255
0.0031,-0.0005,3.0820
0.0070,-0.0020,3.2090
0.0133,0.0217,3.2448
-0.0134,0.0083,2.7369
0.0115,-0.0125,3.5005
0.0231,0.0336,3.1658
0.0230,-0.0284,2.4334
0.0064,-0.0006,3.2052
0.0233,0.0374,3.0584
-0.0110,-0.0047,3.3658
-0.0082,0.0086,4.0675
-0.0099,0.0070,2.9555
0.0106,0.0171,3.1717
-0.0143,0.0061,2.8164
0.0058,-0.0010,3.3810
0.0059,-0.0024,4.1655
0.0235,-0.0286,2.6634
0.0093,-0.0017,4.1133
0.0025,-0.0144,3.4007
-0.0137,0.0076,2.6045
-0.0182,0.0028,2.9041
0.0032,-0.0005,2.9896
-0.0232,0.0006,3.0509
-0.0174,-0.0038,3.9017
-0.0224,0.0010,2.5103
0.0041,-0.0018,3.2211
0.0236,-0.0266,2.7183
0.0087,-0.0019,3.2934
0.0071,-0.0009,3.3108
-0.0049,-0.0006,2.9828
-0.0135,0.0014,2.7615
0.0079,-0.0054,3.5977
0.0063,-0.0002,3.4798
0.0089,0.0150,3.8000
0.0048,-0.0116,3.6334
0.0227,-0.0281,2.3058
-0.0252,0.0000,3.0847
-0.0240,0.0002,3.4029
0.0230,-0.0279,2.1955
0.0227,-0.0278,2.8361
0.0035,0.0004,2.4176
-0.0144,0.0076,2.5971
0.0089,-0.0014,3.2708
-0.0225,0.0008,2.2776
0.0046,-0.0003,3.1729
0.0102,-0.0105,3.5113
-0.0131,-0.0045,3.6900
0.0230,-0.0280,2.3231
0.0022,0.0005,2.4937
0.0187,-0.0232,3.1893
-0.0224,0.0010,2.2335
-0.0093,0.0051,3.1375
0.0066,-0.0011,2.5335
-0.0006,-0.0028,3.8895
0.0031,0.0006,2.7364
0.0069,-0.0010,4.4468
-0.0236,0.0010,2.3161
-0.0122,0.0059,2.9022
-0.0222,0.0015,2.3193
0.0066,-0.0035,3.6707
0.0064,0.0001,3.0186
-0.0238,-0.0001,2.8534
-0.0062,0.0097,3.8093
0.0229,-0.0281,2.3347
0.0237,0.0373,3.0412
0.0080,-0.0017,3.1171
-0.0244,-0.0007,2.7925
-0.0219,0.0015,2.3374
0.0094,-0.0118,3.6699
0.0071,-0.0017,3.3014
0.0087,-0.0013,3.5014
-0.0157,0.0054,3.7234
0.0089,-0.0082,3.6426
-0.0176,0.0026,2.7813
0.0044,0.0030,2.9781
-0.0170,0.0030,2.5909
0.0219,-0.0263,2.8564
0.0037,-0.0012,2.6219
-0.0173,0.0025,2.6041
-0.0183,0.0024,2.2773
-0.0089,-0.0037,3.5395
-0.0003,0.0053,3.6862
-0.0126,0.0009,2.5993
0.0207,-0.0261,2.9201
0.0084,-0.0103,3.3342
0.0074,-0.0011,2.8101
-0.0225,0.0011,2.4223
-0.0138,0.0072,3.0570
0.0251,0.0392,2.9158
-0.0224,0.0011,2.5927
-0.0211,-0.0019,3.0552
-0.0163,0.0023,2.8529
-0.0192,-0.0021,3.7496
0.0068,-0.0001,3.4311
0.0231,-0.0284,2.0492
0.0232,-0.0275,2.8249
0.0201,0.0361,3.0316
0.0197,0.0342,3.4705
-0.0238,-0.0001,2.6720
-0.0169,-0.0001,2.6705
0.0043,0.0007,3.6907
-0.0016,-0.0026,4.0115
0.0210,-0.0274,2.7469
-0.0169,0.0049,2.7714
0.0203,-0.0272,2.6599
0.0045,-0.0021,3.3925
-0.0068,0.0002,3.1213
0.0216,-0.0273,2.6980
0.0227,-0.0271,3.1706
0.0057,-0.0011,3.0749
-0.0228,0.0004,3.2424
0.0034,-0.0003,3.0476
-0.0224,-0.0016,3.4773
-0.0186,0.0030,2.8910
0.0108,0.0173,4.2749
0.0052,-0.0002,3.0924
-0.0041,0.0060,3.3546
0.0228,-0.0276,2.4082
0.0094,0.0167,3.2388
0.0074,-0.0010,2.9700
0.0062,-0.0006,2.7692
-0.0132,0.0060,3.5161
0.0035,0.0000,2.6934
-0.0071,0.0004,3.1879
-0.0114,0.0074,3.3178
-0.0114,0.0012,2.8712
-0.0240,-0.0007,3.5943
-0.0232,0.0010,2.5959
-0.0234,-0.0000,2.7238
0.0228,-0.0282,2.7058
0.0048,-0.0019,2.9709
-0.0223,0.0014,2.2528
-0.0102,-0.0002,3.0573
-0.0177,0.0021,2.4301
-0.0180,0.0028,2.5534
0.0040,-0.0017,4.0138
-0.0185,0.0029,2.2291
0.0227,-0.0281,2.2014
-0.0141,0.0077,3.2363
0.0059,0.0025,3.0972
0.0225,-0.0282,2.3529
-0.0142,0.0023,3.7255
-0.0159,0.0021,2.4521
0.0054,-0.0008,3.0355
-0.0214,0.0017,2.3230
-0.0156,0.0021,2.5273
0.0112,-0.0112,3.7103
0.0261,0.0393,2.6997
0.0032,-0.0003,2.9149
0.0036,-0.0025,2.6607
-0.0109,0.0007,2.7794
-0.0191,0.0033,3.0374
0.0067,0.0138,3.7473
0.0071,0.0132,3.8837
-0.0219,0.0006,2.7478
0.0067,0.0126,3.4198
0.0040,0.0007,2.8594
-0.0226,0.0012,3.1553
0.0079,-0.0011,3.2990
-0.0216,-0.0012,2.8717
-0.0182,0.0027,2.4048
-0.0128,0.0009,2.4083
-0.0219,0.0006,2.4768
0.0106,0.0173,3.3658
-0.0143,0.0058,2.8547
0.0224,-0.0278,2.8270
-0.0171,0.0027,2.5001
-0.0164,0.0021,2.7232
-0.0215,0.0007,2.4809
-0.0181,0.0029,2.8621
0.0065,-0.0005,2.9255
-0.0198,-0.0030,3.4904
-0.0225,0.0012,2.5842
0.0057,-0.0004,2.8988
0.0066,-0.0014,2.7319
0.0044,-0.0010,2.4819
0.0247,0.0383,3.0621
-0.0174,0.0026,2.3233
0.0082,0.0046,3.7346
-0.0155,0.0019,2.4408
0.0042,-0.0002,3.1428
-0.0145,0.0043,2.6039
0.0049,-0.0002,3.1716
-0.0207,0.0018,2.6304
-0.0136,0.0081,3.5320
0.0033,-0.0024,3.4981
-0.0230,0.0010,2.2495
0.0258,0.0387,2.7462
0.0227,-0.0282,2.5765
-0.0108,0.0014,2.9169
-0.0172,0.0056,3.5381
-0.0243,-0.0000,2.8415
0.0223,-0.0281,2.4087
0.0224,-0.0279,2.9112
0.0179,-0.0261,3.0143
-0.0094,0.0078,3.1094
-0.0189,0.0025,2.1582
-0.0002,-0.0014,3.7489
0.0057,-0.0004,2.9356
-0.0125,0.0008,2.4671
-0.0109,-0.0030,3.4184
-0.0155,0.0069,3.5536
0.0233,-0.0278,2.2705
0.0203,0.0364,2.5935
-0.0191,-0.0019,3.0701
-0.0125,-0.0045,3.2449
-0.0197,0.0042,3.7972
-0.0165,0.0021,2.4680
0.0238,0.0350,3.0243
-0.0181,0.0028,3.0559
0.0031,0.0005,2.5224
-0.0135,0.0013,3.0974
-0.0124,0.0009,2.9672
0.0034,-0.0003,2.4031
0.0060,-0.0014,3.2345
-0.0212,0.0011,2.5400
0.0045,0.0086,3.2739
-0.0183,0.0027,3.0972
0.0192,-0.0205,4.6488
-0.0234,0.0010,2.9453
-0.0160,-0.0039,3.3146
0.0037,0.0002,2.9881
0.0147,0.0282,3.3187
-0.0170,0.0024,2.7368
-0.0171,0.0024,3.0283
-0.0219,0.0012,2.6602
0.0215,-0.0278,3.1368
-0.0151,0.0071,3.2530
-0.0183,0.0028,2.2966
0.0137,-0.0157,3.9293
-0.0219,-0.0020,3.7251
-0.0124,0.0078,3.2600
0.0052,-0.0018,3.1082
-0.0092,-0.0047,3.7858
-0.0090,-0.0001,3.9207
0.0040,-0.0018,3.5381
0.0126,-0.0149,3.1976
0.0085,-0.0080,3.7319
-0.0250,-0.0001,3.9928
0.0141,0.0269,3.0146
-0.0249,-0.0002,2.6603
0.0225,-0.0282,2.4866
0.0102,-0.0100,3.7913
0.0034,0.0006,2.7054
0.0038,0.0004,2.4449
0.0081,0.0116,3.2960
0.0032,0.0012,2.8171
0.0226,-0.0280,2.2477
-0.0140,0.0019,2.7949
0.0037,-0.0000,3.3663
0.0072,-0.0036,3.6456
-0.0174,0.0029,2.7121
-0.0128,0.0090,3.2476
-0.0220,0.0011,2.2413
0.0072,0.0132,3.5715
-0.0205,-0.0023,3.3109
0.0242,0.0340,3.2566
0.0047,-0.0005,3.5769
0.0231,-0.0285,2.0367
-0.0175,0.0025,2.6361
0.0124,-0.0237,3.5954
0.0135,-0.0177,3.5365
-0.0080,0.0007,3.0940
-0.0190,0.0023,2.2150
0.0069,-0.0018,3.4127
0.0038,-0.0000,3.6320
-0.0241,0.0010,2.5456
-0.0221,0.0006,2.6686
-0.0219,-0.0020,3.0342
0.0070,-0.0016,3.2669
-0.0186,0.0029,2.3767
-0.0194,0.0024,2.6152
0.0101,0.0165,3.3253
-0.0186,0.0026,2.1391
0.0029,0.0002,2.3712
0.0043,-0.0001,3.1326
-0.0142,0.0067,2.8756
0.0093,-0.0014,3.7362
0.0092,-0.0205,3.6378
-0.0233,0.0002,2.6379
-0.0146,0.0026,2.5342
-0.0151,0.0067,3.4620
0.0039,-0.0006,3.2701
-0.0124,0.0009,2.5515
-0.0184,0.0028,2.2545
-0.0131,0.0016,2.7508
-0.0010,-0.0124,3.1001
0.0159,0.0295,2.8756
0.0056,-0.0002,3.1425
-0.0224,0.0012,2.7347
0.0097,0.0146,3.3967
-0.0142,-0.0044,3.7953
-0.0200,0.0023,2.4462
0.0071,-0.0012,2.8315
-0.0241,0.0003,2.5448
-0.0185,0.0031,2.8069
-0.0165,-0.0031,3.0998
0.0069,-0.0060,3.4422
-0.0125,0.0078,3.3490
0.0050,0.0003,2.9899
0.0226,-0.0282,2.7084
0.0068,-0.0004,3.1250
0.0206,-0.0267,3.8707
-0.0179,0.0030,2.7117
0.0107,-0.0117,3.6204
-0.0133,0.0009,2.8553
-0.0180,0.0028,2.3731
-0.0220,0.0013,2.7258
-0.0088,0.0112,3.3390
-0.0138,0.0064,2.6258
-0.0173,0.0024,2.4337
0.0229,-0.0283,2.3577
-0.0158,0.0034,2.7511
-0.0244,-0.0005,2.8216
0.0034,0.0002,2.6995
-0.0166,0.0017,2.8751
0.0066,-0.0004,3.2931
0.0065,-0.0013,3.1659
0.0069,-0.0014,2.9194
-0.0241,-0.0002,2.9443
0.0035,-0.0000,2.8262
-0.0224,0.0009,2.3367
-0.0163,0.0009,2.7019
0.0229,-0.0282,2.3902
-0.0238,0.0010,2.4686
-0.0255,-0.0007,2.8705
-0.0114,0.0030,3.0563
0.0204,0.0368,2.9397
0.0078,-0.0017,3.3526
-0.0226,0.0013,2.6684
0.0007,0.0074,3.3536
0.0055,-0.0006,2.7003
0.0077,-0.0012,3.0658
0.0033,-0.0014,2.5629
0.0242,-0.0258,2.9046
-0.0160,0.0016,2.4504
0.0200,-0.0276,3.2044
-0.0243,-0.0008,3.0191
0.0223,-0.0282,2.9320
-0.0099,0.0007,2.9847
-0.0008,-0.0010,3.1966
-0.0224,0.0006,2.8057
-0.0201,0.0020,2.5869
0.0085,-0.0016,3.2018
0.0252,0.0374,2.8176
-0.0156,0.0035,3.0782
0.0065,-0.0008,3.2299
-0.0212,0.0016,2.2692
-0.0055,-0.0027,3.5829
-0.0181,0.0030,2.3936
-0.0182,0.0029,2.2628
0.0041,-0.0009,3.0541
0.0009,-0.0084,3.1908
0.0050,0.0002,3.1151
-0.0228,0.0011,2.8125
0.0058,-0.0017,2.8730
-0.0141,-0.0044,3.1317
-0.0195,0.0027,2.3957
-0.0228,0.0009,2.6164
-0.0136,0.0011,3.1165
-0.0169,0.0039,2.5315
-0.0236,0.0003,2.5507
0.0071,-0.0092,3.8691
-0.0178,0.0026,2.5233
0.0059,0.0001,3.2092
-0.0201,0.0016,4.4453
-0.0001,-0.0155,3.2528
0.0033,0.0000,2.5936
-0.0172,0.0023,2.3337
-0.0104,0.0014,2.7751
0.0056,-0.0004,2.9605
0.0251,0.0386,2.6946
0.0051,-0.0008,3.0113
0.0064,-0.0018,3.0196
-0.0071,0.0008,2.9863
-0.0184,0.0028,2.7023
0.0028,0.0013,2.3983
0.0050,-0.0004,2.8714
0.0041,-0.0031,3.5794
-0.0221,0.0012,2.2539
-0.0089,0.0017,3.2154
0.0047,0.0106,3.5734
0.0034,0.0000,2.6743
0.0081,-0.0026,3.7637
-0.0088,0.0010,3.1830
0.0059,-0.0000,3.1444
-0.0169,0.0022,2.5261
0.0101,0.0159,3.3437
0.0081,0.0158,3.0679
0.0043,-0.0009,2.7882
0.0251,0.0390,3.0277
0.0025,-0.0016,4.1493
-0.0178,0.0036,2.6517
0.0064,-0.0037,3.2624
0.0243,0.0384,3.0931
0.0063,-0.0014,3.5081
0.0037,0.0003,2.9096
0.0062,-0.0021,3.7919
0.0189,0.0307,3.6559
-0.0017,-0.0056,4.0986
-0.0116,0.0004,2.7568
0.0233,-0.0282,2.5050
0.0240,0.0376,3.3585
-0.0219,0.0017,2.9061
0.0062,0.0017,3.0567
-0.0176,0.0030,2.7850
0.0072,-0.0012,3.0484
-0.0091,0.0007,2.7056
0.0054,-0.0047,3.6271
0.0034,0.0007,2.4990
-0.0187,0.0018,2.6381
-0.0180,0.0028,2.6500
0.0067,-0.0019,2.9658
-0.0139,0.0068,2.8323
0.0213,-0.0275,3.0988
-0.0187,0.0030,2.8109
-0.0009,-0.0152,3.4790
0.0059,-0.0003,3.3082
-0.0149,0.0030,3.0442
-0.0086,-0.0008,3.0507
-0.0195,0.0020,2.3266
-0.0240,-0.0001,2.8428
-0.0192,0.0008,2.4639
-0.0003,-0.0036,3.9073
-0.0189,0.0026,2.8649
-0.0209,0.0017,2.4936
0.0227,0.0353,3.6856
0.0045,-0.0007,2.6051
-0.0128,0.0009,2.5957
0.0110,0.0177,3.2475
-0.0219,0.0014,2.2208
0.0057,-0.0005,2.8684
0.0058,-0.0011,3.0967
-0.0183,0.0033,2.7373
0.0229,0.0367,2.7909
0.0064,-0.0003,2.8424
-0.0136,0.0057,3.8024
-0.0232,0.0011,2.4744
-0.0096,0.0011,2.7413
0.0200,-0.0281,3.2702
0.0221,-0.0282,2.8325
-0.0244,-0.0003,2.7165
-0.0223,0.0011,2.2692
0.0071,-0.0024,3.9320
-0.0178,0.0029,2.5948
-0.0061,-0.0033,3.4955
0.0073,-0.0025,3.7644
-0.0178,0.0027,2.4313
0.0034,0.0025,3.3339
-0.0148,0.0071,2.7263
-0.0129,0.0071,2.7924
0.0122,-0.0138,3.5700
0.0051,-0.0014,3.2597
0.0230,-0.0280,2.6521
0.0188,0.0341,3.5216
-0.0183,0.0026,2.5240
-0.0056,0.0006,3.6098
-0.0209,0.0031,3.6376
-0.0223,0.0010,2.1716
-0.0234,0.0003,2.5308
0.0221,-0.0283,2.4618
0.0156,0.0286,3.3044
-0.0173,0.0024,2.4600
-0.0168,0.0024,2.6283
0.0071,-0.0017,3.4055
-0.0206,0.0020,2.8346
-0.0227,0.0010,2.3263
0.0204,0.0364,2.8228
-0.0196,0.0026,2.7488
0.0084,-0.0072,3.3528
-0.0177,0.0025,2.4502
-0.0254,-0.0006,3.3452
0.0140,-0.0176,3.6358
-0.0177,0.0009,3.2951
0.0127,0.0208,3.2596
0.0032,-0.0017,3.0160
0.0233,-0.0284,2.4475
-0.0240,0.0010,2.7681
-0.0251,-0.0002,2.5247
0.0089,-0.0019,3.7658
-0.0105,0.0011,2.7579
0.0089,0.0176,3.2045
0.0200,0.0357,3.0064
0.0062,-0.0034,3.1563
0.0067,-0.0012,2.7608
0.0052,-0.0002,2.6965
-0.0254,-0.0001,3.2408
-0.0008,-0.0019,3.3584
-0.0183,-0.0025,3.2347
-0.0220,0.0014,2.6076
0.0143,0.0285,3.2634
-0.0239,-0.0004,2.8628
0.0064,0.0149,3.4102
0.0063,-0.0012,4.5969
0.0057,0.0069,3.2574
-0.0253,-0.0002,2.9711
0.0018,0.0101,3.4390
-0.0181,0.0030,2.3690
0.0055,0.0001,3.0138
-0.0140,0.0078,2.8294
-0.0010,-0.0018,3.8023
-0.0109,0.0062,3.8956
-0.0135,0.0068,3.6122
-0.0182,0.0030,2.6117
0.0228,-0.0280,2.2044
-0.0184,0.0030,2.6673
0.0055,-0.0005,3.5540
-0.0176,0.0026,2.5307
0.0036,0.0005,2.6411
0.0234,-0.0271,2.7739
-0.0169,-0.0020,3.3026
0.0223,-0.0282,2.3780
-0.0028,-0.0005,3.0659
-0.0187,0.0030,2.7854
-0.0150,0.0050,2.8011
-0.0251,-0.0000,2.9380
-0.0182,0.0025,2.3210
-0.0152,0.0060,2.6981
0.0067,-0.0005,3.1989
0.0117,-0.0133,4.2562
0.0237,-0.0286,2.3372
-0.0215,0.0012,2.2894
0.0220,-0.0273,2.1969
-0.0025,-0.0019,3.5687
0.0247,0.0378,2.7232
0.0069,-0.0013,2.9265
0.0248,0.0393,3.6354
0.0214,-0.0280,2.6640
0.0058,-0.0143,4.1701
-0.0191,-0.0018,2.8765
-0.0178,0.0026,2.2613
0.0203,0.0364,2.9365
-0.0181,0.0028,2.3608
-0.0164,0.0037,2.6920
0.0090,0.0154,3.4935
-0.0167,0.0020,2.3736
0.0223,-0.0281,2.2153
-0.0239,-0.0000,2.7135
-0.0184,0.0024,2.8420
0.0081,-0.0022,3.6482
-0.0176,0.0024,2.6334
0.0067,-0.0009,2.6328
0.0203,0.0367,2.8332
-0.0116,0.0013,2.7598
0.0232,-0.0280,2.6172
-0.0248,-0.0005,2.8485
0.0075,-0.0018,2.9039
0.0044,-0.0029,3.5378
0.0065,-0.0006,2.8570
0.0077,-0.0016,3.3260
-0.0186,0.0022,2.5083
-0.0088,0.0010,2.7823
-0.0186,0.0031,2.4563
-0.0249,-0.0003,3.0172
-0.0070,-0.0080,3.7076
0.0095,-0.0015,3.2710
0.0065,-0.0003,3.3251
-0.0216,0.0016,2.7106
0.0224,-0.0279,3.2143
0.0033,0.0003,3.1355
-0.0215,0.0011,2.3156
-0.0175,0.0026,3.1443
-0.0127,0.0073,3.1038
-0.0225,0.0012,2.1474
0.0095,-0.0081,4.0516
0.0239,-0.0272,3.5200
0.0047,-0.0015,2.8404
0.0237,0.0371,3.0912
0.0070,-0.0011,3.3648
0.0215,-0.0278,3.0481
-0.0242,0.0009,2.4945
0.0032,0.0001,2.8193
0.0039,0.0022,2.9360
0.0232,-0.0274,2.4115
0.0233,-0.0285,2.0479
-0.0217,0.0013,2.9274
0.0092,-0.0086,3.4916
-0.0228,0.0005,2.7435
-0.0001,-0.0006,3.1379
0.0255,0.0395,3.4270
0.0153,0.0293,3.1086
-0.0209,0.0001,4.1758
-0.0177,0.0021,2.4462
-0.0186,0.0025,2.3200
-0.0123,0.0003,2.8200
-0.0183,0.0031,2.4726
-0.0153,0.0024,2.5214
0.0062,-0.0022,3.4208
0.0054,0.0000,3.6958
-0.0119,0.0007,3.0333
0.0098,-0.0148,3.3115
-0.0114,0.0064,2.8678
-0.0241,0.0008,2.7617
0.0075,-0.0016,3.5918
0.0049,-0.0015,3.3184
-0.0167,0.0060,3.3117
0.0087,-0.0113,3.4134
-0.0241,-0.0005,3.1719
-0.0006,0.0032,3.6689
-0.0179,0.0025,2.4005
-0.0221,0.0015,2.6068
-0.0238,-0.0004,3.1735
0.0101,0.0175,3.3838
0.0049,-0.0011,2.7191
0.0201,0.0363,2.8151
-0.0166,0.0016,3.2254
0.0051,-0.0001,2.7493
0.0019,-0.0024,3.5598
-0.0117,0.0054,3.0411
-0.0209,0.0018,2.7607
-0.0018,-0.0127,3.1948
0.0101,0.0165,3.9927
0.0082,-0.0026,3.6297
-0.0111,0.0002,3.4835
-0.0012,-0.0033,4.1480
0.0074,-0.0075,3.5220
0.0034,-0.0001,2.7923
0.0204,0.0365,3.1633
-0.0239,0.0008,2.4508
-0.0178,0.0027,2.2021
-0.0233,0.0006,2.5611
0.0238,-0.0287,2.5858
-0.0179,0.0024,2.4840
0.0046,0.0044,2.9091
-0.0232,-0.0002,3.5238
-0.0167,-0.0035,3.5076
-0.0178,0.0028,2.7151
-0.0245,-0.0003,2.5756
-0.0137,0.0076,3.0562
0.0057,-0.0007,2.9983
0.0225,-0.0272,2.0087
-0.0178,0.0028,2.1923
-0.0185,0.0030,2.4862
-0.0140,0.0013,2.3833
0.0227,-0.0278,2.5648
-0.0241,0.0002,2.6122
-0.0220,0.0015,2.3044
0.0036,0.0076,3.5772
0.0046,-0.0001,2.9064
0.0226,-0.0281,2.5366
-0.0070,0.0006,2.8830
0.0030,0.0008,3.5008
-0.0104,0.0007,3.5412
0.0075,-0.0010,2.7686
0.0061,-0.0028,3.4999
0.0246,0.0389,2.9186
0.0051,-0.0009,2.9932
-0.0177,0.0029,2.5293
0.0233,0.0378,3.2445
-0.0087,-0.0001,3.3219
-0.0119,0.0009,2.7267
-0.0202,0.0004,3.0652
0.0219,-0.0279,2.8822
0.0062,-0.0033,2.9207
0.0250,0.0392,3.6301
-0.0230,0.0009,2.5038
-0.0186,0.0028,2.4687
-0.0057,-0.0066,3.7412
-0.0180,0.0028,2.3535
-0.0189,0.0029,2.6186
-0.0169,0.0009,2.6434
0.0254,0.0388,2.7269
0.0228,-0.0283,2.1116
0.0235,-0.0285,2.5847
-0.0232,0.0007,2.6972
-0.0216,0.0015,2.3386
-0.0173,0.0025,2.6760
-0.0135,0.0079,2.8632
0.0190,-0.0253,3.8966
-0.0220,0.0009,2.3456
0.0249,0.0382,3.1527
-0.0079,-0.0011,3.8949
0.0068,-0.0015,3.1256
-0.0106,-0.0048,3.8160
0.0050,-0.0005,3.8202
0.0221,-0.0279,3.6188
-0.0224,0.0005,2.4501
0.0228,-0.0280,2.3056
0.0071,0.0113,3.6859
0.0026,-0.0022,3.2854
-0.0009,-0.0061,3.3083
0.0222,-0.0277,2.2054
-0.0184,0.0028,2.4629
0.0033,-0.0001,3.0412
-0.0181,0.0026,2.2615
-0.0180,0.0027,2.4337
0.0080,-0.0044,3.9555
0.0032,0.0008,2.8391
-0.0163,0.0020,2.5952
0.0055,-0.0000,2.6187
-0.0241,0.0008,2.8188
-0.0240,0.0009,2.7395
-0.0078,-0.0021,4.3953
0.0136,-0.0161,3.3144
-0.0195,-0.0031,3.2944
-0.0172,0.0021,3.0381
-0.0052,0.0015,3.7404
0.0251,0.0393,3.2895
-0.0217,0.0013,2.5345
-0.0230,0.0003,2.3107
-0.0207,0.0015,2.2789
-0.0140,0.0025,2.7690
0.0054,0.0081,3.4753
-0.0168,0.0021,2.7955
0.0067,-0.0008,2.7222
-0.0141,-0.0048,3.3644
-0.0160,0.0025,2.9899
0.0098,-0.0109,3.8260
-0.0101,0.0041,3.1549
0.0153,0.0125,3.9864
0.0075,-0.0015,3.0287
-0.0177,0.0023,2.2981
0.0028,-0.0115,3.4381
-0.0228,0.0010,2.5706
0.0067,-0.0061,3.0631
0.0066,0.0151,3.7259
0.0033,-0.0000,2.8771
0.0162,0.0302,2.7994
-0.0222,0.0015,2.7132
-0.0205,0.0018,2.3228
-0.0234,0.0003,2.7140
-0.0185,0.0029,2.1683
-0.0185,0.0026,2.5151
-0.0180,0.0025,2.5491
0.0051,0.0034,3.2326
-0.0235,0.0000,3.6247
0.0220,-0.0277,3.2267
-0.0219,0.0016,2.6142
0.0093,-0.0013,3.4897
0.0229,-0.0273,2.5921
-0.0198,0.0023,2.4647
0.0033,-0.0001,2.9202
-0.0219,0.0016,2.6447
-0.0214,0.0005,4.3324
0.0239,-0.0264,2.7259
-0.0196,0.0013,3.2690
-0.0241,0.0006,2.8967
0.0043,0.0024,3.4998
-0.0165,0.0032,2.8717
0.0062,-0.0027,3.7589
-0.0166,0.0019,3.6874
0.0014,-0.0097,3.9855
-0.0163,0.0021,2.4126
-0.0233,0.0010,2.3519
-0.0224,0.0010,2.8488
-0.0169,0.0032,2.5271
-0.0185,0.0032,3.0956
-0.0132,-0.0045,3.4004
-0.0168,0.0024,2.8202
-0.0244,0.0009,2.5421
0.0006,-0.0002,3.1550
0.0079,-0.0024,3.2453
-0.0153,0.0028,2.8378
-0.0133,0.0008,2.4718
-0.0119,0.0017,3.1586
-0.0184,0.0030,2.2945
0.0035,-0.0026,3.3421
0.0251,0.0388,3.3149
-0.0144,0.0075,3.2455
0.0064,-0.0026,3.1153
0.0228,0.0360,3.1742
-0.0146,0.0063,3.0652
-0.0122,0.0013,3.4825
-0.0133,0.0045,2.8255
-0.0185,0.0031,2.5458
-0.0239,0.0003,2.5042
-0.0181,0.0028,2.7775
-0.0084,-0.0038,4.5392
-0.0105,0.0003,3.3682
0.0081,-0.0096,3.2828
0.0214,-0.0273,2.5558
-0.0226,0.0012,2.3672
0.0230,-0.0283,2.4844
-0.0143,0.0059,2.8503
0.0226,-0.0280,2.2476
-0.0151,0.0021,2.9501
0.0155,0.0293,3.0566
-0.0107,0.0016,4.1723
-0.0013,-0.0042,4.3938
-0.0227,0.0010,2.5975
-0.0182,0.0026,2.2678
-0.0117,-0.0048,4.2560
0.0232,-0.0281,2.1607
-0.0215,-0.0010,3.2653
-0.0110,-0.0043,3.9026
0.0222,-0.0277,2.4192
-0.0158,0.0021,2.6781
-0.0120,0.0007,3.4870
-0.0185,0.0029,2.5991
0.0038,-0.0010,3.6570
-0.0182,0.0025,2.2473
0.0032,0.0006,3.1619
0.0043,0.0034,3.3620
-0.0183,0.0017,2.9477
-0.0128,0.0078,2.7769
-0.0204,-0.0013,3.3547
0.0122,-0.0144,3.6022
-0.0241,0.0000,3.0037
-0.0216,0.0014,2.3799
-0.0147,0.0073,3.2220
0.0043,0.0026,3.4950
0.0079,-0.0014,3.9967
-0.0180,0.0030,2.8283
-0.0156,0.0019,2.4649
0.0081,-0.0013,3.4258
-0.0066,0.0007,3.2257
-0.0210,0.0017,2.5979
-0.0126,0.0008,2.3619
0.0052,-0.0016,3.5596
0.0071,-0.0021,3.1518
-0.0098,-0.0005,2.7516
-0.0116,0.0060,3.4233
-0.0124,0.0008,3.3784
-0.0237,0.0010,2.3842
-0.0211,-0.0017,2.8760
0.0241,0.0388,2.6855
0.0061,0.0001,3.6387
-0.0130,0.0008,2.9155
0.0095,-0.0015,3.3153
0.0085,-0.0073,3.7722
-0.0062,-0.0065,2.8892
-0.0220,0.0014,2.2617
0.0046,0.0147,3.5251
-0.0149,0.0073,2.9321
-0.0157,0.0047,2.5755
-0.0179,0.0028,2.4238
0.0215,-0.0270,3.3105
-0.0100,0.0092,3.4137
0.0058,0.0105,3.4155
-0.0172,0.0050,3.4626
0.0148,-0.0249,3.0880
0.0036,-0.0022,2.6658
0.0261,0.0391,2.8375
-0.0240,-0.0003,2.6784
0.0063,-0.0007,2.7144
-0.0050,-0.0017,3.7190
0.0263,0.0394,2.7363
-0.0219,0.0013,2.2550
-0.0121,0.0007,2.8788
0.0082,-0.0017,3.3012
-0.0234,0.0010,2.7211
0.0080,-0.0057,3.4596
0.0052,-0.0013,2.9726
0.0232,0.0372,3.8345
-0.0113,-0.0044,3.3433
-0.0181,0.0026,2.1209
-0.0193,0.0025,2.5042
-0.0178,0.0029,2.4173
-0.0121,0.0018,2.8103
0.0045,-0.0002,3.1063
0.0028,0.0028,3.2305
0.0231,-0.0283,2.3388
-0.0123,0.0095,2.9726
-0.0208,0.0021,2.7454
-0.0189,-0.0032,3.4311
-0.0165,0.0039,2.8449
0.0251,0.0382,2.7710
0.0059,-0.0053,3.8836
-0.0198,0.0020,2.7846
0.0051,-0.0010,3.0535
-0.0077,0.0007,3.1574
-0.0253,-0.0003,3.2251
-0.0155,0.0051,3.3071
-0.0184,0.0026,2.2451
0.0069,-0.0011,3.2063
0.0256,0.0391,2.8574
0.0061,-0.0018,3.3601
-0.0192,-0.0020,2.6333
0.0027,0.0007,3.0606
0.0074,-0.0011,3.1118
-0.0112,0.0006,3.0023
0.0037,-0.0028,3.2047
-0.0150,0.0021,2.4969
-0.0131,0.0068,2.9542
0.0086,-0.0086,3.4088
0.0009,-0.0041,3.6126
0.0240,0.0380,3.3137
-0.0207,0.0014,2.4720
0.0039,0.0022,3.3013
-0.0240,0.0009,2.7454
-0.0184,0.0026,2.8439
-0.0188,0.0030,2.7421
0.0236,-0.0283,2.4676
-0.0108,0.0012,2.6911
0.0070,-0.0049,3.9118
0.0220,-0.0279,2.9450
-0.0066,-0.0022,3.5330
-0.0208,0.0012,2.9282
-0.0172,0.0049,2.9300
0.0022,0.0001,2.8786
-0.0211,-0.0014,3.2886
-0.0118,0.0006,2.4396
-0.0219,0.0015,2.6331
-0.0224,-0.0020,3.1021
-0.0161,0.0051,2.8148
-0.0140,-0.0044,3.5251
-0.0111,0.0081,3.7509
-0.0176,0.0026,3.3476
0.0068,-0.0013,2.8369
0.0063,-0.0013,3.4162
-0.0181,0.0026,2.3484
-0.0141,-0.0048,3.5252
0.0199,0.0353,3.2015
0.0063,-0.0016,3.8571
-0.0180,0.0028,2.6387
-0.0139,0.0062,2.7513
0.0068,-0.0012,3.2109
-0.0125,0.0054,2.8278
0.0067,-0.0010,2.8301
-0.0183,0.0027,2.8586
-0.0144,-0.0045,3.3552
0.0240,0.0377,3.0948
-0.0241,-0.0001,2.7269
-0.0134,0.0012,3.3566
0.0031,0.0009,2.6070
-0.0214,0.0014,2.1823
0.0075,-0.0079,3.3506
0.0202,-0.0272,2.5547
0.0232,-0.0278,2.7340
0.0185,0.0316,3.5664
-0.0243,-0.0009,2.7149
0.0065,0.0015,3.3695
0.0218,-0.0270,2.2127
0.0031,0.0009,2.5038
-0.0187,0.0028,2.8480
-0.0211,0.0017,2.4468
-0.0169,0.0022,2.9725
-0.0178,0.0023,2.5382
-0.0195,-0.0021,3.6334
-0.0246,0.0008,2.3813
-0.0215,0.0014,2.9355
-0.0230,0.0010,2.6346
0.0031,0.0011,2.7692
0.0063,-0.0012,2.8043
0.0047,-0.0013,2.9564
-0.0142,0.0061,3.0947
0.0052,-0.0009,3.0298
0.0238,-0.0260,2.7177
-0.0067,0.0002,2.9891
-0.0181,0.0028,2.2952
0.0042,-0.0002,2.7216
-0.0102,0.0004,2.7649
0.0032,0.0014,2.5621
0.0062,-0.0007,2.7477
0.0255,0.0384,3.3006
0.0079,-0.0010,3.2515
0.0155,0.0295,3.4225
-0.0224,-0.0012,3.4146
0.0230,-0.0282,2.0532
-0.0128,-0.0033,3.6427
-0.0232,0.0003,2.3060
0.0047,-0.0000,2.7000
-0.0225,0.0011,2.3336
-0.0171,0.0026,2.5774
0.0253,0.0350,3.8977
-0.0142,0.0041,3.4895
0.0088,0.0185,3.3482
0.0040,0.0103,4.0461
0.0071,-0.0009,3.3053
0.0228,0.0372,2.8932
0.0064,-0.0014,2.9501
-0.0102,0.0011,2.7914
-0.0144,0.0069,3.6853
-0.0234,0.0000,2.9207
0.0214,0.0355,3.2982
0.0044,0.0001,3.1644
0.0234,-0.0263,3.4722
0.0036,-0.0006,2.8671
0.0047,0.0005,3.2463
0.0055,-0.0002,3.2349
0.0192,-0.0275,2.8338
0.0042,-0.0011,3.0086
-0.0132,0.0083,2.5091
0.0057,0.0000,3.0337
-0.0181,0.0029,2.3000
-0.0153,0.0023,3.0651
0.0216,-0.0285,2.9148
0.0108,-0.0113,3.6583
0.0054,-0.0001,3.0954
0.0140,0.0254,3.3605
-0.0191,0.0022,2.3505
-0.0235,0.0006,3.3807
-0.0184,0.0030,2.4253
0.0062,0.0001,3.0834
0.0051,-0.0002,2.9998
0.0211,-0.0261,3.4200
0.0063,-0.0029,3.6445
-0.0191,0.0000,3.6890
-0.0225,-0.0017,3.2184
0.0085,-0.0039,3.5948
0.0242,-0.0258,2.8303
0.0070,-0.0012,3.0264
0.0033,0.0002,2.4798
-0.0174,0.0039,2.6766
-0.0234,0.0012,2.2833
0.0060,-0.0007,2.6865
0.0221,-0.0039,4.1879
-0.0231,0.0010,2.1485
-0.0139,0.0015,2.6748
-0.0158,0.0024,2.4200
-0.0216,0.0014,3.5998
0.0235,-0.0269,2.9877
-0.0245,0.0008,2.8253
0.0001,-0.0026,3.6847
-0.0090,0.0043,3.2527
-0.0175,0.0037,2.4343
-0.0099,0.0031,3.0624
-0.0019,0.0085,3.7060
-0.0185,0.0031,3.1908
0.0050,-0.0000,2.9278
-0.0206,-0.0021,3.7260
0.0237,-0.0274,2.8648
0.0098,0.0111,3.5016
0.0231,-0.0279,2.4963
0.0032,0.0003,2.7614
0.0068,0.0107,3.4029
-0.0120,0.0004,2.8729
-0.0245,0.0009,2.6919
-0.0236,0.0006,2.7673
-0.0212,-0.0013,3.5155
0.0080,-0.0018,3.9529
0.0031,0.0005,2.3909
0.0038,0.0009,3.8695
-0.0222,0.0011,2.2537
-0.0193,0.0022,2.2513
-0.0108,0.0056,3.1375
-0.0209,0.0007,2.8869
0.0222,-0.0281,2.2713
-0.0183,0.0030,2.6040
0.0219,-0.0284,2.5917
0.0005,-0.0166,3.8134
-0.0171,0.0021,2.9830
-0.0241,0.0010,2.4311
0.0040,-0.0004,2.5119
-0.0181,0.0025,2.3719
0.0160,-0.0194,4.4119
0.0047,0.0001,2.7800
-0.0214,0.0015,2.5722
0.0053,-0.0001,2.5862
-0.0208,-0.0029,4.0419
-0.0089,0.0007,3.9768
-0.0221,0.0010,2.6245
0.0071,-0.0014,2.5231
-0.0224,-0.0008,3.8450
0.0085,-0.0015,3.1133
0.0231,-0.0281,2.1667
-0.0241,0.0009,2.5925
-0.0113,-0.0049,3.6385
-0.0224,0.0013,2.3929
-0.0175,0.0027,2.7640
0.0056,-0.0001,3.1084
0.0046,0.0138,3.2445
-0.0148,0.0067,2.7417
-0.0161,0.0023,3.3218
-0.0198,0.0022,2.6413
0.0218,-0.0280,2.4899
-0.0096,0.0074,3.3823
-0.0188,0.0033,2.8867
0.0028,0.0007,2.6599
0.0070,-0.0011,3.3275
-0.0181,0.0027,2.8977
0.0055,0.0000,3.2500
-0.0117,0.0002,3.4433
0.0145,-0.0196,3.4376
-0.0116,-0.0046,3.4558
0.0076,-0.0016,3.3881
-0.0214,0.0015,2.4724
-0.0130,0.0011,2.6278
-0.0145,0.0071,3.3055
-0.0179,0.0031,3.2520
-0.0212,0.0006,2.4007
-0.0120,-0.0043,5.0949
-0.0034,-0.0083,3.8742
0.0078,-0.0025,3.3909
-0.0183,0.0029,2.4711
-0.0140,0.0065,2.6109
0.0151,0.0283,3.0923
-0.0170,0.0059,3.4048
0.0075,-0.0014,3.3049
-0.0185,0.0027,2.7887
0.0066,-0.0015,3.2800
0.0066,-0.0004,3.4031
0.0231,-0.0283,2.6184
-0.0132,0.0013,3.6388
-0.0236,-0.0010,3.7250
-0.0125,0.0008,2.7282
0.0015,0.0006,3.1255
-0.0221,0.0010,2.1733
0.0061,-0.0016,3.1584
0.0095,0.0162,3.1429
0.0066,-0.0006,3.1541
0.0255,0.0392,3.0632
-0.0182,0.0029,2.6323
0.0084,-0.0019,3.4653
0.0064,-0.0003,3.2014
-0.0151,0.0016,3.0010
-0.0172,0.0027,3.0674
0.0255,0.0386,3.0170
-0.0142,0.0015,2.6405
-0.0128,0.0011,2.9496
-0.0016,-0.0036,3.5489
-0.0118,0.0014,2.8076
0.0057,-0.0014,2.9288
-0.0174,0.0025,2.4282
-0.0243,-0.0002,2.6330
0.0096,-0.0090,3.5136
-0.0182,0.0028,2.6422
-0.0157,0.0055,3.2032
-0.0167,0.0026,2.5420
0.0080,-0.0071,4.4861
-0.0108,0.0080,3.6946
0.0036,0.0009,3.0492
0.0070,-0.0018,3.6714
0.0240,0.0386,2.7465
0.0072,-0.0029,3.4306
0.0061,-0.0003,3.0128
-0.0138,0.0056,2.7443
-0.0245,0.0008,2.6438
-0.0116,0.0016,2.9506
0.0019,-0.0006,3.3008
0.0230,-0.0281,2.6887
0.0221,-0.0282,2.4772
-0.0183,0.0023,2.3619
0.0066,-0.0010,2.9337
-0.0206,0.0018,2.3842
0.0205,0.0365,2.8364
0.0032,0.0004,2.5236
0.0223,-0.0257,3.4595
-0.0118,-0.0040,3.6271
-0.0189,0.0023,2.4774
-0.0143,0.0020,3.4333
-0.0150,0.0073,2.9034
-0.0191,-0.0028,3.0385
0.0084,-0.0036,3.5666
0.0050,-0.0006,3.0569
-0.0246,0.0007,2.5877
-0.0223,0.0012,2.1470
-0.0179,0.0023,2.2708
-0.0244,0.0009,2.6482
0.0039,-0.0014,3.0148
0.0245,0.0355,3.1214
-0.0189,0.0014,2.3239
0.0055,-0.0000,2.9718
-0.0129,0.0003,3.4910
-0.0161,0.0029,3.1489
0.0083,-0.0060,3.7163
-0.0247,-0.0000,2.6088
-0.0165,0.0025,2.6089
0.0040,-0.0002,3.0885
0.0057,-0.0021,3.0201
-0.0097,0.0019,3.1470
-0.0128,0.0010,3.1237
0.0228,-0.0280,2.2718
-0.0148,0.0021,3.0842
0.0060,-0.0008,2.9067
0.0088,-0.0072,4.0782
-0.0183,0.0029,2.3602
-0.0041,-0.0001,3.5887
-0.0184,0.0025,2.5019
0.0047,0.0038,3.7969
-0.0237,0.0010,2.3418
0.0105,-0.0110,3.7533
-0.0124,0.0019,3.0773
-0.0195,0.0025,2.8692
-0.0068,0.0074,3.5632
-0.0221,0.0014,2.7251
-0.0182,0.0025,2.8521
-0.0209,0.0015,2.6584
0.0223,-0.0282,2.4657
0.0090,-0.0018,3.1270
0.0246,0.0383,2.8192
0.0031,-0.0001,3.5118
0.0228,-0.0278,2.2456
-0.0157,0.0052,2.7170
-0.0029,-0.0005,3.1215
0.0221,0.0362,3.4533
0.0201,0.0357,3.1206
0.0057,-0.0032,3.2746
0.0058,-0.0012,2.7572
0.0017,-0.0010,3.4287
-0.0235,0.0011,2.4506
0.0048,0.0004,3.5485
0.0157,0.0046,4.7926
-0.0253,-0.0008,3.2690
0.0238,-0.0286,2.5538
-0.0231,0.0008,2.3717
-0.0080,-0.0046,2.9509
-0.0159,0.0023,2.9900
0.0075,-0.0016,3.2381
-0.0164,0.0016,3.7718
-0.0192,0.0042,3.2314
0.0065,-0.0020,2.9569
-0.0224,0.0006,2.5861
-0.0221,0.0002,3.9939
0.0019,0.0012,3.0729
-0.0137,0.0015,2.6102
-0.0180,0.0027,2.2407
0.0211,-0.0273,2.9066
0.0054,-0.0029,3.2226
0.0232,-0.0251,2.8037
0.0226,-0.0268,2.7347
-0.0228,0.0011,2.2544
0.0241,0.0378,2.8960
0.0231,-0.0265,2.6579
-0.0109,-0.0000,3.1630
0.0058,-0.0002,3.8849
-0.0189,0.0025,2.3252
-0.0132,0.0079,2.5265
0.0108,-0.0116,3.3174
0.0037,-0.0026,2.9518
-0.0231,0.0003,2.5243
0.0035,-0.0000,2.5101
0.0232,-0.0277,2.7400
0.0230,-0.0279,2.3372
-0.0216,-0.0019,4.3822
-0.0240,-0.0011,2.9095
0.0085,-0.0019,3.8145
-0.0140,0.0012,3.0113
-0.0099,0.0012,3.1112
0.0043,-0.0002,2.6995
-0.0149,0.0071,2.8523
-0.0068,-0.0031,3.4308
-0.0157,0.0058,3.6617
-0.0132,-0.0001,4.6309
-0.0171,0.0025,3.5299
0.0147,-0.0178,3.2883
0.0226,-0.0284,2.4064
-0.0121,0.0010,3.3386
0.0056,-0.0003,3.1720
0.0090,-0.0080,3.5114
-0.0182,0.0031,2.3660
0.0138,-0.0164,3.5955
0.0234,-0.0283,2.3359
0.0061,-0.0021,2.8756
0.0065,-0.0013,2.7172
-0.0193,0.0007,3.1147
0.0207,-0.0237,3.4945
0.0035,0.0012,2.5251
-0.0026,-0.0009,3.5563
-0.0134,0.0059,2.9919
0.0048,-0.0012,3.0531
0.0041,-0.0008,2.5063
-0.0230,0.0013,2.3452
-0.0250,0.0000,3.2018
0.0054,0.0002,2.8675
0.0069,-0.0006,3.1014
0.0089,-0.0017,3.7674
-0.0180,0.0029,2.5119
-0.0062,0.0006,2.9066
0.0034,0.0002,2.3071
-0.0241,0.0009,2.3720
-0.0203,0.0016,2.6925
0.0107,-0.0119,4.1845
0.0032,0.0008,2.4394
-0.0177,0.0026,2.5035
-0.0128,0.0009,2.9258
-0.0186,0.0029,3.7443
-0.0221,0.0011,2.4085
0.0226,-0.0281,2.5757
-0.0246,-0.0001,2.9264
-0.0081,0.0003,2.9637
-0.0174,0.0018,2.5407
0.0219,-0.0277,2.7474
-0.0070,0.0005,2.7998
0.0056,-0.0010,2.9838
0.0060,-0.0021,3.1783
-0.0176,0.0027,2.7830
-0.0139,0.0077,2.8554
-0.0056,-0.0098,3.8001
-0.0185,0.0028,2.3160
-0.0162,0.0020,2.7380
-0.0223,0.0014,2.2778
0.0047,-0.0008,3.2007
0.0055,-0.0002,2.6907
0.0215,-0.0262,3.1952
0.0037,0.0008,4.4377
-0.0035,0.0164,3.5541
-0.0123,0.0009,2.7359
0.0212,-0.0267,2.7342
0.0211,-0.0275,2.7936
0.0050,-0.0012,3.1537
-0.0177,0.0024,2.3871
-0.0171,0.0026,2.7679
0.0052,0.0007,3.3955
0.0058,-0.0010,2.6483
0.0086,-0.0082,3.5030
-0.0230,0.0008,3.2432
0.0137,-0.0271,3.4804
-0.0175,0.0026,2.1675
0.0039,-0.0007,2.9030
-0.0190,0.0022,2.3331
-0.0232,0.0006,2.9118
0.0053,-0.0006,2.9403
0.0025,0.0009,2.8808
-0.0223,0.0014,2.3574
0.0061,-0.0038,3.3706
-0.0131,0.0017,3.3744
0.0023,-0.0020,3.5608
0.0259,0.0391,2.6771
-0.0183,0.0030,2.5675
-0.0183,0.0034,3.4130
-0.0110,0.0061,3.2919
0.0249,0.0386,2.5984
-0.0151,0.0031,3.0481
-0.0132,0.0012,2.4342
-0.0219,0.0005,2.9270
0.0054,0.0063,3.0247
0.0053,-0.0010,3.4787
0.0220,0.0362,3.4165
0.0227,-0.0281,2.4467
-0.0163,0.0024,2.5404
-0.0201,0.0017,2.2507
-0.0230,0.0003,2.9656
0.0067,-0.0001,3.0022
0.0074,-0.0011,2.9442
0.0090,-0.0129,3.2343
0.0032,0.0006,2.7248
0.0040,-0.0015,2.5231
-0.0251,-0.0008,3.6888
0.0044,0.0002,3.0652
0.0055,-0.0003,2.9128
0.0232,-0.0281,2.8606
0.0072,-0.0011,2.6734
-0.0188,0.0019,2.3828
0.0040,0.0009,3.8201
-0.0163,0.0055,2.9006
-0.0219,0.0013,2.6796
-0.0203,0.0013,2.5253
-0.0189,0.0030,2.6163
0.0222,-0.0275,2.6329
-0.0218,0.0012,2.2188
0.0239,0.0371,2.8880
-0.0165,0.0027,3.0645
0.0067,-0.0011,2.6311
0.0257,0.0389,2.9590
0.0064,-0.0003,2.8112
-0.0086,-0.0081,4.5236
-0.0019,-0.0105,3.1578
-0.0240,0.0000,3.0252
-0.0177,0.0023,2.3341
0.0053,0.0071,3.6637
0.0060,-0.0007,2.8649
0.0132,-0.0152,4.0054
0.0025,0.0000,3.3702
0.0049,0.0002,2.8911
0.0226,-0.0281,2.7928
-0.0147,0.0031,2.8860
-0.0175,0.0032,2.7787
-0.0211,0.0017,2.2837
0.0247,0.0349,3.5264
0.0062,0.0012,3.2527
0.0056,-0.0012,2.9819
0.0048,-0.0020,2.8965
0.0102,0.0164,2.9976
-0.0164,0.0043,2.8865
-0.0148,0.0069,2.8376
-0.0219,0.0014,2.4386
-0.0133,0.0009,2.6953
0.0117,-0.0121,3.5762
-0.0234,-0.0007,2.8869
-0.0188,0.0033,2.7132
-0.0063,-0.0077,3.1995
-0.0215,-0.0010,3.0254
-0.0074,-0.0011,3.3770
-0.0243,0.0005,2.6373
-0.0205,-0.0013,3.1983
-0.0112,0.0016,3.2833
-0.0199,0.0020,2.7026
-0.0177,0.0026,2.4017
0.0106,-0.0121,3.8440
-0.0182,0.0030,2.1758
-0.0236,0.0010,2.7370
-0.0172,0.0025,3.0545
-0.0173,0.0036,2.6352
0.0062,-0.0012,2.8284
-0.0069,-0.0010,3.7777
-0.0248,0.0002,2.7865
0.0029,0.0004,3.0950
-0.0249,-0.0003,3.0784
0.0220,-0.0276,2.5836
0.0223,-0.0278,2.4686
0.0081,-0.0014,3.1312
-0.0233,0.0003,2.8469
0.0121,-0.0133,3.5649
-0.0172,0.0017,2.5180
-0.0190,0.0014,2.7516
-0.0190,0.0021,2.3283
0.0247,0.0315,3.3039
0.0221,-0.0282,2.8769
-0.0211,0.0020,2.9507
0.0072,-0.0010,3.0451
-0.0223,0.0010,2.2426
0.0057,-0.0003,2.7047
-0.0187,0.0029,3.4750
0.0035,0.0012,2.7573
-0.0229,0.0007,2.5135
-0.0239,-0.0004,3.3997
-0.0166,-0.0034,4.3988
0.0238,0.0370,2.9169
0.0071,-0.0028,3.3969
-0.0235,0.0008,2.5443
-0.0186,0.0030,2.4917
-0.0144,-0.0039,3.5959
0.0072,-0.0018,3.2493
0.0222,-0.0278,2.9078
-0.0225,-0.0004,3.4527
0.0080,-0.0012,2.9502
0.0073,-0.0010,2.9202
-0.0181,0.0029,2.2922
0.0057,-0.0029,3.1293
-0.0187,0.0021,2.5764
-0.0233,0.0011,2.5577
-0.0008,-0.0033,3.9254
-0.0182,0.0028,2.3986
0.0059,-0.0004,3.0301
-0.0127,0.0064,3.1863
0.0253,0.0382,2.8199
0.0108,0.0165,3.6842
0.0252,0.0390,2.8699
0.0049,0.0047,3.1341
0.0204,0.0363,2.9895
0.0083,-0.0074,4.0803
-0.0222,-0.0007,2.7527
-0.0146,0.0067,2.7761
0.0090,0.0097,4.1161
-0.0222,0.0011,2.3266
-0.0223,0.0013,2.3152
0.0006,-0.0045,3.9808
0.0200,-0.0274,2.7966
-0.0225,0.0012,2.7027
0.0086,0.0093,4.1154
0.0059,-0.0011,3.3589
0.0220,-0.0279,2.6350
-0.0143,0.0076,2.8070
0.0046,-0.0009,2.8955
-0.0156,0.0017,3.1364
-0.0243,0.0008,3.0589
0.0143,0.0177,3.5285
0.0057,-0.0001,3.0885
0.0028,0.0008,3.1316
0.0059,-0.0011,2.9465
0.0241,0.0378,2.7550
-0.0077,0.0057,3.8536
0.0241,0.0383,3.2797
-0.0245,0.0008,2.2672
-0.0201,-0.0017,3.3025
0.0064,-0.0017,3.4698
-0.0173,0.0028,2.4340
0.0216,-0.0283,3.3047
-0.0009,-0.0026,3.5444
-0.0232,0.0010,2.3809
0.0061,-0.0084,3.5971
0.0034,-0.0000,2.7436
0.0227,-0.0277,2.0216
-0.0229,0.0005,2.4745
0.0231,-0.0283,2.1282
-0.0136,0.0077,3.3813
-0.0232,0.0012,2.3417
-0.0134,0.0076,2.8133
-0.0178,0.0049,3.0602
-0.0092,-0.0049,3.9066
-0.0131,0.0010,2.6192
0.0071,0.0122,3.8884
-0.0016,0.0009,2.9847
-0.0004,0.0140,3.1507
-0.0186,0.0029,2.8755
-0.0206,0.0013,2.6241
-0.0244,-0.0003,2.7468
0.0044,-0.0014,3.0101
0.0064,0.0132,3.7590
-0.0213,0.0006,3.1237
-0.0104,-0.0046,3.8806
-0.0222,0.0013,2.4118
-0.0237,-0.0012,3.1924
0.0068,-0.0018,3.3890
-0.0183,0.0034,2.5415
-0.0226,0.0009,2.4888
0.0254,0.0389,2.9479
0.0164,-0.0257,3.6701
0.0055,-0.0015,3.0059
0.0231,-0.0283,2.0385
-0.0027,0.0017,3.0261
0.0229,-0.0275,2.9556
-0.0157,0.0022,2.7700
0.0243,0.0386,3.2882
0.0227,-0.0159,3.8001
0.0225,-0.0278,2.1813
-0.0241,0.0009,2.7543
-0.0199,0.0019,2.6004
0.0247,0.0382,3.0826
0.0113,-0.0124,3.4360
0.0038,-0.0003,3.1505
-0.0189,0.0014,2.4400
0.0218,-0.0278,2.3851
0.0231,0.0373,3.3017
0.0093,-0.0016,3.1805
0.0091,-0.0086,3.4014
-0.0008,-0.0024,3.1832
0.0074,-0.0029,3.8520
-0.0102,0.0059,3.3553
0.0059,-0.0000,3.2917
-0.0176,0.0036,2.7490
-0.0179,0.0034,2.4641
-0.0212,0.0018,2.4719
0.0091,0.0152,3.3219
0.0035,0.0004,2.7141
-0.0090,0.0009,3.2092
-0.0241,0.0005,2.6045
0.0067,-0.0020,3.1488
-0.0101,0.0016,3.5768
-0.0169,0.0023,2.4356
-0.0175,0.0023,2.2880
0.0042,-0.0004,3.0204
-0.0024,0.0015,4.3002
-0.0147,0.0010,2.8479
0.0233,-0.0284,2.0112
-0.0198,0.0023,2.2595
0.0048,-0.0029,3.3806
-0.0187,0.0030,2.8496
0.0230,-0.0284,2.3076
0.0232,-0.0283,2.8712
-0.0057,0.0000,4.3521
0.0007,0.0073,3.8471
0.0074,0.0144,3.6136
0.0036,0.0023,3.5123
-0.0185,0.0027,2.7934
0.0050,-0.0002,3.2572
-0.0216,-0.0020,3.9241
-0.0110,0.0062,3.6782
0.0254,0.0386,2.5295
0.0088,-0.0083,3.5824
-0.0167,-0.0037,3.5776
-0.0243,-0.0001,2.4349
0.0245,0.0377,3.4636
-0.0230,0.0006,2.3566
-0.0138,0.0016,3.4646
0.0058,-0.0131,3.4513
-0.0007,-0.0093,3.6857
0.0001,0.0017,3.7610
-0.0187,0.0028,2.7260
-0.0181,0.0029,2.3120
-0.0208,0.0015,2.2133
0.0220,-0.0274,2.1305
-0.0178,0.0027,2.1257
-0.0213,0.0014,2.3395
-0.0203,0.0018,2.1774
-0.0175,0.0026,2.9971
-0.0212,-0.0007,2.5795
0.0045,-0.0004,2.9390
0.0234,-0.0225,3.1106
-0.0146,0.0021,2.8763
-0.0132,-0.0036,3.2797
0.0022,0.0031,3.9550
-0.0210,0.0005,2.6481
-0.0155,0.0024,2.9933
0.0148,-0.0178,3.2200
0.0020,-0.0012,3.5562
-0.0227,0.0008,2.4927
0.0226,-0.0281,2.2004
0.0048,0.0012,3.1184
-0.0210,0.0016,2.1344
0.0202,0.0364,3.0283
-0.0179,0.0031,2.7452
0.0252,0.0380,3.0969
-0.0233,0.0003,2.7631
-0.0122,0.0017,2.7061
-0.0184,0.0028,2.4137
-0.0128,0.0012,2.5690
0.0211,-0.0275,2.6100
-0.0008,-0.0015,3.3029
0.0233,-0.0254,4.2478
0.0063,-0.0001,3.1229
0.0201,0.0361,2.6956
0.0249,0.0386,2.9938
-0.0163,0.0024,2.3997
0.0221,-0.0281,2.9154
0.0074,0.0144,3.2623
-0.0176,0.0026,2.3123
-0.0095,-0.0005,3.7755
0.0044,-0.0001,2.9436
-0.0245,-0.0009,3.7414
-0.0174,0.0022,2.7162
0.0057,-0.0012,3.1670
-0.0187,0.0028,3.2865
0.0059,0.0000,3.7386
0.0013,-0.0131,3.1370
-0.0225,0.0010,2.4575
-0.0135,0.0008,2.6344
0.0063,-0.0006,3.4333
-0.0067,0.0007,3.0026
0.0033,-0.0012,2.5222
0.0242,0.0372,2.8764
-0.0212,0.0020,2.9373
0.0058,-0.0011,2.9218
-0.0214,0.0015,2.5012
0.0075,-0.0010,3.4933
0.0070,0.0008,4.1145
-0.0167,0.0025,2.4134
-0.0229,0.0006,3.1480
-0.0227,0.0013,2.5133
-0.0148,0.0020,2.4046
-0.0098,-0.0030,3.1877
-0.0142,0.0076,3.2287
-0.0231,0.0002,2.6403
0.0169,0.0316,3.6616
-0.0213,0.0012,2.1482
-0.0164,0.0024,2.4942
0.0248,0.0386,3.6948
-0.0131,0.0019,3.3279
-0.0219,0.0013,2.2836
0.0220,-0.0265,2.8750
-0.0160,0.0022,2.9391
-0.0014,-0.0013,2.8730
-0.0125,0.0010,2.6851
0.0089,-0.0016,3.0237
0.0029,0.0003,3.0620
-0.0173,0.0027,3.0156
0.0243,0.0383,3.0074
-0.0177,0.0031,2.5618
0.0185,-0.0221,3.3158
0.0045,-0.0061,3.3209
-0.0240,0.0007,3.0490
-0.0106,0.0012,3.5220
0.0208,-0.0252,3.3335
-0.0178,0.0027,2.7120
-0.0162,0.0024,2.4776
0.0058,-0.0008,3.3934
0.0089,-0.0116,3.7404
-0.0183,0.0027,2.7947
-0.0195,0.0024,2.5459
0.0076,-0.0018,3.5473
-0.0164,0.0021,2.1774
-0.0165,0.0031,2.2412
-0.0248,-0.0008,3.7031
-0.0187,0.0027,2.3017
-0.0180,0.0042,3.0207
-0.0246,-0.0011,3.0808
0.0114,-0.0134,3.4558
0.0053,0.0077,4.0139
-0.0246,0.0009,2.9976
0.0080,-0.0069,3.9516
0.0226,-0.0270,2.3035
-0.0160,0.0023,2.6315
-0.0096,0.0071,4.0609
-0.0184,0.0028,2.3646
0.0078,-0.0026,3.4355
-0.0226,0.0009,2.3416
0.0092,0.0196,3.7941
0.0124,0.0178,3.8964
0.0070,0.0085,3.3277
-0.0235,0.0012,2.4447
-0.0174,0.0027,3.2821
-0.0167,0.0007,3.1199
-0.0173,0.0034,2.5211
-0.0248,0.0006,3.0150
0.0032,0.0008,2.7766
0.0063,0.0000,3.5056
0.0061,-0.0002,2.6903
0.0048,0.0001,3.3320
-0.0228,0.0008,2.1848
-0.0152,0.0020,2.6289
-0.0134,0.0075,3.5490
0.0064,-0.0022,3.5142
-0.0180,0.0028,2.5074
-0.0184,0.0026,2.4684
0.0253,0.0377,2.8905
-0.0230,0.0010,2.1361
0.0073,-0.0014,3.1900
0.0195,0.0343,3.0178
-0.0229,0.0010,2.1597
-0.0173,0.0024,2.4507
0.0218,-0.0276,2.6651
0.0066,-0.0012,3.4379
0.0063,-0.0003,3.3973
-0.0236,-0.0007,2.5346
-0.0238,-0.0004,2.4045
0.0089,-0.0007,3.1114
0.0065,-0.0024,3.5906
0.0041,0.0001,2.8786
-0.0235,0.0008,3.5684
-0.0208,0.0019,2.4863
0.0050,-0.0001,2.7846
-0.0240,-0.0004,3.0664
0.0225,0.0367,2.9593
0.0129,0.0233,3.8943
-0.0084,0.0017,2.9918
-0.0056,0.0005,2.8928
-0.0096,0.0019,2.9811
-0.0231,0.0007,2.7105
-0.0252,0.0002,3.2644
-0.0168,0.0025,2.5549
-0.0245,-0.0003,3.1373
0.0046,0.0018,3.1826
-0.0185,0.0024,2.4997
0.0253,0.0385,2.9208
-0.0150,0.0017,2.9203
-0.0183,0.0027,2.5686
0.0027,0.0007,3.1712
-0.0161,-0.0042,3.6647
-0.0185,0.0028,2.7093
0.0028,0.0007,2.8756
0.0256,0.0390,2.5539
0.0082,-0.0080,3.8475
0.0076,-0.0017,3.2342
-0.0137,0.0072,3.0838
0.0232,-0.0283,2.3108
0.0029,0.0009,3.1077
-0.0168,-0.0039,3.4370
0.0253,0.0389,3.1086
-0.0240,-0.0003,2.8217
0.0038,-0.0004,2.5153
-0.0227,0.0002,2.9813
-0.0119,0.0031,3.2259
-0.0140,-0.0047,3.2235
0.0026,-0.0002,2.8123
-0.0122,0.0036,3.1445
0.0016,-0.0020,3.1384
0.0229,-0.0278,3.0698
0.0232,-0.0276,2.2505
-0.0187,0.0023,2.8458
-0.0110,0.0057,3.7199
0.0236,0.0372,3.5168
-0.0164,0.0020,2.7539
-0.0252,-0.0003,2.9015
-0.0190,0.0023,2.3639
-0.0186,0.0031,2.7045
0.0212,-0.0280,2.9876
0.0065,-0.0006,2.9704
0.0210,-0.0269,3.7470
0.0076,-0.0026,2.9367
-0.0171,0.0024,3.4308
0.0232,-0.0285,2.2112
0.0127,0.0236,3.1561
-0.0120,0.0015,3.1449
0.0041,-0.0008,3.4025
-0.0234,0.0003,2.6019
0.0082,-0.0017,3.2049
-0.0150,0.0065,2.8958
-0.0165,0.0024,2.3212
0.0230,-0.0283,2.3605
-0.0214,0.0011,2.3094
-0.0241,0.0010,2.3813
0.0204,-0.0262,3.6487
0.0202,0.0346,2.9744
-0.0231,0.0003,2.8477
-0.0208,-0.0021,3.5429
0.0095,-0.0141,3.6193
-0.0112,0.0003,2.9920
0.0151,0.0293,3.1529
-0.0139,0.0017,2.6489
0.0064,-0.0004,3.5515
0.0066,-0.0006,3.1974
0.0085,-0.0012,3.0746
0.0026,-0.0003,3.6792
-0.0220,-0.0015,2.9839
-0.0117,0.0005,2.9299
0.0076,-0.0009,2.6712
-0.0146,0.0074,2.7175
0.0079,-0.0014,3.9181
0.0071,-0.0012,3.4690
0.0064,-0.0015,2.8794
-0.0215,-0.0002,4.0663
-0.0041,-0.0162,3.3754
0.0051,-0.0009,2.7992
-0.0139,0.0064,2.6316
-0.0191,0.0034,3.1098
-0.0100,-0.0001,3.0097
-0.0243,-0.0000,2.4604
0.0179,-0.0276,3.3932
0.0055,-0.0022,3.3617
-0.0146,0.0074,3.6777
0.0033,-0.0008,2.5310
0.0044,-0.0014,2.7278
-0.0100,0.0009,2.7795
-0.0200,0.0015,2.3596
-0.0232,0.0005,2.4342
-0.0187,0.0024,2.4269
0.0062,-0.0003,2.8309
0.0097,-0.0096,3.5357
-0.0190,0.0024,2.4020
0.0038,-0.0002,2.5585
0.0046,0.0063,3.5326
-0.0182,0.0028,2.8560
0.0055,0.0001,3.0507
-0.0143,0.0014,2.8851
-0.0127,-0.0042,3.8368
-0.0010,-0.0130,3.8412
0.0064,-0.0018,3.1272
0.0224,-0.0282,2.7348
-0.0121,0.0013,3.3814
0.0195,0.0349,2.8947
-0.0016,0.0068,3.7848
-0.0111,-0.0015,2.9064
-0.0194,0.0020,2.2463
0.0224,-0.0273,2.5555
-0.0211,0.0016,2.2984
-0.0217,0.0012,2.4738
0.0096,-0.0090,3.7328
-0.0190,0.0021,2.6656
0.0228,-0.0282,2.2104
0.0228,-0.0283,2.3679
0.0234,0.0379,2.9285
0.0036,0.0017,3.5071
-0.0185,0.0030,2.2379
0.0068,0.0145,3.6549
-0.0175,0.0022,2.7187
0.0076,-0.0018,3.3261
-0.0122,0.0004,3.3449
-0.0179,0.0028,2.7252
-0.0179,0.0020,2.5376
0.0066,-0.0008,2.9661
-0.0182,0.0020,2.6585
0.0079,-0.0021,4.3092
-0.0121,0.0003,3.5000
-0.0188,0.0020,2.1580
-0.0175,0.0026,2.4410
0.0210,-0.0256,2.5616
0.0089,-0.0012,3.2272
0.0030,0.0009,2.7959
-0.0141,0.0069,2.5812
0.0249,0.0384,2.9558
0.0101,0.0085,4.1161
0.0161,-0.0245,3.2274
-0.0129,-0.0039,3.9741
-0.0232,0.0003,2.4882
0.0075,-0.0017,3.0429
-0.0182,0.0027,2.5156
0.0030,0.0010,2.6885
0.0062,-0.0001,3.5308
-0.0230,0.0010,2.6610
0.0067,-0.0018,3.6250
-0.0179,0.0024,2.4933
0.0051,-0.0004,2.9167
-0.0217,-0.0017,3.3499
-0.0223,0.0010,3.0864
-0.0182,0.0029,2.6507
-0.0146,-0.0043,3.5432
0.0009,0.0013,2.7751
0.0023,0.0011,2.3174
0.0017,-0.0010,2.9993
-0.0228,0.0010,2.3294
0.0053,-0.0007,2.5826
0.0075,-0.0047,3.4570
-0.0223,0.0013,2.4284
0.0041,-0.0011,2.5962
-0.0183,-0.0030,3.5791
0.0076,-0.0034,3.3567
0.0038,-0.0005,3.2751
0.0075,-0.0009,3.4320
0.0080,-0.0052,3.4175
0.0088,-0.0079,3.6281
0.0232,-0.0282,2.2632
0.0227,-0.0282,2.2035
-0.0229,0.0012,2.9109
-0.0138,0.0019,3.1370
0.0045,0.0023,3.4002
0.0062,-0.0013,3.3601
-0.0238,-0.0003,2.7680
-0.0139,0.0078,3.0038
-0.0194,0.0007,2.4505
-0.0169,0.0013,2.4441
-0.0060,-0.0013,4.0365
-0.0221,0.0013,2.7923
-0.0229,0.0009,2.4022
0.0034,0.0005,2.9485
-0.0184,0.0025,3.4191
-0.0150,0.0014,2.6974
-0.0223,0.0004,2.3721
0.0054,0.0001,2.9787
0.0224,-0.0281,2.3258
0.0073,-0.0012,2.9355
0.0045,-0.0001,2.7061
-0.0215,-0.0021,3.2933
-0.0184,0.0029,2.3345
-0.0188,0.0028,2.4124
-0.0180,-0.0032,4.4560
0.0254,0.0385,3.0639
-0.0242,0.0008,2.7604
-0.0240,0.0001,2.3269
-0.0110,0.0057,3.9749
-0.0234,-0.0000,2.8589
-0.0214,0.0014,2.1903
-0.0183,0.0030,2.6272
0.0224,-0.0263,3.0455
-0.0236,0.0011,2.2224
0.0120,-0.0213,3.7794
0.0108,-0.0265,3.6737
-0.0089,0.0016,2.9207
-0.0140,0.0013,2.9670
-0.0189,0.0026,2.9474
0.0070,-0.0013,2.9716
0.0222,-0.0282,2.6087
-0.0208,-0.0023,3.7680
0.0164,-0.0202,3.1726
0.0076,-0.0027,3.1324
-0.0227,0.0007,2.6315
0.0059,-0.0004,2.6975
-0.0215,0.0012,2.2739
0.0057,-0.0000,3.0454
-0.0183,0.0028,2.5586
-0.0154,0.0019,2.7557
0.0226,-0.0280,2.1624
-0.0129,-0.0023,3.3902
0.0242,0.0378,2.8700
-0.0168,0.0049,2.7159
-0.0190,0.0025,3.2877
-0.0135,0.0017,3.1749
-0.0144,-0.0046,3.2795
0.0159,-0.0201,3.4827
0.0245,0.0390,3.5689
-0.0233,0.0001,2.4488
-0.0179,0.0025,2.5165
-0.0171,0.0024,2.6732
-0.0104,0.0017,2.7069
-0.0178,0.0026,2.3391
0.0135,-0.0176,3.5639
-0.0228,0.0012,2.5393
0.0255,0.0392,2.8756
0.0033,0.0004,3.3155
-0.0185,0.0027,2.7176
-0.0206,0.0012,2.2506
-0.0237,-0.0006,3.2280
-0.0140,-0.0048,3.0280
-0.0097,0.0012,2.9413
-0.0230,0.0012,2.4328
-0.0167,0.0023,2.7128
-0.0216,-0.0022,3.3253
-0.0171,0.0045,2.8677
0.0065,-0.0004,3.6608
-0.0080,-0.0043,3.6149
0.0224,-0.0277,2.5589
-0.0227,0.0012,2.3860
0.0092,-0.0018,3.2793
0.0061,0.0103,3.2941
-0.0113,0.0004,2.9721
0.0212,-0.0260,3.8682
-0.0186,0.0029,3.0468
-0.0125,0.0079,3.0055
0.0069,-0.0021,3.1094
-0.0119,0.0010,2.8110
0.0071,-0.0011,3.2284
-0.0249,0.0007,2.6377
-0.0133,0.0078,2.9694
-0.0176,0.0028,2.6460
-0.0243,0.0009,2.3947
0.0053,-0.0001,3.1619
0.0225,-0.0227,3.4162
-0.0246,-0.0000,2.5054
0.0064,-0.0003,2.8393
0.0047,-0.0015,3.1282
-0.0131,0.0068,3.1618
0.0227,-0.0272,2.6272
-0.0115,0.0003,3.1332
0.0033,0.0031,4.1072
0.0077,-0.0012,2.7940
-0.0014,-0.0128,3.0871
-0.0200,0.0021,2.4530
-0.0227,-0.0002,3.8019
0.0085,-0.0017,3.3039
0.0233,-0.0282,2.4866
-0.0228,0.0007,2.4847
0.0224,0.0338,3.8591
-0.0166,0.0031,3.3434
-0.0041,-0.0013,3.3492
0.0189,0.0341,3.3097
-0.0133,0.0070,2.7766
0.0040,0.0010,3.8384
0.0112,-0.0109,4.1071
-0.0142,-0.0040,4.6500
0.0068,-0.0011,3.9721
0.0059,-0.0001,2.9298
-0.0161,0.0024,3.0701
-0.0239,0.0002,2.6520
0.0065,-0.0009,3.2008
0.0221,-0.0277,2.5650
-0.0176,0.0027,2.7544
0.0094,-0.0091,3.5781
-0.0173,0.0039,2.9980
-0.0242,0.0000,2.5013
-0.0232,-0.0000,2.6510
-0.0216,0.0013,2.5016
0.0032,-0.0001,3.0231
0.0046,-0.0055,3.4497
-0.0133,0.0013,2.5438
0.0071,-0.0020,3.7321
-0.0247,0.0008,2.5717
-0.0250,-0.0011,4.1930
-0.0183,0.0029,2.2810
0.0064,-0.0019,3.4456
0.0059,-0.0001,3.2848
-0.0202,0.0013,2.6438
0.0033,0.0002,2.6578
-0.0196,0.0017,2.5621
-0.0133,0.0011,2.8121
0.0066,-0.0015,3.7891
-0.0193,-0.0032,3.8134
-0.0218,0.0002,2.7781
-0.0081,0.0004,3.2141
-0.0129,0.0019,2.6325
-0.0134,0.0021,3.2815
0.0045,0.0004,3.1161
-0.0108,0.0007,2.8268
-0.0236,0.0008,2.2849
0.0049,-0.0001,2.8318
0.0047,-0.0013,2.8278
-0.0178,0.0031,3.0615
-0.0202,0.0005,2.9135
-0.0171,0.0034,3.0542
-0.0180,0.0026,2.3814
0.0128,0.0245,3.6716
-0.0153,-0.0037,3.6437
0.0072,0.0156,3.2987
0.0052,-0.0000,2.6839
0.0070,-0.0028,3.3344
0.0096,0.0160,3.0706
0.0054,-0.0003,2.6806
0.0076,-0.0041,3.8778
-0.0086,0.0005,3.1076
-0.0251,-0.0005,4.1458
0.0219,-0.0276,3.5015
-0.0165,0.0032,3.6751
0.0083,-0.0017,3.2860
0.0092,-0.0017,3.1535
0.0197,0.0354,2.8042
-0.0222,-0.0014,4.3422
0.0076,0.0066,3.4196
-0.0130,0.0028,2.8385
0.0004,-0.0140,3.2652
-0.0171,0.0025,3.5914
-0.0016,0.0031,3.4777
-0.0175,0.0055,3.5161
0.0058,-0.0019,3.2507
-0.0223,-0.0009,2.9087
-0.0238,-0.0008,2.8813
0.0049,-0.0003,3.1222
0.0252,0.0389,2.6960
0.0063,0.0105,3.4476
-0.0216,0.0016,2.3000
-0.0178,0.0027,3.2136
0.0217,-0.0275,2.3013
-0.0182,0.0029,2.7269
-0.0184,0.0030,2.5801
-0.0129,0.0007,2.6662
-0.0231,0.0014,2.6560
-0.0125,0.0007,2.8727
0.0072,-0.0013,2.9722
0.0257,0.0386,2.8220
0.0055,-0.0026,3.4547
-0.0204,0.0018,2.8305
-0.0224,-0.0012,3.3869
0.0146,0.0264,2.9574
-0.0174,0.0027,2.5074
0.0259,0.0390,2.6075
0.0043,-0.0019,3.1918
-0.0183,0.0022,2.5183
-0.0222,0.0015,2.4358
-0.0177,0.0025,2.2074
0.0173,-0.0247,3.1667
0.0226,-0.0277,2.7125
-0.0148,0.0055,2.9548
0.0235,-0.0281,3.1911
-0.0105,0.0051,3.1550
0.0255,0.0385,3.2370
0.0216,0.0351,3.2861
0.0067,-0.0021,3.4136
-0.0207,0.0009,2.4253
-0.0199,0.0018,2.4422
0.0251,0.0390,3.2286
-0.0090,-0.0003,2.9825
0.0002,0.0092,3.6141
0.0057,-0.0001,3.4015
0.0060,-0.0008,2.7577
0.0046,0.0064,3.2456
-0.0217,0.0015,2.5615
-0.0227,0.0012,2.5138
0.0065,-0.0005,3.2354
-0.0061,-0.0016,3.4378
-0.0184,0.0026,2.2521
0.0051,-0.0007,2.9185
-0.0164,0.0025,2.7225
-0.0231,0.0004,2.5149
-0.0239,0.0009,2.8156
-0.0148,0.0025,3.1892
0.0074,-0.0039,3.6913
0.0072,-0.0015,2.8526
0.0185,-0.0268,3.2039
-0.0171,0.0022,3.0023
-0.0177,0.0027,2.1327
-0.0232,-0.0009,3.0111
0.0109,-0.0115,3.3899
0.0056,-0.0011,3.1187
-0.0174,0.0024,2.4515
-0.0222,0.0013,2.3986
-0.0179,0.0024,2.5408
0.0161,0.0277,3.2838
0.0062,-0.0017,3.3021
-0.0236,-0.0005,2.5801
0.0100,0.0167,3.0176
0.0101,-0.0072,3.8853
0.0032,0.0004,2.6148
0.0080,-0.0018,3.2263
-0.0245,0.0007,2.9211
0.0041,-0.0002,3.0496
-0.0168,0.0026,2.3857
0.0096,0.0163,3.2930
-0.0243,0.0009,2.5090
-0.0098,0.0018,3.6793
-0.0220,0.0012,2.4697
-0.0243,-0.0001,2.3483
-0.0129,0.0007,2.6421
-0.0033,-0.0008,3.4545
-0.0189,0.0032,2.3724
-0.0176,0.0027,2.3310
0.0095,-0.0091,3.5180
-0.0184,0.0030,2.3502
0.0030,0.0009,2.9006
0.0051,-0.0017,3.4353
0.0231,-0.0282,2.0143
0.0247,0.0309,3.4944
-0.0209,0.0017,2.4724
-0.0225,0.0011,2.2100
-0.0184,0.0026,2.6733
0.0093,-0.0077,3.8892
0.0055,0.0001,3.3101
-0.0180,0.0028,2.4630
0.0060,0.0001,3.4061
0.0078,0.0112,4.5923
-0.0181,0.0029,2.2812
0.0247,0.0389,2.8903
-0.0182,0.0027,2.4476
-0.0232,0.0002,2.6946
0.0086,-0.0013,3.6366
0.0229,-0.0279,2.3308
-0.0150,0.0057,2.4800
0.0233,-0.0283,2.5840
0.0072,-0.0059,4.2868
0.0217,-0.0280,2.7777
0.0203,0.0366,2.7678
-0.0177,0.0032,2.4735
0.0008,-0.0005,3.1252
0.0225,-0.0281,2.4801
-0.0009,-0.0028,3.2179
0.0055,-0.0003,3.0756
-0.0211,0.0006,3.0067
-0.0130,0.0029,3.3143
0.0072,-0.0013,3.4877
0.0076,-0.0016,3.0827
-0.0233,0.0011,2.3398
0.0049,-0.0003,2.9730
-0.0144,0.0070,2.9657
0.0244,0.0383,3.1243
0.0091,-0.0017,3.4778
-0.0028,0.0002,3.1452
-0.0184,0.0029,2.9130
-0.0186,0.0024,2.3439
-0.0135,0.0065,2.7933
0.0052,-0.0015,3.6384
0.0095,-0.0093,3.5366
0.0216,-0.0265,2.3902
-0.0179,0.0029,2.3430
0.0130,-0.0156,3.3992
0.0095,-0.0016,3.1668
0.0170,-0.0259,3.0349
-0.0186,0.0030,2.9779
-0.0228,0.0013,2.4291
-0.0234,0.0010,2.6806
-0.0239,-0.0011,3.2702
-0.0183,0.0025,2.8117
-0.0219,-0.0012,3.3962
-0.0238,0.0008,2.2001
0.0200,0.0362,3.1779
-0.0211,0.0014,2.6089
-0.0181,0.0027,3.0427
-0.0089,-0.0045,3.4876
-0.0118,-0.0007,3.1525
0.0047,-0.0004,2.7961
-0.0183,0.0028,2.3996
0.0245,0.0323,3.4449
0.0108,-0.0115,4.0454
-0.0186,0.0029,2.5589
-0.0245,-0.0003,3.4220
-0.0184,0.0029,2.3763
-0.0225,0.0006,2.4825
-0.0239,0.0008,2.2973
0.0035,0.0002,3.1273
-0.0206,-0.0017,3.0791
0.0057,-0.0018,2.9436
-0.0171,0.0038,2.5212
-0.0220,0.0013,2.7103
-0.0241,0.0001,3.1923
-0.0186,0.0031,2.5941
0.0052,-0.0003,2.6790
0.0078,-0.0014,2.9291
0.0120,-0.0149,4.0535
0.0238,-0.0286,2.2851
0.0229,-0.0282,2.0799
-0.0149,0.0073,2.8847
-0.0188,0.0007,2.8016
0.0139,0.0270,3.0933
-0.0114,-0.0043,3.4561
-0.0188,0.0017,2.5496
-0.0186,0.0021,2.3576
0.0060,-0.0001,3.6382
-0.0218,0.0014,2.6668
-0.0238,0.0003,2.6669
-0.0175,0.0027,2.4122
0.0070,-0.0041,3.7156
0.0032,0.0003,3.0294
0.0117,-0.0131,4.4273
0.0048,-0.0015,3.4351
-0.0208,0.0020,2.6722
0.0196,0.0340,3.0862
0.0245,0.0387,2.7809
-0.0105,0.0008,2.9969
-0.0122,0.0090,2.8335
0.0247,0.0388,2.5568
0.0108,-0.0116,3.5037
-0.0227,0.0004,2.5500
-0.0226,0.0013,2.2152
0.0053,-0.0012,2.7755
-0.0237,0.0008,2.5174
-0.0224,0.0009,2.6244
-0.0231,0.0004,2.4241
-0.0170,0.0021,2.8823
-0.0109,0.0013,3.3472
-0.0137,0.0011,2.5214
0.0032,0.0001,2.7315
-0.0184,-0.0022,4.4238
-0.0232,-0.0004,2.7201
0.0122,-0.0154,3.4902
0.0060,-0.0006,2.8293
-0.0248,-0.0002,2.7021
0.0021,-0.0004,3.1341
0.0029,0.0007,2.6272
-0.0231,0.0003,3.2094
-0.0027,-0.0026,3.6523
0.0112,-0.0120,3.4210
-0.0241,0.0008,2.4964
-0.0242,0.0003,2.7926
0.0080,-0.0015,3.0556
0.0061,-0.0004,2.7913
-0.0240,0.0009,2.4784
-0.0173,0.0030,2.7298
0.0035,-0.0002,2.5299
-0.0170,0.0027,2.4203
-0.0161,-0.0014,3.1968
0.0085,-0.0034,3.8078
-0.0226,0.0010,2.3599
0.0059,-0.0024,3.4247
-0.0133,0.0015,3.7587
-0.0175,0.0024,2.4729
0.0062,-0.0002,3.0727
0.0057,-0.0003,3.0791
-0.0143,0.0019,2.6656
0.0117,-0.0245,3.6550
0.0197,0.0355,2.8652
-0.0120,-0.0049,3.6689
-0.0180,0.0032,2.8454
0.0223,-0.0256,2.8861
-0.0155,0.0028,3.0387
-0.0228,0.0003,2.3288
-0.0181,-0.0033,3.4026
0.0020,0.0006,2.6425
-0.0242,0.0008,2.5442
-0.0127,0.0009,2.6485
-0.0235,-0.0003,3.0665
-0.0226,-0.0016,3.1211
-0.0208,0.0012,2.4562
-0.0214,0.0005,2.7879
-0.0231,0.0006,3.0193
0.0218,0.0356,3.5855
-0.0199,0.0019,2.9691
0.0080,-0.0018,3.3777
0.0225,-0.0047,3.7634
-0.0229,0.0010,2.2719
0.0064,0.0122,3.5322
0.0057,-0.0003,3.1482
0.0228,-0.0280,3.4009
-0.0112,0.0099,2.7725
0.0096,0.0157,3.5785
-0.0123,0.0007,2.8949
-0.0133,0.0012,3.2124
0.0087,-0.0096,3.4374
-0.0222,0.0011,2.0570
0.0230,-0.0278,2.7274
-0.0068,0.0008,3.4081
-0.0184,0.0028,2.6668
-0.0179,0.0037,2.8933
-0.0184,0.0030,2.2328
-0.0233,0.0004,2.3660
0.0235,-0.0282,2.5486
-0.0241,-0.0002,3.2008
0.0063,0.0001,3.1995
0.0031,0.0007,2.8663
0.0103,-0.0108,3.3494
-0.0202,0.0009,2.7656
-0.0158,0.0019,2.5864
0.0067,-0.0011,3.4734
0.0054,-0.0022,3.1863
-0.0167,0.0024,2.7225
-0.0231,0.0006,2.4199
-0.0113,0.0008,2.4480
-0.0103,-0.0000,2.8729
0.0056,-0.0006,2.8980
-0.0251,-0.0006,3.7989
0.0244,0.0380,2.8790
0.0173,0.0321,3.5985
0.0237,-0.0286,2.3838
-0.0188,0.0024,2.6790
-0.0236,-0.0006,2.5552
-0.0005,0.0094,3.4786
-0.0193,0.0022,2.4126
0.0256,0.0392,2.8313
0.0057,-0.0011,3.3816
-0.0176,0.0023,2.3612
-0.0203,0.0001,2.7537
-0.0085,0.0065,3.5058
-0.0223,0.0014,2.3279
-0.0132,-0.0043,3.5450
-0.0206,0.0011,2.4958
0.0057,-0.0003,2.7052
0.0074,0.0133,3.4718
-0.0228,0.0007,3.0331
-0.0025,-0.0017,3.1313
-0.0123,-0.0041,3.5412
-0.0110,-0.0043,3.4869
-0.0215,0.0016,2.6325
0.0059,-0.0001,2.6342
-0.0188,0.0030,2.4351
0.0066,-0.0012,2.7326
0.0233,-0.0284,2.2001
-0.0124,-0.0022,3.7693
0.0085,-0.0013,3.2613
0.0064,-0.0045,4.1929
0.0056,-0.0003,2.9100
0.0074,-0.0018,2.9757
0.0061,-0.0009,2.7854
-0.0117,0.0016,3.0958
0.0061,-0.0006,2.6020
-0.0183,0.0030,2.9406
-0.0173,0.0028,2.2776
-0.0240,0.0010,2.2854
-0.0180,0.0026,2.3727
-0.0199,0.0019,2.7301
0.0047,-0.0066,3.5262
0.0083,-0.0056,3.4471
0.0078,-0.0019,3.4437
0.0226,-0.0282,2.3493
0.0035,-0.0043,3.5068
-0.0214,0.0006,2.9903
0.0072,-0.0012,3.5394
-0.0221,0.0012,2.5809
0.0060,-0.0021,3.2310
0.0212,-0.0272,2.4896
0.0078,-0.0018,3.0075
-0.0105,0.0015,3.1220
0.0221,-0.0284,2.5087
0.0238,-0.0285,2.3651
-0.0181,0.0032,2.9800
-0.0127,0.0076,3.4451
0.0099,-0.0091,3.9823
-0.0160,0.0030,3.1834
0.0031,0.0003,2.7981
-0.0174,0.0026,2.4316
-0.0177,0.0029,2.5031
0.0219,-0.0275,3.7475
0.0216,-0.0276,2.4824
-0.0231,-0.0015,3.1854
-0.0218,0.0011,2.2778
-0.0232,-0.0005,3.3749
0.0220,-0.0281,2.5120
-0.0093,0.0070,3.3722
-0.0169,0.0028,2.6906
0.0092,0.0163,3.4715
0.0228,-0.0281,2.5415
0.0071,-0.0116,4.1547
-0.0181,0.0031,2.2479
-0.0252,-0.0005,2.5892
0.0063,-0.0004,2.9100
0.0201,0.0214,3.4840
0.0067,-0.0008,3.4451
-0.0241,-0.0003,2.4851
-0.0031,-0.0019,3.5580
-0.0176,0.0037,3.0745
-0.0184,0.0028,2.4940
-0.0220,0.0012,2.1337
0.0030,0.0012,2.9379
-0.0019,-0.0058,3.7600
0.0200,0.0348,3.0086
-0.0229,0.0002,2.3043
0.0199,0.0317,4.0993
0.0064,-0.0001,2.9330
0.0033,0.0011,3.0222
0.0069,-0.0010,2.9390
-0.0218,-0.0008,3.4029
-0.0181,0.0028,2.9014
0.0061,-0.0003,3.3404
-0.0203,0.0020,2.5129
-0.0184,0.0030,3.1242
0.0172,0.0314,3.4708
0.0235,-0.0285,2.4911
0.0058,-0.0001,2.9130
0.0217,-0.0270,3.2944
0.0116,-0.0127,3.3157
-0.0180,0.0024,3.1115
0.0234,-0.0283,2.2924
0.0190,0.0309,3.6539
0.0249,0.0393,3.4308
0.0037,-0.0018,2.7883
-0.0107,0.0067,2.9087
-0.0237,0.0009,2.3041
0.0094,0.0129,3.2715
-0.0073,-0.0005,3.1865
-0.0133,0.0009,3.0648
0.0231,-0.0283,2.1323
0.0204,-0.0273,2.7599
-0.0228,0.0011,2.4253
-0.0198,0.0024,2.9397
-0.0175,0.0028,2.6943
-0.0238,0.0011,2.5238
0.0081,-0.0013,2.9574
0.0074,-0.0030,4.0393
-0.0240,0.0009,2.5708
-0.0216,0.0015,2.7634
-0.0215,0.0013,2.3874
0.0047,0.0061,3.0277
-0.0244,-0.0005,2.5685
0.0097,0.0115,3.5426
0.0051,0.0008,3.3345
-0.0243,0.0006,2.5441
0.0027,-0.0023,3.3945
0.0223,-0.0278,3.3092
-0.0231,0.0013,3.2363
0.0227,-0.0276,2.7913
-0.0231,0.0007,3.1226
-0.0012,-0.0026,4.0583
0.0089,-0.0016,3.3483
0.0080,-0.0018,3.0772
0.0222,-0.0274,2.1228
0.0068,-0.0126,3.4810
-0.0176,0.0025,2.4175
-0.0222,0.0011,2.4837
0.0078,0.0157,3.2283
0.0145,0.0278,3.0513
-0.0230,0.0011,2.6324
-0.0104,0.0011,2.5333
-0.0137,0.0008,3.4278
0.0063,-0.0005,2.8864
0.0007,-0.0132,3.0730
0.0062,0.0002,3.4607
0.0052,-0.0047,3.6826
-0.0175,0.0025,2.5988
-0.0129,0.0050,2.9273
-0.0230,0.0011,2.3712
0.0219,-0.0272,2.8431
0.0124,-0.0132,3.5965
0.0034,-0.0004,2.7904
-0.0140,0.0074,3.0980
0.0256,0.0391,2.9403
0.0039,-0.0005,2.7390
-0.0190,0.0023,2.6614
0.0087,-0.0014,3.0915
0.0253,0.0390,2.8083
0.0196,0.0348,3.0268
-0.0186,0.0031,2.4153
0.0041,-0.0009,3.3831
0.0245,-0.0256,3.2946
0.0034,-0.0004,2.7012
-0.0230,0.0011,3.1979
0.0223,-0.0280,2.9728
-0.0120,0.0025,3.3662
0.0224,-0.0281,2.5162
0.0071,-0.0013,3.3928
-0.0183,0.0018,2.5415
0.0010,-0.0018,3.2227
0.0066,-0.0011,3.5387
0.0039,-0.0005,3.5519
-0.0175,0.0028,2.1991
0.0132,-0.0169,3.6743
-0.0238,0.0010,2.2396
0.0038,0.0003,2.7970
0.0146,0.0288,4.2942
0.0012,-0.0134,3.2540
0.0019,-0.0012,3.0505
0.0039,-0.0001,2.7275
0.0078,-0.0016,3.3347
-0.0172,0.0024,3.1502
-0.0129,0.0006,3.0801
0.0066,-0.0019,2.9436
0.0043,-0.0006,3.9191
0.0074,-0.0021,3.4036
0.0066,-0.0010,2.7679
-0.0147,0.0055,2.5661
0.0112,-0.0106,4.0121
-0.0185,0.0029,2.5608
-0.0172,0.0026,2.4343
0.0033,-0.0001,2.5865
-0.0233,0.0011,2.4256
0.0060,-0.0020,2.7827
0.0066,-0.0017,3.1543
-0.0235,0.0012,2.6610
0.0228,-0.0281,2.1041
-0.0184,0.0028,2.6890
-0.0194,0.0028,2.6351
-0.0234,0.0009,2.2653
-0.0224,0.0006,2.2526
0.0218,-0.0274,2.3227
-0.0191,0.0018,2.2603
-0.0147,0.0017,2.9417
-0.0245,0.0008,2.9738
0.0091,-0.0016,3.0941
-0.0181,0.0025,2.3215
0.0002,-0.0110,3.9254
0.0165,0.0308,3.2506
0.0194,0.0338,2.8968
-0.0111,0.0013,3.0326
-0.0244,-0.0005,2.5903
-0.0241,0.0009,2.5635
0.0215,-0.0282,2.9334
-0.0079,0.0009,3.1145
0.0079,-0.0011,3.3882
0.0060,-0.0091,3.7884
-0.0194,-0.0028,3.0587
-0.0193,0.0018,2.4822
-0.0250,-0.0004,2.8444
-0.0182,0.0026,2.5393
-0.0141,0.0073,2.5694
0.0138,-0.0217,3.6825
-0.0032,-0.0009,3.5133
-0.0138,0.0065,2.6853
0.0023,-0.0021,3.1368
-0.0047,-0.0154,3.9276
0.0135,0.0217,3.5024
-0.0154,-0.0045,3.5162
0.0174,-0.0251,4.0362
0.0041,-0.0006,2.8180
-0.0190,0.0023,2.2318
0.0235,0.0374,2.8169
0.0084,-0.0014,3.8929
0.0064,-0.0008,2.7996
-0.0185,0.0032,2.9689
-0.0233,0.0010,2.3568
0.0067,-0.0013,3.3284
-0.0223,0.0009,2.5238
-0.0219,0.0012,2.8882
0.0077,-0.0015,3.2483
0.0232,-0.0281,3.1647
0.0236,0.0377,3.1605
-0.0082,0.0005,3.8894
0.0044,0.0013,3.7504
0.0228,-0.0273,2.9070
0.0022,-0.0017,3.8712
-0.0246,0.0003,3.0159
-0.0192,0.0025,2.4500
-0.0213,0.0015,2.5040
0.0046,0.0001,2.7044
-0.0132,0.0010,3.0988
-0.0194,0.0025,2.7537
-0.0124,0.0010,2.7133
0.0035,0.0001,2.4275
-0.0104,0.0093,2.8464
-0.0184,0.0030,2.9430
0.0237,-0.0285,2.5602
-0.0114,0.0079,2.9112
-0.0184,0.0028,2.4542
-0.0229,0.0012,2.7054
-0.0062,-0.0005,3.4399
-0.0180,0.0032,2.8019
-0.0227,0.0002,2.8783
-0.0154,0.0017,2.7249
0.0054,-0.0002,3.3288
0.0075,-0.0012,3.3193
0.0220,-0.0279,2.8052
0.0221,-0.0273,2.2727
0.0039,-0.0005,3.2442
-0.0035,-0.0000,2.9155
-0.0230,-0.0013,3.4098
-0.0164,0.0024,2.1876
-0.0113,0.0015,2.8772
0.0250,0.0382,2.8900
0.0053,-0.0002,4.1876
-0.0132,0.0052,3.8114
0.0053,-0.0002,2.9446
-0.0199,-0.0012,3.4103
0.0094,0.0116,3.6135
-0.0190,0.0020,3.2637
-0.0199,0.0022,2.6091
0.0235,0.0369,2.8427
0.0034,0.0002,2.6174
-0.0141,0.0068,2.9241
-0.0188,0.0028,2.5145
0.0248,0.0391,2.8540
0.0218,-0.0274,2.7374
-0.0240,0.0009,2.2535
-0.0102,-0.0002,2.7324
-0.0157,0.0015,2.6869
-0.0210,0.0019,3.0912
0.0072,-0.0013,3.5519
0.0231,-0.0202,4.2988
0.0081,-0.0012,3.1791
-0.0175,0.0053,3.7449
-0.0228,0.0012,2.3295
0.0230,-0.0279,2.3597
0.0066,-0.0002,3.7744
0.0029,0.0010,2.9032
-0.0142,0.0021,2.6548
0.0056,0.0004,3.4685
0.0089,-0.0012,3.4451
-0.0182,0.0029,2.3128
0.0048,-0.0003,2.7919
-0.0180,0.0026,2.3972
-0.0142,-0.0048,3.3502
-0.0127,0.0007,2.8934
0.0081,-0.0016,3.1400
0.0064,-0.0004,2.9266
-0.0207,-0.0006,3.0304
0.0063,-0.0012,3.1635
-0.0186,0.0026,2.4521
-0.0143,0.0075,2.5635
-0.0167,0.0050,2.6905
0.0221,-0.0277,2.4349
-0.0186,0.0026,2.2618
0.0025,0.0013,2.8007
0.0222,-0.0280,2.4395
-0.0220,0.0006,2.4431
0.0035,0.0004,2.4617
-0.0090,-0.0001,3.0759
-0.0176,0.0029,3.3089
0.0034,0.0092,4.1391
-0.0229,0.0005,2.8342
-0.0229,0.0009,2.8416
-0.0231,0.0005,2.6777
-0.0187,0.0031,2.4332
0.0225,-0.0282,2.3937
-0.0189,0.0022,2.6063
-0.0177,0.0023,2.6746
0.0207,-0.0273,3.0340
0.0252,0.0384,3.3224
0.0044,-0.0007,2.5843
-0.0132,0.0011,2.3738
-0.0092,0.0011,3.0751
0.0004,-0.0013,2.8397
0.0240,0.0324,3.8512
-0.0177,0.0027,2.2030
0.0052,0.0007,3.3256
0.0031,-0.0046,3.4317
0.0252,0.0376,3.3065
-0.0114,0.0018,3.4125
0.0096,-0.0099,3.7080
-0.0200,0.0009,2.8891
0.0016,0.0098,3.4324
0.0199,0.0356,2.9663
-0.0143,0.0012,2.7220
0.0141,0.0243,3.9603
-0.0236,0.0001,2.4864
-0.0098,0.0063,3.1588
-0.0238,0.0008,2.3822
0.0024,0.0045,3.1846
0.0226,-0.0267,2.5625
-0.0237,0.0011,2.8991
-0.0182,0.0023,2.8439
0.0213,0.0353,3.2300
-0.0180,0.0025,2.2843
0.0056,-0.0004,2.7860
0.0040,0.0024,2.5401
-0.0189,0.0026,2.5193
0.0044,0.0011,3.1039
0.0054,0.0121,3.7000
-0.0208,0.0013,2.4932
-0.0223,0.0013,2.1553
0.0086,0.0102,3.5258
-0.0126,0.0091,2.9314
-0.0233,-0.0006,3.4083
-0.0238,-0.0008,5.2200
0.0187,0.0329,3.6684
-0.0221,0.0013,2.3857
0.0081,-0.0010,3.1021
-0.0188,0.0027,2.7961
0.0218,-0.0255,2.7219
-0.0132,0.0018,2.6538
-0.0183,0.0029,2.3455
-0.0211,0.0013,2.3693
0.0064,-0.0038,3.7321
-0.0177,0.0028,2.3723
0.0067,-0.0013,3.3576
-0.0017,-0.0004,3.3758
-0.0183,0.0034,3.1097
0.0060,-0.0034,3.4318
0.0231,-0.0284,2.6531
0.0040,-0.0014,2.7075
-0.0221,0.0009,2.5276
-0.0230,0.0007,2.5307
-0.0203,0.0012,2.6182
-0.0148,0.0015,2.6606
0.0122,-0.0140,3.5166
-0.0241,0.0001,2.5921
0.0251,0.0378,3.0672
0.0212,0.0158,4.2333
-0.0134,0.0070,2.7761
-0.0098,-0.0027,2.8748
-0.0184,0.0030,2.2709
-0.0200,0.0022,2.9045
-0.0103,0.0057,4.1583
-0.0143,0.0075,2.9709
0.0066,-0.0016,4.0000
0.0054,0.0000,2.9945
-0.0249,-0.0010,3.2883
-0.0200,-0.0019,3.3721
0.0053,-0.0012,3.0814
-0.0218,-0.0009,3.6099
0.0063,0.0001,3.0252
0.0245,0.0388,3.0879
-0.0194,0.0021,2.6046
0.0056,-0.0017,2.6513
-0.0207,0.0028,2.8771
0.0147,-0.0247,3.2901
-0.0231,0.0012,2.3566
0.0036,0.0008,2.5348
0.0153,0.0284,3.0873
0.0071,-0.0048,3.5361
0.0065,-0.0023,3.2466
-0.0234,-0.0001,2.8156
-0.0102,-0.0045,3.5013
0.0088,-0.0043,3.4558
0.0221,-0.0280,2.8483
-0.0144,0.0057,2.5284
-0.0218,0.0015,2.2873
-0.0148,0.0059,3.4250
-0.0186,0.0032,2.8203
0.0079,-0.0078,3.8352
0.0020,0.0098,3.1234
-0.0234,0.0008,2.2743
-0.0175,0.0026,2.4988
0.0041,-0.0007,3.1434
-0.0237,-0.0003,2.8216
-0.0197,0.0024,2.5832
-0.0243,0.0000,3.0989
-0.0098,0.0040,2.9090
0.0257,0.0394,2.8320
-0.0216,0.0010,2.6713
0.0069,-0.0016,2.9750
-0.0172,0.0027,2.7155
-0.0185,0.0032,2.4303
-0.0207,0.0018,2.3215
-0.0157,0.0013,2.9762
0.0066,-0.0010,2.8443
-0.0189,0.0030,2.6442
-0.0159,0.0028,2.6521
0.0063,-0.0020,3.5626
-0.0142,0.0063,3.4462
-0.0056,0.0001,3.2233
0.0021,-0.0022,3.3486
0.0226,-0.0282,2.3491
-0.0225,0.0010,2.3455
0.0051,-0.0009,2.9836
0.0090,-0.0016,3.2711
-0.0123,0.0072,2.7602
-0.0168,0.0024,2.1579
-0.0225,0.0012,2.4401
-0.0135,-0.0047,4.3909
-0.0250,-0.0011,3.1189
0.0081,-0.0014,3.0439
0.0251,0.0387,3.1509
0.0231,-0.0282,2.2221
0.0254,0.0392,2.6336
0.0040,-0.0007,2.5613
-0.0227,0.0009,2.3871
0.0224,-0.0271,2.7620
0.0221,-0.0278,2.8439
-0.0180,0.0025,2.4779
-0.0250,-0.0002,3.6040
-0.0111,0.0004,2.9577
-0.0143,0.0029,2.7308
-0.0053,-0.0004,2.8820
-0.0163,0.0027,2.9523
-0.0135,0.0032,2.8434
-0.0172,-0.0037,3.9833
-0.0077,-0.0034,2.9566
0.0065,-0.0017,3.2907
0.0258,0.0391,2.5957
0.0237,-0.0250,4.1178
-0.0147,0.0041,3.1338
-0.0107,0.0014,3.3496
-0.0245,-0.0011,3.7482
0.0048,-0.0011,3.0619
0.0013,-0.0121,3.6141
-0.0220,0.0014,2.3641
-0.0095,-0.0042,3.5000
0.0233,-0.0283,2.4652
0.0226,0.0370,3.0643
-0.0213,0.0007,2.8970
0.0064,-0.0008,2.8832
0.0206,-0.0272,2.6846
-0.0139,0.0075,2.8330
0.0102,0.0153,3.2035
0.0076,-0.0073,3.4070
-0.0171,0.0014,3.1681
-0.0232,0.0011,2.0654
0.0062,-0.0001,2.9594
-0.0180,0.0025,2.8125
-0.0230,0.0011,2.6981
0.0247,0.0384,2.7067
0.0218,-0.0265,2.6145
0.0085,0.0150,3.8230
0.0054,-0.0002,3.0631
0.0180,0.0332,3.2491
-0.0219,0.0012,2.5129
0.0076,-0.0017,3.1010
0.0084,-0.0016,3.1937
0.0029,0.0013,2.6863
0.0103,0.0166,3.7560
0.0057,-0.0002,2.8025
-0.0243,0.0007,3.0056
0.0059,-0.0013,2.9764
-0.0162,-0.0038,4.1847
0.0247,0.0390,2.9144
0.0086,0.0085,3.7143
-0.0126,0.0018,2.8967
-0.0224,0.0012,2.4706
-0.0136,0.0013,2.9265
-0.0211,0.0017,2.6277
0.0076,-0.0014,3.2275
-0.0184,0.0023,2.0840
-0.0228,0.0009,2.7105
0.0016,0.0022,2.8262
0.0084,-0.0032,3.9386
-0.0217,0.0015,2.0917
-0.0229,0.0010,2.2679
-0.0158,0.0039,2.5187
0.0081,0.0123,3.3013
0.0078,0.0067,3.7073
0.0117,-0.0131,3.8182
-0.0231,0.0000,3.6274
-0.0171,0.0027,2.3784
-0.0054,-0.0085,3.0705
0.0042,0.0035,3.3424
0.0237,-0.0269,3.0702
-0.0100,0.0092,3.4867
0.0027,0.0120,3.2991
-0.0189,0.0033,2.7443
0.0144,-0.0225,3.6875
0.0069,-0.0032,4.3095
0.0152,-0.0275,3.0465
-0.0220,0.0015,2.8664
-0.0184,0.0025,2.6278
0.0218,-0.0281,2.8155
-0.0179,0.0028,2.4036
0.0099,0.0158,3.4814
-0.0224,0.0010,2.3038
-0.0182,0.0027,4.0137
-0.0046,-0.0002,3.2250
0.0048,-0.0014,2.7900
-0.0163,0.0025,2.7967
-0.0187,0.0032,2.6521
-0.0190,0.0008,2.4990
-0.0208,0.0012,2.2063
-0.0223,0.0014,2.1499
-0.0190,0.0031,2.7086
0.0244,0.0385,2.9831
0.0057,-0.0000,3.1364
-0.0149,-0.0042,3.5216
0.0090,-0.0014,3.4581
-0.0185,0.0030,2.6128
0.0249,0.0388,2.8090
0.0033,-0.0001,3.6762
-0.0201,0.0023,2.7830
-0.0184,0.0050,3.0861
0.0229,0.0371,3.1834
-0.0108,-0.0044,3.7988
0.0206,-0.0282,2.9282
0.0082,-0.0043,3.3897
0.0049,-0.0002,2.9237
-0.0155,-0.0032,4.2192
-0.0175,0.0028,2.8233
0.0004,-0.0016,2.9496
-0.0233,-0.0006,2.6015
-0.0031,-0.0001,3.1390
0.0083,-0.0023,3.1728
-0.0232,0.0011,2.2816
0.0066,-0.0018,3.0932
-0.0183,0.0029,2.8351
-0.0240,-0.0004,2.7210
-0.0188,0.0008,2.1948
0.0183,-0.0227,3.2194
-0.0246,0.0009,2.4131
-0.0112,0.0014,2.6736
0.0111,-0.0134,3.2930
-0.0189,-0.0006,4.3834
-0.0019,0.0048,4.7246
-0.0200,0.0023,2.5368
0.0041,0.0035,3.8091
-0.0142,0.0068,3.0012
0.0023,-0.0033,3.4699
-0.0184,0.0026,2.2199
-0.0237,0.0001,2.8884
-0.0234,0.0002,2.4454
0.0060,-0.0013,3.3470
-0.0178,0.0036,2.4428
-0.0157,-0.0040,3.3269
0.0045,-0.0024,3.1985
0.0060,-0.0012,2.7943
-0.0183,0.0028,2.2843
-0.0240,0.0010,2.4523
0.0216,-0.0267,2.7746
-0.0239,-0.0001,2.4243
0.0053,0.0007,3.1057
0.0068,-0.0011,3.1072
-0.0060,-0.0000,3.2503
-0.0189,0.0033,2.7399
0.0061,-0.0013,3.3237
-0.0168,0.0022,2.7386
-0.0210,0.0019,2.6401
-0.0218,0.0013,2.5931
-0.0125,0.0015,3.0131
-0.0118,0.0061,2.8273
0.0062,-0.0078,3.4894
-0.0115,0.0007,2.8434
-0.0219,0.0014,2.3884
-0.0168,-0.0039,3.7460
-0.0045,0.0005,3.8907
-0.0107,-0.0013,3.6944
0.0093,-0.0090,4.0010
0.0092,0.0155,3.5402
0.0106,-0.0120,3.5576
0.0141,-0.0256,4.0227
-0.0250,-0.0007,2.7300
0.0035,-0.0001,2.7997
0.0081,-0.0026,3.4198
-0.0019,0.0094,3.6954
-0.0241,0.0009,2.3258
0.0076,-0.0015,3.4692
0.0049,-0.0003,3.2892
0.0044,-0.0008,3.2775
0.0090,-0.0129,3.5078
-0.0235,0.0004,3.1483
-0.0167,0.0026,2.9738
0.0144,0.0243,3.2593
-0.0172,0.0025,2.2804
0.0252,0.0380,3.7509
0.0074,-0.0010,3.1355
0.0034,-0.0000,2.7554
-0.0167,0.0044,2.5323
-0.0233,0.0010,2.3090
0.0212,-0.0274,2.9257
0.0050,-0.0004,2.9104
0.0035,0.0031,3.1320
-0.0131,0.0003,2.7940
0.0061,-0.0025,4.1600
0.0253,0.0385,3.0201
0.0070,-0.0036,3.6893
-0.0013,0.0008,3.4438
0.0223,0.0365,3.0732
-0.0146,0.0017,2.8185
-0.0202,0.0020,2.6747
0.0068,-0.0008,3.4392
-0.0235,0.0006,2.5553
-0.0245,0.0009,2.9095
0.0046,-0.0007,2.8936
-0.0218,0.0015,2.2943
-0.0212,0.0015,2.7968
-0.0229,-0.0008,3.0053
0.0187,-0.0258,3.5499
-0.0218,0.0013,2.3068
0.0226,-0.0281,2.3342
0.0246,0.0372,3.1971
0.0084,0.0061,4.8816
-0.0217,0.0017,2.6032
0.0050,-0.0009,2.9782
-0.0180,0.0032,2.5344
0.0237,-0.0259,2.8886
-0.0245,0.0007,3.2180
-0.0173,0.0022,2.4555
-0.0165,0.0027,2.3185
-0.0142,0.0073,2.6711
0.0096,-0.0015,3.3335
-0.0162,0.0051,2.5674
0.0254,0.0386,2.9591
0.0068,0.0002,3.9705
-0.0206,0.0018,3.0313
-0.0241,-0.0001,2.7258
-0.0073,0.0002,3.8193
0.0075,-0.0008,2.7250
-0.0186,0.0029,2.5463
-0.0142,0.0013,3.5204
-0.0157,0.0066,3.5761
-0.0137,0.0075,2.6918
0.0217,-0.0250,2.8661
-0.0237,0.0010,2.3741
-0.0251,-0.0008,2.9212
-0.0245,0.0009,2.8801
0.0211,-0.0274,2.9408
-0.0054,-0.0033,3.6257
-0.0217,0.0014,2.4100
0.0219,-0.0274,2.7998
0.0064,-0.0022,3.4004
-0.0227,-0.0014,3.0297
0.0058,-0.0003,4.1152
-0.0199,0.0021,2.3978
-0.0121,0.0004,3.1553
0.0059,-0.0005,3.1164
0.0147,-0.0171,3.9726
0.0095,-0.0103,3.3528
-0.0175,0.0029,2.5965
0.0066,-0.0029,3.4613
-0.0237,0.0009,2.3801
-0.0167,0.0030,2.2185
0.0076,-0.0012,2.9610
-0.0240,0.0009,2.3008
-0.0142,0.0014,2.9308
-0.0045,-0.0007,3.5042
0.0038,-0.0067,3.3395
0.0229,0.0370,3.1252
0.0217,-0.0273,3.2184
-0.0188,0.0029,3.0473
-0.0194,0.0024,2.5427
-0.0231,-0.0010,3.0448
0.0069,-0.0015,3.1712
-0.0184,0.0029,2.4089
0.0140,-0.0182,4.0514
0.0061,0.0000,3.5963
0.0051,-0.0012,3.2562
0.0250,0.0392,2.9932
-0.0131,-0.0038,3.5752
0.0054,-0.0002,2.8943
-0.0201,0.0022,2.5620
0.0071,-0.0018,3.1226
-0.0200,0.0012,2.5792
-0.0226,0.0013,2.7695
-0.0063,-0.0031,3.7218
0.0229,-0.0283,2.0236
0.0159,0.0300,3.6160
0.0060,-0.0005,3.2278


==> Data/iPSC_d16_q1000_seed42.csv <==
x,y,euclidicity
0.0554,-0.0247,2.9665
-0.0146,-0.0049,2.4487
0.0125,0.0121,3.4279
-0.0226,-0.0079,3.1357
0.0548,-0.0254,2.1970
0.0403,-0.0268,3.7242
-0.0206,-0.0080,2.6078
-0.0233,-0.0147,2.8667
0.0044,0.0102,2.4702
-0.0231,-0.0161,2.4311
0.0083,0.0588,2.7778
0.0143,0.0133,4.2635
0.0153,-0.0034,3.5048
0.0540,-0.0258,2.8105
0.0027,0.0098,2.6673
-0.0033,0.0062,3.4519
0.0528,-0.0246,3.1479
0.0499,-0.0226,3.2262
0.0121,0.0154,3.2345
0.0568,-0.0239,2.6299
-0.0242,-0.0146,2.5528
-0.0213,-0.0086,2.6654
-0.0023,0.0445,2.7970
-0.0033,0.0368,3.1478
-0.0174,-0.0048,3.6626
-0.0240,-0.0106,3.1583
-0.0210,-0.0083,2.5409
-0.0236,0.0011,2.6131
-0.0238,-0.0149,2.3736
-0.0118,-0.0096,3.5895
-0.0245,-0.0141,2.4813
-0.0210,-0.0083,2.4586
-0.0219,-0.0157,3.2552
0.0139,0.0127,2.8091
0.0022,0.0086,2.6731
0.0537,-0.0254,2.2259
0.0108,0.0123,3.3311
-0.0208,0.0021,2.8941
-0.0231,-0.0040,2.8380
-0.0193,-0.0073,2.5015
-0.0236,0.0096,3.3466
-0.0229,-0.0145,2.5121
0.0061,0.0100,2.9502
-0.0240,-0.0136,2.1529
0.0023,0.0078,3.0869
-0.0216,-0.0114,2.5807
0.0136,0.0131,3.4701
0.0029,-0.0086,3.4199
0.0569,-0.0246,2.4963
-0.0213,-0.0104,2.7354
-0.0232,-0.0082,2.7443
-0.0209,-0.0148,5.2484
0.0064,0.0102,3.3443
0.0552,-0.0202,2.8667
0.0033,0.0120,3.6793
-0.0246,-0.0152,4.0859
-0.0143,-0.0052,2.8889
-0.0181,0.0031,3.1575
0.0122,0.0122,2.6686
0.0031,0.0078,2.9684
-0.0048,0.0049,3.0900
-0.0230,-0.0076,2.5230
-0.0233,-0.0069,2.9499
0.0055,0.0131,3.0756
0.0149,0.0140,3.4909
0.0117,0.0105,3.1574
-0.0230,-0.0166,4.3812
-0.0212,-0.0062,2.8887
0.0188,-0.0048,3.7439
0.0003,0.0494,3.0218
0.0067,0.0579,2.7833
-0.0206,-0.0073,2.4749
0.0328,0.0028,3.2550
-0.0222,-0.0116,2.2979
0.0543,-0.0237,3.0675
0.0271,0.0051,3.3486
-0.0249,0.0011,2.9840
0.0070,0.0561,3.1894
0.0574,-0.0249,2.3313
0.0163,0.0125,3.2520
0.0089,0.0106,3.1570
-0.0234,0.0006,3.2316
-0.0050,0.0253,3.6126
0.0126,0.0133,3.0805
-0.0235,-0.0120,2.4992
0.0097,0.0113,2.7802
0.0550,-0.0252,2.1273
-0.0032,-0.0057,3.5697
0.0128,0.0143,3.3178
0.0067,0.0574,2.6147
-0.0204,-0.0077,2.7493
-0.0232,-0.0054,2.4616
0.0570,-0.0242,2.2881
-0.0193,0.0022,3.1868
-0.0234,0.0001,3.0553
-0.0226,-0.0080,2.4904
-0.0065,-0.0017,3.1104
0.0134,0.0127,2.9413
-0.0085,-0.0030,3.4029
-0.0239,-0.0139,2.6610
-0.0241,-0.0139,2.3897
-0.0145,-0.0038,3.0759
-0.0020,0.0079,2.8848
0.0152,0.0145,3.1147
-0.0229,-0.0025,3.1075
-0.0120,-0.0105,3.6551
-0.0224,0.0015,2.8129
-0.0249,-0.0144,2.4097
-0.0238,-0.0136,2.4210
0.0409,-0.0032,3.9249
0.0565,-0.0244,2.2232
-0.0016,0.0425,3.5445
-0.0088,0.0049,3.0856
0.0099,0.0596,3.4266
0.0050,0.0045,3.5299
-0.0229,-0.0153,2.3827
-0.0241,0.0025,2.7433
-0.0233,-0.0083,2.6103
-0.0224,-0.0076,3.6017
-0.0199,-0.0117,2.5873
0.0524,-0.0259,2.3050
-0.0174,-0.0120,2.4857
-0.0011,0.0439,3.6762
-0.0222,-0.0146,2.5619
-0.0127,-0.0021,2.9641
-0.0165,-0.0107,2.6081
-0.0156,-0.0044,2.8419
0.0065,0.0588,2.9051
0.0026,0.0095,2.8235
-0.0170,-0.0052,3.2308
-0.0224,-0.0131,2.8344
-0.0249,0.0020,2.8297
-0.0243,-0.0161,2.1932
-0.0209,-0.0064,2.8124
0.0031,0.0080,2.6765
-0.0152,-0.0086,3.0911
0.0533,-0.0212,2.7675
0.0526,-0.0261,2.4458
-0.0241,0.0001,3.8376
0.0068,0.0586,2.9212
-0.0239,-0.0141,2.5489
0.0135,0.0133,2.9263
-0.0005,0.0044,3.8899
0.0561,-0.0237,2.6582
0.0442,-0.0260,3.2796
0.0027,0.0535,2.9969
-0.0215,-0.0073,2.2022
0.0136,0.0131,3.6105
0.0528,-0.0246,2.3028
0.0089,0.0114,2.6336
-0.0239,-0.0114,2.5592
0.0145,0.0135,3.1955
-0.0217,-0.0081,2.3242
0.0018,0.0033,4.0213
0.0562,-0.0236,2.2235
-0.0216,-0.0079,2.7927
-0.0231,-0.0085,2.7289
-0.0224,-0.0078,2.2734
0.0021,0.0129,3.4126
0.0029,0.0090,2.7626
-0.0004,0.0027,3.9732
0.0290,-0.0266,3.5073
-0.0088,-0.0009,3.2736
-0.0025,0.0408,2.9963
0.0159,0.0130,3.0610
0.0579,-0.0244,2.5511
-0.0200,-0.0068,2.6837
-0.0218,-0.0129,3.0538
-0.0022,0.0377,3.7294
-0.0221,-0.0139,2.7502
0.0142,0.0129,2.7638
-0.0073,-0.0002,3.7285
0.0019,0.0082,2.8142
-0.0206,-0.0085,2.7894
-0.0241,-0.0135,2.2074
-0.0236,-0.0066,3.1566
-0.0014,0.0013,3.2636
0.0155,0.0139,3.5359
-0.0243,-0.0158,2.4361
0.0024,0.0140,3.3258
0.0084,0.0076,3.1445
-0.0079,0.0191,3.3306
-0.0186,-0.0036,2.5945
0.0115,0.0129,3.2470
-0.0160,-0.0039,2.6333
0.0161,0.0121,2.9006
0.0154,0.0145,3.1641
-0.0195,-0.0156,2.9629
0.0257,0.0065,3.2011
0.0151,0.0133,3.1544
0.0536,-0.0247,2.1744
0.0126,0.0142,3.6232
-0.0215,-0.0058,3.1138
-0.0192,-0.0154,2.6563
-0.0163,-0.0040,2.4712
0.0122,0.0106,3.1824
-0.0224,-0.0117,2.1955
-0.0235,-0.0085,2.5866
-0.0054,0.0078,2.8233
0.0078,0.0600,3.2924
0.0574,-0.0245,2.0842
0.0086,0.0104,4.2006
-0.0139,-0.0013,2.9033
0.0533,-0.0257,2.6075
-0.0087,0.0036,2.8750
-0.0251,0.0069,2.9132
0.0049,0.0561,2.9078
0.0061,0.0101,2.3831
0.0387,-0.0017,3.2929
0.0550,-0.0230,2.2873
-0.0217,-0.0008,2.7421
-0.0044,-0.0007,3.4164
-0.0053,0.0275,3.9084
0.0059,0.0111,3.1361
-0.0224,-0.0116,2.7138
0.0026,0.0095,2.7918
-0.0113,0.0161,3.5200
-0.0206,-0.0079,2.3868
-0.0228,-0.0085,2.4444
-0.0243,0.0016,3.1804
-0.0209,-0.0078,2.6904
0.0077,0.0603,3.0713
-0.0240,-0.0150,2.4325
-0.0072,0.0048,2.9255
0.0161,0.0125,3.2088
0.0099,0.0101,2.9214
0.0123,0.0352,4.3886
-0.0202,-0.0104,2.6584
-0.0161,-0.0073,3.8004
0.0153,0.0152,3.2793
-0.0221,-0.0096,2.8533
0.0085,0.0050,3.4394
-0.0201,-0.0091,2.2699
-0.0240,-0.0143,2.3451
-0.0110,-0.0004,3.0192
-0.0237,-0.0159,3.9328
-0.0241,-0.0153,2.3370
0.0108,0.0112,2.9340
0.0073,0.0105,3.2398
-0.0243,-0.0137,2.6525
-0.0003,0.0485,2.7822
0.0066,0.0094,3.2787
0.0539,-0.0244,2.7818
0.0057,0.0112,2.7024
-0.0064,0.0296,3.3181
-0.0210,-0.0079,2.3284
0.0086,-0.0208,3.7641
0.0148,0.0128,3.5857
0.0574,-0.0243,2.6309
-0.0060,0.0316,3.3505
-0.0217,-0.0156,2.3431
-0.0235,-0.0151,3.1143
0.0508,-0.0255,2.9248
-0.0254,0.0014,2.6977
-0.0223,-0.0079,2.6998
-0.0227,-0.0077,2.9032
0.0514,-0.0250,2.5954
0.0146,0.0134,3.9798
-0.0181,-0.0088,2.7915
-0.0101,0.0016,2.9582
-0.0016,0.0422,3.5716
0.0106,0.0114,2.6494
0.0562,-0.0176,2.9579
0.0521,-0.0220,3.4430
0.0119,0.0133,3.0124
-0.0218,-0.0132,2.1405
0.0533,-0.0255,2.4909
-0.0231,-0.0155,2.8984
0.0107,0.0136,2.9129
0.0046,0.0058,3.0136
0.0165,0.0066,3.4591
0.0289,0.0054,3.7701
-0.0216,-0.0081,2.2858
-0.0192,-0.0064,2.3601
-0.0245,-0.0163,2.2084
0.0077,0.0110,4.0879
-0.0236,-0.0148,2.9603
-0.0049,0.0330,3.2023
-0.0240,-0.0139,2.2949
0.0091,0.0081,3.3119
0.0080,0.0568,2.7401
-0.0203,-0.0121,2.3236
0.0498,-0.0256,2.5119
0.0034,0.0085,3.1242
0.0492,-0.0232,3.6033
0.0564,-0.0234,2.2569
-0.0222,-0.0092,2.6294
0.0153,0.0127,3.2256
-0.0213,-0.0158,2.6533
-0.0052,0.0004,3.0875
0.0096,0.0121,4.2205
-0.0232,-0.0073,3.2542
-0.0199,-0.0000,2.9351
0.0045,0.0222,3.3188
0.0044,0.0096,2.5384
0.0088,0.0117,3.3823
-0.0205,-0.0079,2.2694
0.0088,0.0104,2.8937
-0.0252,0.0019,2.7213
0.0169,0.0095,3.6942
0.0094,0.0041,3.0595
-0.0225,-0.0125,2.1953
0.0128,-0.0220,3.6016
-0.0018,0.0432,2.9330
0.0577,-0.0246,2.5460
-0.0213,-0.0073,2.5202
0.0044,-0.0132,3.4153
-0.0196,-0.0046,2.4622
0.0128,0.0115,2.9774
-0.0122,-0.0005,2.7874
-0.0233,-0.0123,2.6950
-0.0228,-0.0118,2.2903
-0.0012,0.0466,2.9340
0.0408,-0.0027,3.1910
-0.0227,-0.0050,3.3407
-0.0217,-0.0075,2.4752
0.0134,0.0133,3.9113
-0.0227,-0.0141,2.8348
-0.0247,-0.0160,2.4637
-0.0003,-0.0063,3.1579
-0.0195,-0.0077,2.3082
-0.0130,-0.0038,2.5721
0.0028,0.0094,3.1280
0.0536,-0.0253,2.9272
-0.0210,-0.0088,2.5374
-0.0210,-0.0076,2.1793
0.0142,0.0128,3.0861
-0.0243,-0.0036,2.6606
0.0139,0.0135,2.9729
-0.0235,-0.0024,2.8325
-0.0235,0.0020,2.8161
0.0152,0.0127,3.3419
-0.0134,-0.0116,3.3444
0.0035,0.0100,2.6654
0.0062,0.0585,3.1442
-0.0231,-0.0139,2.3102
-0.0214,-0.0127,2.7154
0.0135,0.0122,3.5187
0.0148,0.0127,2.8459
0.0057,0.0180,3.8295
0.0149,0.0123,4.0570
-0.0233,-0.0169,2.6234
-0.0167,-0.0059,3.6005
-0.0029,0.0060,3.2138
-0.0238,-0.0160,2.3076
-0.0243,-0.0144,2.1800
0.0493,-0.0260,2.6902
0.0096,0.0117,2.9410
-0.0224,-0.0083,2.3358
-0.0229,-0.0168,2.7338
0.0536,-0.0251,2.8222
-0.0253,-0.0162,2.9328
-0.0165,-0.0131,4.0533
0.0109,0.0110,2.8780
-0.0078,-0.0086,2.7335
-0.0235,-0.0120,2.5593
0.0048,0.0541,3.1275
-0.0098,-0.0128,2.9869
-0.0182,-0.0071,2.6622
0.0072,0.0573,2.8145
0.0127,0.0143,3.2721
-0.0008,0.0303,3.8031
-0.0194,-0.0127,3.2621
-0.0158,-0.0079,2.4738
-0.0201,-0.0011,2.8412
-0.0241,-0.0119,2.7523
0.0095,0.0102,2.9543
-0.0106,0.0011,3.0283
-0.0107,-0.0010,2.8590
0.0143,0.0135,2.9429
-0.0039,0.0099,3.7760
0.0228,0.0011,3.6048
-0.0247,-0.0133,2.7870
0.0158,0.0124,3.0391
-0.0181,-0.0072,3.3430
-0.0158,-0.0079,2.4292
-0.0241,-0.0133,2.5295
-0.0137,-0.0037,2.4709
-0.0220,-0.0070,2.8443
-0.0248,-0.0144,2.1798
-0.0228,-0.0083,3.1084
-0.0152,-0.0050,2.7192
0.0054,0.0090,2.9486
-0.0252,-0.0156,2.6727
-0.0229,-0.0091,2.5635
0.0099,0.0116,2.9099
-0.0238,-0.0113,3.1669
0.0161,0.0131,3.7560
-0.0210,-0.0073,2.3657
-0.0216,0.0011,3.1240
0.0137,0.0128,2.7814
-0.0219,-0.0076,2.3366
-0.0186,0.0032,3.3713
-0.0188,-0.0018,2.6217
-0.0237,-0.0110,2.7710
0.0539,-0.0226,3.0311
-0.0193,-0.0070,2.2295
0.0008,0.0081,3.2986
0.0458,-0.0103,3.5487
0.0067,0.0591,3.2586
0.0048,-0.0049,3.3114
-0.0000,0.0491,2.9921
-0.0235,-0.0143,2.4003
0.0558,-0.0247,2.0144
0.0171,0.0097,3.7153
0.0128,0.0145,3.4721
0.0166,0.0058,3.9315
0.0134,0.0144,2.8726
-0.0242,-0.0153,3.6507
-0.0252,-0.0152,3.3286
-0.0234,-0.0157,2.7141
-0.0102,-0.0029,2.4571
0.0548,-0.0240,2.3171
-0.0246,-0.0152,2.2048
-0.0252,-0.0164,2.7850
0.0035,0.0100,2.3959
-0.0222,-0.0078,2.3512
-0.0053,0.0124,3.3814
-0.0251,-0.0078,3.1803
-0.0221,-0.0160,4.0737
-0.0245,0.0007,2.5452
-0.0200,-0.0079,2.5807
0.0026,0.0097,3.2128
0.0548,-0.0253,2.3652
0.0571,-0.0230,2.7042
-0.0249,0.0017,2.7488
-0.0222,-0.0086,2.4732
-0.0231,-0.0116,2.7997
-0.0220,-0.0088,3.2680
-0.0011,0.0291,3.3020
-0.0196,-0.0059,2.7257
-0.0183,-0.0113,3.2306
0.0122,0.0132,3.2194
0.0145,0.0117,3.3210
-0.0247,-0.0144,2.5539
0.0118,0.0127,3.0568
-0.0125,-0.0098,3.6165
-0.0225,-0.0080,2.9754
0.0084,0.0584,3.0340
-0.0111,-0.0045,3.0111
-0.0072,0.0005,3.8602
-0.0235,-0.0007,2.4688
-0.0004,0.0034,3.4884
-0.0218,-0.0137,3.1927
-0.0224,-0.0076,2.6224
-0.0251,-0.0160,2.3065
0.0154,0.0114,3.1518
0.0123,0.0126,3.1726
-0.0083,0.0038,3.2072
-0.0027,0.0434,3.3199
0.0038,0.0061,3.3633
-0.0195,-0.0070,2.6584
-0.0057,0.0167,3.6400
0.0533,-0.0248,3.0163
-0.0194,-0.0150,2.7194
0.0491,-0.0257,3.0112
-0.0213,-0.0145,3.7066
-0.0225,-0.0090,2.4876
-0.0249,0.0107,3.1555
-0.0129,0.0095,3.3669
-0.0223,-0.0093,2.7902
-0.0234,-0.0099,2.5791
0.0151,0.0136,3.4958
0.0144,0.0140,3.0170
-0.0065,0.0096,3.2898
0.0087,0.0122,3.1582
0.0128,0.0135,3.3171
-0.0048,-0.0021,3.3904
0.0131,0.0125,3.4817
0.0111,0.0134,3.3293
-0.0194,-0.0077,2.6669
-0.0204,-0.0069,3.1159
-0.0130,-0.0047,2.4854
-0.0157,-0.0079,2.9187
-0.0245,-0.0150,2.4132
-0.0027,0.0384,3.4095
0.0552,-0.0250,2.9311
0.0561,-0.0251,2.1998
-0.0101,0.0022,3.0004
-0.0215,-0.0074,2.1479
-0.0139,-0.0035,2.7351
-0.0165,-0.0139,3.4727
-0.0175,-0.0045,3.1930
0.0508,-0.0263,3.0642
-0.0246,-0.0143,2.3925
0.0101,0.0126,3.1544
0.0074,0.0107,3.7052
0.0245,0.0073,3.3671
-0.0224,-0.0078,2.3766
0.0023,0.0088,3.3180
-0.0208,-0.0068,2.4452
-0.0188,-0.0175,2.9327
0.0554,-0.0251,3.4167
-0.0107,0.0019,3.2630
0.0542,-0.0247,3.6180
-0.0237,-0.0135,2.5041
-0.0125,0.0001,3.0678
0.0544,-0.0250,3.2347
0.0553,-0.0245,2.0867
-0.0081,-0.0049,3.6507
0.0159,0.0149,3.5461
0.0560,-0.0222,2.7010
-0.0223,-0.0108,2.4167
0.0140,0.0126,2.8683
-0.0081,0.0003,3.2404
0.0082,0.0584,2.6107
-0.0111,0.0018,2.9096
-0.0222,-0.0078,2.8445
0.0582,-0.0241,3.1038
-0.0220,-0.0089,2.3737
-0.0247,-0.0161,2.3683
-0.0235,-0.0131,2.0329
-0.0191,-0.0068,2.7202
-0.0240,-0.0086,3.2339
-0.0114,-0.0017,2.9758
-0.0247,0.0011,3.0131
-0.0221,-0.0079,2.3317
-0.0065,-0.0053,3.4915
-0.0122,-0.0037,3.3442
-0.0186,-0.0001,2.9891
-0.0185,-0.0083,2.6332
0.0136,0.0124,2.7082
-0.0174,-0.0062,3.6062
0.0081,0.0584,2.7923
-0.0212,-0.0077,2.6649
-0.0089,-0.0033,2.7828
0.0142,0.0135,3.1172
-0.0239,-0.0133,2.2626
0.0495,-0.0247,2.7517
-0.0225,-0.0096,2.2134
0.0053,0.0090,2.5215
0.0553,-0.0245,2.0918
0.0140,0.0139,2.9988
0.0070,0.0588,2.7919
-0.0244,-0.0122,2.2499
-0.0247,-0.0147,2.1006
0.0334,0.0005,4.1045
-0.0060,-0.0015,4.5211
-0.0227,-0.0079,2.4655
-0.0209,-0.0125,3.5718
-0.0037,0.0061,3.0687
-0.0255,0.0055,3.2909
-0.0143,-0.0035,2.4904
-0.0174,-0.0060,2.9723
0.0055,0.0097,3.1581
-0.0254,-0.0146,3.2078
0.0146,0.0134,2.9353
-0.0211,-0.0076,2.4720
-0.0239,-0.0007,3.1130
-0.0039,0.0408,3.6127
0.0519,-0.0259,2.8460
-0.0238,-0.0146,3.0932
0.0138,0.0111,3.6796
0.0023,0.0092,2.8280
0.0159,0.0133,3.1778
-0.0239,-0.0152,2.1900
-0.0211,-0.0094,2.6340
0.0429,-0.0267,3.1287
-0.0238,-0.0169,3.0862
0.0551,-0.0255,2.8049
0.0154,0.0140,3.0587
-0.0226,-0.0123,2.0861
-0.0187,-0.0052,3.2849
-0.0035,0.0053,3.0214
-0.0223,-0.0135,2.5023
0.0083,0.0584,2.5102
0.0127,0.0126,3.4838
0.0545,-0.0241,3.0860
-0.0118,-0.0040,2.7042
0.0538,-0.0234,4.1978
0.0090,0.0079,3.3692
-0.0251,-0.0144,2.9558
-0.0237,-0.0132,2.4151
0.0110,0.0123,3.3252
0.0558,-0.0236,2.2177
-0.0230,-0.0121,2.4862
-0.0237,0.0016,2.8208
-0.0165,-0.0041,2.6318
-0.0097,0.0026,3.1451
0.0006,0.0499,3.4375
0.0151,0.0101,3.3381
0.0432,-0.0237,3.4442
0.0046,-0.0192,3.3510
0.0129,0.0128,3.3891
0.0138,0.0127,2.8360
0.0061,0.0579,3.0810
0.0039,0.0073,3.2402
0.0136,0.0122,2.6156
0.0108,0.0132,3.1678
-0.0201,-0.0067,2.5716
-0.0246,0.0033,2.6968
-0.0249,-0.0159,2.7489
-0.0230,-0.0081,3.8377
-0.0241,-0.0009,3.0087
-0.0224,-0.0082,2.5280
-0.0243,-0.0011,2.7524
0.0578,-0.0250,2.4266
0.0136,0.0130,2.9006
-0.0221,-0.0124,2.3762
-0.0214,-0.0124,2.6460
-0.0224,-0.0143,2.7129
-0.0210,-0.0101,2.2640
0.0146,0.0073,3.4464
-0.0127,-0.0026,3.3197
0.0408,-0.0022,3.1292
-0.0236,-0.0157,2.6456
-0.0206,-0.0062,2.3796
-0.0206,-0.0062,2.3717
-0.0212,-0.0079,2.2850
0.0102,0.0144,3.0009
-0.0066,0.0033,3.5244
0.0145,0.0141,3.1379
-0.0101,-0.0022,2.7378
-0.0014,0.0012,3.2877
0.0401,-0.0053,3.6568
0.0566,-0.0238,2.6247
0.0064,0.0086,3.6109
-0.0222,0.0045,3.9816
-0.0025,0.0426,3.3182
0.0070,0.0092,2.6459
0.0300,0.0032,3.5012
0.0111,0.0121,2.8277
-0.0246,-0.0140,2.2970
0.0046,0.0106,2.9126
0.0157,0.0140,2.9285
-0.0012,0.0468,2.8676
-0.0233,-0.0128,2.0707
-0.0152,-0.0041,3.2497
-0.0072,-0.0043,3.8509
0.0157,0.0103,3.4700
-0.0212,-0.0085,3.4302
-0.0024,0.0014,3.6687
-0.0219,-0.0073,2.8577
0.0058,0.0097,2.6083
0.0158,0.0144,3.2348
-0.0214,-0.0172,2.7380
0.0106,0.0113,2.8249
-0.0205,-0.0077,2.5150
0.0149,0.0143,2.8250
-0.0078,0.0041,3.2289
-0.0243,-0.0149,2.5902
0.0157,0.0138,3.7825
-0.0239,0.0010,2.9304
0.0293,0.0047,3.6161
0.0132,0.0139,2.8497
0.0353,0.0017,3.5374
-0.0027,0.0327,3.7182
0.0566,-0.0245,2.6383
-0.0005,0.0485,2.8733
0.0547,-0.0225,2.4052
-0.0222,-0.0112,2.4147
-0.0180,-0.0114,3.5295
-0.0191,-0.0063,2.6289
-0.0216,-0.0078,2.3490
-0.0239,-0.0164,3.2402
0.0512,-0.0230,2.4908
-0.0248,-0.0161,2.4762
-0.0165,-0.0113,3.0091
-0.0247,-0.0154,2.2126
-0.0224,-0.0089,2.8258
-0.0139,0.0039,3.4472
0.0573,-0.0251,2.5823
0.0131,0.0120,3.5292
0.0142,0.0138,2.9373
0.0212,0.0043,3.7392
-0.0203,-0.0103,2.4902
0.0094,0.0123,2.7354
-0.0033,0.0005,3.3508
0.0178,0.0109,3.4613
-0.0204,-0.0068,3.1439
0.0003,0.0492,3.2018
-0.0136,-0.0040,2.6872
0.0315,0.0033,3.5862
0.0150,0.0137,3.6563
-0.0219,-0.0142,2.3213
0.0059,0.0084,2.8442
-0.0113,0.0002,2.9642
0.0331,0.0033,3.6178
-0.0234,-0.0159,2.7118
0.0551,-0.0242,2.4500
-0.0226,-0.0114,2.2112
-0.0225,-0.0079,2.2838
0.0135,0.0149,3.1501
-0.0213,-0.0072,2.7338
-0.0179,0.0047,3.3352
0.0118,0.0112,3.1502
0.0162,0.0143,3.4164
0.0043,0.0140,2.8361
0.0003,0.0072,3.5678
0.0524,-0.0250,2.5442
0.0534,-0.0250,2.5800
-0.0223,-0.0104,2.6058
0.0142,0.0135,2.6340
0.0134,0.0107,3.4367
0.0125,0.0122,2.5128
0.0135,0.0130,3.0065
-0.0232,-0.0117,2.2191
-0.0062,0.0056,2.9030
0.0141,0.0136,3.3551
-0.0031,0.0324,3.6546
0.0150,0.0146,2.8702
-0.0227,-0.0131,2.2590
-0.0218,-0.0110,2.4167
-0.0238,-0.0159,3.0259
0.0121,0.0102,3.2231
0.0541,-0.0249,2.7685
0.0552,-0.0226,2.2425
-0.0085,0.0398,3.5028
-0.0215,-0.0157,4.0387
0.0542,-0.0240,3.4249
0.0055,-0.0123,3.9518
-0.0232,-0.0124,2.2051
0.0111,0.0082,3.7412
-0.0229,-0.0142,3.3867
0.0138,0.0118,3.2719
-0.0053,0.0051,3.3162
-0.0249,-0.0162,2.7915
-0.0231,-0.0102,3.1820
0.0538,-0.0258,2.4761
0.0540,-0.0234,2.1237
0.0123,0.0125,2.8095
-0.0217,-0.0126,2.4152
0.0159,0.0096,3.7415
-0.0202,-0.0090,2.6102
-0.0070,0.0228,3.6608
0.0101,-0.0133,3.6611
0.0458,-0.0169,3.4768
0.0046,0.0098,3.1761
-0.0187,-0.0056,3.0659
0.0561,-0.0246,2.3367
0.0077,0.0073,3.3490
-0.0203,-0.0116,3.8119
-0.0102,-0.0087,3.1126
0.0547,-0.0227,2.3799
0.0285,0.0050,3.3612
-0.0188,-0.0064,2.5265
0.0035,0.0040,3.7941
0.0122,0.0130,2.8557
0.0055,0.0072,2.9620
-0.0061,0.0050,3.0293
-0.0024,0.0263,3.3486
-0.0075,0.0048,3.2389
-0.0220,-0.0081,2.5580
0.0110,0.0126,2.7233
0.0541,-0.0255,2.5887
-0.0207,-0.0073,2.6309
-0.0183,-0.0073,2.9552
-0.0221,-0.0079,3.2704
-0.0025,0.0400,3.5557
-0.0113,-0.0038,3.0188
-0.0064,0.0004,2.8079
0.0097,0.0121,2.8862
0.0174,0.0103,3.8642
-0.0058,0.0355,3.2439
-0.0056,0.0261,3.4600
0.0544,-0.0238,3.4955
-0.0189,-0.0126,3.4992
0.0122,0.0088,4.5799
0.0474,-0.0219,4.0079
0.0289,0.0021,3.6628
0.0578,-0.0234,2.6772
0.0146,0.0134,3.1106
-0.0210,-0.0084,2.9104
0.0303,0.0023,3.1609
-0.0248,-0.0133,2.5856
-0.0225,-0.0139,2.4929
0.0147,0.0133,2.7736
0.0555,-0.0226,2.5209
-0.0032,-0.0126,3.2999
0.0033,0.0097,2.7977
0.0410,-0.0017,3.4378
0.0037,0.0102,3.1128
-0.0195,-0.0063,2.7819
-0.0088,-0.0081,3.4435
0.0145,0.0130,3.3386
0.0365,0.0008,3.3036
-0.0202,-0.0081,2.7408
-0.0169,-0.0051,2.4103
-0.0127,-0.0036,3.0010
-0.0141,-0.0038,3.3461
-0.0227,-0.0112,2.5168
0.0173,0.0108,3.6267
0.0211,-0.0158,3.7237
0.0510,-0.0257,3.0754
-0.0233,-0.0150,2.5582
-0.0228,-0.0158,2.5981
0.0156,0.0061,3.6561
-0.0054,0.0325,3.1858
-0.0227,-0.0122,2.5933
0.0088,0.0068,3.4148
0.0573,-0.0237,2.5089
0.0098,0.0118,3.6116
-0.0229,-0.0108,2.4112
0.0030,0.0534,3.7451
0.0288,0.0049,3.3061
-0.0094,0.0034,3.1830
0.0536,-0.0244,2.5683
-0.0225,-0.0073,2.8055
-0.0233,-0.0139,2.0585
-0.0146,-0.0065,2.8508
0.0094,0.0119,3.2363
-0.0249,-0.0138,2.5009
-0.0242,-0.0155,2.6090
-0.0243,-0.0162,3.7820
-0.0252,0.0017,2.8474
-0.0242,-0.0159,2.6667
-0.0104,-0.0093,3.6614
-0.0055,0.0324,3.0715
-0.0214,-0.0092,2.5664
-0.0193,-0.0056,2.5519
0.0537,-0.0237,4.2013
-0.0222,-0.0143,2.7806
0.0515,-0.0254,2.3906
-0.0225,-0.0158,2.7343
-0.0150,0.0026,3.5746
-0.0223,-0.0125,2.5700
-0.0060,0.0310,3.3129
0.0100,0.0577,3.2919
-0.0237,-0.0164,3.0145
-0.0131,-0.0028,2.6691
-0.0200,-0.0071,2.9559
0.0291,0.0043,3.3124
0.0129,0.0112,3.3072
-0.0222,-0.0118,2.9412
-0.0231,-0.0082,2.5904
-0.0230,-0.0090,2.9165
-0.0085,0.0150,3.7897
0.0102,0.0130,3.2168
0.0151,0.0131,2.9740
0.0564,-0.0245,2.2015
0.0556,-0.0215,3.2622
-0.0234,-0.0073,2.6500
-0.0214,-0.0087,2.2295
0.0559,-0.0227,2.6198
-0.0051,0.0012,3.8896
-0.0233,-0.0086,2.5893
-0.0136,-0.0034,2.4553
-0.0217,-0.0097,2.9182
-0.0028,0.0332,3.2288
0.0023,0.0122,2.5821
-0.0164,-0.0063,4.3528
0.0044,0.0091,3.3617
0.0062,0.0580,2.6793
0.0488,-0.0255,2.7552
-0.0043,0.0370,3.7005
-0.0219,-0.0081,2.2176
0.0057,0.0108,3.0246
-0.0130,-0.0115,3.7343
0.0545,-0.0248,2.1524
0.0210,0.0047,3.4357
-0.0077,0.0276,3.7296
0.0146,0.0144,3.1789
-0.0235,-0.0144,2.4825
-0.0069,0.0040,3.2244
0.0358,0.0016,3.3007
-0.0240,-0.0086,3.2350
-0.0013,0.0460,2.9147
0.0144,0.0134,2.6774
0.0028,0.0080,3.0534
-0.0216,-0.0088,2.2988
-0.0095,-0.0072,3.5205
-0.0121,-0.0110,3.3638
-0.0204,-0.0080,2.6464
-0.0197,-0.0145,2.9799
0.0056,0.0102,2.7991
-0.0250,-0.0155,2.2544
-0.0222,-0.0076,2.5834
0.0019,0.0013,3.4647
0.0078,0.0598,2.7746
-0.0234,-0.0161,2.8279
-0.0003,0.0480,2.9326
0.0432,-0.0192,3.3785
-0.0233,-0.0108,2.8151
0.0063,0.0092,3.2733
-0.0192,-0.0073,2.5154
-0.0198,-0.0074,2.3217
0.0524,-0.0202,2.3490
0.0004,0.0163,3.1839
0.0054,0.0084,2.5834
-0.0249,-0.0158,2.3023
0.0039,0.0095,2.7292
-0.0025,0.0044,3.2804
0.0040,0.0097,3.6241
-0.0257,0.0022,3.7408
-0.0247,0.0021,3.0058
0.0161,0.0139,3.7800
-0.0213,-0.0087,2.8339
0.0148,0.0123,3.0118
-0.0215,-0.0144,3.7059
-0.0245,-0.0157,2.1796
0.0132,0.0122,3.6878
-0.0217,-0.0072,2.5592
-0.0190,-0.0066,2.6496
0.0549,-0.0252,2.8950
-0.0140,-0.0050,3.2875
-0.0225,-0.0106,2.5856
-0.0066,0.0001,3.2182
-0.0248,0.0021,2.6633
0.0059,0.0090,2.4347
-0.0237,-0.0115,3.1132
-0.0225,-0.0160,2.8497
0.0077,0.0577,3.3049
0.0479,-0.0130,4.3631
-0.0165,-0.0047,2.9667
0.0031,0.0115,2.8727
-0.0239,-0.0146,2.1380
0.0112,0.0090,3.2283
0.0053,0.0572,3.1624
0.0023,0.0087,2.8747
0.0157,0.0143,3.1091
-0.0250,-0.0148,2.5118
-0.0023,0.0078,3.3036
0.0040,0.0085,2.6874
0.0039,0.0107,2.8035
-0.0226,-0.0138,2.8468
0.0055,0.0507,3.0175
-0.0020,0.0455,3.1089
0.0108,0.0110,3.0893
0.0542,-0.0258,2.5150
-0.0244,-0.0119,2.9054
-0.0228,-0.0135,2.4149
-0.0194,-0.0121,3.5832
0.0088,0.0104,3.1751
0.0130,0.0139,2.7945
-0.0194,-0.0115,3.9082
-0.0185,-0.0041,2.4178
0.0527,-0.0228,2.7158
0.0128,0.0081,3.6553
0.0114,0.0134,3.0535
-0.0202,-0.0054,2.7695
-0.0238,-0.0121,2.2696
0.0117,0.0053,3.0825
0.0142,0.0134,2.9173
-0.0220,-0.0082,2.9163
0.0547,-0.0241,2.1296
0.0046,0.0084,2.6901
0.0528,-0.0262,2.8530
0.0133,0.0126,3.0465
0.0183,0.0106,3.2949
-0.0223,-0.0113,2.3543
0.0045,0.0143,3.0649
-0.0247,0.0025,2.5296
-0.0246,-0.0137,2.8646
-0.0254,-0.0158,3.0053
-0.0237,-0.0164,2.6104
-0.0037,-0.0003,3.4371
0.0575,-0.0248,2.6355
-0.0096,0.0002,2.7215
0.0143,0.0148,3.1004
-0.0055,0.0274,3.4882
0.0026,0.0514,2.9594
-0.0248,-0.0162,2.6671
-0.0233,-0.0075,2.9052
-0.0137,-0.0042,2.4603
0.0535,-0.0239,2.4162
-0.0008,0.0070,3.3995
-0.0239,-0.0140,2.8320
0.0113,0.0144,3.2465
0.0529,-0.0250,2.6503
0.0056,-0.0166,3.7214
-0.0232,-0.0147,3.1240
0.0128,0.0129,2.8575
-0.0239,-0.0161,2.4940
-0.0207,-0.0080,2.5469
0.0191,0.0080,3.7586
-0.0077,-0.0007,2.8503
0.0072,0.0596,2.7081
0.0175,0.0108,3.5144
0.0111,0.0123,2.6679
-0.0193,-0.0100,2.4526
-0.0156,-0.0086,3.3276
0.0134,0.0113,3.6429
-0.0192,-0.0144,3.4272
-0.0176,-0.0125,3.9838
-0.0019,0.0238,3.2903
0.0162,0.0123,3.7069
-0.0157,-0.0067,2.4407
-0.0015,0.0449,3.0520
0.0109,0.0148,3.0826
-0.0237,-0.0085,3.0938
-0.0014,0.0036,2.7116
-0.0247,-0.0153,3.0712
-0.0186,0.0021,2.9810
-0.0246,-0.0024,2.6884
0.0557,-0.0241,2.3445
0.0048,0.0563,2.8163
0.0563,-0.0183,2.7655
-0.0033,0.0428,3.2818
0.0046,0.0546,2.7933
-0.0132,-0.0020,2.8036
0.0148,0.0129,3.5552
0.0090,0.0105,2.7328
0.0078,0.0084,2.6330
0.0078,0.0093,3.1961
0.0157,0.0036,3.4349
0.0515,-0.0254,3.4062
0.0087,0.0112,2.8616
0.0131,0.0130,3.3202
-0.0156,-0.0036,2.7535
-0.0228,-0.0083,2.5616


==> Data/iPSC_d16_q5000_seed42.csv <==
x,y,euclidicity
-0.0208,0.0002,2.2296
0.0053,-0.0014,3.6467
0.0271,-0.0299,2.3358
-0.0227,-0.0022,2.5109
0.0071,0.0008,4.1931
0.0052,0.0004,3.3920
0.0095,-0.0008,3.2724
-0.0190,-0.0001,2.4760
0.0105,0.0192,3.6502
-0.0016,-0.0027,3.3894
-0.0074,0.0005,3.1650
0.0055,-0.0006,2.8325
0.0079,0.0005,3.4182
0.0047,0.0005,2.6816
-0.0233,-0.0027,3.1567
-0.0182,0.0011,2.6743
0.0115,-0.0013,3.1940
0.0101,-0.0052,3.9678
-0.0178,0.0016,2.5679
0.0119,-0.0014,3.2740
0.0050,-0.0042,3.4506
0.0035,0.0001,2.7682
-0.0139,0.0025,2.8275
-0.0188,0.0009,2.3512
-0.0226,-0.0008,2.6429
-0.0187,0.0015,3.1325
0.0081,-0.0010,2.7294
-0.0155,0.0060,3.5987
-0.0190,0.0016,2.5258
0.0232,-0.0289,3.0124
0.0055,0.0008,3.2111
-0.0210,-0.0007,2.1439
-0.0159,0.0014,2.3584
0.0079,0.0002,4.0445
-0.0235,-0.0023,3.5949
-0.0205,-0.0016,2.5178
-0.0181,-0.0037,3.2969
-0.0198,-0.0004,2.2091
0.0042,0.0016,2.9081
-0.0106,-0.0003,3.0611
-0.0197,0.0002,3.2324
0.0073,-0.0005,3.2858
-0.0237,-0.0027,2.7585
0.0057,-0.0011,2.8312
-0.0183,0.0015,2.4876
0.0154,-0.0155,3.1197
-0.0171,0.0014,2.4681
-0.0032,0.0085,3.7406
0.0246,0.0430,2.8570
0.0081,-0.0020,3.1144
-0.0049,0.0013,2.6614
0.0041,0.0004,2.7032
0.0076,-0.0204,4.1309
-0.0205,-0.0007,2.6503
-0.0119,-0.0000,2.4453
-0.0192,0.0015,2.6729
0.0068,0.0004,4.2130
0.0094,-0.0002,2.7500
-0.0202,-0.0010,2.5109
0.0093,-0.0022,3.4566
0.0250,-0.0296,2.8627
0.0066,-0.0049,3.7632
0.0241,0.0428,3.1167
0.0239,0.0417,2.7168
0.0043,-0.0011,3.0320
-0.0045,-0.0029,5.1320
0.0031,0.0060,3.5314
-0.0225,-0.0018,2.7441
-0.0101,0.0008,3.0405
-0.0222,-0.0010,2.2617
-0.0036,0.0087,3.5584
0.0084,-0.0002,3.1954
-0.0217,-0.0006,2.1528
0.0249,0.0430,2.7742
0.0033,-0.0031,3.3984
-0.0180,0.0014,2.1226
-0.0178,0.0013,2.3117
-0.0123,0.0000,2.6058
0.0119,-0.0094,4.1548
-0.0189,-0.0002,2.2018
0.0114,0.0172,3.2746
0.0080,0.0002,3.3970
0.0009,0.0006,4.0968
0.0085,-0.0002,3.4692
0.0068,-0.0009,3.4774
-0.0186,0.0016,2.8135
0.0079,-0.0023,3.6907
-0.0217,-0.0009,2.3108
-0.0200,-0.0003,2.5671
0.0147,0.0263,3.8901
-0.0013,-0.0027,3.5104
0.0028,0.0004,2.6738
-0.0167,0.0014,2.6016
0.0088,0.0193,3.7931
0.0252,-0.0290,3.0490
-0.0157,-0.0024,3.4697
0.0068,0.0165,3.1918
-0.0201,0.0000,2.4974
0.0262,-0.0299,2.5225
0.0064,0.0002,3.1416
0.0071,-0.0001,3.4256
-0.0156,0.0020,2.5329
-0.0184,0.0016,2.6254
-0.0223,-0.0015,2.5240
0.0147,0.0273,3.3315
0.0102,-0.0009,3.3322
0.0058,-0.0008,3.0230
-0.0215,-0.0007,2.2250
-0.0215,-0.0011,2.4521
-0.0134,0.0069,2.7612
-0.0183,0.0015,2.4265
-0.0223,-0.0012,2.2753
0.0094,-0.0011,3.0160
0.0071,0.0145,3.5817
0.0107,-0.0012,3.1496
0.0025,0.0004,3.0902
0.0216,0.0404,2.9870
-0.0124,0.0002,2.4833
-0.0096,-0.0020,3.4301
-0.0142,0.0067,2.6992
0.0254,-0.0284,2.5405
0.0262,-0.0296,2.2836
-0.0119,0.0001,2.7231
0.0061,0.0087,4.0174
-0.0224,-0.0019,2.4775
-0.0220,-0.0006,2.7157
-0.0150,0.0011,2.4589
0.0006,-0.0129,3.6004
-0.0078,-0.0015,4.1285
-0.0183,0.0014,2.3064
-0.0114,0.0012,4.2794
0.0013,-0.0004,2.9252
0.0089,-0.0004,3.5325
0.0064,0.0004,3.1731
0.0068,-0.0031,3.1677
-0.0112,0.0086,3.9412
0.0249,-0.0294,2.7839
-0.0223,-0.0013,2.3518
0.0038,0.0001,2.3251
0.0274,-0.0303,2.1844
-0.0221,-0.0010,2.5070
0.0241,0.0434,3.0858
-0.0169,0.0014,2.1587
0.0064,0.0000,2.9029
-0.0186,0.0002,3.3205
-0.0153,0.0054,2.8474
-0.0181,0.0002,3.1201
0.0255,-0.0294,3.3509
0.0231,0.0422,2.9216
-0.0144,0.0012,2.8467
-0.0036,-0.0031,3.5553
0.0246,0.0425,2.6562
0.0061,-0.0005,3.0264
0.0094,0.0176,3.5541
0.0095,-0.0009,3.3672
0.0047,0.0013,3.1127
-0.0147,0.0009,3.4617
-0.0092,-0.0067,3.2786
0.0088,-0.0010,3.6487
0.0093,-0.0006,2.8345
-0.0220,-0.0016,2.6346
-0.0182,0.0002,3.2498
-0.0221,-0.0009,2.3132
0.0076,-0.0021,4.6092
-0.0170,0.0018,2.7247
0.0066,0.0002,2.9258
0.0066,0.0003,3.4875
-0.0035,0.0010,3.6143
-0.0008,-0.0021,3.5561
-0.0058,-0.0030,3.9905
0.0058,-0.0003,2.7810
-0.0192,0.0004,2.5107
-0.0220,-0.0013,2.7300
-0.0226,-0.0017,2.8316
-0.0232,-0.0013,2.5267
-0.0206,-0.0001,2.2960
-0.0187,0.0017,2.6113
0.0055,0.0001,3.0936
-0.0086,-0.0005,3.0875
-0.0189,0.0017,2.5407
0.0107,0.0208,3.5963
-0.0216,-0.0028,2.7320
-0.0125,0.0069,3.2440
0.0031,0.0015,2.6743
0.0250,-0.0287,2.2178
-0.0196,-0.0015,2.8802
0.0099,-0.0011,3.8928
-0.0224,-0.0021,3.2129
0.0214,0.0402,2.9713
0.0141,-0.0155,3.6611
-0.0239,-0.0025,3.1791
0.0091,-0.0010,3.3389
-0.0239,-0.0026,2.9092
0.0049,-0.0006,2.5822
0.0058,0.0005,3.1076
-0.0144,0.0024,3.0621
0.0063,-0.0002,2.9364
-0.0227,-0.0011,2.4478
-0.0204,-0.0034,3.0846
0.0077,-0.0006,2.5535
-0.0076,0.0005,3.1194
0.0079,0.0001,2.8692
-0.0225,-0.0023,2.7502
0.0061,0.0004,2.6911
0.0024,0.0013,2.4757
0.0239,-0.0281,3.9050
0.0030,0.0000,3.0263
0.0246,0.0431,2.9352
0.0088,-0.0013,3.1928
0.0084,-0.0041,3.4557
0.0212,0.0383,3.7014
0.0040,0.0053,3.8176
0.0059,-0.0030,3.1484
-0.0185,0.0010,2.6007
0.0241,-0.0294,2.8946
0.0239,-0.0287,2.6853
0.0084,-0.0007,2.9909
0.0026,0.0005,2.7400
0.0077,-0.0056,3.5194
-0.0234,-0.0024,3.6744
-0.0193,0.0003,2.3194
-0.0154,0.0007,2.6243
-0.0224,-0.0023,2.9072
-0.0183,0.0001,3.4071
-0.0098,0.0009,2.7253
0.0101,-0.0007,2.8950
-0.0176,0.0009,2.4635
-0.0114,0.0088,3.0366
0.0082,-0.0014,3.3207
-0.0230,-0.0027,3.8226
0.0132,-0.0112,3.2890
-0.0219,-0.0008,2.5148
-0.0106,0.0009,3.1158
0.0022,0.0004,2.8350
0.0067,0.0001,2.8940
0.0041,0.0001,3.1643
-0.0139,0.0073,3.4100
0.0093,-0.0005,2.9126
-0.0102,-0.0046,3.2404
0.0097,-0.0010,3.1486
0.0075,-0.0011,2.8896
-0.0195,-0.0004,2.7147
-0.0185,0.0017,2.5002
0.0271,-0.0304,2.3346
-0.0215,-0.0008,2.2178
0.0264,-0.0299,2.3456
0.0030,0.0004,2.6499
-0.0131,0.0004,2.8800
-0.0136,0.0078,3.6165
-0.0139,0.0049,3.3772
-0.0201,0.0001,2.8239
0.0034,0.0009,2.7071
-0.0220,-0.0022,3.3051
0.0270,-0.0305,2.3368
0.0264,-0.0299,2.1835
-0.0211,-0.0015,2.5917
-0.0187,0.0013,2.2833
0.0054,0.0003,3.1194
0.0204,-0.0286,3.4377
-0.0192,-0.0008,3.1058
-0.0014,-0.0007,3.1507
-0.0184,0.0010,2.3560
-0.0182,-0.0018,3.2532
-0.0177,0.0016,2.3327
0.0101,-0.0010,4.0775
0.0227,0.0387,3.2622
0.0041,0.0003,2.8772
0.0030,0.0006,2.5613
0.0082,-0.0015,3.4840
-0.0230,-0.0011,2.2990
-0.0226,-0.0008,2.6522
0.0249,0.0421,2.9431
-0.0141,0.0072,3.1040
0.0210,-0.0264,3.1318
-0.0102,-0.0043,3.2927
-0.0170,0.0012,2.4361
0.0052,0.0003,3.1321
0.0071,0.0006,3.2012
0.0036,0.0120,3.3937
-0.0180,0.0015,2.5453
-0.0207,-0.0004,2.9815
0.0102,-0.0015,3.3051
-0.0165,0.0014,3.7723
-0.0184,0.0015,2.4171
-0.0184,0.0016,2.3791
-0.0204,-0.0004,2.6210
-0.0197,0.0007,2.5755
0.0139,0.0289,3.2969
-0.0135,-0.0043,3.9366
-0.0208,-0.0004,2.2906
0.0039,-0.0001,2.7042
-0.0092,0.0003,2.9280
-0.0228,-0.0028,3.3806
-0.0216,-0.0007,2.5698
-0.0186,0.0017,2.4602
-0.0195,-0.0012,2.8919
0.0090,-0.0010,2.8343
0.0034,0.0073,3.4990
-0.0085,0.0068,3.5735
0.0203,0.0384,3.6139
-0.0187,0.0009,3.4734
0.0039,0.0020,3.5678
-0.0216,-0.0005,2.1660
-0.0150,0.0058,2.5346
0.0192,0.0382,3.2947
0.0248,0.0424,2.5292
0.0053,-0.0025,3.6445
0.0052,-0.0028,3.1087
-0.0163,0.0021,3.1271
0.0028,0.0005,2.6404
-0.0230,-0.0010,2.3551
0.0254,-0.0280,2.9439
0.0078,-0.0005,3.3325
-0.0219,-0.0005,2.7211
-0.0163,0.0012,2.7744
-0.0232,-0.0014,2.8003
-0.0134,0.0015,3.3279
0.0076,-0.0005,4.4350
0.0068,0.0073,4.1176
-0.0234,-0.0026,3.2624
-0.0221,-0.0017,2.7601
0.0129,-0.0119,4.0760
-0.0166,0.0012,2.4286
0.0044,-0.0010,3.2252
-0.0168,-0.0030,2.5738
-0.0175,0.0014,2.3227
-0.0151,0.0024,2.6761
-0.0234,-0.0013,2.4424
-0.0111,-0.0006,2.9330
0.0197,0.0380,2.9766
0.0236,0.0422,3.0407
-0.0207,0.0001,2.6543
-0.0179,-0.0044,3.6133
-0.0185,0.0013,2.5136
-0.0002,-0.0012,3.5363
-0.0221,-0.0015,3.3861
-0.0220,-0.0010,2.4869
-0.0048,-0.0032,3.5073
0.0038,0.0002,2.9590
0.0032,0.0003,2.5840
-0.0190,-0.0006,2.2517
-0.0145,0.0064,2.6926
-0.0188,0.0014,2.9675
0.0252,-0.0289,3.0465
0.0272,-0.0302,2.3911
-0.0179,-0.0035,3.3220
-0.0064,0.0008,3.2657
0.0049,-0.0005,3.3449
0.0233,0.0414,3.0747
-0.0003,-0.0031,3.5346
0.0029,0.0004,2.8521
-0.0186,0.0007,2.3678
-0.0179,0.0014,2.1686
-0.0186,0.0017,2.2834
0.0040,-0.0034,2.8798
0.0246,-0.0287,2.4342
-0.0221,-0.0018,2.5908
-0.0186,0.0015,2.3451
-0.0030,-0.0022,3.4587
0.0085,-0.0005,2.6396
-0.0226,-0.0022,2.5188
-0.0130,0.0007,2.9717
-0.0095,0.0041,3.3047
0.0046,-0.0011,2.9641
-0.0206,-0.0001,2.6357
-0.0096,-0.0039,3.2766
0.0067,0.0000,3.1714
-0.0158,0.0020,2.7821
-0.0210,0.0002,2.4714
0.0043,-0.0002,2.8604
-0.0222,-0.0008,2.7202
0.0092,-0.0016,2.7982
-0.0179,0.0011,2.2409
-0.0198,-0.0001,2.4614
-0.0219,-0.0008,2.2221
0.0262,-0.0303,2.2762
0.0093,-0.0013,3.0234
0.0091,-0.0007,3.0434
-0.0224,-0.0020,2.2279
-0.0232,-0.0013,2.4062
0.0026,0.0013,2.3959
-0.0216,-0.0003,2.5213
-0.0177,0.0014,2.4062
-0.0186,0.0015,2.7871
0.0203,0.0403,2.6901
0.0037,0.0006,2.7706
0.0265,-0.0302,2.1020
0.0249,0.0425,2.7069
0.0279,-0.0254,3.0294
-0.0229,-0.0023,2.7391
-0.0230,-0.0012,2.4780
0.0203,0.0342,3.7395
-0.0043,-0.0030,3.7388
0.0144,0.0333,3.5358
-0.0206,-0.0013,2.6739
-0.0210,-0.0013,2.9224
0.0045,0.0005,3.0720
-0.0118,-0.0037,4.8933
-0.0177,0.0015,2.3213
-0.0007,-0.0041,4.4176
0.0265,-0.0302,2.5155
0.0051,0.0007,3.5529
-0.0188,0.0015,2.7610
0.0252,0.0433,2.8095
0.0065,-0.0019,3.3756
-0.0186,0.0013,2.4139
-0.0078,0.0004,3.5302
-0.0190,0.0016,2.4479
-0.0136,0.0010,2.7599
-0.0176,-0.0001,3.0885
-0.0216,-0.0009,2.6664
-0.0038,-0.0145,3.7322
0.0145,-0.0140,3.7679
-0.0163,-0.0047,3.4703
0.0263,-0.0292,2.6758
-0.0218,-0.0010,2.2223
0.0260,-0.0291,3.7065
-0.0141,0.0007,2.5933
0.0258,-0.0289,2.8790
0.0112,-0.0018,3.4138
-0.0071,-0.0064,3.4711
-0.0080,-0.0017,3.6357
0.0103,-0.0064,3.3608
0.0262,-0.0294,2.2379
0.0232,0.0419,2.9392
0.0092,-0.0010,3.2170
0.0076,0.0176,3.4361
0.0267,-0.0299,2.5017
0.0092,-0.0012,3.2261
0.0030,0.0004,2.4892
-0.0216,-0.0013,2.6980
-0.0181,0.0017,2.7125
0.0134,-0.0134,3.3184
-0.0095,0.0006,2.6177
0.0264,-0.0298,2.0843
0.0098,-0.0013,3.1337
0.0040,0.0014,3.2278
0.0274,-0.0296,3.1440
-0.0101,0.0004,2.9839
-0.0237,-0.0024,3.0212
0.0074,-0.0022,3.2313
0.0264,-0.0298,2.5329
-0.0027,-0.0002,3.3714
0.0261,-0.0298,2.3424
0.0090,-0.0007,2.9659
-0.0184,0.0012,2.4069
0.0099,-0.0010,3.3648
0.0079,-0.0006,3.4941
0.0103,-0.0010,3.4378
-0.0183,0.0016,2.2077
-0.0177,0.0008,2.4792
0.0014,0.0022,2.8236
0.0081,-0.0011,3.2532
0.0093,-0.0006,2.7962
0.0255,-0.0293,2.3609
-0.0141,0.0005,2.6978
-0.0160,0.0029,3.3256
-0.0215,-0.0021,2.5656
-0.0223,-0.0013,2.5272
0.0060,-0.0005,2.7210
0.0078,-0.0005,3.9582
0.0084,-0.0047,3.1930
-0.0207,-0.0003,2.1993
-0.0233,-0.0014,3.0112
-0.0196,0.0006,2.5683
-0.0234,-0.0024,2.6506
-0.0224,-0.0019,2.4255
-0.0172,0.0013,2.5485
-0.0189,0.0007,2.5697
-0.0190,0.0014,2.9479
-0.0225,-0.0013,2.7139
-0.0141,0.0005,2.9418
0.0062,0.0002,3.0369
-0.0172,0.0015,2.3775
0.0080,0.0005,3.1295
0.0205,0.0395,3.2921
0.0072,-0.0002,3.5432
-0.0119,0.0103,3.2721
-0.0219,-0.0015,3.2236
-0.0188,-0.0001,2.2837
-0.0216,-0.0009,2.5945
0.0121,-0.0094,3.7523
-0.0181,0.0011,2.3905
-0.0178,0.0012,2.4786
0.0174,-0.0179,5.0680
0.0245,0.0431,2.9667
-0.0162,0.0011,2.7321
-0.0152,0.0002,3.8001
0.0250,0.0431,2.8527
-0.0204,-0.0028,3.8363
-0.0147,0.0010,2.4586
-0.0185,0.0017,2.5625
-0.0216,-0.0006,2.8836
-0.0208,-0.0032,2.6877
-0.0068,0.0005,3.5078
0.0091,-0.0010,3.1192
-0.0226,-0.0010,2.6905
-0.0110,0.0015,2.9351
0.0211,0.0388,3.0200
-0.0218,-0.0008,2.2984
0.0065,0.0008,3.4611
-0.0083,0.0064,3.3443
-0.0225,-0.0008,2.8462
0.0041,0.0138,3.5488
0.0094,-0.0012,3.4946
0.0254,-0.0289,2.2488
-0.0118,0.0052,3.4291
-0.0171,0.0013,2.8380
-0.0116,0.0065,3.8129
0.0204,0.0410,2.8996
-0.0225,-0.0018,2.5962
0.0201,0.0401,3.0860
-0.0180,0.0009,2.4245
-0.0014,-0.0023,4.0680
-0.0206,-0.0004,2.3564
-0.0046,0.0087,3.7219
0.0071,-0.0005,3.0288
-0.0183,0.0017,2.8611
0.0062,-0.0008,2.8609
-0.0208,-0.0002,2.5971
0.0249,-0.0281,3.3880
-0.0087,-0.0000,3.3753
-0.0234,-0.0026,3.0064
-0.0109,0.0001,3.0248
-0.0145,-0.0048,4.0011
-0.0124,0.0071,2.7114
-0.0165,0.0039,3.1859
-0.0184,0.0014,2.5617
0.0094,-0.0008,3.3006
0.0113,-0.0066,3.9439
-0.0227,-0.0011,2.3408
-0.0140,-0.0010,3.3229
0.0066,0.0002,3.4238
-0.0116,0.0005,2.6625
-0.0161,0.0015,2.2204
0.0065,0.0002,3.1683
0.0098,-0.0016,3.4905
0.0009,-0.0010,3.7190
-0.0226,-0.0011,2.3416
-0.0223,-0.0010,2.7888
-0.0226,-0.0011,2.1735
-0.0191,0.0014,2.6609
-0.0229,-0.0013,2.5633
-0.0219,-0.0009,2.0922
-0.0133,0.0054,2.7035
0.0101,-0.0012,3.7509
0.0034,0.0003,3.2577
-0.0166,0.0015,2.9235
-0.0164,0.0015,2.9164
0.0100,-0.0029,4.0104
-0.0224,-0.0010,2.1674
-0.0175,0.0015,2.2003
0.0234,0.0422,2.8592
-0.0120,0.0077,3.3105
0.0224,-0.0280,2.7617
0.0077,-0.0012,3.8452
0.0053,0.0001,3.2334
-0.0034,-0.0031,3.5017
0.0106,-0.0014,3.3399
0.0028,0.0013,2.5893
0.0006,-0.0022,3.0019
-0.0215,-0.0013,2.6788
0.0094,-0.0011,3.2865
0.0079,-0.0006,2.7580
-0.0179,0.0003,3.0036
-0.0229,-0.0027,3.1101
0.0079,-0.0006,2.8033
-0.0175,0.0015,3.7750
0.0081,-0.0001,2.7878
0.0253,-0.0291,2.6047
0.0233,0.0412,2.9895
0.0036,0.0006,2.8191
0.0079,-0.0014,3.3345
0.0172,-0.0181,3.2610
-0.0225,-0.0012,2.2916
-0.0221,-0.0022,2.4910
-0.0227,-0.0011,2.4939
-0.0214,-0.0005,2.7870
-0.0223,-0.0010,2.3354
0.0125,-0.0104,3.2420
-0.0077,0.0005,2.7130
0.0010,-0.0029,3.9403
-0.0140,0.0068,2.9255
-0.0215,-0.0010,2.8997
-0.0140,0.0067,3.0152
0.0263,-0.0300,2.4227
0.0248,0.0433,2.8113
-0.0120,0.0004,2.4998
-0.0195,-0.0002,2.7208
0.0108,-0.0012,3.0472
0.0203,0.0409,2.9207
0.0243,0.0431,3.2748
0.0267,-0.0302,2.0207
-0.0236,-0.0019,3.2608
-0.0210,-0.0013,3.7893
-0.0227,-0.0018,2.7657
-0.0224,-0.0007,2.3449
-0.0139,0.0046,2.6085
0.0055,0.0028,3.2769
0.0266,-0.0300,2.7270
0.0091,-0.0004,3.2425
0.0045,0.0025,3.2337
0.0067,0.0002,3.0009
0.0065,-0.0040,3.4584
0.0037,0.0001,2.7090
-0.0216,-0.0005,2.4746
0.0272,-0.0273,2.9377
-0.0086,-0.0044,3.4269
-0.0182,0.0017,2.5475
-0.0220,-0.0011,2.5506
-0.0219,-0.0014,2.3850
0.0053,-0.0016,3.2025
-0.0216,-0.0008,2.3689
0.0070,-0.0003,3.4575
0.0098,-0.0017,3.6291
0.0002,-0.0029,4.1596
0.0238,0.0420,3.0330
-0.0189,0.0011,2.3409
-0.0184,0.0017,2.6655
0.0233,0.0418,2.8735
0.0052,0.0169,3.7795
0.0052,0.0005,2.8100
-0.0203,-0.0006,2.5350
-0.0221,-0.0008,2.2065
0.0113,-0.0051,4.2613
-0.0184,0.0016,3.0089
0.0249,-0.0288,3.3270
-0.0216,-0.0020,3.1336
-0.0215,-0.0008,2.5636
-0.0170,0.0012,2.3875
0.0056,-0.0001,3.6812
-0.0213,-0.0019,2.6490
0.0058,-0.0006,3.4873
0.0071,-0.0001,3.4282
-0.0164,0.0014,3.3373
-0.0205,-0.0000,2.4733
-0.0156,0.0008,3.0032
0.0078,-0.0008,3.4430
-0.0136,-0.0037,4.4072
0.0101,-0.0033,3.4671
0.0243,0.0427,2.6522
-0.0176,0.0015,2.3042
0.0264,-0.0300,2.2260
-0.0016,-0.0016,3.2066
0.0264,-0.0296,2.0931
0.0017,-0.0083,4.2981
-0.0061,0.0007,2.9537
0.0277,-0.0275,2.7549
0.0073,-0.0005,3.0763
-0.0177,0.0025,2.7698
0.0090,-0.0011,2.8546
0.0040,0.0002,3.2674
0.0265,-0.0300,2.5483
-0.0173,0.0009,2.3543
0.0201,0.0392,3.0698
0.0099,-0.0012,3.3514
0.0045,0.0010,3.2525
-0.0179,0.0016,2.4831
-0.0164,0.0040,2.8467
-0.0229,-0.0012,2.2179
-0.0128,0.0015,2.9402
-0.0218,-0.0007,2.3378
0.0243,0.0425,3.2496
0.0012,0.0024,3.4356
-0.0089,0.0010,3.0836
0.0064,-0.0015,3.1001
0.0254,-0.0296,2.8248
-0.0143,0.0007,3.8139
0.0223,-0.0245,3.5048
0.0266,-0.0298,2.9948
0.0271,-0.0204,4.1593
-0.0188,0.0014,2.4393
0.0063,-0.0172,3.2850
-0.0013,-0.0038,3.6155
-0.0224,-0.0011,2.7542
0.0082,0.0002,2.7793
0.0102,-0.0020,3.7712
-0.0132,0.0014,3.1881
-0.0092,-0.0010,3.4082
-0.0043,0.0085,3.6277
0.0248,0.0425,2.5147
0.0048,-0.0010,3.7048
-0.0044,-0.0030,3.2644
0.0139,-0.0225,3.6845
0.0252,-0.0293,2.8038
0.0088,-0.0010,3.2080
-0.0194,0.0003,2.8555
-0.0220,-0.0008,2.3594
-0.0210,-0.0007,2.2794
0.0073,-0.0010,3.1058
0.0055,0.0003,3.0475
-0.0075,-0.0109,3.5522
0.0240,-0.0297,3.1401
-0.0089,0.0012,3.0040
-0.0216,-0.0015,2.5689
-0.0179,0.0015,2.4563
-0.0047,-0.0034,3.5405
-0.0216,-0.0007,2.7480
-0.0225,-0.0017,2.7044
0.0261,-0.0296,2.4682
-0.0172,-0.0042,3.6483
-0.0159,0.0025,2.4785
-0.0151,0.0005,3.3977
-0.0065,0.0002,2.9208
0.0047,-0.0057,3.3323
-0.0207,-0.0037,3.4708
0.0046,0.0045,2.9237
-0.0118,-0.0001,3.3796
0.0268,-0.0295,2.4271
-0.0169,-0.0045,3.2963
-0.0212,-0.0014,2.6316
0.0266,-0.0301,2.1496
-0.0215,-0.0006,2.3417
-0.0187,-0.0025,3.5399
0.0273,-0.0302,2.5111
0.0089,-0.0015,3.0627
-0.0182,0.0014,2.7088
0.0085,-0.0014,3.3498
-0.0058,-0.0098,3.4531
0.0047,0.0010,4.2833
-0.0096,0.0073,2.9357
-0.0196,-0.0013,2.4455
0.0032,0.0009,2.4491
-0.0222,-0.0010,2.5849
-0.0196,0.0002,2.5477
-0.0144,0.0007,3.5990
0.0249,0.0437,3.0633
-0.0145,0.0059,3.0076
-0.0101,0.0004,3.6388
-0.0145,0.0012,2.9528
-0.0151,-0.0008,2.8425
-0.0187,0.0014,2.4694
-0.0047,-0.0020,4.1322
-0.0179,0.0001,2.9734
-0.0071,0.0004,2.9840
-0.0134,0.0086,3.4628
-0.0199,0.0001,2.4550
-0.0165,0.0015,3.6554
0.0273,-0.0303,2.5222
0.0095,-0.0024,4.0510
-0.0142,-0.0012,3.1469
0.0093,-0.0006,2.9323
0.0050,0.0003,3.0135
-0.0143,0.0009,2.6245
-0.0048,-0.0033,3.9250
-0.0138,0.0007,2.6942
0.0207,0.0394,2.9288
-0.0234,-0.0019,2.6953
0.0100,-0.0121,3.5956
-0.0124,-0.0040,3.0772
0.0080,-0.0011,3.1518
0.0081,-0.0013,3.1083
-0.0227,-0.0011,2.4663
0.0052,0.0004,2.6965
0.0086,-0.0002,2.9888
-0.0157,0.0033,2.7987
0.0063,-0.0008,2.7133
0.0085,-0.0010,3.1850
-0.0181,0.0018,2.4797
-0.0223,-0.0010,2.7088
-0.0130,0.0002,2.8709
0.0036,0.0008,2.9759
-0.0167,0.0013,2.6085
0.0107,-0.0059,3.1765
-0.0223,-0.0022,2.5418
-0.0177,0.0016,3.0826
0.0052,-0.0001,3.7701
-0.0062,-0.0036,4.0617
0.0236,-0.0291,2.4871
0.0024,-0.0006,3.1230
-0.0198,-0.0017,2.8826
0.0007,-0.0028,3.4404
0.0242,0.0419,2.7141
-0.0206,-0.0009,2.3787
-0.0174,0.0005,2.5810
0.0132,-0.0108,3.7438
0.0045,0.0000,2.5860
-0.0215,-0.0006,2.6500
0.0068,-0.0001,3.0699
-0.0204,-0.0015,2.4685
0.0065,0.0001,2.7454
0.0067,-0.0017,3.2102
0.0033,0.0005,3.2849
0.0075,-0.0005,3.3485
0.0091,-0.0009,2.8527
-0.0212,-0.0004,2.2788
-0.0114,0.0008,2.9811
0.0182,-0.0284,3.1942
0.0082,0.0002,3.3354
-0.0042,0.0006,3.3939
0.0178,0.0350,2.9891
-0.0174,0.0011,2.2824
0.0067,-0.0002,2.7391
0.0268,-0.0299,2.2671
0.0238,0.0402,3.3611
0.0216,0.0379,3.0736
0.0038,0.0007,2.8803
0.0090,-0.0018,3.7629
-0.0055,-0.0047,4.1748
-0.0020,-0.0030,3.3479
-0.0211,-0.0011,2.3841
-0.0124,0.0014,2.8323
-0.0134,0.0084,3.8880
0.0033,0.0006,2.7440
0.0070,0.0208,3.5404
0.0237,0.0374,3.5782
0.0075,-0.0008,4.1270
-0.0116,0.0015,3.3040
-0.0195,-0.0000,2.2953
-0.0170,0.0012,2.5552
-0.0102,-0.0025,3.4893
-0.0202,-0.0020,2.8466
0.0075,-0.0003,2.7747
0.0093,-0.0104,3.7486
0.0015,0.0015,2.7513
0.0059,0.0001,2.9609
-0.0174,0.0014,2.6193
0.0079,0.0001,3.0912
-0.0210,-0.0029,2.9606
0.0265,-0.0296,2.5920
-0.0154,0.0013,2.6345
0.0125,0.0240,3.3125
0.0071,-0.0024,3.7832
0.0040,-0.0004,2.9845
-0.0137,0.0067,2.8275
-0.0176,0.0010,2.5708
-0.0178,0.0018,2.8942
-0.0170,0.0013,2.6413
0.0083,-0.0003,2.6671
-0.0176,-0.0045,3.0591
-0.0124,0.0004,2.6146
0.0062,0.0005,3.1889
-0.0127,0.0063,3.2109
0.0252,-0.0296,2.8050
0.0051,-0.0013,3.2124
0.0017,-0.0130,3.2288
-0.0222,-0.0010,2.3357
-0.0177,0.0019,3.0722
-0.0222,-0.0010,2.2698
0.0272,-0.0304,2.6634
0.0106,-0.0022,3.6523
0.0113,-0.0078,4.1602
-0.0082,-0.0044,4.2508
-0.0231,-0.0014,2.5917
0.0020,0.0003,3.7616
0.0068,0.0002,3.0226
-0.0154,0.0057,2.6053
0.0164,-0.0162,3.8359
0.0058,0.0005,3.6066
0.0067,-0.0012,3.1661
-0.0149,0.0066,2.9612
0.0279,-0.0270,2.7470
-0.0213,-0.0008,2.0567
-0.0218,-0.0011,2.8319
-0.0177,0.0017,2.4150
0.0025,-0.0157,4.1369
-0.0000,-0.0002,3.2274
-0.0164,-0.0043,3.2070
-0.0033,-0.0035,3.8579
0.0045,0.0006,3.3453
0.0056,-0.0009,2.8295
0.0035,0.0006,2.3167
-0.0138,0.0011,3.7743
-0.0114,-0.0045,3.2376
-0.0180,0.0014,2.4588
-0.0214,-0.0023,3.3464
-0.0213,-0.0004,2.3882
-0.0146,0.0012,2.6991
0.0258,-0.0290,2.6497
0.0085,0.0192,3.8613
-0.0139,0.0064,3.7216
-0.0195,0.0004,2.3529
0.0246,-0.0282,2.5275
-0.0176,0.0013,2.5382
0.0081,-0.0005,3.8984
0.0244,0.0434,2.4878
0.0241,0.0423,3.1901
0.0093,-0.0005,2.9843
-0.0222,-0.0024,2.8101
0.0245,0.0419,2.6872
-0.0204,-0.0001,2.2879
-0.0184,0.0010,2.5803
0.0194,0.0391,2.8012
-0.0148,0.0012,2.5648
-0.0214,-0.0014,2.6618
-0.0205,0.0000,2.4026
-0.0162,0.0043,3.2792
-0.0219,-0.0010,2.3518
-0.0221,-0.0010,2.4057
0.0271,-0.0286,3.5359
-0.0006,-0.0025,3.2846
-0.0044,-0.0023,3.3473
0.0076,0.0005,3.1525
-0.0174,0.0013,2.4660
-0.0076,0.0039,3.2315
-0.0025,-0.0032,4.5939
0.0096,-0.0012,2.9102
-0.0218,-0.0010,2.6495
0.0084,0.0180,3.4699
-0.0094,-0.0050,3.3522
0.0031,0.0011,2.6244
0.0101,-0.0013,3.8909
0.0082,-0.0020,3.3110
0.0097,-0.0011,2.8649
0.0253,-0.0289,2.7105
-0.0182,0.0016,2.4141
-0.0093,0.0013,2.9405
0.0098,-0.0006,3.9335
0.0088,-0.0019,3.7553
0.0023,0.0080,3.5809
0.0071,-0.0003,3.1457
-0.0061,0.0019,3.1894
-0.0172,-0.0009,3.2368
0.0034,0.0011,2.5385
0.0025,0.0009,2.9702
-0.0226,-0.0011,2.4950
-0.0189,0.0016,3.2386
-0.0120,0.0013,3.0245
-0.0055,-0.0024,3.5170
-0.0220,-0.0010,2.5163
-0.0164,-0.0001,3.5478
0.0040,0.0001,2.9456
-0.0185,0.0013,2.5018
0.0071,-0.0018,2.8634
-0.0069,0.0007,3.7129
-0.0181,0.0013,2.2271
-0.0183,0.0016,2.3446
0.0261,-0.0294,2.7131
0.0130,0.0272,3.2675
-0.0212,-0.0010,2.2641
0.0208,0.0401,2.9606
-0.0192,-0.0001,2.4409
-0.0201,-0.0009,2.8161
0.0236,0.0416,3.0360
0.0264,-0.0299,2.5442
0.0234,-0.0283,2.8471
0.0070,0.0003,3.1989
-0.0224,-0.0008,3.2674
-0.0223,-0.0007,2.9563
-0.0127,0.0058,3.1530
-0.0188,0.0012,2.6505
0.0044,-0.0154,3.4103
-0.0225,-0.0019,2.7023
0.0027,-0.0020,3.8288
-0.0143,0.0014,2.6862
-0.0145,-0.0026,3.4271
0.0085,0.0000,2.8365
-0.0049,-0.0003,3.6163
-0.0188,0.0012,2.5066
0.0033,0.0003,3.0996
0.0124,-0.0109,3.4047
-0.0216,-0.0015,2.7718
-0.0187,0.0008,2.2193
-0.0158,0.0053,2.7543
-0.0080,0.0004,3.1831
-0.0040,0.0010,2.8869
0.0095,-0.0056,3.5331
-0.0155,0.0063,4.2820
0.0092,-0.0008,2.8928
0.0166,-0.0265,3.9149
-0.0024,-0.0028,3.4152
-0.0169,0.0011,2.2373
-0.0181,0.0016,2.3088
-0.0233,-0.0018,2.9167
0.0000,-0.0034,4.0370
0.0202,0.0384,3.5742
0.0073,-0.0101,3.2794
0.0253,0.0441,2.7818
-0.0235,-0.0026,2.9825
-0.0220,-0.0012,2.4074
-0.0155,-0.0045,2.9187
-0.0198,-0.0005,2.2611
-0.0210,-0.0005,2.6001
0.0081,-0.0016,3.4888
0.0075,0.0001,2.8750
0.0095,-0.0032,3.3680
-0.0200,-0.0008,2.2898
0.0240,0.0432,2.9918
-0.0180,0.0012,3.2902
-0.0226,-0.0012,2.6875
-0.0138,0.0021,3.4330
0.0105,-0.0064,3.4773
0.0097,-0.0030,3.4950
0.0096,-0.0004,2.9010
-0.0162,-0.0013,3.8032
-0.0210,-0.0005,2.5257
0.0089,-0.0008,3.9190
-0.0056,0.0011,3.1510
-0.0232,-0.0012,2.8634
0.0257,-0.0292,2.5623
-0.0219,-0.0008,2.4407
0.0061,0.0002,3.3744
0.0063,0.0063,4.8376
0.0055,0.0093,3.7286
-0.0224,-0.0009,2.4901
-0.0238,-0.0027,2.8850
0.0270,-0.0300,2.5066
0.0110,-0.0104,4.1376
0.0068,0.0012,4.1249
0.0024,-0.0015,3.9344
0.0105,-0.0013,3.4356
0.0054,-0.0060,3.3315
0.0108,-0.0098,3.6322
-0.0222,-0.0012,2.2724
0.0080,-0.0012,4.3226
-0.0178,0.0015,2.2475
0.0176,0.0346,2.9269
0.0028,0.0002,2.7632
0.0100,-0.0018,3.7075
0.0261,-0.0295,2.4801
0.0071,-0.0011,3.1518
-0.0155,0.0010,2.9720
0.0263,-0.0297,2.2750
0.0079,0.0001,2.8152
0.0106,-0.0068,4.1857
0.0205,0.0408,2.7118
0.0085,-0.0002,2.9421
-0.0139,0.0071,2.9328
-0.0178,0.0016,2.2594
-0.0159,0.0011,2.9894
-0.0166,0.0015,2.4466
-0.0103,0.0052,3.1845
-0.0219,-0.0005,3.1405
-0.0223,-0.0012,2.3024
0.0042,0.0001,2.7821
0.0266,-0.0303,2.2655
-0.0195,0.0003,2.3096
0.0065,-0.0068,3.3855
-0.0188,-0.0046,3.2859
-0.0205,-0.0000,2.4811
-0.0231,-0.0025,4.7668
-0.0085,-0.0003,3.9253
-0.0149,0.0060,2.9920
0.0246,0.0434,2.8913
0.0124,-0.0115,3.5169
-0.0178,-0.0045,3.4526
0.0062,-0.0005,2.9724
0.0051,0.0018,3.7658
0.0113,-0.0081,3.2419
-0.0229,-0.0012,2.4855
-0.0230,-0.0028,3.8764
-0.0094,-0.0041,3.2458
0.0115,0.0235,3.5817
0.0091,-0.0007,2.9439
-0.0187,0.0014,2.6498
0.0056,0.0107,3.4572
0.0046,-0.0006,2.9485
0.0100,-0.0012,3.2846
0.0104,-0.0014,3.4887
-0.0224,-0.0021,2.9037
0.0055,0.0003,2.7285
0.0283,-0.0261,2.8191
-0.0184,0.0014,2.6990
0.0254,-0.0299,2.6049
0.0269,-0.0301,2.1591
0.0256,-0.0287,2.6918
0.0032,-0.0047,3.9398
0.0228,-0.0283,2.7587
0.0108,0.0245,3.3211
-0.0142,0.0014,2.7895
0.0173,0.0343,2.9793
-0.0003,-0.0005,2.8866
-0.0216,-0.0018,2.8659
0.0229,-0.0286,3.0200
0.0100,-0.0064,3.8702
-0.0158,0.0011,2.4131
0.0125,-0.0247,3.2106
-0.0216,-0.0009,2.3559
0.0026,0.0005,3.1932
-0.0111,0.0002,2.7699
-0.0038,0.0008,3.4128
-0.0208,-0.0009,2.2523
-0.0194,-0.0002,2.5638
-0.0184,0.0008,2.5719
0.0170,-0.0175,4.3259
0.0239,0.0422,3.1028
0.0022,0.0003,2.9502
-0.0214,-0.0011,2.3078
0.0250,-0.0290,2.7798
0.0262,-0.0301,2.4092
-0.0147,0.0019,2.5310
-0.0219,-0.0010,2.4366
-0.0211,-0.0011,2.6798
-0.0172,0.0004,3.1048
0.0080,0.0003,3.2965
0.0028,0.0004,2.6343
-0.0179,0.0016,2.1842
-0.0240,-0.0021,3.2176
-0.0182,0.0015,2.7010
0.0257,-0.0298,2.8735
0.0086,-0.0001,3.7042
0.0266,-0.0301,2.3140
-0.0220,-0.0018,2.4560
0.0104,-0.0010,3.6579
0.0268,-0.0303,2.4779
-0.0088,0.0008,3.0377
-0.0170,0.0012,2.3168
-0.0191,0.0017,3.1053
-0.0131,0.0004,2.5777
-0.0213,-0.0018,2.5348
0.0277,-0.0305,2.5449
0.0159,-0.0172,3.6418
0.0031,-0.0078,3.9642
-0.0020,-0.0023,3.6036
-0.0218,-0.0016,2.8022
-0.0150,0.0001,2.6334
-0.0132,-0.0001,3.7276
0.0087,-0.0006,3.8673
-0.0222,-0.0010,2.7119
-0.0210,-0.0007,2.9759
-0.0220,-0.0008,2.4778
-0.0188,0.0016,2.4729
-0.0216,-0.0009,2.6879
-0.0215,-0.0024,2.7139
0.0177,0.0353,3.0852
-0.0169,0.0013,2.9648
0.0123,-0.0070,4.7415
0.0233,-0.0283,2.9894
0.0053,0.0003,3.5313
-0.0097,0.0009,2.7591
-0.0197,-0.0026,2.8694
0.0079,-0.0010,3.6705
0.0269,-0.0302,2.5812
0.0090,-0.0052,4.3591
0.0094,-0.0010,2.9924
-0.0179,0.0017,2.5637
0.0134,-0.0126,3.5272
0.0027,-0.0142,3.1340
0.0239,0.0433,3.0300
-0.0216,-0.0013,2.7618
0.0269,-0.0305,2.2048
0.0034,-0.0003,3.7330
-0.0219,-0.0009,2.3102
-0.0205,0.0004,2.4535
-0.0107,-0.0003,3.1311
0.0034,0.0006,2.4760
0.0077,-0.0013,3.3467
-0.0185,-0.0041,3.5156
-0.0183,0.0013,3.3681
0.0029,0.0011,2.5664
-0.0231,-0.0013,2.3918
-0.0130,0.0009,2.6788
-0.0212,-0.0002,2.3282
0.0202,0.0341,3.5247
0.0248,-0.0294,2.8788
-0.0213,-0.0007,2.5490
0.0234,0.0416,2.9379
-0.0156,0.0016,3.0777
0.0103,0.0192,3.2440
-0.0113,0.0011,2.8769
0.0096,-0.0063,4.0426
0.0192,0.0387,3.0077
-0.0205,-0.0007,2.5730
-0.0007,0.0026,3.2620
-0.0020,0.0021,2.9832
0.0107,0.0176,3.5975
0.0111,-0.0074,3.3263
-0.0188,0.0012,2.4514
0.0119,-0.0130,3.6151
-0.0182,0.0015,3.0549
0.0053,0.0040,3.3114
-0.0053,0.0010,2.9387
-0.0219,-0.0013,2.3700
-0.0127,0.0004,2.5423
0.0189,-0.0207,3.1777
-0.0128,-0.0007,3.5990
-0.0189,0.0004,2.1722
0.0011,0.0008,3.4194
0.0091,-0.0005,2.6824
0.0276,-0.0306,2.5581
-0.0177,-0.0006,2.8376
0.0002,-0.0074,4.2116
0.0088,-0.0021,3.1937
-0.0223,-0.0020,2.8472
0.0077,-0.0012,3.0550
-0.0088,-0.0094,3.6395
-0.0195,-0.0008,2.7078
0.0020,0.0006,2.4867
0.0061,0.0009,3.5122
0.0100,-0.0078,3.8272
0.0045,0.0002,2.7677
-0.0063,0.0006,3.2254
-0.0171,0.0007,2.6993
-0.0055,-0.0053,4.1950
-0.0181,0.0019,2.7289
0.0235,0.0422,3.0805
0.0067,-0.0000,3.4755
-0.0183,0.0015,2.7905
0.0273,-0.0304,2.0830
0.0180,0.0333,4.0804
-0.0050,-0.0036,3.6560
0.0236,0.0368,3.5106
0.0266,-0.0301,2.1220
-0.0179,0.0017,2.1180
0.0092,-0.0064,4.2972
-0.0183,0.0015,2.2884
0.0196,0.0382,3.2360
0.0268,-0.0297,2.1335
0.0065,-0.0013,3.4639
-0.0202,-0.0010,3.0877
0.0070,0.0001,3.0053
0.0043,0.0008,2.9388
-0.0124,0.0000,2.6868
-0.0186,0.0013,3.1647
0.0026,0.0010,2.8723
0.0118,-0.0095,3.6353
-0.0137,-0.0002,2.9206
0.0241,0.0394,2.9940
-0.0187,0.0016,2.8989
0.0112,-0.0114,3.6527
-0.0164,0.0027,2.5613
-0.0161,0.0015,2.4225
0.0270,-0.0305,2.1605
-0.0180,0.0016,2.8393
0.0050,0.0007,3.7059
0.0264,-0.0266,3.4240
-0.0175,0.0013,2.5435
-0.0168,0.0014,2.7547
0.0248,0.0431,2.5823
0.0094,-0.0012,3.1188
-0.0183,0.0016,2.3181
0.0232,0.0413,3.0888
-0.0233,-0.0014,2.8163
0.0273,-0.0306,2.2010
-0.0146,0.0011,3.1757
0.0229,-0.0288,2.7574
-0.0026,-0.0003,3.1490
-0.0178,0.0019,2.4912
-0.0135,-0.0011,4.6262
0.0088,-0.0007,3.0823
0.0057,0.0003,2.8527
0.0242,-0.0288,3.0829
0.0246,0.0433,2.6663
0.0042,-0.0004,2.6045
-0.0217,-0.0025,2.6560
-0.0092,0.0013,2.7015
-0.0188,0.0005,2.3590
0.0118,-0.0014,3.4868
0.0090,-0.0007,3.1465
-0.0135,0.0057,2.9739
-0.0223,-0.0025,2.5527
0.0078,-0.0032,3.9188
-0.0187,0.0015,2.8271
0.0095,-0.0007,2.9946
0.0223,0.0408,3.2509
-0.0195,-0.0030,3.3269
0.0170,0.0332,3.0468
0.0070,-0.0023,2.8673
0.0155,-0.0147,3.3890
-0.0215,-0.0005,2.3538
0.0021,-0.0024,3.7621
0.0106,-0.0022,3.8425
-0.0183,0.0014,2.6755
0.0140,-0.0130,4.5045
0.0278,-0.0306,2.7872
0.0076,0.0005,2.9989
-0.0104,-0.0078,4.1550
-0.0211,-0.0012,2.8490
0.0028,-0.0007,3.1079
-0.0185,0.0002,2.3505
-0.0020,0.0001,2.9663
-0.0225,-0.0018,2.3701
-0.0120,0.0101,3.5633
0.0078,0.0002,2.5917
-0.0171,0.0017,2.3399
0.0072,-0.0003,3.4958
0.0202,0.0406,2.6961
0.0246,0.0421,2.6898
-0.0172,0.0014,2.5884
-0.0136,0.0010,2.6893
0.0102,-0.0150,3.6985
0.0044,-0.0007,2.6040
-0.0226,-0.0011,2.3796
-0.0221,-0.0011,2.3001
0.0033,0.0018,3.0013
-0.0225,-0.0008,2.4750
-0.0118,0.0008,2.7207
0.0068,-0.0019,3.4992
0.0089,0.0178,2.8815
0.0282,-0.0259,3.0368
-0.0188,0.0016,2.7229
0.0027,0.0011,2.4428
0.0268,-0.0304,2.3864
-0.0212,-0.0027,3.2740
0.0090,-0.0011,3.4110
0.0259,-0.0290,3.0886
0.0260,-0.0297,2.3185
0.0220,0.0403,3.2055
-0.0165,0.0013,3.5052
-0.0181,0.0019,3.1741
-0.0159,0.0006,2.4467
0.0139,0.0303,3.2778
-0.0184,0.0017,2.6281
-0.0103,0.0003,2.8425
0.0095,-0.0061,3.6135
-0.0221,-0.0017,2.2969
-0.0176,0.0016,2.5009
-0.0170,0.0010,2.5774
-0.0127,0.0002,2.7043
-0.0125,0.0057,2.8506
0.0198,0.0378,3.3998
0.0079,0.0003,2.9397
-0.0187,-0.0027,3.5388
-0.0132,0.0027,3.2127
0.0251,-0.0293,2.8052
0.0068,-0.0045,3.7961
0.0097,-0.0028,4.3392
0.0138,-0.0208,3.8089
-0.0199,0.0006,2.6128
0.0026,0.0009,3.0320
0.0021,-0.0017,3.5918
-0.0211,-0.0005,2.1527
-0.0182,-0.0004,2.5735
-0.0187,0.0014,2.2934
-0.0231,-0.0013,2.7756
0.0031,0.0008,2.4021
0.0189,0.0367,3.0268
-0.0168,0.0024,3.2843
0.0070,0.0007,3.1119
-0.0147,0.0069,2.6976
-0.0119,0.0002,2.6922
-0.0213,-0.0003,2.2315
-0.0216,-0.0007,2.4222
0.0035,0.0003,2.5191
-0.0222,-0.0017,2.7177
-0.0174,0.0015,2.2672
-0.0042,-0.0025,3.8890
0.0253,0.0441,2.8441
-0.0048,0.0018,4.1774
-0.0214,-0.0027,2.5722
-0.0208,-0.0006,2.2878
-0.0204,-0.0023,3.1369
0.0093,0.0190,3.8019
-0.0137,-0.0023,3.7274
-0.0102,0.0006,3.1555
0.0058,0.0006,3.0276
-0.0015,-0.0109,3.8525
0.0269,-0.0299,2.8207
-0.0217,-0.0026,3.3031
-0.0222,-0.0011,2.6017
-0.0192,0.0013,2.4356
0.0109,-0.0084,3.8893
0.0085,-0.0004,3.4044
-0.0223,-0.0022,5.2270
-0.0173,0.0010,2.3242
0.0067,-0.0006,3.0561
0.0267,-0.0299,2.4224
0.0082,-0.0001,2.6928
0.0246,0.0425,2.9056
0.0257,-0.0296,2.8309
0.0083,-0.0007,3.0540
-0.0224,-0.0008,2.8246
-0.0227,-0.0023,2.3829
0.0259,-0.0297,3.2288
-0.0074,-0.0001,3.5493
-0.0209,-0.0012,2.5475
-0.0181,0.0016,2.3562
0.0063,0.0001,3.0348
0.0050,0.0002,2.7542
0.0221,-0.0262,3.9176
0.0081,0.0001,3.1262
-0.0070,-0.0013,4.0651
-0.0216,-0.0009,2.9218
0.0251,-0.0280,2.4513
-0.0224,-0.0009,2.3060
-0.0187,-0.0008,3.0395
0.0027,0.0014,2.7353
-0.0053,0.0098,3.8168
-0.0101,-0.0005,2.9576
-0.0097,-0.0111,3.8910
0.0061,0.0004,2.9185
-0.0174,0.0014,3.2891
0.0157,0.0325,3.2660
0.0090,-0.0008,2.9295
0.0037,-0.0000,3.5610
0.0266,-0.0285,2.5559
0.0029,0.0011,3.0679
-0.0125,0.0002,2.5605
-0.0075,-0.0029,2.9501
0.0098,-0.0006,2.9596
-0.0084,-0.0047,3.0212
0.0101,-0.0059,3.5288
0.0063,0.0004,2.8935
-0.0183,0.0015,2.5211
0.0107,-0.0122,4.4013
0.0259,-0.0291,3.2151
-0.0097,-0.0044,3.4806
0.0034,-0.0010,3.6600
-0.0177,0.0014,3.0157
-0.0037,-0.0024,4.0978
0.0271,-0.0304,2.6636
0.0059,-0.0001,3.1092
-0.0215,-0.0030,2.5424
-0.0216,-0.0003,2.2897
0.0079,0.0004,3.0509
0.0073,-0.0003,3.4132
-0.0131,0.0062,3.6637
-0.0224,-0.0020,2.7169
-0.0221,-0.0022,2.7491
-0.0094,0.0009,2.5995
0.0066,0.0003,2.8290
-0.0189,0.0007,2.6432
-0.0204,-0.0025,3.7611
0.0083,0.0123,3.5987
0.0068,0.0005,3.1544
-0.0103,-0.0002,2.8192
-0.0039,-0.0029,3.4170
-0.0188,-0.0009,2.6371
-0.0226,-0.0010,3.1120
-0.0209,0.0001,2.9854
-0.0194,-0.0024,3.5187
0.0246,0.0409,3.2042
0.0032,0.0003,2.7909
0.0067,-0.0002,3.2483
-0.0226,-0.0022,2.3646
0.0252,-0.0294,2.4210
-0.0131,0.0001,2.6452
0.0050,0.0119,3.1814
0.0093,-0.0010,3.2408
0.0028,0.0002,3.5866
0.0156,-0.0227,3.6233
-0.0101,0.0011,3.2325
-0.0149,0.0001,2.9590
-0.0226,-0.0012,2.4447
-0.0206,-0.0001,2.6846
-0.0206,-0.0005,2.4078
0.0002,0.0018,3.6845
-0.0089,-0.0040,3.4323
-0.0222,-0.0022,2.9618
-0.0217,-0.0006,2.2680
-0.0242,-0.0027,3.5069
-0.0042,-0.0034,3.3706
0.0056,-0.0001,3.0990
-0.0134,0.0075,2.4448
-0.0117,0.0011,2.7842
0.0136,-0.0161,3.6030
-0.0163,0.0019,3.0049
-0.0185,0.0007,2.7061
0.0239,0.0421,3.0007
0.0074,-0.0003,2.7705
0.0046,-0.0001,3.0909
-0.0187,0.0015,2.6763
0.0077,0.0004,3.4698
0.0133,-0.0147,3.5642
-0.0170,0.0015,2.3606
0.0085,-0.0015,3.4233
-0.0231,-0.0026,2.8009
0.0081,-0.0013,2.9507
-0.0183,0.0013,2.8557
0.0256,-0.0297,2.9461
0.0089,0.0182,3.0377
-0.0134,0.0004,2.6861
-0.0230,-0.0014,2.9135
0.0037,0.0085,3.6025
-0.0230,-0.0014,2.4841
-0.0184,0.0006,2.7399
-0.0182,0.0023,2.3397
-0.0187,0.0007,2.6890
-0.0227,-0.0013,2.3621
-0.0176,0.0011,2.2707
0.0244,0.0435,2.7910
-0.0203,0.0001,2.1626
0.0039,0.0012,2.9651
-0.0223,-0.0026,2.8277
-0.0228,-0.0011,2.1597
0.0029,0.0003,3.3074
0.0082,-0.0003,3.0224
0.0270,-0.0303,2.0280
-0.0185,0.0016,2.7547
-0.0160,0.0000,2.5856
-0.0227,-0.0025,2.9097
0.0245,0.0434,2.6875
0.0060,-0.0002,3.7532
-0.0115,0.0007,2.9978
-0.0159,0.0016,2.7913
-0.0228,-0.0012,2.7029
0.0075,0.0172,3.3347
0.0245,0.0429,3.0580
-0.0094,-0.0049,3.5241
0.0072,-0.0019,3.2972
0.0248,-0.0293,2.4958
0.0119,0.0251,3.1516
-0.0096,0.0003,2.9954
-0.0217,-0.0016,2.5425
-0.0132,0.0005,3.2930
-0.0153,0.0010,2.2995
0.0075,0.0005,3.0097
0.0243,0.0431,3.1347
-0.0125,0.0005,2.4226
-0.0170,0.0012,2.4329
0.0072,-0.0000,3.3173
-0.0026,0.0010,3.1378
-0.0037,-0.0017,3.5131
0.0076,0.0003,2.7690
0.0034,0.0004,3.2177
-0.0169,0.0024,2.8877
-0.0215,-0.0014,2.6317
-0.0177,0.0012,2.6638
-0.0002,-0.0042,3.9426
0.0265,-0.0301,2.5806
0.0216,0.0392,3.3031
-0.0162,-0.0031,3.4985
-0.0136,0.0047,2.8004
-0.0084,-0.0049,3.4075
0.0078,0.0007,3.2862
0.0257,-0.0299,2.7467
0.0267,-0.0302,2.3155
0.0058,0.0004,2.6286
0.0121,-0.0102,3.5726
0.0134,-0.0246,4.5860
0.0250,0.0436,2.7638
-0.0218,-0.0024,3.2340
-0.0139,0.0057,2.8184
0.0072,0.0001,3.0147
-0.0103,0.0006,2.6325
0.0272,-0.0282,3.0309
-0.0105,-0.0016,3.0136
0.0073,-0.0005,3.1924
-0.0187,0.0015,2.5550
-0.0207,-0.0003,2.3700
-0.0159,-0.0005,3.1257
0.0261,-0.0300,2.4884
-0.0194,0.0000,2.4062
0.0026,0.0124,3.6497
0.0108,-0.0077,3.2699
-0.0225,-0.0018,2.7456
-0.0226,-0.0016,2.8151
0.0199,0.0387,2.9827
0.0105,-0.0011,3.2744
-0.0224,-0.0012,2.8862
-0.0202,-0.0002,2.2128
-0.0163,0.0012,3.1425
-0.0096,-0.0044,3.6232
-0.0190,-0.0029,3.1410
-0.0126,0.0012,2.6541
0.0056,0.0015,3.1057
-0.0168,0.0014,2.1921
0.0044,-0.0018,3.3405
0.0251,-0.0289,2.7550
0.0089,-0.0007,3.0204
0.0077,-0.0014,3.2222
-0.0205,-0.0000,2.9255
0.0092,-0.0006,2.9582
-0.0223,-0.0011,2.2953
0.0062,0.0107,3.6363
0.0032,0.0014,2.5410
-0.0203,-0.0026,3.0132
-0.0229,-0.0012,3.2116
-0.0224,-0.0021,2.4827
-0.0221,-0.0020,2.7276
0.0249,-0.0290,2.1950
-0.0106,0.0012,3.1208
-0.0178,0.0013,2.8011
0.0203,0.0401,3.1917
-0.0123,0.0054,2.8969
0.0056,-0.0007,2.7413
0.0022,-0.0023,3.2305
-0.0222,-0.0008,2.3230
-0.0168,0.0013,2.2256
-0.0191,0.0013,2.5208
-0.0201,0.0001,2.5169
-0.0222,-0.0010,2.1994
0.0080,-0.0003,3.7752
-0.0127,0.0001,2.7555
0.0272,-0.0299,2.6938
-0.0222,-0.0012,2.3441
0.0092,-0.0009,2.9686
-0.0153,-0.0004,3.3353
-0.0226,-0.0012,2.3754
-0.0119,-0.0014,3.5114
-0.0149,0.0018,2.9221
-0.0214,-0.0027,2.7367
0.0245,-0.0279,3.0598
0.0165,0.0330,2.8894
-0.0173,0.0011,2.3534
0.0052,-0.0009,3.0036
-0.0045,0.0005,3.4873
-0.0226,-0.0025,2.6644
0.0223,0.0414,3.4462
-0.0120,-0.0049,3.6478
-0.0113,0.0009,2.7327
0.0047,-0.0007,2.7867
-0.0137,0.0013,2.5902
0.0072,-0.0002,3.2418
0.0102,-0.0034,3.3608
-0.0221,-0.0009,2.1533
-0.0186,0.0014,2.6812
0.0251,-0.0280,4.3097
-0.0091,-0.0011,3.5520
0.0106,-0.0138,4.2744
-0.0114,-0.0043,3.1322
-0.0198,-0.0030,3.3914
0.0005,-0.0035,3.5809
-0.0043,-0.0028,3.5324
0.0057,0.0002,3.0100
0.0066,-0.0011,3.2250
-0.0179,0.0014,2.7123
0.0074,-0.0019,4.2246
-0.0185,0.0015,2.4406
-0.0183,0.0016,2.2426
0.0192,0.0378,3.2364
-0.0184,0.0018,3.2532
-0.0223,-0.0020,3.0849
-0.0190,0.0009,2.4381
-0.0210,-0.0007,2.4959
0.0026,0.0008,3.7624
-0.0228,-0.0028,3.0119
0.0063,-0.0004,3.1590
-0.0192,0.0009,2.6019
-0.0111,0.0011,2.7667
0.0273,-0.0296,2.7428
0.0039,0.0002,2.9387
0.0035,0.0108,3.2917
-0.0187,0.0001,2.5738
0.0038,0.0003,2.3890
0.0028,0.0002,2.8608
0.0093,-0.0006,3.0535
-0.0123,0.0086,2.7828
-0.0001,-0.0156,3.9408
-0.0211,-0.0029,3.1301
0.0075,-0.0019,3.5149
-0.0181,0.0022,2.4547
-0.0128,0.0019,2.6617
0.0102,-0.0035,3.5494
-0.0185,0.0016,2.7469
-0.0184,0.0018,2.6605
0.0031,0.0027,2.6073
0.0039,0.0006,2.9881
0.0202,0.0405,2.8086
0.0030,0.0011,2.4319
-0.0054,0.0009,2.8863
0.0274,-0.0269,2.9750
-0.0118,0.0002,2.8628
-0.0215,-0.0015,2.4265
0.0113,-0.0013,3.2819
-0.0227,-0.0020,4.1100
0.0284,-0.0266,3.0016
0.0251,0.0441,3.3619
-0.0179,-0.0028,2.8672
-0.0227,-0.0020,2.5002
0.0093,-0.0007,3.5516
-0.0174,-0.0003,2.5380
0.0024,-0.0089,3.9075
-0.0059,0.0005,3.2834
0.0274,-0.0306,2.4753
-0.0186,0.0016,3.1784
0.0099,-0.0022,3.7319
-0.0221,-0.0024,3.1179
0.0030,-0.0001,2.9144
0.0099,-0.0011,3.1380
0.0031,0.0005,2.6700
0.0026,0.0029,3.3836
-0.0189,-0.0001,2.4622
-0.0211,0.0001,3.6460
-0.0185,0.0017,2.3428
0.0262,-0.0299,2.5932
-0.0178,-0.0033,3.0554
-0.0139,0.0010,2.8079
0.0118,-0.0083,3.5596
0.0107,-0.0077,3.6200
-0.0186,0.0015,2.7318
0.0264,-0.0299,2.1630
-0.0139,0.0074,2.6663
0.0270,-0.0302,2.1196
0.0079,0.0002,2.8258
-0.0225,-0.0027,3.0723
-0.0180,0.0016,2.6095
0.0075,-0.0008,2.8627
-0.0097,0.0034,3.8187
-0.0185,0.0016,2.5950
-0.0169,0.0020,3.6393
-0.0192,0.0013,2.6285
0.0257,-0.0290,2.1177
-0.0144,0.0019,3.6634
-0.0225,-0.0011,2.3618
-0.0222,-0.0009,2.4075
-0.0199,-0.0001,2.8156
-0.0087,0.0009,3.1070
-0.0201,-0.0011,3.1227
0.0068,0.0002,2.6640
0.0013,0.0006,3.2958
0.0068,0.0004,3.0807
-0.0228,-0.0012,2.7706
-0.0046,0.0003,3.1132
-0.0021,-0.0024,3.1912
0.0058,-0.0003,3.1590
0.0037,0.0005,2.9736
0.0061,-0.0089,3.8517
0.0238,-0.0288,2.8939
0.0197,0.0397,2.7307
0.0172,0.0337,3.1577
-0.0188,0.0016,2.8094
-0.0038,0.0014,2.8233
-0.0228,-0.0019,2.9882
0.0073,0.0139,3.5537
-0.0122,0.0007,2.9311
0.0043,0.0012,2.9100
-0.0214,-0.0013,2.8879
0.0074,0.0004,3.1249
0.0059,0.0016,3.6313
-0.0224,-0.0022,3.0099
0.0045,0.0008,3.1663
-0.0193,-0.0039,3.1708
-0.0213,-0.0006,2.8130
0.0021,0.0021,3.2170
-0.0205,0.0003,2.5375
-0.0187,0.0017,2.6326
-0.0231,-0.0021,3.1306
-0.0073,-0.0045,3.9851
0.0028,0.0010,2.8714
0.0038,0.0026,3.6745
0.0030,-0.0019,3.1701
-0.0128,0.0012,3.0094
0.0072,-0.0014,3.0117
-0.0096,-0.0038,3.5466
-0.0173,0.0013,2.1845
-0.0111,0.0069,2.9183
0.0232,0.0411,3.0784
-0.0195,0.0004,2.5526
0.0044,-0.0025,2.7879
-0.0187,0.0014,2.9296
-0.0226,-0.0020,2.4629
0.0095,-0.0051,4.8983
-0.0227,-0.0024,2.5725
0.0052,0.0006,3.0478
0.0092,-0.0008,3.0229
0.0115,-0.0095,3.8315
0.0081,-0.0013,3.0481
-0.0219,-0.0028,3.7731
-0.0205,0.0000,2.3243
-0.0224,-0.0019,2.8870
-0.0205,-0.0004,2.3470
-0.0165,0.0014,2.9947
0.0115,-0.0101,3.4977
0.0270,-0.0297,2.6050
-0.0188,0.0018,2.5766
0.0272,-0.0306,2.3650
-0.0228,-0.0012,2.2252
-0.0206,-0.0021,3.8271
-0.0074,-0.0006,3.3487
0.0272,-0.0274,2.7928
-0.0015,-0.0005,3.3804
-0.0220,-0.0017,2.6839
-0.0226,-0.0019,2.5059
-0.0190,0.0017,2.6239
-0.0205,-0.0022,3.9176
-0.0131,-0.0048,3.6938
0.0075,-0.0001,2.7174
0.0080,-0.0010,3.5693
0.0271,-0.0300,2.3280
-0.0024,-0.0025,3.7447
-0.0128,0.0017,3.5327
-0.0084,0.0115,3.1652
0.0137,-0.0145,3.5319
0.0266,-0.0302,2.1173
-0.0150,0.0049,2.6982
0.0242,0.0430,2.7017
0.0074,-0.0231,3.5098
0.0031,0.0008,2.5710
-0.0093,-0.0028,3.5427
-0.0218,-0.0007,2.3457
-0.0179,0.0015,2.7029
-0.0183,0.0018,2.3701
0.0258,-0.0295,3.3073
0.0053,0.0096,3.4591
0.0023,0.0102,3.1380
-0.0223,-0.0012,2.1862
-0.0213,-0.0022,2.7517
0.0235,0.0399,3.7596
0.0267,-0.0298,2.2286
-0.0194,-0.0004,2.4664
0.0247,-0.0289,2.5683
-0.0233,-0.0023,2.8289
0.0067,0.0001,2.8283
0.0245,0.0433,2.8849
0.0262,-0.0299,2.5157
0.0005,-0.0150,4.0710
0.0079,0.0002,2.8551
-0.0098,0.0035,4.6276
0.0123,0.0324,3.7642
0.0081,-0.0018,3.1325
-0.0171,0.0015,2.5862
0.0071,0.0007,3.3147
-0.0180,0.0017,3.0052
-0.0023,-0.0001,3.6523
0.0059,0.0002,2.6977
0.0249,-0.0290,2.4720
-0.0086,0.0019,4.0675
-0.0152,-0.0041,3.7973
-0.0115,0.0008,2.8851
0.0047,-0.0005,2.9323
0.0070,0.0003,2.9096
-0.0114,0.0056,3.3182
-0.0187,0.0016,2.6794
0.0082,-0.0012,3.2005
-0.0149,0.0056,3.0852
-0.0119,-0.0002,2.9731
0.0250,-0.0278,2.5270
-0.0184,0.0016,2.7651
-0.0120,0.0017,3.2034
-0.0164,0.0016,2.7437
-0.0005,0.0094,3.4015
0.0057,0.0007,3.3307
-0.0199,-0.0002,2.1806
-0.0214,-0.0007,2.7367
-0.0191,0.0015,2.5886
-0.0185,-0.0028,3.4282
-0.0153,0.0006,2.8480
0.0071,-0.0007,3.2898
-0.0120,0.0063,3.7120
0.0031,0.0009,3.2243
-0.0213,-0.0008,2.1320
0.0073,-0.0015,3.0744
0.0187,0.0364,2.9032
0.0275,-0.0305,2.1231
-0.0186,-0.0044,3.9875
-0.0221,-0.0015,2.6153
0.0159,-0.0198,3.4291
-0.0209,-0.0006,2.5531
0.0088,-0.0020,3.3753
0.0085,0.0067,4.6400
0.0067,-0.0019,3.0098
-0.0218,-0.0012,2.1927
-0.0069,-0.0014,3.3244
0.0246,-0.0297,2.4433
-0.0145,-0.0032,3.3040
0.0021,0.0024,3.0536
-0.0108,-0.0009,3.4031
0.0075,0.0005,3.2836
0.0075,0.0175,3.3268
-0.0070,-0.0014,3.5409
0.0269,-0.0263,4.4034
-0.0127,0.0084,3.0035
0.0196,0.0379,3.1107
0.0031,0.0038,2.6758
0.0229,0.0421,2.7895
-0.0127,0.0042,2.9646
0.0276,-0.0305,2.8220
0.0115,-0.0078,3.4533
0.0258,-0.0290,2.7730
-0.0176,0.0017,2.3679
0.0043,0.0005,3.1357
0.0232,0.0423,3.0992
-0.0096,-0.0041,3.5246
-0.0035,-0.0030,3.7823
0.0203,0.0342,3.0210
0.0035,-0.0008,3.2438
0.0072,0.0003,2.6609
-0.0157,0.0013,3.4187
-0.0173,-0.0046,3.9268
-0.0190,0.0009,2.4489
0.0040,0.0132,3.9977
-0.0130,0.0069,3.1600
-0.0230,-0.0023,2.7474
-0.0205,0.0000,2.3124
-0.0234,-0.0025,2.6907
0.0039,0.0000,2.5993
0.0251,0.0435,2.6941
0.0028,0.0008,2.5820
0.0098,-0.0057,3.5880
-0.0121,0.0002,2.5901
-0.0195,0.0003,2.6719
0.0225,0.0428,2.6996
0.0057,-0.0012,3.2004
0.0097,-0.0011,3.5112
-0.0218,-0.0012,2.1800
-0.0185,0.0015,2.5782
-0.0170,0.0018,2.9766
-0.0224,-0.0010,2.4942
-0.0137,0.0001,2.6755
0.0056,-0.0010,3.0183
0.0075,-0.0032,3.6475
-0.0197,0.0000,2.5020
-0.0187,0.0017,2.5670
0.0208,0.0399,3.7985
-0.0098,0.0012,2.7571
0.0099,-0.0007,2.7561
-0.0141,0.0064,2.6009
-0.0189,0.0007,2.6457
-0.0224,-0.0021,2.6083
0.0037,0.0001,2.7700
-0.0175,0.0012,2.5665
0.0106,-0.0012,3.3080
0.0032,-0.0031,3.5070
0.0059,-0.0011,3.0361
-0.0114,-0.0043,3.8865
-0.0197,0.0005,2.5652
0.0004,-0.0145,3.7484
-0.0227,-0.0022,2.3492
-0.0200,0.0007,2.3560
0.0270,-0.0299,2.2264
-0.0193,0.0011,2.9554
0.0240,-0.0296,3.1776
-0.0163,0.0019,2.3653
0.0266,-0.0299,2.1409
0.0099,-0.0108,3.8470
-0.0166,0.0011,2.5207
0.0030,0.0150,3.9409
-0.0218,-0.0010,2.3956
0.0186,-0.0278,3.1029
-0.0211,-0.0006,2.2688
-0.0136,0.0087,3.1454
0.0061,0.0006,2.8896
0.0093,-0.0023,3.9091
-0.0177,0.0023,2.4686
-0.0023,-0.0012,3.3613
-0.0224,-0.0013,3.2287
-0.0070,-0.0053,3.3622
0.0062,0.0067,3.8070
-0.0109,0.0032,3.1795
0.0031,0.0033,3.1381
-0.0155,0.0010,2.4491
-0.0170,0.0009,2.3389
0.0084,-0.0007,2.8240
-0.0163,0.0010,2.9659
0.0082,-0.0002,3.2718
-0.0106,-0.0005,2.8978
0.0242,0.0420,3.0128
-0.0140,0.0073,2.9218
-0.0181,-0.0006,2.1922
0.0229,0.0416,3.1246
0.0092,-0.0005,3.0023
-0.0185,0.0012,2.4890
0.0089,-0.0021,2.9271
-0.0051,0.0004,3.2633
-0.0223,-0.0010,2.4606
0.0003,-0.0016,3.3146
0.0198,-0.0283,3.6940
-0.0114,0.0000,2.5898
-0.0204,-0.0004,2.1472
-0.0179,0.0015,2.6504
-0.0182,0.0014,2.4763
-0.0217,-0.0006,2.4027
0.0077,-0.0019,3.3582
-0.0103,-0.0004,2.8807
-0.0218,-0.0017,2.4291
-0.0206,-0.0005,2.4102
-0.0118,-0.0021,3.2379
0.0092,-0.0004,2.8498
0.0100,-0.0041,3.3942
0.0096,-0.0006,3.3451
-0.0104,0.0007,2.8618
-0.0168,0.0017,3.0819
-0.0085,-0.0014,3.2948
-0.0143,0.0011,2.8479
-0.0121,0.0015,3.0180
0.0080,0.0004,3.1828
0.0227,0.0415,3.1789
-0.0140,0.0021,2.8600
0.0049,-0.0004,3.0283
0.0105,-0.0068,3.4856
0.0098,-0.0009,3.0115
-0.0169,-0.0045,3.7818
-0.0180,0.0012,2.3342
0.0063,-0.0020,2.8696
-0.0067,0.0006,3.5948
-0.0215,-0.0017,2.6025
0.0217,-0.0259,4.7562
0.0081,-0.0006,2.8673
0.0059,-0.0009,3.2146
-0.0187,0.0015,2.4083
0.0263,-0.0293,3.0662
-0.0119,0.0000,3.2277
-0.0113,-0.0005,2.5847
0.0266,-0.0299,2.4033
-0.0047,-0.0003,3.1471
0.0077,-0.0002,3.0114
0.0157,-0.0182,4.0485
0.0028,-0.0019,3.6787
0.0137,-0.0160,3.7205
0.0090,-0.0004,3.3617
0.0042,0.0000,2.6402
0.0093,-0.0013,2.9852
-0.0083,-0.0041,4.2182
-0.0167,0.0009,2.8114
0.0078,0.0000,2.9658
-0.0188,0.0020,2.8872
-0.0203,-0.0013,3.9509
0.0061,0.0006,3.0932
0.0264,-0.0302,2.5202
-0.0185,0.0009,2.8538
0.0255,-0.0298,2.4583
-0.0179,0.0015,2.2779
-0.0191,-0.0004,2.4887
-0.0139,0.0004,3.3914
0.0255,-0.0294,2.3239
0.0077,-0.0013,2.9718
0.0064,-0.0001,2.6507
-0.0203,-0.0026,3.1048
0.0161,0.0327,3.3112
-0.0131,0.0057,3.3871
-0.0103,0.0024,3.4040
-0.0181,0.0016,2.7269
-0.0184,0.0024,3.1439
0.0055,-0.0002,3.2120
-0.0130,0.0069,2.7487
-0.0105,-0.0044,3.3310
0.0076,0.0004,2.9457
-0.0198,-0.0009,2.3312
0.0112,0.0181,3.2252
0.0274,-0.0304,2.3688
0.0124,-0.0102,3.3094
-0.0193,0.0011,2.4642
0.0066,0.0154,3.0125
0.0140,-0.0135,3.2763
0.0067,-0.0024,3.5907
-0.0207,-0.0007,2.2953
0.0102,-0.0045,3.4530
0.0092,-0.0007,3.0866
-0.0014,-0.0020,3.5916
-0.0231,-0.0026,3.4936
-0.0183,0.0016,2.4555
0.0256,-0.0294,3.0292
0.0033,0.0008,2.7991
-0.0211,-0.0004,2.5878
-0.0168,0.0014,2.4698
0.0251,-0.0297,3.3730
-0.0158,0.0014,2.5943
0.0130,-0.0108,3.5756
0.0055,0.0004,2.7689
-0.0029,0.0060,3.4140
-0.0217,-0.0005,2.2733
-0.0195,-0.0029,2.9970
0.0084,-0.0027,3.6577
0.0030,-0.0014,4.8974
0.0092,-0.0003,2.8435
-0.0200,0.0003,2.9450
-0.0128,0.0006,2.4120
0.0096,-0.0007,3.2467
0.0087,0.0059,4.1633
0.0249,0.0439,2.7562
0.0260,-0.0297,2.5959
-0.0175,0.0014,2.6872
-0.0222,-0.0009,2.3573
-0.0231,-0.0013,2.2477
-0.0181,0.0010,2.4839
-0.0191,-0.0001,2.7348
0.0050,-0.0004,3.2021
0.0060,0.0003,2.7640
0.0043,0.0006,3.1958
-0.0213,-0.0010,2.4423
0.0196,0.0383,3.0437
0.0083,-0.0006,3.0986
0.0254,-0.0295,2.4853
0.0267,-0.0303,2.3178
-0.0213,-0.0006,2.4232
-0.0218,-0.0007,2.9833
0.0240,0.0427,3.0020
0.0090,-0.0024,3.3734
-0.0191,0.0006,3.2794
-0.0164,0.0013,2.1823
-0.0196,0.0004,2.3807
0.0062,0.0005,3.4915
-0.0232,-0.0013,2.3132
0.0071,-0.0021,3.2301
-0.0207,-0.0003,2.2925
-0.0227,-0.0011,2.7845
-0.0152,0.0017,3.7281
-0.0212,-0.0015,2.9616
0.0073,-0.0008,3.3102
-0.0155,0.0007,2.6325
-0.0004,-0.0026,3.2035
-0.0196,-0.0040,3.2009
0.0093,0.0187,3.4357
0.0071,-0.0007,3.1479
0.0065,-0.0024,3.5256
-0.0168,0.0012,3.3996
-0.0134,0.0089,3.2573
-0.0046,0.0010,3.0404
0.0048,0.0024,3.1986
-0.0153,0.0051,2.9152
0.0077,-0.0030,4.3249
0.0065,-0.0002,2.9732
-0.0104,-0.0038,3.4151
0.0264,-0.0301,2.1980
0.0056,-0.0014,3.2463
-0.0173,0.0014,2.6982
0.0079,-0.0012,3.1217
-0.0120,0.0010,2.9549
-0.0227,-0.0021,2.8158
0.0082,0.0155,3.6782
-0.0190,0.0017,3.1293
0.0100,-0.0009,3.2343
-0.0226,-0.0028,3.7887
-0.0108,0.0010,2.7260
-0.0098,0.0004,2.9883
-0.0118,-0.0003,3.4698
0.0078,0.0003,2.9288
0.0160,-0.0205,3.4897
0.0020,-0.0007,3.2630
0.0019,0.0023,3.2111
-0.0071,0.0073,3.2050
-0.0178,0.0015,2.3012
0.0098,-0.0010,3.5632
0.0228,0.0410,2.9202
-0.0152,0.0017,4.6414
-0.0073,-0.0011,3.7657
-0.0150,0.0011,2.9502
-0.0159,0.0011,2.7186
-0.0177,0.0014,2.5428
-0.0183,0.0017,2.2905
0.0083,-0.0012,3.1415
-0.0103,0.0010,3.0542
0.0100,-0.0009,3.0344
0.0243,-0.0288,2.6471
0.0246,0.0433,2.7743
0.0028,0.0007,3.1681
-0.0092,-0.0042,3.9502
0.0069,-0.0006,2.8143
-0.0115,0.0072,3.8479
0.0107,-0.0041,3.4361
0.0133,-0.0110,4.7426
0.0080,-0.0012,2.9928
0.0243,0.0431,2.8040
-0.0213,-0.0004,2.3010
0.0115,-0.0020,3.9969
-0.0180,-0.0045,3.2837
0.0273,-0.0306,2.4547
-0.0123,0.0001,2.3675
-0.0180,0.0013,2.4289
0.0081,-0.0007,3.1377
-0.0138,0.0075,3.5569
0.0196,0.0375,3.1814
-0.0178,0.0001,3.5745
-0.0179,0.0018,2.3545
-0.0043,0.0000,3.0040
-0.0137,0.0006,3.0777
0.0068,0.0002,3.0428
-0.0166,0.0016,3.3734
-0.0203,0.0003,2.5042
0.0093,-0.0004,2.7860
-0.0101,-0.0009,3.3934
-0.0205,0.0000,2.7285
-0.0180,0.0016,2.6717
-0.0180,0.0014,2.5593
-0.0088,0.0072,3.2682
-0.0219,-0.0029,2.6892
-0.0178,0.0017,2.2453
0.0242,0.0426,2.6733
0.0034,-0.0004,2.6257
0.0065,-0.0014,3.6954
0.0084,0.0136,3.8074
0.0085,-0.0059,3.4468
-0.0096,-0.0048,3.4504
-0.0018,-0.0001,3.4879
0.0053,0.0002,2.9847
0.0028,0.0010,2.5870
-0.0216,-0.0008,2.5904
0.0248,-0.0291,2.5446
-0.0199,-0.0000,2.7425
0.0079,-0.0013,2.9020
-0.0213,-0.0014,2.5999
-0.0179,0.0014,2.1462
0.0035,0.0003,3.2883
0.0125,0.0283,3.3067
-0.0180,0.0019,3.1782
0.0258,-0.0296,2.8021
-0.0204,0.0006,3.1470
0.0244,-0.0285,3.0376
0.0079,0.0042,3.5179
-0.0184,0.0016,2.6688
-0.0117,0.0012,3.0244
-0.0214,-0.0010,2.6193
0.0068,0.0157,3.5805
0.0039,-0.0003,2.6992
0.0089,-0.0007,2.6883
0.0240,-0.0263,3.8831
-0.0185,-0.0013,2.9441
-0.0176,0.0013,2.5884
-0.0090,-0.0033,3.5322
-0.0106,0.0006,2.9847
0.0019,0.0004,2.6666
-0.0204,-0.0034,3.1825
0.0190,-0.0206,4.8481
0.0025,0.0016,2.8138
0.0041,0.0003,3.0066
-0.0224,-0.0010,2.6590
-0.0114,0.0002,2.5357
0.0088,-0.0003,2.9806
-0.0231,-0.0024,3.6620
0.0066,-0.0000,2.7196
0.0249,-0.0295,3.0471
-0.0185,-0.0002,2.9680
0.0077,0.0003,3.1253
-0.0199,0.0001,2.5010
-0.0183,-0.0005,2.9340
0.0063,-0.0016,3.6194
-0.0139,0.0066,3.0448
0.0043,-0.0002,2.3845
-0.0185,0.0009,2.4561
0.0083,-0.0083,3.3736
0.0252,-0.0298,2.4965
0.0267,-0.0295,2.7888
-0.0197,0.0003,2.3140
0.0245,-0.0297,3.1272
0.0074,-0.0009,2.8359
0.0072,0.0165,3.3081
-0.0123,0.0003,2.7459
-0.0126,0.0071,3.0030
0.0071,0.0167,3.8755
0.0057,-0.0001,2.8824
-0.0176,0.0015,2.2919
0.0074,-0.0006,3.1082
-0.0202,0.0000,2.6229
-0.0159,0.0054,3.3212
0.0162,-0.0232,3.7985
-0.0102,0.0078,3.2566
-0.0159,0.0009,2.4844
-0.0226,-0.0017,2.7484
-0.0186,0.0005,2.5070
0.0092,-0.0028,3.6774
0.0086,-0.0006,3.3272
-0.0218,-0.0023,2.7812
0.0050,0.0131,3.8769
0.0066,0.0004,3.7841
-0.0175,0.0017,2.3874
-0.0192,0.0004,2.4544
-0.0222,-0.0023,2.6100
-0.0220,-0.0016,2.8592
-0.0211,-0.0003,2.7764
-0.0228,-0.0013,4.2457
0.0095,-0.0054,3.5895
-0.0186,-0.0030,4.2754
0.0013,0.0004,3.1058
0.0013,-0.0009,2.7772
-0.0139,0.0003,2.6533
0.0084,-0.0032,4.0930
-0.0153,0.0043,2.5802
0.0037,0.0009,2.8890
0.0093,-0.0015,3.1259
-0.0175,0.0018,2.7474
0.0129,-0.0112,3.5804
0.0089,-0.0006,3.5863
0.0227,0.0413,2.8361
-0.0154,0.0017,3.3687
-0.0173,0.0016,2.1219
-0.0150,0.0043,2.7608
0.0110,-0.0016,3.3296
-0.0211,-0.0012,2.5323
-0.0127,0.0016,2.9369
0.0273,-0.0305,2.4738
0.0059,-0.0012,2.8415
0.0257,-0.0299,2.4609
0.0271,-0.0304,2.0770
0.0066,0.0001,2.8861
-0.0109,0.0012,2.8968
-0.0195,0.0004,2.3689
-0.0159,0.0011,2.6641
-0.0064,0.0113,4.3128
0.0032,0.0000,2.6364
-0.0079,-0.0044,3.9828
0.0261,-0.0295,2.1383
0.0025,0.0008,2.7570
0.0124,0.0246,3.6415
0.0100,-0.0009,2.9650
0.0034,0.0004,2.6309
-0.0136,0.0058,3.8819
-0.0182,0.0014,3.1792
-0.0115,-0.0049,3.1502
0.0031,0.0002,2.4644
-0.0182,0.0016,2.5374
-0.0189,0.0015,2.6177
-0.0215,-0.0026,2.8088
-0.0130,0.0050,3.7970
-0.0189,0.0017,3.0958
-0.0193,-0.0027,3.1200
-0.0187,0.0015,2.6575
-0.0120,0.0062,2.9853
0.0077,0.0000,2.7248
-0.0225,-0.0024,2.7500
-0.0130,0.0074,2.8045
0.0077,-0.0090,3.8087
0.0272,-0.0302,2.3648
-0.0076,0.0071,3.9222
0.0274,-0.0305,2.3391
0.0076,0.0174,3.3096
-0.0176,0.0015,2.9808
-0.0076,-0.0045,4.4409
-0.0224,-0.0009,2.1717
-0.0179,0.0016,2.4342
0.0020,0.0002,3.2084
0.0098,-0.0015,3.2943
-0.0195,-0.0036,3.7913
0.0256,-0.0291,2.2100
0.0075,0.0003,2.8645
-0.0234,-0.0023,3.0494
-0.0168,0.0014,2.6858
-0.0130,-0.0000,3.0488
-0.0080,-0.0000,2.9934
-0.0216,-0.0005,2.3735
-0.0088,-0.0029,2.9573
0.0108,-0.0011,3.2466
0.0091,-0.0048,3.7894
0.0097,-0.0005,3.1511
0.0070,-0.0012,3.4203
-0.0214,-0.0018,2.8656
-0.0183,0.0016,2.6100
-0.0195,0.0011,3.0763
0.0095,-0.0017,3.1989
-0.0223,-0.0013,2.3079
-0.0099,0.0008,3.1995
-0.0091,0.0043,3.2765
0.0163,0.0326,2.9371
-0.0133,0.0067,2.6194
-0.0170,0.0012,3.1031
-0.0174,0.0012,3.4466
-0.0109,0.0009,2.7605
-0.0163,0.0033,2.8653
0.0266,-0.0288,2.5867
0.0259,-0.0292,2.1774
0.0067,-0.0023,3.0049
-0.0214,-0.0009,2.2322
0.0078,-0.0017,3.2500
0.0033,-0.0000,3.3446
-0.0176,0.0017,3.0644
0.0255,-0.0300,2.4817
0.0073,0.0004,3.0145
-0.0196,-0.0028,3.5865
0.0053,-0.0000,3.4635
0.0075,-0.0015,2.9655
-0.0212,-0.0005,2.2716
-0.0188,0.0012,2.5492
0.0102,-0.0013,3.1798
-0.0183,0.0013,2.7636
-0.0024,0.0007,2.8843
-0.0197,0.0005,2.2209
-0.0107,-0.0001,2.8482
0.0098,-0.0012,3.2309
0.0231,0.0413,2.6702
0.0075,0.0005,3.2279
-0.0232,-0.0015,2.7863
-0.0111,0.0005,2.8498
0.0250,0.0436,3.0931
-0.0118,0.0094,2.9337
0.0238,0.0430,2.9132
-0.0187,0.0021,3.0658
-0.0141,0.0070,2.6380
-0.0182,0.0012,2.8761
0.0050,0.0039,3.4850
-0.0100,0.0004,2.7555
-0.0215,-0.0005,2.5033
0.0102,-0.0010,3.2659
-0.0168,0.0019,2.7927
0.0233,0.0414,3.1035
0.0267,-0.0302,2.5276
-0.0155,0.0014,2.8132
0.0083,-0.0008,3.4305
0.0276,-0.0304,2.3953
-0.0176,0.0015,2.4346
0.0055,-0.0001,3.7199
0.0266,-0.0301,2.2207
0.0064,-0.0008,2.7950
0.0102,-0.0015,3.7724
-0.0182,0.0011,2.6187
0.0092,-0.0021,2.9551
-0.0185,0.0016,2.6272
0.0202,0.0400,2.7752
-0.0207,-0.0006,2.6151
-0.0165,0.0011,2.6490
-0.0154,0.0010,2.8950
-0.0165,-0.0015,3.3043
0.0058,0.0004,3.0384
-0.0232,-0.0014,3.2481
0.0115,-0.0052,3.8892
-0.0184,-0.0020,3.4984
-0.0158,0.0052,2.8878
0.0088,-0.0003,2.7336
0.0019,0.0004,2.6964
-0.0221,-0.0011,2.2951
0.0250,-0.0286,3.1796
0.0117,-0.0089,3.5202
0.0091,-0.0012,3.5918
-0.0223,-0.0022,3.5693
-0.0196,-0.0002,2.7385
-0.0235,-0.0025,2.8519
0.0233,0.0388,3.0924
0.0074,-0.0053,3.4923
-0.0161,0.0008,3.1493
0.0095,-0.0002,3.0460
0.0048,0.0004,3.0410
0.0068,-0.0013,3.2559
0.0065,-0.0011,3.6543
-0.0214,-0.0015,2.9748
-0.0215,-0.0011,2.5470
-0.0165,0.0007,2.8641
-0.0134,0.0003,2.7701
0.0079,-0.0008,3.1159
0.0041,0.0000,3.2241
0.0253,-0.0296,2.6758
0.0260,-0.0297,2.2272
0.0057,0.0004,2.6865
-0.0094,0.0008,3.1049
0.0180,0.0354,2.9564
0.0168,-0.0180,3.1980
-0.0189,-0.0011,3.9284
0.0080,-0.0013,2.9564
0.0070,-0.0004,2.7230
-0.0097,-0.0003,3.2749
0.0054,-0.0002,2.6184
-0.0168,0.0013,2.4096
-0.0188,0.0013,2.3901
0.0260,-0.0302,2.4655
-0.0219,-0.0018,2.8544
0.0260,-0.0296,2.5188
0.0027,0.0004,2.5720
-0.0144,0.0068,3.0384
-0.0067,0.0058,3.5419
0.0042,-0.0004,2.4662
0.0078,0.0003,2.9207
-0.0146,0.0011,2.8957
-0.0153,0.0010,2.7665
-0.0093,0.0098,3.2780
-0.0138,0.0055,2.4965
-0.0153,0.0064,3.6782
0.0093,-0.0067,3.8741
0.0162,0.0317,3.2604
0.0095,-0.0005,3.0329
-0.0194,0.0007,2.2766
0.0088,-0.0007,3.0640
0.0069,0.0002,2.9866
0.0070,0.0005,3.0973
0.0071,-0.0013,3.3567
0.0030,0.0010,2.4104
-0.0148,0.0065,2.7203
-0.0222,-0.0021,2.7717
0.0262,-0.0298,2.2927
-0.0115,0.0006,3.0030
-0.0021,0.0083,3.7683
-0.0223,-0.0019,2.4976
0.0074,-0.0010,3.0677
-0.0234,-0.0014,2.2823
0.0072,0.0001,4.0721
0.0061,-0.0014,3.0026
0.0099,-0.0002,3.3234
-0.0165,-0.0011,4.1151
0.0148,-0.0157,3.5068
0.0172,0.0342,3.4474
-0.0216,-0.0017,2.3402
-0.0210,-0.0011,2.7157
-0.0177,0.0016,2.4561
-0.0111,-0.0042,3.4634
0.0246,0.0419,2.4865
-0.0192,-0.0006,3.0954
-0.0207,-0.0014,3.0488
-0.0108,-0.0005,3.1147
-0.0188,0.0004,2.3828
-0.0160,0.0023,2.7621
-0.0214,-0.0006,2.1519
-0.0142,0.0044,2.6798
-0.0097,0.0005,3.0492
-0.0216,-0.0013,2.5246
-0.0137,0.0008,2.6615
-0.0179,0.0019,2.8068
-0.0150,0.0066,3.7126
-0.0182,0.0013,2.1433
0.0078,-0.0001,2.8015
0.0014,-0.0030,3.5694
-0.0115,-0.0000,3.0150
-0.0123,-0.0003,3.0702
0.0075,-0.0011,2.9697
0.0188,0.0378,2.8834
0.0077,0.0121,3.7301
0.0239,-0.0292,2.6850
0.0240,0.0394,3.5404
-0.0220,-0.0011,2.3037
0.0059,0.0001,3.3271
-0.0098,-0.0047,3.2714
-0.0170,0.0024,2.9615
-0.0129,0.0086,2.9820
-0.0178,0.0012,2.5067
0.0246,0.0416,2.7491
-0.0027,0.0093,3.6319
0.0049,0.0075,3.3333
0.0149,0.0307,3.1447
0.0070,0.0007,3.8050
-0.0168,0.0025,2.7193
-0.0174,0.0017,3.0575
0.0076,-0.0020,3.1760
0.0198,0.0378,3.5184
-0.0185,0.0014,2.3561
-0.0221,-0.0011,2.4625
-0.0182,0.0016,2.5491
0.0263,-0.0300,2.1053
-0.0185,0.0014,2.7858
0.0074,-0.0014,3.7830
-0.0040,-0.0033,3.5230
-0.0170,0.0012,2.2298
-0.0168,0.0011,2.4837
-0.0090,0.0010,3.0813
0.0093,0.0000,3.4933
-0.0225,-0.0009,2.2172
-0.0227,-0.0011,2.5201
0.0246,-0.0287,2.5528
0.0082,0.0002,3.2846
-0.0237,-0.0024,3.7526
-0.0157,0.0031,2.6073
0.0088,-0.0039,3.9059
0.0063,-0.0030,3.5358
0.0063,-0.0006,3.1719
-0.0179,0.0011,2.6705
-0.0141,0.0016,2.6683
-0.0228,-0.0011,2.1160
0.0061,-0.0012,3.0998
0.0077,-0.0011,3.4728
0.0057,0.0030,3.2012
0.0091,0.0175,3.4463
0.0062,-0.0014,3.0001
-0.0181,0.0014,2.7811
0.0050,0.0004,3.3320
0.0097,-0.0012,3.2686
-0.0091,-0.0041,3.6444
0.0067,0.0008,3.7149
0.0148,0.0314,3.6409
-0.0071,-0.0005,3.5128
0.0003,0.0057,3.6943
-0.0183,0.0015,2.3065
0.0246,0.0433,3.0354
0.0085,-0.0055,3.6568
-0.0131,0.0013,3.0148
-0.0230,-0.0012,3.0066
-0.0232,-0.0014,3.2012
0.0143,-0.0144,3.2090
-0.0225,-0.0020,3.0059
-0.0095,-0.0044,3.2799
0.0222,0.0415,3.3315
-0.0216,-0.0007,2.8067
0.0037,-0.0011,2.5039
-0.0209,-0.0005,2.6185
0.0023,0.0024,3.1001
0.0239,0.0425,2.6937
-0.0190,0.0017,3.0866
0.0100,-0.0007,3.1825
0.0223,0.0410,3.0149
-0.0217,-0.0008,2.4531
0.0244,-0.0287,3.1399
-0.0188,-0.0017,3.5800
-0.0092,0.0026,3.9274
-0.0224,-0.0025,2.6498
-0.0179,0.0011,2.8832
-0.0205,0.0002,2.4809
-0.0089,0.0038,4.1327
0.0242,-0.0282,4.1806
-0.0201,-0.0015,2.4360
-0.0146,0.0065,2.5615
-0.0225,-0.0023,2.6583
-0.0197,0.0001,2.2263
0.0256,-0.0292,3.0266
-0.0168,-0.0008,2.6284
-0.0183,0.0001,3.4241
0.0255,-0.0299,2.5816
0.0234,0.0384,3.0863
-0.0187,0.0016,2.3002
0.0093,-0.0029,3.4607
0.0049,0.0092,3.2902
0.0190,0.0370,2.8922
0.0085,-0.0006,2.7124
0.0070,-0.0011,3.3332
-0.0190,-0.0025,2.9247
0.0068,-0.0076,3.5418
-0.0168,0.0024,2.6435
0.0070,0.0001,2.9051
-0.0179,0.0012,2.4367
0.0089,-0.0005,2.6841
0.0235,0.0403,3.4196
0.0125,-0.0117,3.4449
-0.0181,0.0012,2.6679
0.0186,-0.0252,3.2027
-0.0045,-0.0090,3.4135
0.0226,0.0349,4.3530
0.0245,0.0423,2.6221
0.0030,0.0006,2.9295
-0.0190,0.0017,2.9484
-0.0209,-0.0016,2.6538
0.0269,-0.0296,2.2729
-0.0163,0.0014,2.3778
-0.0159,0.0002,2.8411
0.0233,0.0417,2.8705
-0.0178,-0.0034,3.4592
-0.0190,0.0010,2.2732
0.0061,-0.0013,3.0820
0.0117,0.0105,4.0143
0.0261,-0.0297,2.5232
-0.0159,0.0011,2.5849
0.0254,-0.0293,3.0240
0.0104,-0.0011,3.2637
-0.0188,0.0019,3.4699
0.0162,-0.0179,4.4363
-0.0195,0.0002,2.4158
0.0059,0.0166,3.2069
0.0080,-0.0006,4.7289
-0.0220,-0.0020,2.5553
0.0070,-0.0023,3.6654
-0.0076,-0.0000,3.2978
0.0262,-0.0281,3.2236
0.0245,-0.0293,3.1367
0.0083,-0.0016,2.7522
-0.0024,0.0022,3.3124
-0.0119,0.0087,2.9712
0.0156,0.0319,3.1243
-0.0224,-0.0014,2.9042
-0.0188,-0.0001,2.4327
0.0057,0.0002,2.6907
-0.0221,-0.0009,2.6080
0.0247,0.0432,3.0966
-0.0218,-0.0005,2.8553
-0.0181,-0.0009,3.1261
-0.0070,0.0008,2.9011
0.0078,-0.0018,3.5232
0.0134,-0.0126,3.2788
-0.0178,0.0015,2.5345
-0.0132,0.0006,2.5107
-0.0211,-0.0006,2.3901
-0.0225,-0.0029,3.6767
-0.0198,0.0003,2.2432
0.0054,0.0021,3.0415
0.0268,-0.0299,2.2770
0.0234,0.0410,2.7975
-0.0093,-0.0048,3.3811
0.0076,0.0188,3.7222
-0.0161,0.0039,2.7427
0.0057,0.0001,2.7147
0.0069,0.0126,3.4329
0.0265,-0.0301,2.5940
-0.0091,-0.0039,3.1046
-0.0219,-0.0014,2.5651
0.0082,0.0002,2.9036
-0.0189,0.0001,2.6433
0.0080,-0.0002,3.2353
0.0063,0.0003,2.7689
0.0184,0.0356,3.4120
-0.0200,0.0007,3.4933
0.0264,-0.0295,2.2780
0.0032,0.0002,2.9925
0.0273,-0.0295,2.7996
-0.0165,-0.0001,2.4505
-0.0098,-0.0001,2.6397
-0.0115,-0.0039,3.0049
-0.0125,0.0054,2.8295
0.0165,0.0334,3.1306
-0.0218,-0.0006,2.3311
-0.0130,0.0010,2.7777
0.0023,0.0016,2.7882
0.0222,-0.0277,3.1689
0.0271,-0.0284,2.4603
0.0240,0.0428,3.0721
0.0056,0.0077,3.5748
0.0084,-0.0020,3.9310
0.0067,0.0003,3.4189
0.0074,-0.0004,3.3328
-0.0223,-0.0009,2.0770
0.0081,-0.0014,3.1475
-0.0225,-0.0025,2.6673
-0.0176,0.0012,2.6397
-0.0177,0.0011,2.9737
0.0030,0.0052,3.1457
-0.0003,0.0023,3.5491
0.0261,-0.0299,2.5375
0.0083,-0.0008,2.8124
0.0273,-0.0240,3.0896
0.0039,0.0072,3.6901
-0.0225,-0.0021,2.3309
-0.0126,-0.0048,3.4809
0.0094,-0.0094,3.5480
0.0154,-0.0153,3.9832
-0.0216,-0.0024,2.8432
0.0030,-0.0001,3.3482
-0.0227,-0.0011,2.2994
0.0073,-0.0006,3.8195
0.0053,0.0007,3.4256
-0.0190,-0.0005,2.7994
0.0177,0.0347,3.0278
-0.0184,0.0013,2.3512
-0.0105,-0.0034,3.5406
0.0101,-0.0008,2.8772
0.0067,0.0000,2.6706
0.0098,-0.0056,3.7272
0.0027,-0.0012,3.3538
-0.0180,0.0016,2.7824
0.0028,0.0013,2.9267
0.0099,-0.0008,3.0959
-0.0003,-0.0060,3.9937
0.0083,-0.0015,3.1089
0.0083,-0.0084,3.1888
0.0024,0.0010,2.7255
0.0001,0.0089,3.3630
0.0245,0.0431,3.0966
0.0100,-0.0048,3.4068
-0.0193,0.0008,2.6487
0.0266,-0.0303,2.1166
-0.0188,0.0020,3.0890
-0.0023,-0.0030,3.5169
-0.0101,0.0008,3.0140
-0.0107,0.0010,2.9932
-0.0219,-0.0008,2.3918
0.0227,0.0428,2.7806
-0.0040,-0.0001,3.6091
-0.0099,-0.0016,3.4759
-0.0117,-0.0003,2.5553
0.0256,-0.0285,3.0779
-0.0210,-0.0018,2.7108
0.0006,-0.0033,4.0667
-0.0224,-0.0022,2.7004
-0.0217,-0.0010,2.2341
0.0079,0.0080,4.7318
0.0069,0.0087,4.0648
-0.0122,0.0014,3.3083
0.0085,-0.0019,4.3763
-0.0087,0.0008,2.6447
-0.0184,0.0015,2.3886
-0.0200,0.0003,2.7339
0.0204,0.0411,3.0238
-0.0149,0.0012,2.5229
-0.0217,-0.0018,2.5108
0.0273,-0.0302,2.5774
-0.0183,0.0017,2.2540
-0.0216,-0.0003,2.3729
-0.0242,-0.0023,3.2643
0.0269,-0.0303,2.4266
0.0035,0.0004,2.7495
-0.0181,0.0015,2.4005
0.0080,-0.0000,3.0746
-0.0211,-0.0005,2.7712
-0.0214,-0.0004,2.2576
0.0032,0.0001,2.4026
-0.0163,-0.0001,2.6528
-0.0138,0.0007,3.1651
-0.0172,0.0008,2.6042
0.0079,0.0005,3.0292
0.0104,-0.0064,3.7377
0.0090,-0.0006,2.6342
-0.0234,-0.0014,2.6287
-0.0224,-0.0022,2.4238
-0.0183,0.0004,4.0045
0.0253,0.0441,3.5565
-0.0123,0.0016,3.0104
0.0040,-0.0152,3.0908
0.0050,-0.0011,2.9767
-0.0183,0.0015,3.0329
-0.0066,-0.0081,3.7023
-0.0222,-0.0007,2.1443
0.0117,-0.0115,3.2173
0.0086,-0.0082,3.2526
-0.0056,-0.0030,3.2392
0.0236,-0.0285,2.6632
-0.0107,0.0056,3.4797
0.0034,-0.0012,2.6049
0.0027,0.0007,3.0420
0.0260,-0.0293,2.8178
0.0074,-0.0001,3.3030
-0.0231,-0.0022,3.2177
-0.0058,0.0010,2.8958
-0.0226,-0.0012,2.6111
0.0200,0.0401,3.0756
0.0033,0.0007,2.5010
0.0060,-0.0008,2.9436
0.0275,-0.0304,2.3058
-0.0216,-0.0015,2.5921
0.0245,0.0433,3.3626
-0.0177,0.0013,2.3668
-0.0233,-0.0024,2.7254
0.0078,-0.0008,3.1020
-0.0023,0.0052,3.1260
-0.0109,-0.0044,3.2385
-0.0071,0.0013,2.8867
-0.0217,-0.0023,2.8304
0.0068,-0.0042,3.2642
0.0056,0.0151,3.7698
0.0262,-0.0295,2.2859
-0.0114,0.0014,3.0446
-0.0187,-0.0005,3.7046
-0.0176,0.0015,2.3254
-0.0180,0.0016,2.4456
0.0180,0.0376,3.2415
-0.0220,-0.0012,2.3743
-0.0219,-0.0008,2.5563
0.0031,0.0012,2.3575
-0.0181,0.0013,2.6354
-0.0044,-0.0001,2.9046
-0.0172,-0.0030,4.0227
-0.0230,-0.0010,2.9740
0.0032,0.0013,2.4494
0.0037,-0.0002,2.7584
0.0099,-0.0007,3.0679
-0.0196,0.0010,2.6488
0.0079,-0.0012,3.3410
0.0283,-0.0262,2.7678
-0.0189,-0.0018,3.5836
0.0030,0.0002,2.9783
0.0121,-0.0108,3.5452
-0.0185,0.0016,2.3276
-0.0219,-0.0009,2.6731
0.0095,-0.0031,3.3367
0.0033,0.0020,2.8366
0.0060,0.0062,3.7108
0.0060,-0.0015,4.0371
-0.0055,-0.0005,4.3451
-0.0177,0.0016,2.2250
0.0030,-0.0000,2.9112
0.0090,-0.0009,2.9209
-0.0186,0.0015,2.5397
0.0079,-0.0105,3.5634
-0.0120,0.0016,2.7509
-0.0172,0.0008,2.8741
0.0094,-0.0011,3.0000
-0.0235,-0.0023,3.3025
0.0266,-0.0297,2.8009
-0.0133,0.0003,2.8462
-0.0224,-0.0011,2.2913
0.0063,-0.0002,3.0004
0.0081,-0.0020,3.7651
-0.0192,0.0012,2.7094
-0.0184,0.0012,2.7977
-0.0230,-0.0024,2.7368
-0.0068,0.0002,3.2672
-0.0178,0.0015,2.4745
0.0041,-0.0002,3.4308
0.0034,-0.0001,2.5162
0.0029,0.0062,3.7847
0.0182,0.0233,3.4693
0.0091,-0.0020,3.8480
-0.0168,0.0012,2.2259
0.0035,-0.0011,3.4650
-0.0218,-0.0009,2.0875
0.0153,0.0320,3.3085
0.0268,-0.0304,2.4631
-0.0108,0.0000,2.8485
-0.0185,0.0012,2.4714
0.0047,-0.0016,2.9199
0.0028,0.0020,3.0699
-0.0174,0.0014,2.7771
-0.0218,-0.0012,2.9659
-0.0196,-0.0008,4.6322
0.0203,0.0407,2.7609
-0.0213,-0.0004,3.0100
0.0070,-0.0000,2.8875
0.0082,-0.0004,3.3803
-0.0170,0.0012,2.3978
-0.0187,0.0010,2.3431
0.0025,0.0017,3.5357
0.0095,0.0182,3.1040
0.0101,-0.0064,3.7021
-0.0170,0.0009,2.3084
-0.0226,-0.0021,2.3684
0.0059,-0.0064,3.5545
0.0094,-0.0009,2.9963
-0.0130,0.0002,3.2824
0.0180,-0.0187,3.8954
0.0084,-0.0003,3.0965
-0.0200,-0.0001,2.4074
-0.0212,-0.0001,2.6221
0.0091,-0.0008,2.8838
-0.0099,-0.0045,3.4091
-0.0119,0.0002,2.5883
0.0098,-0.0009,3.2171
-0.0212,-0.0005,2.4118
0.0040,0.0003,2.9656
-0.0174,0.0014,2.4393
-0.0012,-0.0027,3.4560
0.0058,0.0007,3.0920
-0.0222,-0.0010,2.3083
0.0048,-0.0009,2.8108
0.0065,-0.0010,3.8102
-0.0219,-0.0019,2.3612
-0.0182,0.0015,2.7080
0.0096,-0.0023,3.6038
0.0261,-0.0299,2.3036
0.0092,-0.0008,2.5706
0.0254,-0.0295,2.6365
-0.0177,0.0012,2.8308
-0.0185,0.0006,2.3227
0.0009,0.0001,4.0896
0.0067,0.0147,3.6304
-0.0234,-0.0027,2.9216
-0.0154,0.0011,2.6455
-0.0219,-0.0012,2.5671
-0.0194,-0.0031,3.0575
-0.0227,-0.0017,3.3991
0.0039,-0.0001,2.8781
0.0090,-0.0026,3.4232
-0.0202,-0.0019,2.9035
0.0099,-0.0128,3.2028
-0.0069,0.0070,3.3914
-0.0203,-0.0001,2.5769
0.0258,-0.0298,2.2613
0.0252,-0.0295,2.3829
0.0268,-0.0302,2.7160
-0.0218,-0.0015,2.3732
0.0247,0.0427,3.0545
0.0273,-0.0304,2.1979
0.0257,-0.0300,2.3589
0.0139,0.0294,3.0614
-0.0086,0.0003,3.9201
-0.0177,0.0023,3.0414
0.0032,-0.0124,3.4436
-0.0067,0.0003,3.6416
-0.0164,0.0015,2.7614
-0.0185,0.0004,3.8059
0.0098,-0.0030,3.4319
-0.0147,-0.0040,4.4873
0.0100,-0.0010,3.4630
0.0084,-0.0009,2.6345
-0.0198,-0.0040,3.4284
0.0085,-0.0016,3.1236
0.0243,0.0431,2.6791
0.0271,-0.0302,2.1984
-0.0126,0.0002,2.7281
0.0234,-0.0278,3.5427
-0.0075,-0.0093,4.5699
-0.0209,-0.0006,2.2183
-0.0215,-0.0016,2.7357
0.0083,-0.0010,3.3007
-0.0176,-0.0011,2.7213
-0.0179,0.0016,2.3097
-0.0223,-0.0015,4.0466
0.0261,-0.0299,2.4857
0.0103,-0.0018,3.4843
-0.0191,0.0017,2.8664
-0.0176,-0.0045,3.3293
-0.0186,0.0017,2.3013
-0.0206,-0.0033,2.8758
-0.0126,0.0015,2.6855
0.0031,-0.0016,3.3567
0.0076,-0.0000,2.5914
-0.0185,0.0014,2.4633
0.0061,-0.0012,3.0543
0.0070,0.0002,3.0728
0.0035,0.0000,3.4049
-0.0163,0.0024,3.1091
0.0214,-0.0278,3.2301
-0.0126,0.0058,3.4391
0.0246,0.0434,2.8158
-0.0177,0.0019,2.5913
0.0258,-0.0299,2.3566
0.0093,-0.0004,3.1678
-0.0173,0.0011,2.6778
-0.0138,0.0058,3.2187
-0.0132,0.0077,2.5266
0.0195,-0.0252,3.8083
-0.0172,0.0014,2.7397
0.0236,0.0419,2.9311
-0.0189,0.0010,2.7750
-0.0186,0.0018,3.2519
0.0099,-0.0013,3.2173
-0.0134,0.0003,2.4222
-0.0206,-0.0006,2.2100
0.0045,-0.0002,3.2775
0.0263,-0.0296,2.3750
-0.0182,-0.0044,3.1525
0.0091,-0.0013,3.7516
-0.0209,-0.0003,2.4152
-0.0232,-0.0014,2.9585
-0.0185,0.0011,2.5546
0.0059,-0.0011,3.4484
-0.0102,-0.0049,3.5657
-0.0024,-0.0162,3.4732
-0.0221,-0.0017,2.2865
0.0038,0.0006,2.4409
-0.0057,0.0004,2.9737
-0.0117,0.0003,2.9505
-0.0146,0.0013,2.6127
-0.0174,0.0012,2.1333
0.0074,-0.0015,3.0190
0.0019,-0.0033,3.4255
-0.0218,-0.0007,2.7408
0.0104,0.0253,3.9434
0.0233,0.0384,3.1721
-0.0015,0.0009,2.7659
0.0115,-0.0016,3.1734
-0.0209,-0.0026,3.3739
0.0248,-0.0283,2.7186
0.0227,0.0411,2.9789
-0.0153,0.0011,3.0395
0.0269,-0.0302,2.2997
-0.0187,0.0015,2.4871
-0.0186,0.0018,2.7342
-0.0174,0.0017,3.2805
0.0035,0.0007,2.7789
-0.0078,0.0075,3.7335
-0.0107,0.0059,4.1608
0.0062,-0.0001,3.1609
-0.0128,0.0004,2.8319
-0.0123,-0.0009,3.1646
-0.0175,0.0016,2.0628
0.0247,0.0433,2.8253
-0.0154,0.0049,2.6843
0.0272,-0.0305,2.0473
0.0032,-0.0001,2.7564
0.0049,-0.0004,3.1553
-0.0108,-0.0003,2.7099
0.0062,0.0002,3.4887
0.0065,0.0144,3.1548
-0.0152,0.0009,2.6191
0.0092,-0.0085,4.2681
-0.0012,0.0095,3.5019
0.0254,-0.0291,2.1274
0.0239,-0.0282,2.5683
0.0077,-0.0017,3.2095
0.0057,-0.0001,2.7086
-0.0184,0.0012,2.2411
0.0251,0.0429,3.0997
-0.0179,0.0016,2.9282
0.0075,-0.0031,2.9300
-0.0130,0.0003,2.6387
-0.0210,-0.0012,2.5070
-0.0118,0.0059,2.8074
-0.0155,0.0058,3.0148
0.0057,0.0016,4.1456
-0.0189,-0.0031,3.1838
-0.0156,0.0062,3.9608
-0.0225,-0.0021,2.8697
0.0059,-0.0010,3.3208
-0.0149,-0.0001,3.8611
-0.0162,0.0015,2.6637
-0.0174,0.0016,2.7613
0.0046,-0.0006,3.3903
0.0068,-0.0004,3.4239
-0.0122,0.0022,3.3547
-0.0162,0.0019,3.0834
-0.0216,-0.0017,2.4338
0.0124,-0.0140,3.4096
0.0242,0.0421,2.8422
0.0084,-0.0087,3.1115
0.0095,-0.0095,3.3116
0.0088,-0.0011,2.9520
-0.0162,0.0011,2.4021
-0.0168,0.0014,2.8890
0.0028,0.0005,2.5553
0.0091,-0.0004,3.1506
0.0260,-0.0296,2.0887
0.0260,-0.0295,2.2377
-0.0211,-0.0005,2.5324
-0.0221,-0.0017,2.4382
0.0086,-0.0011,2.8244
-0.0119,0.0006,2.4630
-0.0138,0.0064,2.6100
0.0111,0.0243,3.9318
0.0028,-0.0001,2.8311
-0.0055,-0.0018,3.4180
0.0044,0.0004,3.0074
-0.0215,-0.0024,2.6974
-0.0188,0.0010,2.6411
-0.0182,0.0015,2.4262
-0.0128,0.0001,2.4027
-0.0121,0.0010,3.1157
0.0079,-0.0007,2.7849
-0.0171,0.0014,2.2583
-0.0120,0.0004,2.7988
-0.0201,-0.0023,2.9797
0.0021,0.0003,3.0439
0.0243,0.0424,3.3720
-0.0126,0.0000,2.9083
-0.0183,0.0019,3.0234
-0.0120,-0.0000,2.7389
0.0095,0.0175,3.8128
0.0272,-0.0303,2.6637
0.0166,-0.0181,3.2646
-0.0196,0.0005,2.4192
0.0089,-0.0015,3.5105
-0.0227,-0.0011,2.8134
-0.0206,-0.0009,2.4429
-0.0072,-0.0038,3.7830
0.0048,-0.0004,2.6660
0.0086,-0.0013,3.0214
-0.0191,-0.0031,3.4789
-0.0180,0.0015,2.6276
-0.0112,-0.0013,3.6012
0.0197,0.0379,3.2439
0.0090,-0.0007,2.7960
0.0199,-0.0267,3.9948
-0.0214,-0.0008,2.4300
0.0259,-0.0298,2.3487
0.0264,-0.0296,2.1405
-0.0039,-0.0024,3.7749
-0.0014,-0.0035,3.7262
0.0204,0.0399,2.8601
-0.0211,-0.0004,2.6759
0.0042,0.0074,3.2657
0.0269,-0.0301,2.1291
0.0089,0.0181,3.2085
0.0216,0.0375,3.1060
0.0007,0.0022,3.3099
0.0041,-0.0008,3.6187
-0.0185,0.0016,2.3198
0.0099,-0.0011,3.7013
-0.0178,-0.0045,3.4430
-0.0187,0.0003,2.1822
-0.0146,0.0036,2.5807
-0.0205,-0.0029,3.0485
-0.0164,0.0028,2.8745
-0.0213,-0.0006,2.5671
-0.0191,-0.0001,2.7063
0.0050,0.0007,2.8530
-0.0022,-0.0019,3.5872
-0.0224,-0.0018,2.7702
0.0247,0.0427,2.8257
0.0092,-0.0008,2.7219
0.0073,-0.0009,3.1700
-0.0189,0.0015,2.8477
0.0271,-0.0302,2.6173
0.0106,-0.0011,3.1898
0.0092,-0.0068,3.3770
-0.0023,-0.0131,3.2468
-0.0185,-0.0009,4.1507
0.0087,-0.0081,3.5403
-0.0195,-0.0006,2.8631
0.0042,0.0004,2.7483
-0.0015,-0.0029,3.5035
0.0060,-0.0002,2.7935
0.0246,0.0434,2.8331
-0.0185,0.0015,2.5640
-0.0186,0.0014,2.4125
0.0260,-0.0297,2.7253
-0.0140,0.0013,2.7357
-0.0145,0.0071,2.5784
0.0250,-0.0281,3.6526
-0.0060,0.0005,3.1004
0.0097,-0.0008,3.9832
-0.0183,0.0016,2.1809
-0.0087,-0.0001,3.6413
0.0272,-0.0300,3.0518
0.0094,-0.0009,3.0823
0.0253,-0.0288,2.8071
-0.0131,-0.0000,3.0351
-0.0048,0.0003,3.4012
0.0028,0.0014,2.7216
0.0168,0.0358,3.5362
0.0074,-0.0005,2.6569
-0.0133,0.0006,2.8970
-0.0229,-0.0011,2.3767
0.0094,-0.0026,3.5031
0.0238,-0.0285,2.7395
0.0117,-0.0111,3.8111
-0.0224,-0.0029,3.2307
-0.0177,0.0012,2.2711
0.0257,-0.0289,2.9734
0.0117,-0.0027,3.9621
-0.0184,0.0013,2.4831
-0.0026,-0.0030,4.5243
0.0124,0.0272,3.3608
-0.0169,-0.0025,3.1422
0.0089,-0.0002,3.3255
-0.0031,-0.0030,3.9162
-0.0199,-0.0004,3.1684
-0.0113,-0.0006,3.2888
-0.0054,0.0006,3.2502
-0.0181,0.0016,2.2513
0.0094,-0.0004,2.9554
-0.0190,0.0009,3.1010
-0.0206,0.0000,2.3307
0.0081,-0.0001,3.4541
-0.0177,0.0013,2.2909
0.0239,-0.0290,3.1634
-0.0189,0.0008,2.8180
-0.0227,-0.0022,2.4630
0.0104,-0.0011,3.2588
-0.0190,0.0010,2.4352
0.0246,0.0431,2.8568
0.0235,0.0422,3.0753
-0.0125,0.0078,3.0156
0.0100,-0.0015,3.8460
0.0207,-0.0264,3.1170
0.0126,-0.0107,3.3436
0.0083,-0.0003,3.4564
-0.0167,0.0015,3.1364
0.0079,-0.0025,3.1454
-0.0172,0.0025,3.0647
-0.0155,0.0063,4.0505
0.0094,-0.0026,3.7828
0.0074,-0.0005,2.9844
0.0275,-0.0305,2.3005
0.0090,-0.0050,3.7973
0.0092,-0.0010,3.2227
-0.0207,-0.0002,2.3127
-0.0133,0.0068,2.9465
0.0069,0.0008,3.0576
0.0059,-0.0012,3.1313
0.0071,-0.0010,2.8303
0.0075,0.0005,3.7773
0.0105,-0.0117,3.5597
0.0090,-0.0021,3.5953
-0.0189,0.0018,2.6017
0.0234,-0.0268,2.6500
-0.0214,-0.0004,2.7466
-0.0183,0.0012,3.3962
0.0106,-0.0079,3.5772
-0.0180,0.0007,2.5940
0.0195,0.0367,3.6032
-0.0164,-0.0044,3.1381
-0.0144,0.0063,3.1479
-0.0229,-0.0011,2.5221
-0.0230,-0.0011,2.1583
0.0242,-0.0279,4.1093
-0.0183,0.0014,2.3883
-0.0219,-0.0010,2.6953
-0.0108,-0.0002,3.0197
0.0271,-0.0264,3.8123
-0.0171,0.0012,2.7547
0.0067,-0.0035,3.9695
0.0229,0.0417,3.1430
0.0235,0.0425,3.0596
-0.0182,0.0016,2.1832
0.0030,0.0013,2.5215
-0.0199,0.0002,2.4070
-0.0219,-0.0009,2.2936
-0.0213,-0.0026,2.9354
0.0064,0.0003,2.5898
-0.0195,0.0012,2.5065
-0.0099,-0.0000,3.0785
0.0070,-0.0012,3.0221
0.0003,-0.0003,3.3986
0.0094,-0.0015,3.8600
-0.0172,0.0010,2.6680
-0.0227,-0.0012,2.3375
0.0255,-0.0291,2.6861
-0.0209,-0.0004,2.2801
0.0271,-0.0304,2.4657
-0.0228,-0.0012,2.5881
-0.0201,0.0003,2.5237
-0.0099,-0.0005,2.8342
0.0069,-0.0017,3.4828
0.0275,-0.0306,2.5591
0.0056,-0.0010,3.2566
-0.0227,-0.0025,2.8127
0.0125,-0.0127,3.4621
-0.0112,-0.0003,2.9732
-0.0129,0.0068,3.1074
0.0183,-0.0217,3.6721
0.0253,-0.0283,2.8432
-0.0190,0.0013,2.3906
-0.0231,-0.0014,2.8970
-0.0210,-0.0030,2.9630
0.0261,-0.0297,2.4303
-0.0158,0.0011,2.5897
0.0161,-0.0159,3.4036
-0.0112,0.0003,3.5604
-0.0187,-0.0014,2.7846
0.0193,-0.0248,3.0501
-0.0165,0.0024,3.2387
-0.0151,-0.0001,3.6118
-0.0083,-0.0103,3.7894
-0.0109,0.0065,3.9231
0.0261,-0.0298,2.5384
-0.0220,-0.0020,2.9783
0.0076,0.0003,2.8259
0.0007,-0.0020,3.7705
0.0204,0.0401,2.7971
-0.0166,0.0013,2.4181
-0.0010,-0.0030,4.4405
-0.0227,-0.0011,2.4422
-0.0146,0.0011,2.5370
-0.0177,0.0012,2.5000
0.0098,-0.0005,3.0859
-0.0143,0.0011,3.1434
0.0261,-0.0292,2.0203
-0.0200,-0.0003,2.2698
-0.0219,-0.0013,2.4735
-0.0179,0.0014,2.4409
0.0032,0.0001,2.8643
-0.0208,-0.0002,2.6084
-0.0185,0.0015,3.7771
-0.0187,0.0016,2.6050
-0.0180,0.0014,2.4599
-0.0235,-0.0015,2.6050
0.0270,-0.0303,3.0420
0.0262,-0.0297,2.1174
0.0247,0.0418,2.5991
-0.0114,0.0000,2.6588
-0.0183,-0.0028,3.4196
-0.0039,-0.0032,3.4002
-0.0186,0.0002,2.6655
0.0101,0.0206,3.3366
0.0041,-0.0038,4.1260
-0.0171,0.0026,2.5432
-0.0181,0.0013,2.5446
0.0076,-0.0001,2.9731
-0.0222,-0.0022,2.8030
-0.0141,0.0068,3.1343
0.0052,-0.0016,2.8685
-0.0141,0.0014,2.5935
-0.0215,-0.0011,2.7319
-0.0143,-0.0050,3.3378
-0.0204,-0.0003,2.3702
0.0258,-0.0293,2.7664
0.0066,0.0121,3.3576
-0.0223,-0.0010,2.4472
-0.0087,0.0007,3.1667
0.0058,0.0003,3.1388
-0.0143,0.0069,2.8552
-0.0208,-0.0005,2.2896
-0.0227,-0.0013,2.2972
-0.0226,-0.0012,2.3464
0.0075,-0.0018,3.2252
-0.0216,-0.0014,2.7634
0.0192,0.0372,2.9053
0.0095,-0.0006,3.4853
-0.0013,-0.0046,4.1456
-0.0173,0.0033,2.8316
-0.0137,0.0082,3.2176
-0.0156,0.0006,3.3310
0.0112,0.0163,3.2523
0.0059,0.0002,2.6721
-0.0218,-0.0009,2.5184
0.0082,-0.0012,3.1101
-0.0213,-0.0020,3.0595
0.0072,0.0003,3.4340
0.0031,0.0014,2.5839
-0.0025,0.0010,3.0161
0.0254,-0.0288,2.8491
-0.0016,-0.0036,3.6081
-0.0137,0.0003,3.2504
0.0243,-0.0152,3.8891
-0.0124,0.0026,2.7834
-0.0139,0.0005,2.8678
-0.0208,-0.0002,2.5851
-0.0132,0.0001,2.6534
-0.0177,-0.0003,3.2576
0.0090,-0.0008,2.9155
-0.0106,-0.0004,3.0437
-0.0201,-0.0000,2.2750
-0.0188,-0.0011,3.6685
0.0104,-0.0011,3.2760
-0.0164,0.0018,2.6832
-0.0207,-0.0011,2.7262
-0.0118,0.0031,3.6554
-0.0104,-0.0006,3.2239
-0.0201,0.0002,2.2173
-0.0135,0.0072,3.0029
-0.0127,0.0015,2.8375
-0.0172,0.0014,2.6148
0.0269,-0.0304,2.4164
-0.0187,0.0018,3.0093
0.0023,0.0015,3.1032
-0.0234,-0.0025,3.0673
-0.0174,0.0023,2.6085
-0.0171,0.0011,3.5076
-0.0185,0.0015,2.4279
0.0087,-0.0028,3.2605
0.0037,-0.0007,2.5916
0.0082,-0.0013,3.4052
0.0098,-0.0021,3.3183
0.0227,0.0414,2.8831
0.0061,-0.0019,3.0922
-0.0229,-0.0015,2.6518
0.0261,-0.0298,2.7584
0.0263,-0.0299,2.2912
0.0097,0.0175,3.1911
0.0115,-0.0076,3.5145
0.0227,0.0427,2.7769
-0.0183,-0.0001,3.0242
-0.0065,0.0011,2.9168
-0.0225,-0.0010,2.6216
-0.0133,0.0015,2.9080
0.0268,-0.0304,2.1049
-0.0150,0.0064,2.8354
-0.0023,-0.0046,5.1694
-0.0171,0.0014,2.6702
-0.0184,0.0017,2.7221
-0.0122,0.0052,3.8803
-0.0183,0.0015,2.9157
0.0102,-0.0009,3.2376
0.0242,0.0429,3.1101
-0.0100,-0.0005,3.1458
-0.0042,-0.0024,4.4167
0.0027,-0.0004,3.5004
-0.0049,0.0005,3.0672
0.0238,0.0391,3.3101
0.0065,0.0073,3.7332
0.0078,-0.0003,2.9810
0.0189,0.0307,3.8432
-0.0172,0.0015,3.4691
0.0062,-0.0002,3.0949
-0.0092,-0.0005,3.1296
0.0243,-0.0286,2.9646
0.0085,-0.0013,3.3634
-0.0234,-0.0025,2.9784
-0.0045,0.0005,3.5740
-0.0173,0.0012,2.4045
-0.0042,-0.0028,3.5526
0.0200,0.0399,3.0700
0.0226,-0.0283,2.7540
0.0221,0.0339,3.3990
-0.0199,-0.0005,2.8892
0.0253,0.0443,3.3136
0.0202,0.0398,2.7402
0.0046,0.0003,3.1883
-0.0128,0.0002,2.7264
0.0070,0.0003,2.9678
-0.0116,-0.0018,3.2577
0.0258,-0.0294,2.4861
-0.0121,0.0012,2.7260
-0.0109,0.0002,3.0263
-0.0209,-0.0019,2.5991
-0.0200,0.0000,2.4063
-0.0180,0.0015,3.2995
-0.0177,0.0011,2.4372
-0.0025,-0.0034,4.0978
-0.0205,0.0001,2.3851
0.0071,0.0002,3.2030
0.0233,0.0375,3.2006
-0.0226,-0.0021,2.3263
0.0203,0.0397,3.2932
0.0078,0.0169,3.1179
0.0250,0.0429,2.7967
-0.0117,0.0001,3.0002
-0.0177,0.0014,2.6537
-0.0091,-0.0002,3.0148
0.0033,-0.0001,3.1135
-0.0199,0.0003,2.6688
0.0101,-0.0013,2.9655
0.0066,-0.0017,3.3170
0.0277,-0.0305,2.4130
-0.0143,0.0070,3.2829
-0.0032,-0.0034,3.9056
0.0030,0.0013,2.9048
-0.0161,0.0024,2.4640
0.0100,-0.0003,3.2900
0.0025,0.0013,2.8538
0.0101,0.0188,3.5646
-0.0211,-0.0021,2.4878
-0.0152,0.0012,2.3901
0.0095,-0.0006,3.2662
-0.0156,0.0001,3.3631
0.0058,-0.0016,2.9501
-0.0185,0.0015,2.8320
-0.0206,-0.0006,2.5864
-0.0011,-0.0024,3.9401
0.0093,-0.0007,3.2384
-0.0030,-0.0013,3.6432
-0.0118,0.0070,3.5236
-0.0186,0.0007,2.8390
-0.0226,-0.0011,2.4954
0.0018,0.0003,3.0889
-0.0172,0.0015,2.5843
-0.0078,-0.0045,3.5126
0.0089,-0.0004,2.9665
-0.0106,-0.0044,4.1110
0.0086,-0.0014,3.1058
-0.0162,0.0013,3.0606
0.0079,-0.0006,3.0220
0.0081,-0.0000,3.9443
-0.0129,0.0078,2.5887
0.0051,-0.0074,3.6040
0.0238,0.0424,2.9347
0.0034,0.0003,2.5112
-0.0179,0.0017,2.4568
0.0078,0.0004,3.5454
0.0207,0.0387,3.2051
-0.0212,-0.0004,2.4376
-0.0219,-0.0012,2.4559
-0.0058,-0.0137,3.3734
-0.0194,0.0007,2.4245
-0.0182,0.0011,2.3571
-0.0177,0.0003,3.5419
-0.0187,0.0015,2.4707
0.0096,0.0190,3.1859
0.0093,0.0183,3.2738
-0.0182,0.0015,2.1290
0.0057,-0.0005,3.0444
-0.0126,-0.0002,2.8652
0.0263,-0.0301,2.4416
-0.0150,0.0005,2.8958
-0.0186,0.0016,2.4472
-0.0220,-0.0026,2.9859
-0.0215,-0.0004,2.6529
-0.0095,-0.0044,3.6517
-0.0130,0.0015,2.6834
0.0263,-0.0301,2.2771
-0.0189,0.0017,2.8612
-0.0188,-0.0004,2.5126
-0.0219,-0.0031,3.2870
0.0272,-0.0283,2.9599
0.0069,-0.0013,3.0654
-0.0177,0.0016,2.6545
-0.0228,-0.0010,2.7244
-0.0232,-0.0027,2.7592
0.0058,0.0004,3.2840
0.0094,-0.0012,3.0648
-0.0212,-0.0007,2.2476
-0.0213,-0.0013,2.6164
-0.0163,0.0014,2.4640
-0.0101,0.0005,2.8406
-0.0194,0.0011,2.6904
0.0226,-0.0251,3.2427
-0.0183,0.0005,3.7558
-0.0181,0.0016,2.3352
0.0068,-0.0004,2.8817
0.0046,0.0029,3.1875
0.0079,-0.0006,2.6968
0.0025,0.0007,3.5014
0.0096,-0.0005,2.9797
-0.0227,-0.0019,2.5982
-0.0183,-0.0008,2.7039
0.0124,-0.0117,4.7891
-0.0181,0.0014,2.8391
-0.0042,-0.0035,3.6389
0.0073,-0.0024,3.6102
0.0083,0.0174,3.0586
-0.0188,0.0001,2.4769
-0.0151,0.0052,3.0943
-0.0232,-0.0013,3.0714
0.0095,-0.0072,3.6207
0.0029,0.0010,3.0382
-0.0042,-0.0030,4.3189
0.0025,0.0005,2.7687
0.0124,0.0238,3.2936
-0.0183,0.0010,2.4975
-0.0216,-0.0016,3.0448
0.0102,-0.0017,3.0410
0.0269,-0.0303,2.0519
0.0264,-0.0301,1.9707
0.0226,0.0403,2.7677
0.0078,-0.0002,3.2136
0.0005,-0.0003,3.4769
-0.0098,0.0064,3.2991
-0.0019,-0.0039,3.9532
-0.0144,-0.0001,2.4227
0.0089,-0.0006,2.8760
0.0080,0.0001,3.1568
-0.0183,0.0015,2.7946
-0.0176,0.0015,2.5635
0.0026,0.0005,2.5023
-0.0107,-0.0050,3.3835
0.0080,0.0002,2.8783
0.0047,-0.0008,2.6235
-0.0178,-0.0045,4.6283
-0.0157,0.0051,2.9016
0.0111,-0.0018,3.0779
-0.0220,-0.0012,3.2648
0.0090,-0.0009,2.5326
-0.0094,-0.0009,3.5188
-0.0173,0.0015,2.7942
0.0064,0.0003,2.7816
0.0080,-0.0017,3.6113
-0.0222,-0.0032,3.6534
0.0032,0.0007,2.3923
-0.0230,-0.0024,2.6473
-0.0108,-0.0004,2.8672
-0.0187,0.0002,2.3388
-0.0213,-0.0009,2.4702
0.0253,-0.0297,2.9658
0.0030,0.0003,2.7419
-0.0023,-0.0010,3.3426
0.0028,0.0012,2.8728
0.0045,-0.0006,3.0776
-0.0057,-0.0042,4.1692
0.0107,-0.0009,3.1035
-0.0169,0.0014,2.6335
0.0078,0.0002,2.9272
0.0259,-0.0293,2.4494
0.0214,0.0396,2.9587
-0.0089,0.0007,2.9065
-0.0191,0.0015,2.6421
0.0267,-0.0303,2.4905
0.0032,0.0007,2.8662
-0.0217,-0.0011,2.3785
-0.0178,0.0017,2.8514
-0.0062,0.0011,3.2583
-0.0187,0.0016,2.9902
-0.0179,-0.0035,3.2940
-0.0129,0.0011,2.7844
-0.0228,-0.0019,3.3842
0.0059,0.0000,2.8669
-0.0180,0.0014,2.5859
0.0034,-0.0001,2.7052
-0.0227,-0.0018,3.0316
0.0232,-0.0281,2.7880
-0.0123,0.0014,3.0636
0.0150,-0.0150,3.4343
0.0274,-0.0292,2.7766
-0.0030,0.0093,3.4205
0.0098,-0.0007,2.7857
0.0036,0.0001,2.9416
0.0264,-0.0300,2.7949
0.0064,-0.0024,3.1768
0.0203,0.0410,2.8640
-0.0136,0.0076,2.8332
-0.0141,0.0071,2.7930
-0.0152,0.0064,3.3061
0.0086,-0.0029,3.4993
-0.0152,-0.0009,3.2930
0.0038,0.0002,2.8675
0.0267,-0.0262,3.6527
-0.0218,-0.0008,2.0743
0.0148,-0.0181,3.3747
-0.0184,0.0015,2.3382
-0.0197,0.0003,2.6553
-0.0197,-0.0001,2.9468
0.0271,-0.0299,2.3131
-0.0021,0.0008,2.9493
-0.0213,-0.0030,2.7620
-0.0111,0.0015,3.2787
-0.0226,-0.0017,3.8038
0.0075,-0.0002,2.6627
-0.0234,-0.0019,3.1769
0.0055,0.0005,3.5141
-0.0217,-0.0015,2.4702
-0.0001,-0.0006,3.7781
-0.0164,0.0016,2.7900
-0.0100,0.0009,3.0831
-0.0220,-0.0027,2.8310
-0.0163,0.0020,2.9290
0.0248,0.0423,2.8408
-0.0218,-0.0017,3.6281
0.0042,0.0002,2.6842
-0.0216,-0.0012,2.4457
-0.0185,0.0015,2.3262
-0.0110,0.0003,3.0013
-0.0214,-0.0004,2.3115
-0.0214,-0.0004,2.3482
-0.0122,0.0000,2.6653
0.0204,0.0399,2.9704
0.0093,-0.0006,3.2639
-0.0173,0.0014,2.5691
0.0071,0.0002,2.6845
-0.0184,0.0015,2.2450
-0.0217,-0.0026,3.2558
-0.0222,-0.0014,2.6363
-0.0172,-0.0007,2.7929
0.0037,0.0004,2.7574
0.0069,0.0003,2.9572
0.0129,-0.0144,3.5981
-0.0185,0.0016,2.4553
-0.0185,0.0017,2.9256
0.0045,0.0007,3.2850
-0.0225,-0.0010,2.2688
0.0099,-0.0016,3.2314
0.0249,-0.0288,2.5231
-0.0082,-0.0044,3.1916
0.0149,0.0312,3.3442
-0.0140,0.0027,3.1333
-0.0005,0.0016,3.0035
-0.0115,-0.0049,3.5674
-0.0189,0.0016,2.8399
-0.0214,-0.0005,2.3615
0.0253,-0.0290,2.8055
-0.0190,0.0010,2.2484
-0.0125,0.0002,3.2708
-0.0193,-0.0022,3.5638
-0.0210,-0.0015,2.8517
0.0233,0.0421,3.1090
0.0160,-0.0174,3.7034
0.0262,-0.0299,2.3513
-0.0118,0.0056,3.7428
0.0268,-0.0247,4.1344
-0.0229,-0.0011,2.3763
0.0264,-0.0300,2.5404
-0.0217,-0.0015,2.6325
0.0033,0.0001,3.0736
-0.0080,-0.0047,3.4095
0.0237,-0.0282,3.2010
-0.0154,0.0019,2.6212
-0.0108,0.0024,3.1055
0.0030,0.0060,3.0486
-0.0240,-0.0027,2.9520
0.0153,0.0301,3.0065
-0.0134,0.0001,3.0946
0.0262,-0.0301,2.1832
0.0270,-0.0305,2.1379
-0.0222,-0.0009,3.4797
0.0253,-0.0176,4.3534
-0.0135,0.0023,2.8487
0.0247,-0.0291,2.7089
-0.0094,0.0003,2.9635
-0.0190,-0.0012,3.3899
0.0244,0.0423,2.5793
0.0075,-0.0004,2.6746
0.0088,-0.0006,2.9647
0.0103,-0.0010,3.0654
-0.0189,0.0015,2.6368
-0.0228,-0.0011,2.3304
-0.0118,0.0011,2.8208
-0.0184,0.0016,2.9019
0.0174,0.0343,3.0706
0.0195,0.0042,3.9825
0.0091,-0.0007,2.9743
0.0066,-0.0004,3.2507
0.0060,0.0001,2.8519
-0.0232,-0.0012,2.2908
0.0236,0.0419,2.7868
-0.0216,-0.0016,2.6439
0.0068,0.0003,3.5692
-0.0174,0.0014,2.7415
-0.0180,0.0016,2.7026
-0.0167,0.0016,2.5601
-0.0139,0.0070,3.2449
-0.0208,0.0001,2.4334
-0.0201,-0.0027,3.1346
0.0045,-0.0001,2.9861
0.0036,0.0009,3.4492
0.0253,-0.0297,2.2314
-0.0081,-0.0024,3.6720
-0.0172,0.0014,2.7665
0.0267,-0.0296,2.4462
0.0239,0.0428,3.0199
0.0098,-0.0025,3.3164
0.0258,-0.0297,2.8397
-0.0099,-0.0045,3.3548
-0.0219,-0.0007,2.4570
0.0043,-0.0039,3.1863
0.0080,0.0004,3.4961
-0.0236,-0.0025,2.7366
-0.0054,-0.0039,3.5500
-0.0120,0.0001,2.8392
0.0062,-0.0002,2.8755
-0.0216,-0.0018,2.3344
0.0094,-0.0004,3.0280
-0.0181,-0.0001,3.0209
-0.0186,0.0022,2.8504
-0.0184,0.0017,2.4857
0.0092,-0.0007,3.4431
-0.0098,-0.0043,3.0907
0.0097,-0.0008,3.5436
-0.0216,-0.0010,2.6602
-0.0109,0.0004,2.7195
-0.0220,-0.0026,2.4254
-0.0167,0.0005,2.3112
-0.0157,0.0026,2.8146
-0.0038,-0.0010,3.6684
-0.0191,0.0015,3.0826
-0.0174,0.0013,2.3146
-0.0189,0.0014,3.2870
0.0059,-0.0000,2.8781
0.0251,0.0433,2.9561
-0.0177,0.0014,2.5799
-0.0226,-0.0016,2.9915
-0.0100,0.0040,3.2633
0.0254,-0.0292,2.7939
0.0071,-0.0032,4.6404
0.0253,-0.0298,2.5108
-0.0201,0.0003,2.4383
-0.0226,-0.0023,2.8518
0.0250,-0.0296,2.7876
0.0095,-0.0011,3.0150
0.0025,-0.0024,3.4294
-0.0106,-0.0002,2.7274
0.0045,-0.0005,3.3646
-0.0184,0.0011,2.5116
-0.0151,0.0045,2.9207
0.0055,-0.0003,3.1873
-0.0183,0.0018,2.8127
-0.0175,0.0016,2.1791
-0.0177,0.0011,2.3522
-0.0207,-0.0024,3.0924
0.0164,0.0306,4.1486
-0.0149,0.0010,2.7386
-0.0214,-0.0005,2.3386
-0.0176,0.0016,2.0844
-0.0007,0.0021,4.9070
-0.0215,-0.0009,2.4792
0.0063,-0.0011,3.3513
-0.0194,0.0010,2.5654
-0.0213,-0.0023,3.1450
-0.0174,0.0015,2.3237
-0.0178,0.0014,2.1308
0.0077,-0.0010,3.0489
-0.0192,0.0010,2.7670
-0.0220,-0.0025,2.7215
-0.0195,-0.0024,3.2855
-0.0180,0.0016,3.0950
0.0012,-0.0009,3.6985
-0.0089,0.0001,2.9007
0.0264,-0.0299,2.1731
0.0137,-0.0128,3.5405
0.0121,0.0282,3.3612
0.0051,0.0159,3.7418
0.0113,-0.0091,3.7154
-0.0182,0.0005,3.9858
-0.0187,0.0015,2.6525
-0.0201,-0.0004,2.4920
-0.0110,-0.0002,3.4533
0.0240,-0.0273,3.0261
0.0028,0.0007,2.6611
-0.0114,-0.0005,3.3450
-0.0070,-0.0051,3.2497
0.0079,0.0174,3.2576
0.0228,0.0415,2.7560
-0.0176,-0.0044,3.2664
0.0245,0.0431,2.7158
0.0063,-0.0009,3.1222
-0.0069,-0.0062,3.0754
0.0106,-0.0118,3.5312
-0.0209,-0.0005,2.4878
0.0243,0.0431,2.7712
-0.0214,-0.0018,2.5835
0.0065,-0.0021,3.1305
-0.0050,-0.0032,3.5924
-0.0200,-0.0007,2.8031
0.0095,-0.0005,2.9892
0.0041,0.0009,2.7608
-0.0181,0.0008,2.4425
0.0085,-0.0007,2.9686
0.0271,-0.0302,2.6138
0.0247,0.0435,2.6574
-0.0209,-0.0008,2.4561
-0.0156,0.0010,3.1866
0.0238,0.0426,2.6673
-0.0170,-0.0024,3.2237
-0.0214,-0.0009,2.2423
0.0033,0.0001,3.4967
0.0201,0.0359,3.5218
0.0032,-0.0013,3.4412
0.0243,-0.0259,3.3634
-0.0183,-0.0017,3.9837
-0.0155,0.0053,3.7925
-0.0195,0.0009,2.8400
-0.0121,0.0004,2.6595
0.0078,-0.0012,4.5455
0.0097,-0.0009,3.5029
-0.0192,-0.0000,2.3307
-0.0238,-0.0024,3.1118
-0.0221,-0.0019,2.8653
-0.0188,0.0007,2.6042
-0.0213,-0.0015,2.4192
-0.0119,0.0000,2.6716
-0.0224,-0.0008,2.6287
-0.0179,0.0016,2.6092
-0.0224,-0.0018,3.8238
-0.0223,-0.0008,2.4032
0.0101,-0.0021,3.1958
-0.0204,-0.0029,3.1385
-0.0134,-0.0065,3.6257
-0.0226,-0.0025,2.4613
-0.0178,0.0000,3.6145
-0.0106,0.0002,2.6174
0.0061,0.0002,2.7290
0.0190,0.0386,2.8841
-0.0141,0.0077,2.7438
0.0022,0.0006,2.6194
0.0091,-0.0006,3.1285
0.0065,0.0003,3.5364
-0.0200,-0.0003,2.5518
0.0053,-0.0007,2.5962
-0.0190,0.0005,3.0103
-0.0186,0.0018,2.2352
-0.0097,0.0003,2.8010
-0.0228,-0.0021,2.5083
0.0097,-0.0013,2.9636
-0.0180,-0.0010,2.4928
-0.0145,0.0053,2.7898
0.0053,-0.0005,2.6361
0.0023,-0.0037,3.2107
-0.0155,0.0014,2.9884
0.0185,-0.0189,3.6664
0.0027,0.0003,3.1300
-0.0086,0.0012,3.3869
-0.0176,0.0015,2.7301
0.0203,0.0382,3.0856
-0.0182,-0.0034,3.4426
0.0257,-0.0297,2.3769
-0.0207,-0.0003,2.5462
-0.0184,0.0016,3.2936
-0.0177,0.0009,2.4815
-0.0180,0.0017,2.4119
0.0027,0.0010,2.6426
0.0260,-0.0296,2.2781
-0.0108,-0.0006,3.7664
0.0058,0.0099,3.5517
0.0258,-0.0298,2.5450
0.0046,-0.0002,3.2836
-0.0005,-0.0027,3.6477
-0.0098,0.0008,2.8251
-0.0103,0.0066,3.3635
0.0088,0.0138,4.2321
0.0236,0.0416,2.9433
0.0063,-0.0023,3.5183
-0.0213,-0.0005,2.7530
-0.0064,-0.0030,3.2596
0.0093,-0.0007,3.1452
-0.0089,-0.0043,3.7245
-0.0225,-0.0014,2.6194
0.0030,0.0005,2.5726
0.0258,-0.0294,2.2181
0.0070,0.0003,3.1279
0.0039,0.0003,2.8088
0.0027,-0.0011,3.1741
-0.0041,-0.0019,3.6856
-0.0203,-0.0000,2.2712
-0.0163,0.0033,2.8138
0.0247,0.0432,2.8176
-0.0221,-0.0017,2.3465
0.0064,0.0004,3.1455
0.0067,0.0002,2.9988
0.0081,-0.0003,3.7391
-0.0166,0.0011,2.8651
0.0095,-0.0009,3.1716
0.0085,-0.0016,2.8898
-0.0218,-0.0018,2.7057
0.0085,-0.0001,2.9183
0.0054,-0.0005,2.9345
-0.0222,-0.0011,2.3977
-0.0214,-0.0026,2.5860
0.0064,0.0001,2.5382
0.0056,-0.0053,3.4941
0.0071,-0.0011,3.3657
0.0273,-0.0289,2.8290
-0.0209,-0.0009,2.4918
-0.0221,-0.0027,2.8298
0.0051,-0.0001,2.9850
-0.0190,0.0010,2.5843
0.0073,-0.0026,3.0992
-0.0130,0.0059,2.9954
0.0067,-0.0046,3.5400
0.0024,0.0003,3.4197
0.0118,-0.0105,3.8916
0.0086,-0.0003,2.6254
-0.0203,-0.0002,2.8066
0.0034,0.0007,2.7330
-0.0218,-0.0017,2.5949
0.0281,-0.0267,3.2856
0.0204,0.0408,2.7512
-0.0062,0.0003,3.2115
-0.0153,0.0013,4.3524
-0.0180,0.0014,2.4411
-0.0138,0.0008,2.9518
0.0076,-0.0010,2.8076
0.0099,-0.0013,3.1528
0.0061,-0.0010,3.3115
-0.0220,-0.0017,2.5992
0.0072,-0.0004,3.7342
-0.0180,0.0017,2.2179
0.0257,-0.0294,2.4866
0.0087,0.0172,3.4193
-0.0138,0.0019,3.0496
-0.0216,-0.0021,2.3865
-0.0209,-0.0016,2.8429
-0.0221,-0.0010,2.3810
-0.0185,0.0016,2.3646
-0.0145,0.0066,2.8548
0.0247,-0.0294,2.9869
-0.0094,0.0005,2.7484
-0.0227,-0.0018,2.5712
-0.0174,0.0021,2.7867
0.0248,-0.0287,2.8180
-0.0145,-0.0057,4.1754
-0.0178,0.0013,2.7478
0.0261,-0.0291,2.2701
-0.0141,0.0071,2.6136
-0.0106,0.0083,3.7629
0.0071,-0.0005,3.4293
-0.0239,-0.0027,2.8963
0.0051,-0.0000,2.6876
0.0070,-0.0007,3.4598
0.0077,0.0169,3.4914
0.0073,0.0005,3.9572
-0.0115,-0.0004,2.8363
-0.0187,0.0019,3.4029
0.0108,-0.0062,3.2172
0.0038,-0.0008,3.3944
0.0243,0.0423,3.1282
0.0029,0.0018,3.4514
0.0091,-0.0007,2.7354
0.0077,-0.0007,3.2197
0.0108,-0.0090,3.7500
-0.0146,-0.0005,2.9213
-0.0191,-0.0028,2.9202
0.0210,0.0392,2.9313
-0.0130,0.0010,2.7084
0.0109,-0.0017,3.5996
0.0203,0.0394,3.0683
-0.0009,-0.0006,3.6835
-0.0223,-0.0020,2.4519
-0.0188,0.0005,2.4732
-0.0127,0.0012,3.6532
0.0044,0.0004,2.9885
-0.0136,0.0075,2.8469
0.0059,0.0012,2.9810
0.0030,0.0002,3.1249
-0.0182,0.0015,2.1734
-0.0177,0.0000,2.8826
0.0062,0.0004,2.7437
-0.0226,-0.0016,2.6222
0.0077,-0.0039,3.4856
-0.0212,-0.0029,2.9203
-0.0179,0.0015,2.4145
0.0231,-0.0265,2.4948
0.0099,-0.0010,3.5870
-0.0038,0.0001,3.2297
0.0057,0.0004,3.4767
-0.0001,0.0035,5.0070
0.0030,0.0001,2.5271
-0.0154,0.0010,2.3603
0.0066,-0.0008,3.8905
0.0035,-0.0058,3.2550
0.0104,-0.0013,3.3637
0.0067,0.0003,2.7420
-0.0187,0.0014,2.6299
0.0113,0.0239,3.7157
0.0270,-0.0302,2.0268
0.0103,-0.0012,3.2486
0.0030,0.0012,2.8403
-0.0123,0.0067,3.6405
-0.0193,0.0006,2.4307
0.0048,0.0094,3.6378
-0.0143,0.0066,2.6692
-0.0154,0.0057,2.8195
0.0242,-0.0287,3.2502
0.0103,-0.0035,3.8377
0.0055,0.0006,3.2332
-0.0131,-0.0000,3.6324
-0.0194,-0.0001,2.5797
0.0086,-0.0006,2.6783
-0.0135,-0.0028,3.3823
0.0026,0.0111,3.6344
-0.0003,0.0006,3.3150
0.0204,0.0408,2.8057
0.0107,-0.0021,3.1722
0.0133,0.0229,3.5170
-0.0165,0.0013,2.5410
-0.0217,-0.0021,3.1779
-0.0186,0.0016,2.6779
-0.0177,0.0015,2.2570
-0.0139,0.0015,3.5547
-0.0189,0.0011,2.4598
0.0201,0.0362,3.7198
0.0010,-0.0028,3.5257
-0.0152,0.0013,2.8519
-0.0168,0.0035,2.5350
0.0082,-0.0005,2.7791
-0.0208,-0.0002,2.6005
-0.0219,-0.0008,2.7691
0.0150,-0.0170,3.5092
-0.0218,-0.0009,3.0375
0.0028,0.0012,3.0843
-0.0116,0.0043,3.5577
-0.0222,-0.0008,2.4487
-0.0174,0.0029,2.9708
-0.0242,-0.0025,3.3113
0.0241,0.0425,2.7337
0.0280,-0.0262,3.6775
0.0047,-0.0003,3.2400
0.0258,-0.0300,2.5858
-0.0226,-0.0009,2.1716
0.0271,-0.0298,2.5887
-0.0011,-0.0007,3.4789
-0.0215,-0.0022,3.4121
-0.0082,-0.0037,3.2103
-0.0190,-0.0034,3.3145
0.0062,-0.0185,4.0462
-0.0189,0.0016,2.9782
-0.0140,0.0037,3.6953
0.0050,0.0004,2.8828
0.0050,-0.0001,3.4064
0.0043,-0.0015,3.3529
-0.0193,-0.0018,3.2928
-0.0230,-0.0011,2.4035
-0.0153,0.0010,3.1550
-0.0230,-0.0013,2.9788
0.0108,-0.0018,3.6685
0.0078,0.0010,3.0225
-0.0118,0.0001,2.6417
-0.0229,-0.0017,2.9528
-0.0068,-0.0040,3.3307
-0.0072,-0.0034,3.4096
-0.0159,-0.0015,2.6612
0.0031,-0.0007,3.3954
0.0211,0.0398,3.0550
0.0003,0.0021,3.2591
-0.0232,-0.0012,2.8702
0.0253,-0.0286,3.3965
-0.0210,-0.0009,2.2881
-0.0061,0.0008,3.9115
-0.0188,-0.0007,2.7663
0.0087,-0.0019,3.7681
0.0272,-0.0282,3.1280
0.0040,0.0007,3.6665
-0.0115,0.0068,3.4100
-0.0146,0.0020,3.0182
0.0203,0.0400,2.9415
-0.0140,-0.0000,2.7176
-0.0126,0.0000,2.8713
-0.0148,0.0018,2.5177
-0.0016,0.0004,3.2856
-0.0002,0.0024,3.2192
0.0071,-0.0021,3.3594
0.0093,-0.0003,3.4661
-0.0142,0.0069,2.7903
0.0086,-0.0020,3.2010
0.0098,-0.0011,3.1266
0.0169,0.0215,4.2755
0.0000,0.0086,3.5828
0.0235,0.0407,2.8061
-0.0081,-0.0037,3.2706
-0.0181,0.0016,2.2236
0.0085,-0.0015,2.9378
-0.0185,0.0013,2.6322
-0.0238,-0.0027,3.5902
-0.0215,-0.0008,2.3790
-0.0219,-0.0022,3.3814
-0.0202,-0.0001,2.2855
0.0045,-0.0023,2.7282
0.0072,-0.0010,2.9794
-0.0160,0.0008,2.7352
-0.0208,-0.0001,2.3448
0.0220,-0.0006,4.4847
-0.0234,-0.0015,3.4159
0.0237,-0.0267,2.8651
-0.0197,-0.0008,2.4235
-0.0171,0.0032,2.7640
0.0246,-0.0283,3.1031
-0.0219,-0.0007,2.8029
-0.0167,0.0018,2.2249
0.0030,0.0015,2.5452
0.0067,0.0003,2.9289
0.0256,-0.0298,2.6044
-0.0182,0.0013,2.6464
0.0076,0.0003,3.2857
-0.0189,0.0017,2.5547
0.0050,-0.0005,2.8795
0.0015,0.0007,3.1793
0.0113,-0.0017,3.0709
-0.0182,0.0012,2.5100
-0.0215,-0.0006,2.3851
0.0272,-0.0305,2.1325
0.0048,-0.0011,3.0168
-0.0129,0.0014,2.9617
-0.0108,-0.0012,2.9704
0.0251,-0.0297,2.4081
-0.0226,-0.0012,2.2826
0.0018,0.0006,2.8251
0.0069,0.0001,2.6697
-0.0206,-0.0005,2.5293
0.0019,0.0010,2.9750
-0.0132,0.0078,2.8637
-0.0125,0.0092,2.7794
0.0250,-0.0294,2.9285
0.0053,0.0001,2.5981
0.0258,-0.0288,3.0680
0.0175,0.0345,3.0090
-0.0186,0.0017,2.8771
0.0273,-0.0304,2.3389
0.0257,-0.0297,2.7956
-0.0174,0.0001,3.1198
-0.0190,-0.0004,2.6338
0.0222,0.0397,3.0702
-0.0211,-0.0010,2.7451
-0.0217,-0.0017,2.5744
0.0008,-0.0054,3.8564
0.0077,0.0001,3.6232
-0.0187,0.0016,2.8322
0.0271,-0.0303,2.1281
-0.0115,0.0012,2.7740
0.0051,-0.0014,3.0053
-0.0132,0.0067,2.4965
-0.0185,0.0009,2.4872
-0.0225,-0.0018,2.4571
0.0096,-0.0024,3.3746
-0.0216,-0.0006,2.6825
-0.0179,0.0019,2.5174
0.0246,0.0426,2.6028
-0.0178,0.0014,2.2073
0.0231,-0.0277,3.5893
0.0031,0.0002,3.5946
0.0034,-0.0027,3.7860
-0.0184,0.0008,2.3136
-0.0010,0.0035,3.3926
-0.0133,-0.0001,2.7904
-0.0097,0.0013,3.6369
0.0070,-0.0001,2.8862
-0.0164,0.0011,2.7654
0.0059,-0.0003,3.4974
-0.0145,0.0019,3.0336
-0.0160,0.0009,2.5196
0.0095,-0.0007,3.9470
-0.0041,-0.0024,3.6744
-0.0205,-0.0008,2.3481
-0.0232,-0.0012,2.6771
-0.0220,-0.0009,2.5750
-0.0206,-0.0007,2.4620
-0.0103,-0.0003,2.9441
-0.0171,0.0030,2.8135
0.0073,-0.0004,2.8995
0.0076,-0.0018,3.2282
0.0029,0.0105,3.5560
0.0269,-0.0306,2.5628
0.0072,0.0006,3.4270
-0.0216,-0.0024,3.1173
0.0094,-0.0013,3.3463
0.0019,0.0005,3.1250
-0.0017,-0.0027,3.0917
0.0098,-0.0014,3.4053
-0.0185,0.0016,2.9496
0.0100,-0.0044,3.3462
0.0094,-0.0014,3.3059
-0.0165,-0.0032,3.9314
-0.0197,0.0003,2.7482
0.0045,0.0024,3.8641
0.0246,-0.0296,2.6235
-0.0171,0.0014,2.3418
-0.0194,-0.0005,2.4715
0.0004,0.0078,3.1306
-0.0217,-0.0025,2.7524
-0.0035,-0.0033,3.5372
-0.0134,0.0079,2.5138
0.0243,0.0431,2.7384
-0.0216,-0.0009,2.6927
-0.0225,-0.0025,3.8961
0.0031,0.0004,2.5405
-0.0179,0.0010,2.7316
-0.0174,0.0017,2.9795
0.0137,-0.0125,3.5469
-0.0192,0.0006,2.4951
0.0119,-0.0014,3.4604
0.0154,0.0311,3.0646
-0.0145,0.0050,2.5229
-0.0231,-0.0012,2.9182
0.0054,-0.0223,3.8372
0.0108,-0.0072,3.6171
0.0154,-0.0142,3.5542
0.0246,0.0431,2.8977
0.0093,-0.0148,3.3796
-0.0228,-0.0025,2.5933
-0.0226,-0.0010,2.5497
0.0241,0.0422,2.8850
-0.0099,-0.0045,3.8608
0.0086,-0.0044,3.5411
-0.0016,0.0027,3.8548
0.0257,-0.0293,2.1398
-0.0163,0.0014,2.4534
-0.0141,-0.0039,3.9819
-0.0174,0.0014,2.1752
0.0213,-0.0259,3.6587
-0.0182,0.0017,2.1934
-0.0024,-0.0122,3.0997
0.0191,0.0385,3.1369
0.0099,-0.0025,3.2786
0.0041,0.0005,2.7869
-0.0188,0.0008,2.2682
0.0267,-0.0248,3.6017
-0.0176,0.0017,3.0057
0.0237,0.0400,3.1940
-0.0125,0.0002,2.6112
-0.0190,0.0010,2.5102
-0.0122,-0.0048,4.1984
0.0275,-0.0304,2.6931
-0.0217,-0.0012,2.6000
0.0088,-0.0040,3.5932
-0.0188,0.0016,2.4742
0.0241,0.0426,2.7962
-0.0183,0.0018,2.7478
0.0133,0.0267,3.6964
-0.0187,0.0013,2.1828
0.0125,-0.0092,3.9820
-0.0226,-0.0018,3.6870
0.0092,0.0179,3.0071
-0.0223,-0.0010,2.3413
-0.0138,0.0060,3.0998
-0.0163,0.0009,2.6868
-0.0204,-0.0003,2.1993
-0.0186,0.0015,2.4708
-0.0143,0.0029,3.0005
-0.0192,-0.0041,3.8804
-0.0166,0.0044,4.2168
-0.0222,-0.0024,2.6451
-0.0197,0.0003,2.7835
0.0088,-0.0018,3.7178
-0.0088,0.0013,3.2101
-0.0022,-0.0021,3.4166
0.0108,0.0230,3.9247
0.0093,-0.0008,3.0824
-0.0091,0.0018,2.9945
0.0181,0.0355,3.0722
0.0101,-0.0058,3.3520
0.0278,-0.0273,2.8995
0.0069,0.0002,3.0360
-0.0158,0.0054,3.2618
-0.0161,0.0020,2.7419
-0.0218,-0.0012,3.4450
0.0032,0.0007,2.8059
0.0067,0.0002,2.7272
0.0090,-0.0027,3.6104
-0.0183,0.0002,3.9998
0.0182,-0.0280,4.1933
-0.0227,-0.0013,2.5145
0.0095,-0.0008,2.9440
-0.0185,-0.0009,2.9617
0.0073,-0.0017,2.9858
0.0076,-0.0015,3.8059
-0.0209,-0.0012,2.5492
0.0267,-0.0301,2.7213
-0.0177,0.0015,2.4579
0.0067,0.0161,3.3366
0.0076,0.0004,2.9479
0.0156,0.0176,3.5694
-0.0217,-0.0007,2.4546
-0.0137,0.0072,2.6550
-0.0215,-0.0014,2.4780
-0.0106,-0.0046,3.1985
0.0053,0.0002,2.9645
-0.0225,-0.0016,2.9333
-0.0213,-0.0027,3.0172
0.0031,0.0010,2.5632
-0.0030,-0.0009,3.3414
0.0100,-0.0052,3.8285
-0.0221,-0.0013,2.5642
0.0262,-0.0297,2.1001
-0.0203,-0.0004,2.4684
0.0090,0.0182,3.9912
0.0247,0.0433,2.8377
0.0085,-0.0010,3.3780
0.0103,0.0230,3.6501
-0.0095,-0.0029,3.6563
0.0085,-0.0014,3.2545
0.0044,0.0126,3.4611
-0.0215,-0.0005,2.9740
0.0063,0.0004,3.5861
-0.0180,0.0015,2.2720
0.0090,-0.0060,4.1004
-0.0169,0.0012,2.2968
0.0201,0.0406,3.1640
-0.0215,-0.0008,2.4643
-0.0223,-0.0008,2.5600
0.0085,-0.0001,3.9433
0.0150,0.0308,3.0887
0.0095,0.0193,3.3265
-0.0116,0.0063,3.6254
0.0069,-0.0004,3.1811
-0.0198,-0.0030,3.1219
0.0206,-0.0221,3.2947
-0.0172,0.0013,2.4440
0.0229,0.0419,2.9202
0.0238,0.0429,2.5626
0.0037,0.0004,2.4750
-0.0184,0.0016,2.3097
0.0078,-0.0003,2.8542
0.0027,0.0010,2.7298
0.0270,-0.0299,2.3216
-0.0230,-0.0028,3.0916
0.0202,0.0396,2.9047
-0.0051,-0.0031,3.5475
0.0052,0.0000,2.8010
-0.0212,-0.0005,2.4009
0.0209,0.0391,2.8294
0.0093,-0.0031,3.8245
-0.0206,-0.0011,2.5858
-0.0160,0.0013,2.6346
-0.0219,-0.0026,2.9401
-0.0092,-0.0018,3.1989
-0.0095,0.0006,2.7703
-0.0172,0.0029,2.4854
-0.0215,-0.0006,2.2410
-0.0188,0.0015,2.9407
0.0036,0.0011,2.8981
0.0062,0.0004,3.0129
0.0099,0.0177,3.4696
-0.0220,-0.0013,2.1994
-0.0190,0.0010,2.3173
-0.0218,-0.0010,2.2644
0.0261,-0.0296,2.2172
0.0061,-0.0016,4.2261
0.0260,-0.0294,2.6356
0.0081,0.0170,3.3612
0.0219,0.0406,3.1216
-0.0141,0.0021,2.7180
-0.0146,-0.0027,3.0965
0.0094,-0.0049,3.8151
0.0273,-0.0303,2.8428
-0.0190,0.0018,2.6807
-0.0173,0.0031,2.8589
-0.0008,-0.0007,3.2727
-0.0231,-0.0022,2.8989
-0.0178,0.0019,2.4871
0.0071,-0.0018,3.4882
-0.0188,-0.0018,3.5364
0.0107,-0.0098,4.0448
-0.0189,0.0015,2.6596
-0.0051,0.0012,2.8915
0.0094,-0.0015,3.1182
-0.0211,-0.0016,3.2647
-0.0209,0.0000,2.3019
0.0094,-0.0057,3.7965
-0.0143,0.0069,2.5735
0.0067,0.0003,2.7419
-0.0173,0.0015,2.3978
-0.0229,-0.0011,2.5507
0.0257,-0.0300,2.2913
-0.0202,-0.0007,2.4441
-0.0188,0.0017,2.4989
0.0168,-0.0282,3.5131
0.0035,0.0003,3.1619
0.0048,0.0057,4.6506
0.0242,0.0423,3.0305
-0.0201,-0.0005,2.4742
0.0066,0.0008,2.9937
-0.0173,0.0013,2.3127
0.0033,0.0004,2.9548
0.0079,-0.0000,3.2254
-0.0101,0.0005,2.9557
-0.0228,-0.0011,2.3788
0.0232,-0.0287,3.5139
0.0063,0.0004,3.2553
-0.0139,0.0072,3.6476
-0.0230,-0.0012,2.4460
-0.0145,0.0071,2.9627
-0.0151,0.0016,2.4469
0.0042,0.0096,4.0269
-0.0016,0.0190,4.2263
-0.0220,-0.0009,2.2799
-0.0228,-0.0026,2.7690
0.0113,-0.0084,3.5759
-0.0175,0.0011,2.3608
0.0234,0.0403,2.7154
0.0016,0.0001,3.2367
0.0113,0.0235,4.0450
0.0079,-0.0021,3.1919
-0.0209,-0.0003,2.3230
0.0083,-0.0015,3.2636
0.0250,0.0425,2.8047
-0.0198,-0.0002,2.2854
-0.0120,0.0003,3.4484
0.0238,0.0425,3.0045
0.0209,0.0396,3.4127
-0.0231,-0.0015,2.5482
0.0087,-0.0019,3.7256
0.0007,-0.0003,3.1171
-0.0017,-0.0002,2.8309
-0.0171,0.0013,2.7986
-0.0081,0.0005,2.7716
0.0005,0.0007,3.5187
0.0264,-0.0300,2.3101
-0.0183,0.0015,2.3933
0.0237,0.0425,3.2721
-0.0179,-0.0030,3.1736
0.0075,-0.0034,3.2643
-0.0112,-0.0029,2.9816
0.0064,0.0003,2.8949
0.0041,0.0020,3.4953
-0.0025,-0.0021,3.7586
0.0271,-0.0299,2.2515
-0.0231,-0.0025,3.0163
0.0046,-0.0002,2.8767
-0.0216,-0.0006,2.8029
0.0074,-0.0003,2.6598
0.0111,-0.0014,3.2178
-0.0151,0.0057,2.6125
-0.0194,0.0008,2.8283
-0.0190,0.0015,2.5563
0.0071,-0.0006,3.3784
-0.0219,-0.0008,2.8068
-0.0001,-0.0014,3.7876
-0.0186,0.0017,2.8421
-0.0116,0.0046,3.1778
0.0073,0.0154,3.4988
0.0136,0.0172,3.7809
-0.0117,0.0013,3.0858
0.0241,0.0424,3.0202
0.0037,0.0004,2.7854
0.0023,0.0005,2.8033
0.0272,-0.0304,1.9234
-0.0202,-0.0004,2.4765
0.0036,0.0004,2.5708
0.0054,0.0000,3.1490
-0.0209,-0.0004,2.3865
-0.0179,-0.0002,3.3634
0.0204,0.0391,3.1499
-0.0193,0.0003,2.2852
0.0032,0.0001,2.5909
-0.0069,-0.0004,2.9897
0.0268,-0.0298,2.2000
0.0274,-0.0301,2.6367
-0.0209,-0.0002,2.5721
-0.0212,-0.0007,2.4588
-0.0184,-0.0011,2.4847
0.0075,-0.0008,2.7880
-0.0179,0.0019,2.8484
-0.0152,0.0011,3.9609
-0.0025,-0.0001,3.3098
0.0077,0.0004,3.7085
-0.0224,-0.0009,2.3120
0.0027,0.0008,2.7778
-0.0207,0.0003,2.6738
-0.0207,-0.0001,2.7903
0.0241,-0.0286,2.8737
-0.0106,-0.0027,3.7227
0.0081,-0.0036,3.2017
-0.0123,0.0042,4.3993
-0.0186,0.0017,2.8875
-0.0214,-0.0008,2.1649
-0.0119,0.0062,3.7550
0.0248,0.0427,2.7505
-0.0182,0.0015,2.4509
0.0047,0.0151,3.9127
0.0022,-0.0010,3.0977
-0.0098,0.0081,3.9834
-0.0116,-0.0004,2.9533
-0.0157,-0.0031,2.4508
0.0076,0.0003,3.0539
0.0071,-0.0007,2.7444
0.0092,0.0180,3.2281
0.0161,-0.0161,3.5919
0.0065,0.0001,2.7103
-0.0222,-0.0014,2.8723
-0.0120,0.0003,2.8575
0.0235,-0.0292,2.9828
0.0101,-0.0037,3.7604
-0.0216,-0.0007,2.3475
-0.0173,0.0037,2.6843
0.0238,-0.0286,3.2984
0.0066,-0.0004,2.8886
0.0087,-0.0002,3.0865
0.0081,-0.0014,3.0809
-0.0179,0.0017,2.1974
0.0106,-0.0039,3.5613
0.0202,-0.0273,3.4231
0.0150,0.0310,2.8087
0.0024,-0.0002,3.6859
-0.0149,0.0027,2.7558
0.0066,0.0004,2.8934
-0.0127,0.0006,3.0309
-0.0172,0.0012,2.6375
0.0075,-0.0005,3.0167
0.0112,0.0247,3.5490
-0.0205,-0.0007,3.0503
0.0103,-0.0017,3.6161
0.0088,-0.0003,2.6983
0.0025,0.0052,3.2654
0.0063,0.0004,3.5592
0.0102,-0.0048,3.5653
-0.0227,-0.0014,3.5419
-0.0160,0.0042,3.0817
0.0043,-0.0004,3.1800
0.0061,-0.0121,3.2637
-0.0211,-0.0011,2.1265
0.0054,-0.0004,2.9186
-0.0181,0.0003,2.2371
-0.0229,-0.0011,2.3808
-0.0182,0.0014,2.4618
-0.0220,-0.0014,2.9104
0.0050,0.0092,3.3078
0.0261,-0.0296,2.4077
-0.0185,0.0018,2.3880
0.0147,0.0312,3.2668
-0.0038,-0.0029,3.3825
0.0262,-0.0296,2.2667
0.0124,0.0193,3.9870
-0.0164,0.0008,2.8322
-0.0062,-0.0130,3.4228
-0.0025,0.0022,3.7067
-0.0219,-0.0026,2.7002
-0.0223,-0.0025,3.5968
0.0077,-0.0015,3.7733
0.0102,-0.0012,3.0596
-0.0211,-0.0013,2.3480
0.0088,-0.0008,3.5036
-0.0147,0.0069,2.6890
0.0078,0.0001,3.1050
0.0049,0.0002,2.8199
0.0155,-0.0203,3.3315
0.0254,-0.0286,2.2026
0.0258,-0.0300,2.4862
-0.0236,-0.0023,3.6418
0.0240,-0.0266,2.3852
-0.0122,0.0002,3.0830
-0.0123,0.0016,2.8040
0.0081,-0.0000,3.1805
0.0257,-0.0289,2.5065
-0.0177,0.0013,2.6800
0.0082,-0.0016,3.0720
0.0081,0.0002,3.2108
-0.0177,0.0015,2.2539
0.0155,-0.0269,4.1093
0.0058,0.0000,2.9998
0.0202,0.0393,2.9798
0.0093,-0.0009,2.7041
-0.0109,-0.0060,3.1605
0.0082,-0.0012,3.1182
-0.0208,-0.0005,2.5295
-0.0004,0.0007,3.2164
-0.0205,-0.0003,2.1543
-0.0208,-0.0009,2.6144
0.0047,0.0002,3.3527
0.0048,0.0012,3.0208
-0.0121,0.0006,2.8280
0.0158,-0.0156,3.3330
0.0026,-0.0008,3.0023
0.0244,0.0430,3.1656
-0.0142,0.0008,2.6798
0.0246,0.0432,2.7858
-0.0229,-0.0012,2.6042
0.0202,0.0377,3.0916
-0.0116,0.0005,2.7855
-0.0212,-0.0028,3.2136
-0.0147,0.0058,3.8134
-0.0227,-0.0012,2.3593
0.0003,0.0086,3.9302
-0.0201,-0.0001,2.1869
0.0061,-0.0013,3.4499
0.0077,-0.0018,2.8424
-0.0189,0.0006,3.2832
0.0061,-0.0013,3.2134
0.0032,0.0009,2.7782
-0.0226,-0.0010,2.4075
-0.0185,-0.0023,3.9123
0.0036,0.0002,2.5158
-0.0129,-0.0001,2.6384
-0.0212,-0.0003,2.3349
-0.0210,-0.0017,3.1791
-0.0054,0.0008,3.0469
0.0276,-0.0306,3.1344
0.0076,-0.0005,2.8091
-0.0172,0.0015,2.5350
0.0135,-0.0164,3.4510
0.0199,0.0388,4.0114
-0.0228,-0.0012,2.3561
-0.0187,0.0015,2.4274
0.0074,-0.0005,3.3760
0.0053,0.0001,2.9696
0.0081,-0.0011,2.7963
0.0238,0.0426,2.8488
-0.0189,0.0011,2.4808
0.0111,-0.0111,3.6644
-0.0200,-0.0019,2.8290
0.0073,0.0112,3.5637
0.0254,-0.0284,2.9918
-0.0186,0.0015,2.3403
0.0269,-0.0303,2.2744
-0.0176,0.0016,2.3786
-0.0180,0.0017,2.9124
-0.0134,0.0001,2.8603
0.0084,-0.0002,2.9315
0.0233,0.0424,3.2268
-0.0190,0.0015,2.4758
0.0105,0.0177,3.5457
0.0244,0.0431,2.8790
0.0103,-0.0008,3.4545
0.0065,0.0003,2.7721
0.0073,0.0003,2.6253
0.0245,-0.0284,2.6849
-0.0134,-0.0002,3.0809
0.0081,-0.0004,3.2404
-0.0235,-0.0014,2.8355
-0.0137,0.0010,2.6027
-0.0149,0.0009,2.7997
-0.0195,-0.0005,2.8918
-0.0184,0.0023,2.5202
-0.0157,0.0013,2.8161
-0.0206,0.0006,3.4659
-0.0220,-0.0019,2.8068
0.0097,-0.0022,3.3667
-0.0167,0.0018,2.4501
-0.0232,-0.0016,2.8109
0.0249,-0.0294,2.7970
-0.0219,-0.0010,2.7844
-0.0212,-0.0011,3.0290
0.0059,-0.0009,2.6677
0.0060,0.0003,2.9982
-0.0180,0.0015,3.1904
-0.0223,-0.0021,3.0634
0.0105,-0.0009,3.3144
-0.0131,0.0067,3.4171
0.0115,-0.0095,3.7523
-0.0191,0.0012,2.4829
-0.0188,0.0012,2.5293
-0.0175,0.0013,2.7691
-0.0163,0.0012,2.6987
0.0117,-0.0090,3.3990
0.0023,-0.0008,3.2378
-0.0027,-0.0007,3.1620
-0.0200,-0.0002,2.4605
-0.0220,-0.0015,2.4111
0.0250,-0.0290,3.5680
0.0050,-0.0026,2.9120
-0.0231,-0.0013,2.4109
0.0086,0.0174,3.5423
0.0054,-0.0008,2.9184
-0.0218,-0.0015,3.0971
0.0259,-0.0299,2.3226
0.0083,-0.0000,3.5783
-0.0014,0.0010,2.4233
-0.0136,0.0062,2.7379
0.0142,0.0282,2.8883
0.0124,0.0253,3.5690
0.0061,-0.0011,3.1021
-0.0174,0.0014,2.2703
-0.0170,0.0015,2.2921
0.0073,0.0002,2.8952
-0.0187,-0.0012,2.5853
0.0104,-0.0014,3.0055
-0.0106,-0.0046,3.9234
-0.0087,0.0009,3.1043
0.0021,0.0000,2.7539
0.0261,-0.0296,2.7554
-0.0227,-0.0013,2.1956
-0.0201,-0.0030,3.6561
0.0241,0.0427,2.6118
-0.0029,0.0003,2.9163
0.0043,0.0013,3.7077
-0.0172,0.0012,2.3485
0.0043,-0.0030,2.6471
0.0076,-0.0003,3.6822
0.0079,-0.0015,4.3418
-0.0212,-0.0005,2.3094
-0.0055,-0.0092,3.1810
0.0047,-0.0002,3.3500
0.0073,-0.0022,3.2592
-0.0042,-0.0027,3.5705
0.0237,0.0415,2.7630
-0.0221,-0.0025,3.0440
-0.0183,0.0012,2.2281
-0.0223,-0.0017,2.6850
0.0248,0.0435,2.8344
0.0121,-0.0126,3.6866
-0.0110,0.0089,2.7885
-0.0037,0.0003,3.4233
0.0203,0.0392,3.2687
-0.0178,0.0013,2.5875
0.0021,-0.0023,3.0690
-0.0122,-0.0001,3.4643
0.0034,-0.0067,3.4790
-0.0206,-0.0027,2.7654
-0.0162,0.0011,2.7790
0.0259,-0.0295,2.7657
-0.0172,0.0013,2.6093
0.0082,0.0014,3.7664
0.0033,0.0018,2.5351
0.0107,-0.0076,3.3711
0.0260,-0.0296,2.3204
-0.0121,0.0066,3.5777
-0.0232,-0.0024,2.9901
0.0094,-0.0005,2.6477
-0.0121,0.0013,2.9556
-0.0105,-0.0005,3.0601
0.0258,-0.0291,2.9314
-0.0188,0.0017,3.1247
-0.0085,0.0072,3.4191
0.0227,0.0399,3.0896
-0.0114,0.0081,2.9352
-0.0200,-0.0009,2.9319
-0.0103,-0.0007,3.0441
0.0228,0.0364,3.2406
-0.0225,-0.0018,2.6764
0.0100,-0.0010,3.1491
0.0258,-0.0296,2.9489
-0.0203,-0.0000,2.3707
-0.0183,0.0017,2.3848
0.0199,0.0401,3.1442
-0.0225,-0.0013,2.3022
-0.0186,0.0015,2.3578
-0.0153,0.0012,2.7166
0.0082,-0.0098,3.8650
0.0096,-0.0077,3.4905
-0.0213,-0.0007,2.0701
-0.0157,0.0014,3.3625
-0.0172,0.0012,3.2540
0.0095,-0.0005,3.0945
0.0257,-0.0301,2.5220
0.0222,0.0396,2.8202
-0.0179,0.0002,2.9150
0.0044,-0.0005,2.5299
0.0257,-0.0284,3.0450
0.0238,-0.0288,3.1864
-0.0228,-0.0020,2.6279
0.0038,0.0013,3.3019
0.0033,0.0009,3.1814
-0.0111,0.0011,2.8270
-0.0206,-0.0007,2.2840
0.0268,-0.0300,3.4015
0.0073,-0.0006,3.2277
0.0069,-0.0205,3.4849
0.0065,0.0001,2.9663
-0.0157,0.0015,2.8443
0.0058,0.0001,2.7833
0.0258,-0.0296,2.4056
0.0254,-0.0291,2.7301
-0.0155,-0.0030,3.5427
0.0172,-0.0243,3.6939
0.0085,0.0004,3.5967
-0.0205,0.0003,2.5942
-0.0221,-0.0009,2.3781
0.0085,-0.0078,3.5804
-0.0220,-0.0011,2.4868
0.0080,-0.0001,3.9490
-0.0191,0.0011,2.3578
-0.0166,0.0014,2.4500
-0.0186,0.0018,3.0689
0.0222,-0.0270,3.0801
0.0197,0.0390,2.9858
0.0067,-0.0012,3.2528
-0.0131,0.0075,2.8403
-0.0183,0.0017,2.4650
-0.0180,0.0013,2.5866
-0.0215,-0.0004,2.7242
-0.0188,0.0013,2.4825
0.0048,-0.0003,3.8934
-0.0173,0.0015,2.4533
0.0037,0.0009,3.3298
0.0078,-0.0001,3.0242
0.0053,-0.0010,2.9871
0.0241,0.0425,3.0082
0.0087,-0.0087,3.5881
0.0098,-0.0011,3.4901
0.0082,-0.0031,3.2688
0.0252,-0.0296,3.0076
-0.0201,-0.0008,2.5609
0.0074,0.0004,3.1724
-0.0097,-0.0002,4.0071
-0.0174,0.0015,3.2389
-0.0126,-0.0045,4.1841
0.0242,0.0419,2.9485
0.0078,-0.0000,2.8563
-0.0196,-0.0014,3.0783
-0.0160,0.0010,2.2412
-0.0184,0.0015,2.4699
-0.0191,-0.0015,3.8224
0.0064,-0.0015,3.2609
-0.0111,-0.0027,2.8248
-0.0212,-0.0027,3.1102
-0.0100,0.0023,4.1143
0.0067,-0.0033,3.9100
0.0162,-0.0157,3.5367
-0.0212,-0.0020,2.8485
-0.0181,0.0018,2.9186
0.0042,0.0066,3.2933
-0.0041,-0.0036,3.6325
-0.0134,0.0028,3.1691
0.0271,-0.0302,2.2895
0.0269,-0.0298,2.6505
0.0203,0.0409,3.0190
0.0093,-0.0011,3.0300
-0.0126,0.0004,2.6999
-0.0009,0.0018,2.9640
-0.0088,0.0010,3.1616
-0.0190,0.0016,2.6076
-0.0097,-0.0035,3.5270
-0.0233,-0.0014,2.6438
0.0273,-0.0306,2.4215
0.0063,-0.0018,2.6983
-0.0185,0.0016,3.0833
0.0033,0.0009,2.5020
-0.0125,-0.0046,3.8911
-0.0144,0.0010,3.1321
-0.0141,0.0006,4.1649
0.0048,-0.0004,3.0155
0.0253,-0.0297,2.5303
-0.0187,0.0015,2.3807
0.0106,-0.0068,3.7830
-0.0175,0.0013,2.2385
0.0053,-0.0005,3.3388
-0.0168,0.0013,2.5989
0.0204,0.0404,2.6362
-0.0115,0.0001,2.8017
0.0035,0.0002,3.2539
-0.0213,-0.0019,3.3604
0.0038,-0.0143,3.7417
-0.0183,0.0017,2.3761
-0.0222,-0.0020,2.6761
0.0192,0.0275,4.4769
-0.0190,0.0015,2.4749
0.0062,0.0002,3.0889
0.0052,0.0046,3.1755
-0.0197,0.0007,2.2651
-0.0225,-0.0010,3.2269
-0.0223,-0.0012,3.1005
-0.0220,-0.0010,2.1354
-0.0118,0.0101,3.1484
-0.0182,0.0015,2.3442
-0.0169,0.0026,2.4206
0.0123,0.0250,3.9970
-0.0217,-0.0007,2.6886
0.0093,-0.0060,3.7745
0.0073,-0.0011,3.4808
-0.0187,0.0014,2.8332
0.0164,-0.0182,3.6159
-0.0195,0.0011,3.1091
-0.0015,0.0097,3.6778
0.0060,-0.0003,3.3359
-0.0179,0.0015,3.2105
0.0062,0.0008,3.2487
-0.0223,-0.0012,2.3675
0.0056,-0.0004,3.2831
-0.0110,0.0003,2.6024
0.0080,-0.0007,3.4193
0.0075,0.0000,3.1992
-0.0191,0.0012,2.7942
-0.0104,-0.0023,3.1631
-0.0216,-0.0009,2.3536
-0.0106,-0.0041,3.2368
-0.0160,0.0006,2.6069
0.0073,0.0001,3.0724
-0.0066,-0.0040,3.3871
-0.0179,0.0018,2.6272
0.0251,-0.0285,2.8825
0.0116,-0.0092,3.6810
-0.0224,-0.0009,2.2873
-0.0232,-0.0013,2.4066
-0.0181,0.0017,2.1266
0.0099,-0.0098,3.4392
0.0105,-0.0012,3.4973
-0.0181,0.0018,2.2815
-0.0164,0.0045,3.6807
-0.0159,0.0012,2.9705
0.0001,0.0152,4.0634
0.0156,0.0316,2.8255
-0.0185,0.0011,3.3992
-0.0215,-0.0018,2.2915
-0.0102,-0.0005,2.8525
-0.0172,0.0027,3.0753
0.0084,0.0002,3.3851
-0.0191,-0.0007,2.5051
0.0103,-0.0008,2.9584
0.0045,0.0011,3.4026
0.0094,-0.0006,3.0760
0.0088,-0.0091,4.9515
-0.0217,-0.0016,2.5320
-0.0096,-0.0044,3.3375
0.0068,-0.0002,2.9545
0.0020,0.0020,3.1911
-0.0103,-0.0049,3.6911
-0.0169,-0.0002,3.5950
0.0261,-0.0294,2.6205
0.0107,-0.0011,3.0317
-0.0175,0.0000,3.1445
-0.0173,0.0031,2.6850
0.0033,0.0005,2.8691
0.0091,-0.0007,3.1071
0.0258,-0.0294,2.3995
-0.0224,-0.0011,2.1523
-0.0182,0.0015,2.8257
-0.0178,0.0024,2.6560
0.0274,-0.0305,2.0794
0.0092,-0.0005,2.9165
0.0016,-0.0026,3.8555
0.0072,-0.0004,2.9209
-0.0222,-0.0015,2.5092
0.0237,-0.0007,3.7510
-0.0159,0.0015,2.6671
-0.0182,0.0015,2.6127
0.0190,0.0377,3.5454
0.0234,0.0428,2.7805
-0.0128,-0.0043,4.0845
0.0079,-0.0082,3.2731
0.0031,0.0008,2.5253
0.0129,-0.0109,3.2853
0.0236,0.0420,2.8299
-0.0171,-0.0023,3.9972
0.0102,-0.0009,3.2074
-0.0142,0.0012,2.8314
-0.0136,0.0081,2.9863
-0.0184,0.0016,2.8176
0.0085,-0.0003,3.2359
-0.0192,-0.0004,2.3373
0.0249,-0.0286,3.7806
0.0046,-0.0015,2.5096
-0.0221,-0.0018,3.6361
-0.0003,-0.0052,3.8215
-0.0229,-0.0013,3.0863
-0.0114,0.0012,3.3821
0.0260,-0.0295,2.5021
-0.0142,0.0072,2.8643
0.0049,-0.0001,2.8392
-0.0125,0.0000,2.6185
-0.0184,-0.0001,3.1536
-0.0156,0.0010,3.4016
0.0082,-0.0013,3.1385
-0.0189,0.0016,2.5002
-0.0223,-0.0009,2.5137
0.0029,0.0004,3.3159
-0.0111,-0.0042,3.9864
-0.0128,0.0086,3.4704
0.0063,0.0003,2.9351
-0.0168,0.0013,2.1860
-0.0151,0.0010,3.0542
0.0047,0.0043,3.3972
0.0083,-0.0007,3.1453
-0.0053,0.0160,3.8813
-0.0071,-0.0023,3.6917
0.0037,0.0010,2.6438
0.0080,-0.0014,3.6255
0.0084,-0.0015,2.9420
-0.0190,0.0016,2.6025
-0.0186,0.0014,2.4916
-0.0187,0.0017,2.4912
0.0245,-0.0277,3.4785
-0.0196,-0.0038,3.1901
-0.0234,-0.0015,2.6612
-0.0150,0.0012,2.9640
-0.0188,0.0002,2.5242
-0.0165,0.0014,3.0937
-0.0187,0.0017,2.4244
-0.0145,0.0051,2.8646
0.0054,-0.0016,3.4370
-0.0106,0.0000,3.0171
-0.0095,0.0014,3.4724
0.0083,-0.0015,2.9877
-0.0178,0.0023,2.8037
0.0091,-0.0011,3.4571
0.0037,-0.0030,3.5335
-0.0134,0.0059,2.8802
-0.0197,-0.0020,3.9516
0.0262,-0.0297,2.3415
0.0078,0.0198,3.6642
-0.0201,-0.0011,2.8607
0.0079,-0.0014,2.8049
0.0064,0.0006,3.0252
-0.0013,-0.0000,3.2993
-0.0187,0.0014,2.8152
-0.0208,-0.0006,2.2661
0.0095,-0.0009,3.0353
0.0247,0.0433,2.9819
0.0055,0.0011,3.3918
0.0035,0.0004,2.4928


==> Data/intrinsic_dimension_estimators_k_200.csv <==
id,x_coord,y_coord,z_coord,lpca,twoNN,KNN,DANCo,PID
0,-0.5202209934632072,0.8540316844006163,0.0,1,0.9750663840527368,1,1.0,1.0
1,0.3456775589292398,0.9383533584171381,0.0,1,1.2004609745681307,1,1.0,1.0
2,0.7423218072095625,0.6700435318254547,0.0,1,1.0678808650050842,1,1.0,1.0
3,-0.9964742653727087,0.08389897764526474,0.0,1,0.9969057149241027,1,1.0,1.0
4,-0.08841441342513556,-0.9960837773494202,0.0,1,0.9072277272459457,1,1.0,1.0
5,0.9909666558833535,0.13410848939333891,0.0,3,1.005115568214221,2,1.0,1.705
6,0.10705420091305327,0.9942531860984241,0.0,1,1.1099933043194614,1,1.0,1.0
7,-0.7922727940009907,0.6101670426087135,0.0,1,0.9380740878313067,2,1.0,1.0
8,-0.8322478386171259,0.5544037654247331,0.0,1,1.0183875885694307,1,1.0,1.0
9,-0.9394987398386863,0.3425523578104821,0.0,1,0.9475006115315759,1,1.0,1.0
10,-0.4851251585568048,-0.8744447269754876,0.0,1,0.9849167470727858,1,1.0,1.0
11,0.8147369939688833,-0.5798306913733938,0.0,3,0.980774228949399,2,1.0,1.33
12,-0.6349644606411198,0.7725413475813006,0.0,1,0.9668736188785821,3,1.0,1.0
13,-0.9741763603112646,-0.2257884386116724,0.0,1,1.0489435380849166,1,1.0,1.0
14,-0.9212713844084459,-0.3889203469479908,0.0,1,1.0794703943436736,1,1.0,1.0
15,0.345764965329823,0.93832115437651,0.0,1,1.200663303649436,1,1.0,1.0
16,0.9990136337030171,-0.04440450062205275,0.0,2,1.092898528595465,2,1.1014281109714994,1.71
17,-0.8689553863170737,0.494890428873448,0.0,1,1.0019926278023046,3,1.0,1.0
18,-0.8750228575207988,-0.4840816034679854,0.0,1,1.0148562035811668,3,1.0,1.0
19,0.6109010474898031,0.7917069597874338,0.0,1,1.020197965745423,3,1.0,1.0
20,0.7217090705153271,0.6921965165586306,0.0,1,1.084227276851154,1,1.0,1.0
21,0.4885658154663795,0.872527044828796,0.0,1,1.0302200244869875,3,1.0,1.0
22,-0.21058562227299743,0.9775754168819377,0.0,1,1.0145732495357074,3,1.0,1.0
23,-0.987254974004106,0.15914652463736734,0.0,1,0.9654070156836777,3,1.0,1.0
24,0.9998734556871209,0.015908256104770306,0.0,2,1.0803464971498657,3,1.0,1.685
25,-0.3251393877568341,0.9456661030877184,0.0,1,1.0771892074570573,2,1.0,1.0
26,-0.9336918181571593,-0.3580776294414079,0.0,1,1.0200204371308017,1,1.0,1.0
27,0.2079822646788004,-0.9781325971355199,0.0,1,0.8738556420269715,2,1.0,1.0
28,0.5229513277177257,-0.8523625454219982,0.0,1,0.9287954615316626,1,1.0,1.0
29,-0.733621245670834,0.6795585831261156,0.0,1,0.9494262729676577,1,1.0,1.0
30,-0.8980679776137664,0.43985668982603815,0.0,1,1.0187438604792136,3,1.0,1.0
31,0.9943810077812469,0.10586033895634207,0.0,3,1.013867807697029,3,1.0,1.705
32,0.9219054999829881,-0.38741482818952205,0.0,3,0.9769927543122188,3,1.0,1.415
33,0.8526602443694731,0.5224657956955561,0.0,3,1.0846018219303177,3,1.0,1.255
34,-0.4685763190017244,-0.8834230205687389,0.0,1,0.9820171566898623,1,1.0,1.0
35,-0.1387083936655075,-0.990333267908705,0.0,1,0.9252625080229295,1,1.0,1.0
36,-0.9495929412338313,0.3134856391589276,0.0,1,0.908813320915592,1,1.0,1.0
37,0.9968967778415161,0.07871984711115089,0.0,3,0.9964809632927075,1,1.0,1.655
38,0.9057654626137072,-0.4237793373162229,0.0,3,1.0191110319849301,2,1.0,1.545
39,0.5786692905324179,0.815562292038265,0.0,1,0.995927805026634,1,1.0,1.0
40,0.0771345554852195,-0.9970206920370799,0.0,1,0.8904537816629073,1,1.0,1.0
41,0.8750198991488177,-0.4840869509639696,0.0,3,0.9699603677590375,1,1.0,1.4849999999999999
42,-0.9962771120907041,0.08620856062019878,0.0,1,0.9863033534005854,1,1.0,1.0
43,0.9991005547536237,-0.04240379099799176,0.0,2,1.071840089098617,1,1.0,1.6099999999999999
44,-0.5287226745218397,-0.8487946356136286,0.0,1,0.9841285507543691,1,1.0,1.0
45,0.9956659176860874,0.09300204491473082,0.0,3,1.0116142620744175,1,1.0,1.7
46,-0.983702834125516,0.17980193028281966,0.0,1,0.9490683524951181,1,1.0,1.0
47,0.7559054923290521,-0.6546807517155008,0.0,2,0.9652440418033467,2,1.0,1.135
48,-0.7541903802003379,-0.6566558234061963,0.0,1,0.9617209662570482,1,1.0,1.0
49,0.11030129151557323,-0.99389819654228,0.0,1,0.8874962172647125,1,1.0,1.0
50,-0.605488456170384,-0.7958540880364973,0.0,1,0.9760159118150531,2,1.0,1.0
51,-0.92101090340843,0.38953679646830247,0.0,1,1.027481017213313,1,1.0,1.0
52,0.9493111971342527,-0.31433779759286345,0.0,3,1.0716399314314589,3,1.0,1.655
53,-0.9984815579850224,-0.055087007214065925,0.0,1,0.9629198324923512,2,1.0,1.0
54,0.6302190192584142,-0.7764174056298344,0.0,1,0.9512941200173262,3,1.0,1.0
55,0.3714068475500331,0.928470222243528,0.0,1,1.123436662562432,1,1.0,1.0
56,0.7825995330211555,0.6225254781252486,0.0,2,1.0926690885658092,1,1.0,1.01
57,-0.800524579415123,-0.5992999230370721,0.0,1,0.9989969184258314,3,1.0,1.0
58,0.028075195409891725,-0.9996058140100508,0.0,1,0.9126273868076181,1,1.0,1.0
59,-0.6785422139686881,0.7345614091840595,0.0,1,0.9593741997109844,1,1.0,1.0
60,-0.5124092803292828,0.8587413635271254,0.0,1,0.9744106681431075,1,1.0,1.0
61,0.019014794681033852,-0.9998192024477416,0.0,1,0.8735641074870136,2,1.0,1.0
62,-0.950356275261382,0.3111638636977506,0.0,1,0.9031466826958243,1,1.0,1.0
63,0.6241582227747087,0.7812979668108174,0.0,1,1.0076271608578242,1,1.0,1.0
64,0.19043945956245867,0.9816989417543234,0.0,1,1.1376203731564578,3,1.0,1.0
65,0.90792443595881,-0.41913389100486353,0.0,3,1.0180894418075572,1,1.0,1.53
66,0.6053756081323621,-0.795939930571631,0.0,1,0.9299676783576132,1,1.0,1.0
67,-0.7691733776831526,-0.6390401513703896,0.0,1,0.9578213133700102,1,1.0,1.0
68,0.9727146996229751,-0.232004554130701,0.0,3,1.1163780915763184,3,1.0763242806931592,1.8050000000000002
69,0.22509979403654634,0.9743357135631971,0.0,1,1.1380225967719284,2,1.0,1.0
70,0.25130710405884155,-0.9679074023115841,0.0,1,0.9025671754394271,1,1.0,1.0
71,-0.9695988175770659,-0.24470008776695554,0.0,1,1.069152918866959,3,1.0,1.0
72,-0.15288980644935238,-0.9882432428728666,0.0,1,0.9490260819425941,1,1.0,1.0
73,-0.25502679184892274,-0.9669339871155869,0.0,1,0.9846848606131248,1,1.0,1.0
74,0.659708204877526,-0.7515218456021568,0.0,1,0.9436134703241182,1,1.0,1.0
75,0.746348333830381,0.6655555308076209,0.0,1,1.12062912207136,3,1.0,1.0
76,0.22950441750885206,0.9733076195858751,0.0,1,1.1373959686559514,3,1.0,1.0
77,0.0615751467608524,-0.998102450303264,0.0,1,0.9010483074222456,1,1.0,1.0
78,0.9133851014294487,-0.4070966181224253,0.0,3,0.9980936395451316,3,1.0,1.41
79,0.33849957989999613,-0.9409665426610694,0.0,1,0.8972121519207182,1,1.0,1.0
80,0.8051418470134634,-0.5930822929305418,0.0,3,0.9915206127643155,1,1.0,1.32
81,-0.9991263829480418,0.04179079919268122,0.0,1,0.9978190846986369,1,1.0,1.0
82,-0.16111064217546572,0.9869363510266552,0.0,1,1.0799684153247011,1,1.0,1.0
83,0.6610740844982734,-0.7503206346654541,0.0,1,0.9291658326008939,1,1.0,1.0
84,-0.9793679087158214,-0.2020853764565827,0.0,1,1.0851027664941881,1,1.0,1.0
85,-0.016042530046378498,-0.9998713103343404,0.0,1,0.90443669100322,3,1.0,1.0
86,0.26582972014021294,0.9640199997355738,0.0,1,1.1186684644984057,3,1.0,1.0
87,-0.819244876711161,0.5734438350723763,0.0,1,0.9939887410329104,3,1.0,1.0
88,0.963368379898439,0.2681815888756287,0.0,3,1.0438978325302035,3,1.0,1.75
89,0.4167639017519776,-0.9090147689649866,0.0,1,0.878699285573476,1,1.0,1.0
90,-0.5376217299459055,0.8431861452194124,0.0,1,0.9788864396754391,1,1.0,1.0
91,-0.9948720431282678,0.10114157306363254,0.0,1,1.0214700586709782,1,1.0,1.0
92,-0.11091133939129963,0.9938303048279561,0.0,1,1.066409037723012,1,1.0,1.0
93,-0.9721211865174373,-0.23447899420615445,0.0,1,1.0399739874023892,2,1.0,1.0
94,-0.23085350365460597,-0.9729885198965058,0.0,1,0.9446559247849698,1,1.0,1.0
95,-0.9498340172784427,0.3127544398097247,0.0,1,0.9116787867722256,1,1.0,1.0
96,0.722934267416463,0.6909168148156635,0.0,1,1.0680333378772722,3,1.0,1.0
97,0.5186806933302214,0.8549680335348688,0.0,1,1.0605301660264745,1,1.0,1.0
98,-0.70125314762808,0.7129123529170401,0.0,1,0.9515011797603551,3,1.0,1.0
99,-0.9224570871003647,-0.38609962763296,0.0,1,1.050593635461922,2,1.0,1.0
100,-0.5054523118728325,-0.8628545418681001,0.0,1,0.9683013205803698,3,1.0,1.0
101,0.879439142286919,-0.47601133916499105,0.0,3,0.9671144180267678,1,1.0,1.48
102,-0.36469835807536893,-0.9311257206291371,0.0,1,0.9681322429612748,2,1.0,1.0
103,-0.15135710678433112,0.9884791480986721,0.0,1,1.0710500816734911,3,1.0,1.0
104,0.027308253789438314,0.9996270600953996,0.0,1,1.0337600953786168,3,1.0,1.0
105,0.8657570525027198,0.5004645102720101,0.0,3,1.0908464734863905,1,1.0,1.305
106,0.47894848088813763,-0.8778430113949449,0.0,1,0.8984096202272049,2,1.0,1.0
107,0.994230202211424,-0.10726744618303828,0.0,3,1.0174733263295945,1,1.0,1.73
108,0.9950640197054238,0.09923505775523145,0.0,3,1.0296099205054678,2,1.0,1.71
109,0.5890254924192279,-0.8081144530821647,0.0,1,0.9426007305503168,1,1.0,1.0
110,0.904482426116838,0.42651089182551777,0.0,3,1.027741151627805,2,1.0,1.43
111,0.20856988137338822,0.9780074665276798,0.0,1,1.1357529802404032,1,1.0,1.0
112,0.5886480404862052,0.8083894385948835,0.0,1,0.9934176421986542,1,1.0,1.0
113,0.7796004549866083,0.6262771994769356,0.0,2,1.0827595385634474,1,1.0,1.005
114,0.3771182661179414,0.9261651112842664,0.0,1,1.1407897291845377,1,1.0,1.0
115,-0.8879174725532049,0.4600027847032327,0.0,1,0.9846115636625268,1,1.0,1.0
116,0.33057451241125935,-0.9437798958147277,0.0,1,0.9037653540409738,3,1.0,1.0
117,0.24713157870633765,0.9689819311040394,0.0,1,1.1369658942770797,1,1.0,1.0
118,-0.20872255372645906,0.9779748951613766,0.0,1,1.0387590366947475,1,1.0,1.0
119,0.7610654435970594,0.6486751040100207,0.0,2,1.0731041218013981,1,1.0,1.0
120,0.8372196420308509,-0.5468667762789526,0.0,3,0.997055136984579,3,1.0,1.355
121,-0.17007874481466517,0.9854304747481012,0.0,1,1.056930150483351,1,1.0,1.0
122,0.17004509698943054,-0.9854362815473434,0.0,1,0.8376695908259274,1,1.0,1.0
123,-0.030581961304086094,-0.9995322624321815,0.0,1,0.8994191046893171,1,1.0,1.0
124,-0.9684055521791123,-0.24938060571878604,0.0,1,1.0689282774501345,1,1.0,1.0
125,-0.6754169488868254,0.7374360617412276,0.0,1,0.948138726001078,1,1.0,1.0
126,-0.9909911807310509,-0.1339271433029084,0.0,1,1.0151383340966948,3,1.0,1.0
127,0.25129637747006833,-0.9679101872955057,0.0,1,0.9024260516553885,1,1.0,1.0
128,0.008723409827331293,0.999961950336604,0.0,1,1.0674808248599887,1,1.0,1.0
129,-0.9354286590933514,-0.3535155212247611,0.0,1,1.0153634009747035,1,1.0,1.0
130,0.34591524335045787,-0.9382657642788601,0.0,1,0.9089938102794153,1,1.0,1.0
131,0.8198647005332863,0.5725573096376158,0.0,2,1.0298040478107975,2,1.0,1.09
132,-0.050218707781755634,-0.998738244681123,0.0,1,0.9411791614273185,1,1.0,1.0
133,-0.7954842014939509,-0.605974327157126,0.0,1,0.9527562645832465,2,1.0,1.0
134,0.20283967762953695,0.979211961313354,0.0,1,1.1676647076779718,1,1.0,1.0
135,0.7054660234216992,-0.7087437405702955,0.0,2,0.9253047553474693,2,1.0,1.03
136,0.5941634804754764,-0.8043443034355798,0.0,1,0.9351704909297848,1,1.0,1.0
137,-0.6287814150532535,0.7775821063293755,0.0,1,0.978271862961075,1,1.0,1.0
138,0.8311976555413568,-0.5559770295817552,0.0,3,0.9966805451307768,3,1.0,1.37
139,0.9064551951907772,0.42230199989065875,0.0,3,1.0670748096405203,1,1.0,1.44
140,-0.9333040822573025,0.3590870229371347,0.0,1,0.9761206501238167,2,1.0,1.0
141,0.23693659295312322,-0.9715251159490248,0.0,1,0.8728206153455047,2,1.0,1.0
142,-0.7115108514973809,0.7026751085682998,0.0,1,0.9465619011980034,1,1.0,1.0
143,-0.9277424644022648,-0.3732210065695827,0.0,1,1.0644399360678956,1,1.0,1.0
144,0.4532224578618516,0.8913974442916369,0.0,1,1.120938006420483,1,1.0,1.0
145,0.15845898679786313,-0.9873655602171846,0.0,1,0.843377779751129,1,1.0,1.0
146,-0.9950105065247449,-0.09977019547625722,0.0,1,1.007392022360571,2,1.0,1.0
147,0.936518038498133,0.3506193998734374,0.0,3,1.0464303354067492,1,1.0,1.6099999999999999
148,0.5834389995026362,-0.8121569638064817,0.0,1,0.9300370778423209,3,1.0,1.0
149,-0.26467552431047586,0.9643375274409758,0.0,1,1.0589390311761264,1,1.0,1.0
150,0.5202329419039187,-0.8540244060669426,0.0,1,0.9312399871945158,3,1.0,1.0
151,-0.8522375190652662,0.5231550545464317,0.0,1,0.9709823733054448,1,1.0,1.0
152,0.6504924137377424,-0.7595127514858758,0.0,1,0.947286037321603,2,1.0,1.0
153,0.39224708959058713,-0.9198598918899084,0.0,1,0.8912273937115003,1,1.0,1.0
154,0.2881180170189139,-0.957594908230557,0.0,1,0.9017738308101151,2,1.0,1.0
155,0.6520628997223749,0.7581648731019185,0.0,1,1.0595173723003333,3,1.0,1.0
156,0.37863941300548265,0.925544269561896,0.0,1,1.1407604881466562,1,1.0,1.0
157,0.49252450520813496,-0.8702985762193811,0.0,1,0.9317101884680573,2,1.0,1.0
158,-0.4739814438635815,0.8805348322883058,0.0,1,0.9506329403766359,1,1.0,1.0
159,-0.5411569249920021,0.8409216268673322,0.0,1,0.9780820156573357,2,1.0,1.0
160,0.4656177273916082,-0.8849859501363136,0.0,1,0.9007710995888738,1,1.0,1.0
161,-0.910000033754101,-0.41460817474759826,0.0,1,1.0672361109800457,1,1.0,1.0
162,0.42287976519438275,0.906185800037246,0.0,1,1.12160822055103,1,1.0,1.0
163,0.6406020278270776,-0.7678730636920637,0.0,1,0.9595539131302981,3,1.0,1.0
164,0.9455046905304905,-0.32560847683197924,0.0,3,1.0031124896730572,3,1.0,1.5150000000000001
165,0.9999789306132392,-0.006491404285861805,0.0,2,1.1096394145050492,2,1.02628155487002,1.6400000000000001
166,0.9819570626057835,-0.1891040115878595,0.0,3,1.0512272065432757,1,1.0811392735713006,1.96
167,0.09352535805658048,-0.9956168979082207,0.0,1,0.8869230825673408,3,1.0,1.0
168,-0.5681945716538431,0.8228942390994762,0.0,1,0.9924515260350568,3,1.0,1.0
169,0.5866264395150782,0.8098576544442007,0.0,1,1.0310614888190548,1,1.0,1.0
170,-0.6355257983346043,0.7720796329726385,0.0,1,0.9666531292869225,1,1.0,1.0
171,0.126311529598389,-0.9919906236908267,0.0,1,0.8763708498345152,2,1.0,1.0
172,-0.3804283605693431,-0.9248103927154592,0.0,1,0.9318385601303012,3,1.0,1.0
173,-0.3754795012008261,0.9268306987675682,0.0,1,1.011370682741287,1,1.0,1.0
174,0.8847272598624144,-0.4661090812849972,0.0,3,0.9973956525451947,1,1.0,1.525
175,-0.5772221577628596,0.8165871543121337,0.0,1,0.9953731714665544,3,1.0,1.0
176,0.753775135753049,-0.6571324407761899,0.0,2,0.9444184913490222,1,1.0,1.125
177,-0.9737145850485771,-0.22777161118909753,0.0,1,1.076202415445367,1,1.0,1.0
178,0.4094851401730718,0.9123167870742266,0.0,1,1.1448701607544012,1,1.0,1.0
179,-0.7175992995038943,-0.6964562049056063,0.0,1,0.9672007905492012,2,1.0,1.0
180,-0.39537437009869486,-0.9185200637270045,0.0,1,0.9644167444965287,1,1.0,1.0
181,-0.5160630176907945,0.8565506183360506,0.0,1,0.9780005246195297,1,1.0,1.0
182,0.8254505845826131,-0.5644743859664689,0.0,3,0.9883850579962307,2,1.0,1.355
183,0.9779930147264777,-0.20863763597734614,0.0,3,1.092674896305347,1,1.0,1.81
184,-0.987738318271461,0.1561185915202476,0.0,1,0.9653972335241864,3,1.0,1.0
185,-0.22858285448095322,-0.9735244622696131,0.0,1,0.9537590459328569,1,1.0,1.0
186,0.8662762106780794,-0.49956533788207147,0.0,3,0.9883547590091203,1,1.0,1.455
187,-0.9999997663721499,-0.0006835610036531886,0.0,1,0.9609010024593851,2,1.0,1.0
188,0.028283537006631554,0.9995999407434929,0.0,1,1.0319775008555863,1,1.0,1.0
189,-0.6285519403256428,0.7777676120235847,0.0,1,0.9786174060296331,3,1.0,1.0
190,-0.4841001832391568,0.8750125785311974,0.0,1,0.9750649635429135,2,1.0,1.0
191,0.1728823607331512,0.984942480222745,0.0,1,1.1135520729066477,3,1.0,1.0
192,0.5452017604409314,0.8383048612599769,0.0,1,1.0322981818166563,1,1.0,1.0
193,-0.3708953471859874,-0.9286746693195556,0.0,1,0.9751199046899438,1,1.0,1.0
194,-0.10983204869227257,0.9939501602595868,0.0,1,1.0761270748648608,3,1.0,1.0
195,-0.9729177400987211,0.23115161907543993,0.0,1,0.9536068612939778,2,1.0,1.0
196,-0.6807653134464081,-0.732501595908305,0.0,1,0.9356890252252432,1,1.0,1.0
197,0.22743833694376883,-0.9737924845100484,0.0,1,0.8745518837542686,2,1.0,1.0
198,0.387030663280147,-0.9220668444754585,0.0,1,0.9114958870709684,1,1.0,1.0
199,0.8734858368781143,-0.4868495586660628,0.0,3,0.9939084938734473,2,1.0,1.465
200,-0.690216029233486,-0.7236033671764938,0.0,1,0.9431029608492338,3,1.0,1.0
201,-0.7035394384488206,0.7106562168496934,0.0,1,0.9620013487687312,1,1.0,1.0
202,0.5692460221899114,-0.8221672373799402,0.0,1,0.9534529807559334,2,1.0,1.0
203,-0.416161451447329,-0.9092907380641531,0.0,1,0.9779529129527821,1,1.0,1.0
204,0.5792411584960329,0.8151562306111471,0.0,1,0.9549752028360136,1,1.0,1.0
205,0.6508491427705394,0.7592070819972992,0.0,1,1.0409644340824398,3,1.0,1.0
206,0.483881981077969,-0.8751332632165573,0.0,1,0.9363856419480316,1,1.0,1.0
207,0.39627701401339877,0.9181309972790509,0.0,1,1.1512426799553732,1,1.0,1.0
208,0.9953496206127662,-0.09632825517999513,0.0,3,1.0533518354959395,1,1.0,1.705
209,-0.8671417706718451,-0.4980613913526096,0.0,1,1.0478878031466496,3,1.0,1.0
210,0.7961723291418195,0.6050699317507775,0.0,2,1.1061420424587551,2,1.0,1.06
211,-0.42916433521477193,0.9032264242036229,0.0,1,1.0470069970190488,1,1.0,1.0
212,-0.494317200176915,-0.8692816031696838,0.0,1,0.9630804960862488,1,1.0,1.0
213,-0.30647041681140197,-0.9518801834366789,0.0,1,0.9289882953027299,3,1.0,1.0
214,-0.5167201652799256,0.8561543498651901,0.0,1,0.9681639644718906,1,1.0,1.0
215,0.40653075868972965,0.9136370954811067,0.0,1,1.1758181668280152,3,1.0,1.0
216,-0.9805956987374733,0.19604100493918705,0.0,1,0.9586839578753796,3,1.0,1.0
217,0.5803799651473815,-0.814345808643677,0.0,1,0.9248289414031394,3,1.0,1.0
218,0.9352101583704265,0.3540931511350675,0.0,3,1.0347707554139687,3,1.0,1.58
219,-0.678001220510901,-0.7350607763890878,0.0,1,0.9107707450999428,2,1.0,1.0
220,0.9284318753343667,-0.3715026956337074,0.0,3,1.0078335466374344,1,1.0,1.455
221,-0.18051494417667607,-0.9835722418454537,0.0,1,0.9637687211171314,2,1.0,1.0
222,-0.6756410206525072,0.7372307720189373,0.0,1,0.9536785260730429,1,1.0,1.0
223,0.12094273167391438,0.9926594862566174,0.0,1,1.1026011299509335,3,1.0,1.0
224,0.6456109089619934,0.7636665203014132,0.0,1,1.066676893176995,1,1.0,1.0
225,0.8598645676733461,0.5105222083905161,0.0,3,1.0079501230011692,3,1.0,1.29
226,-0.9708344627644543,0.23975079960002948,0.0,1,0.9418113810171564,1,1.0,1.0
227,0.7848079349630913,0.6197390622019627,0.0,2,1.0877531393236293,3,1.0,1.01
228,0.09758819553376505,-0.9952268807123648,0.0,1,0.8554096404118957,2,1.0,1.0
229,-0.9999622128937682,-0.008693260872550273,0.0,1,0.9661949484787307,2,1.0,1.0
230,-0.591692892190691,0.8061634581962988,0.0,1,0.9994825790913534,1,1.0,1.0
231,0.24784408983642267,-0.9687999314271009,0.0,1,0.8707478956677464,1,1.0,1.0
232,-0.8900486970777498,-0.45586545913262627,0.0,1,1.0883577856875903,3,1.0,1.0
233,-0.9931398402544701,0.11693270585822262,0.0,1,0.9951987487847198,3,1.0,1.0
234,-0.5458785864628645,0.8378642902292144,0.0,1,0.9795451924072692,2,1.0,1.0
235,0.9983203268602003,0.05793552431576875,0.0,3,1.0116723124152807,1,1.0185258920442217,1.67
236,0.5002718268069659,-0.8658684076135479,0.0,1,0.9309797300670387,3,1.0,1.0
237,-0.770593550877828,0.6373269014763935,0.0,1,0.965727482307955,2,1.0,1.0
238,-0.21097281903443005,0.9774919281654789,0.0,1,1.0292502588044368,2,1.0,1.0
239,-0.6761330718388145,0.7367795254795078,0.0,1,0.9293369295678114,3,1.0,1.0
240,-0.7771506686531156,0.629314578102252,0.0,1,0.9490508098948846,3,1.0,1.0
241,0.15033348219938372,-0.9886353443660648,0.0,1,0.8321891068013041,3,1.0,1.0
242,-0.6215022737027895,-0.7834123587117214,0.0,1,0.9315561882600318,3,1.0,1.0
243,-0.959485595255968,0.28175768400577994,0.0,1,0.9260699558861333,1,1.0,1.0
244,0.9980703358432734,-0.062093515842602844,0.0,2,1.1141470284643806,2,1.077358742104871,1.7149999999999999
245,0.7924000960749562,0.6100017112602226,0.0,2,1.0667291670310597,2,1.0,1.035
246,-0.7286897744143175,0.684843933070894,0.0,1,0.9413807285065561,3,1.0,1.0
247,-0.6983636803339215,-0.7157430893766704,0.0,1,0.9458460339635741,1,1.0,1.0
248,-0.826658300558789,-0.5627042332498087,0.0,1,0.9722468110282357,1,1.0,1.0
249,-0.42901486703525954,0.9032974282387383,0.0,1,1.0470568078305713,1,1.0,1.0
250,0.9186745400875935,-0.39501530273503155,0.0,3,0.9887874141293586,1,1.0,1.42
251,-0.26754723038347067,0.9635447470222305,0.0,1,1.0533798955616218,3,1.0,1.0
252,-0.651108378653871,-0.7589847687844119,0.0,1,0.9179168916893152,1,1.0,1.0
253,0.9980751850059311,0.062015522858205004,0.0,3,1.0435307084630108,1,1.0476479303355477,1.67
254,-0.8180265351030475,0.5751804828636858,0.0,1,0.9971837712276419,3,1.0,1.0
255,-0.45303512572509247,0.8914926667445167,0.0,1,0.9868351871302623,1,1.0,1.0
256,-0.0027703997214646872,0.9999961624353282,0.0,1,1.089778628249054,1,1.0,1.0
257,0.9958670373630705,-0.09082314624423043,0.0,3,1.0695821726366674,1,1.0,1.6949999999999998
258,0.31826308875797554,0.9480024294980647,0.0,1,1.1791466961122825,1,1.0,1.0
259,-0.9559743008273617,0.2934503981214493,0.0,1,0.922490624048215,1,1.0,1.0
260,0.9620390008572016,-0.272912001989061,0.0,3,1.0676986141824396,3,1.041642778367775,1.705
261,-0.7789383980775347,-0.627100448094565,0.0,1,0.9861772737910737,1,1.0,1.0
262,0.9097148319888786,0.4152335781935829,0.0,3,1.0654008419692764,3,1.0,1.455
263,-0.41937901335141803,0.9078112376261879,0.0,1,1.0122952108009486,3,1.0,1.0
264,0.9637095790110958,-0.26695289345174067,0.0,3,1.064491840143161,3,1.0,1.725
265,-0.29504040352076744,-0.9554847776340043,0.0,1,0.9654004985096614,1,1.0,1.0
266,0.9699296923006354,0.2433852748084709,0.0,3,1.0313740081264051,1,1.0,1.72
267,0.9983227516090315,-0.05789372694663899,0.0,2,1.1140601509205172,2,1.1153960284071909,1.7149999999999999
268,0.1889897339664572,0.9819790631450793,0.0,1,1.145993896108913,2,1.0,1.0
269,0.8334423029864332,0.5526064852973318,0.0,3,1.0785331726575775,3,1.0,1.15
270,0.28420219117113726,-0.9587643686190702,0.0,1,0.905010377367416,1,1.0,1.0
271,-0.8536204064233882,-0.5208955766154761,0.0,1,1.0401488598498039,1,1.0,1.0
272,-0.9452964386189459,0.3262125735380808,0.0,1,0.9000064472201811,2,1.0,1.0
273,0.7689138988266735,0.6393523411947157,0.0,2,1.0820634847695463,2,1.0,1.0
274,-0.8586299185428719,-0.5125960036744932,0.0,1,1.0317084568993746,1,1.0,1.0
275,0.8313476713125051,0.5557526872659049,0.0,3,1.0788668719773529,1,1.0,1.145
276,0.11778794578432004,-0.9930387705562709,0.0,1,0.8906271776786728,3,1.0,1.0
277,0.755732792510692,-0.6548801007237824,0.0,2,0.9659712278926886,1,1.0,1.135
278,-0.2795859073958486,0.9601206801155988,0.0,1,1.0569741471486465,1,1.0,1.0
279,0.4070192290534686,0.9134195898822841,0.0,1,1.1727336877902568,3,1.0,1.0
280,-0.12947390353946847,0.991582829773818,0.0,1,1.0616556578657408,1,1.0,1.0
281,0.31879280432811274,0.9478244288414481,0.0,1,1.1791466961122825,3,1.0,1.0
282,0.9388283636407981,0.3443853998408487,0.0,3,1.0646281147861558,3,1.0,1.63
283,0.6319480114609033,0.7750107810931471,0.0,1,1.0023204980076907,1,1.0,1.0
284,0.655966411394278,0.7547900814945258,0.0,1,1.0802051025418264,2,1.0,1.0
285,0.9993684513007975,0.03553446980954658,0.0,2,1.0980584401087685,2,1.0,1.565
286,0.21538263406453784,0.9765297337733354,0.0,1,1.1253202535125497,1,1.0,1.0
287,0.8884063510414273,0.4590578998658623,0.0,3,1.1219624940755535,1,1.0,1.385
288,-0.11215765468117102,-0.9936904248791065,0.0,1,0.9270092223176823,1,1.0,1.0
289,0.5894829972854136,-0.8077807845643552,0.0,1,0.9428853128926651,2,1.0,1.0
290,-0.9424373113140324,-0.3343828856912049,0.0,1,1.0148974647483906,1,1.0,1.0
291,0.661700822946603,0.7497679780517359,0.0,1,1.0684691768461876,1,1.0,1.0
292,-0.9286791385276858,0.3708841566627984,0.0,1,1.0281357431524012,1,1.0,1.0
293,0.7328100816891572,-0.6804332327089344,0.0,2,0.9422842672624023,1,1.0,1.15
294,-0.04990810270894438,0.9987538141524133,0.0,1,1.0738993200283515,1,1.0,1.0
295,-0.20221437341697007,-0.9793412822829345,0.0,1,0.9522029775530805,1,1.0,1.0
296,-0.0840391660116635,0.9964624521656921,0.0,1,1.071210501040633,3,1.0,1.0
297,0.6456040513406514,0.7636723177466482,0.0,1,1.066681992265591,3,1.0,1.0
298,-0.0337604094298746,0.9994299549018565,0.0,1,1.0570357732681461,1,1.0,1.0
299,0.04784188917786625,0.998854921217237,0.0,1,1.052905861864052,1,1.0,1.0
300,-0.21791955402889718,-0.9759667350744321,0.0,1,0.9525319571221671,3,1.0,1.0
301,-0.6372072363676987,-0.7706925054265416,0.0,1,0.9035999252164679,3,1.0,1.0
302,0.7166070273432621,-0.6974771454049611,0.0,2,0.9226073777158025,1,1.0,1.015
303,0.0035122904012486232,0.9999938318890459,0.0,1,1.0580539500317898,3,1.0,1.0
304,0.9169115850249283,-0.39909039733758794,0.0,3,0.9873893641637831,3,1.0,1.415
305,0.4572512545309295,0.8893375569657963,0.0,1,1.1044404968973422,3,1.0,1.0
306,-0.9031347059977537,-0.4293573136937938,0.0,1,1.0636771642581468,2,1.0,1.0
307,-0.6477453385586172,-0.7618569264472055,0.0,1,0.8854256813077434,2,1.0,1.0
308,0.9817430034044058,-0.1902121848528556,0.0,3,1.0426390969876556,3,1.0130619071908613,1.96
309,0.34937876263144185,0.9369815794465346,0.0,1,1.168533327782965,2,1.0,1.0
310,-0.14859905168823434,-0.9888975284817721,0.0,1,0.9309035027717086,1,1.0,1.0
311,0.9713170706673163,-0.2377880321426278,0.0,3,1.095446314499519,1,1.0,1.8050000000000002
312,0.9644980831441091,0.264089847611261,0.0,3,1.0301329055251174,3,1.0,1.71
313,-0.9969785961891755,-0.07767675804679947,0.0,1,1.0276181319097781,1,1.0,1.0
314,0.7802492385115021,-0.6254687248793669,0.0,2,0.9704930060815153,1,1.0,1.245
315,-0.9723937747475091,0.233345980964512,0.0,1,0.954270048599576,3,1.0,1.0
316,0.7239342164989273,-0.68986900943736,0.0,2,0.9140390957342077,1,1.0,1.1
317,0.33918085283101895,-0.9407211856192156,0.0,1,0.8974257716204004,1,1.0,1.0
318,0.9505964556011105,0.31042934558222085,0.0,3,1.0617576935055428,2,1.0485540499648325,1.705
319,-0.08654484121742238,-0.9962479563134126,0.0,1,0.9031517579257121,1,1.0,1.0
320,-0.9898053173357644,-0.14242694188195815,0.0,1,1.0472309831678543,3,1.0,1.0
321,-0.4680297500376907,-0.8837127095836389,0.0,1,0.9831001948815448,3,1.0,1.0
322,-0.3496569077508342,0.936877818534586,0.0,1,1.0424133411564411,1,1.0,1.0
323,0.999477974799591,-0.032307551601881555,0.0,2,1.0963238711325474,2,1.0855763465295627,1.6400000000000001
324,-0.9622976560092434,-0.27199856845049014,0.0,1,1.0434436521055477,1,1.0,1.0
325,-0.7144892469536382,0.6996464221216477,0.0,1,0.9918495256262606,1,1.0,1.0
326,0.6707409535065674,0.7416916969260887,0.0,1,1.0741758919759754,2,1.0,1.0
327,-0.6288235181409575,-0.7775480583429097,0.0,1,0.9333986182777287,3,1.0,1.0
328,-0.6718765201171877,0.7406631769672489,0.0,1,0.9588491757280164,1,1.0,1.0
329,0.19308883632325521,0.9811812785042991,0.0,1,1.1585270649295152,3,1.0,1.0
330,-0.8712401684983231,0.4908569738681661,0.0,1,0.9624206842154044,1,1.0,1.0
331,-0.9141894545839437,-0.40528710950079794,0.0,1,1.0608916168380114,1,1.0,1.0
332,-0.728396889241714,-0.6851554361916674,0.0,1,0.9786571123824342,1,1.0,1.0
333,0.8677340026324853,-0.4970288730802324,0.0,3,0.9883493168395681,1,1.0,1.445
334,0.12790431789760087,-0.9917865120393347,0.0,1,0.8781954357758089,3,1.0,1.0
335,0.22653851509129908,0.9740022079955616,0.0,1,1.1341811492830838,1,1.0,1.0
336,-0.29538221214376875,0.9553791649125772,0.0,1,1.0814446513042157,1,1.0,1.0
337,0.9810394122948061,-0.19380833708656983,0.0,3,1.0377784092180604,1,1.0,1.9649999999999999
338,-0.9005008490783674,0.4348542523755972,0.0,1,1.0362958607444521,1,1.0,1.0
339,0.9939540416757624,-0.10979691724459635,0.0,3,1.037690478502441,1,1.0,1.7349999999999999
340,-0.5026209345575803,-0.8645069092520108,0.0,1,0.9654302029445334,1,1.0,1.0
341,-0.11492101721785769,0.9933746321512407,0.0,1,1.0647073752915384,1,1.0,1.0
342,-0.7942795779413937,-0.6075524274210758,0.0,1,0.9668740994046431,3,1.0,1.0
343,0.09903425350348166,0.995084024910966,0.0,1,1.0880819499207197,3,1.0,1.0
344,0.9249309502270068,0.38013515663796005,0.0,3,1.023034993781438,2,1.0,1.51
345,-0.917101596148689,0.3986535618071499,0.0,1,1.0234898732485203,3,1.0,1.0
346,0.05103560448397528,-0.9986968344172095,0.0,1,0.8907240220940643,1,1.0,1.0
347,0.9260138883969169,-0.3774894415689296,0.0,3,0.9781886481858036,2,1.0,1.435
348,-0.8769374907002446,-0.4806044500463541,0.0,1,0.9987514534189498,3,1.0,1.0
349,0.3438718345423698,-0.9390165927226553,0.0,1,0.8847579709187949,2,1.0,1.0
350,0.5153270457290584,0.8569936032084259,0.0,1,1.060358017181632,1,1.0,1.0
351,-0.7092770482241237,0.7049298325808562,0.0,1,0.9549108125303631,1,1.0,1.0
352,0.3449953233291525,-0.9386044038257085,0.0,1,0.9016839887136033,1,1.0,1.0
353,0.521655183121589,-0.85315641585959,0.0,1,0.9303235772244344,1,1.0,1.0
354,0.6314002269329232,-0.7754571254615262,0.0,1,0.9451624956985237,1,1.0,1.0
355,-0.4657544914303227,0.884913980967914,0.0,1,1.0226439169993191,3,1.0,1.0
356,0.9958087493468252,-0.09146001708020683,0.0,3,1.0474607570189438,2,1.0,1.705
357,-0.8633093143282075,-0.5046751705742617,0.0,1,1.013320419725924,3,1.0,1.0
358,-0.7699077689803497,0.6381551749094416,0.0,1,0.9655934627164677,1,1.0,1.0
359,-0.8452255112582089,-0.5344098007318908,0.0,1,0.9835791639578515,3,1.0,1.0
360,-0.26724265544103676,-0.9636292664260584,0.0,1,0.9448212978824345,2,1.0,1.0
361,-0.9648871115955244,-0.262664923194639,0.0,1,1.0390284504242826,3,1.0,1.0
362,-0.4821262290392239,0.8761017630803043,0.0,1,0.9513117857226376,1,1.0,1.0
363,-0.21376299335285373,0.9768855524946757,0.0,1,1.0540568584265935,1,1.0,1.0
364,-0.6093602322983254,-0.7928935031221601,0.0,1,0.9844105438306727,3,1.0,1.0
365,0.5134393186970321,-0.8581259033591326,0.0,1,0.9287226894940556,3,1.0,1.0
366,0.5268625856863358,0.8499504784420728,0.0,1,1.0251729679785628,1,1.0,1.0
367,-0.440662630736496,-0.8976727944370323,0.0,1,0.984198316146528,1,1.0,1.0
368,0.16211495441304394,-0.9867718791877162,0.0,1,0.8608446369469247,2,1.0,1.0
369,-0.2907183751731357,0.9568086675697978,0.0,1,1.08978128748994,2,1.0,1.0
370,-0.6475722080307587,0.7620040914497557,0.0,1,0.9501070331721359,3,1.0,1.0
371,0.965237144026595,-0.2613756985478607,0.0,3,1.0603946486494347,2,1.0,1.745
372,-0.9158203434501783,-0.4015882200996409,0.0,1,1.0608395214379553,1,1.0,1.0
373,0.7253767340939307,0.6883520855167237,0.0,1,1.0586570580527055,1,1.0,1.0
374,-0.295567051867543,-0.9553219969467516,0.0,1,0.9642131512496077,2,1.0,1.0
375,-0.977923054739213,-0.20896530575558733,0.0,1,1.0852849538281266,1,1.0,1.0
376,-0.7390393466198312,0.6736622626715357,0.0,1,0.9379177766094374,1,1.0,1.0
377,-0.8944708943578995,0.4471261781047712,0.0,1,0.9892713150540831,1,1.0,1.0
378,-0.8909125535342185,-0.45417488036563425,0.0,1,1.0785566227795278,1,1.0,1.0
379,0.8540513118675328,-0.520188770253017,0.0,3,0.9763477504814311,1,1.0,1.3599999999999999
380,0.24289939394429594,0.9700514854488362,0.0,1,1.1383434850959202,2,1.0,1.0
381,-0.15322565186224918,-0.9881912262367992,0.0,1,0.9479089432639736,1,1.0,1.0
382,-0.8689041430505325,0.4949803937426404,0.0,1,1.0019444781447233,3,1.0,1.0
383,0.9927144786372144,0.12049051375126445,0.0,3,1.0321021609915022,3,1.0508946665684933,1.7149999999999999
384,-0.5162906631673752,0.8564134230184577,0.0,1,0.9772414815426373,1,1.0,1.0
385,0.45765421084757263,-0.8891302622751547,0.0,1,0.8726077103497096,1,1.0,1.0
386,-0.3113335498927078,-0.9503007001529593,0.0,1,0.9289777067973736,1,1.0,1.0
387,0.9980960620438372,0.061678610008534265,0.0,3,1.043293919367709,1,1.0,1.675
388,0.9884692362322883,0.15142182478875588,0.0,3,1.0031267516676878,2,1.0,1.685
389,0.4635362230679957,0.8860779705555586,0.0,1,1.1018163255024405,3,1.0,1.0
390,0.9395771263666733,0.3423372950885492,0.0,3,1.0431031017065808,1,1.0,1.6400000000000001
391,-0.9472354526854309,-0.3205386048135647,0.0,1,1.0567596714236007,1,1.0,1.0
392,-0.39183529937222294,-0.9200353787577303,0.0,1,0.9873660090569564,1,1.0,1.0
393,-0.26521630300208765,0.9641889403129995,0.0,1,1.0549725307694044,3,1.0,1.0
394,0.9630882712867583,0.2691857754597807,0.0,3,1.0317795538712182,1,1.0,1.74
395,0.4712251343992967,0.8820129662937868,0.0,1,1.0794691833847014,3,1.0,1.0
396,-0.5519021522683024,0.8339088765096673,0.0,1,0.9735116443491435,2,1.0,1.0
397,-0.5776844017332152,0.8162602109585749,0.0,1,0.9961019855067068,1,1.0,1.0
398,0.5729896661894005,0.8195625921430038,0.0,1,0.9997651498751845,3,1.0,1.0
399,0.8811745033963623,-0.4727911743721263,0.0,3,0.9825866854322641,1,1.0,1.49
400,0.934959354701568,-0.35475485205424245,0.0,3,0.9891330234252311,3,1.0,1.51
401,0.03637134701657537,0.9993383436635461,0.0,1,1.0646495586432225,1,1.0,1.0
402,0.9957943827141167,0.09161630507181108,0.0,3,0.9998891736734756,2,1.0,1.69
403,-0.19917768811637884,-0.9799633914369528,0.0,1,0.9342676587832534,1,1.0,1.0
404,0.5944115545848496,0.8041609936921974,0.0,1,1.019878640931928,1,1.0,1.0
405,-0.9939056942280191,0.11023371072915622,0.0,1,0.9908404825313348,1,1.0,1.0
406,0.9596504911804499,-0.28119554544324,0.0,3,1.044348311074829,1,1.0,1.6949999999999998
407,0.4536428914812262,0.8911835540496427,0.0,1,1.1208639354901697,2,1.0,1.0
408,0.4057329690494039,-0.9139916617925765,0.0,1,0.9002743963822153,3,1.0,1.0
409,-0.6806676150669032,0.7325923817506801,0.0,1,0.9593167538029863,1,1.0,1.0
410,0.6694621351911034,-0.7428461816186234,0.0,1,0.9497143380933784,1,1.0,1.0
411,-0.6910179920109641,-0.72283755762767,0.0,1,0.9468084960004391,3,1.0,1.0
412,-0.9625802387819679,-0.2709968337572412,0.0,1,1.0501519051516197,1,1.0,1.0
413,0.9999909354134376,0.00425782702299805,0.0,2,1.0900448293086435,3,1.0,1.645
414,0.2861960216962075,-0.9581710897148087,0.0,1,0.9054284769481104,1,1.0,1.0
415,0.6277296809910894,0.7784314019891703,0.0,1,1.0090836511318633,1,1.0,1.0
416,-0.6390158066585645,-0.7691936029638469,0.0,1,0.912968459135055,3,1.0,1.0
417,0.1563043867239633,-0.9877089341961252,0.0,1,0.844572629783332,1,1.0,1.0
418,0.9876072529977419,-0.15694557600090006,0.0,3,1.0510128446935931,1,1.0,1.96
419,0.2745185375440251,0.9615818075154551,0.0,1,1.146668548892515,1,1.0,1.0
420,-0.6699568389754301,-0.7424000497777797,0.0,1,0.9343075034024201,1,1.0,1.0
421,0.9779264825419197,-0.2089492635622065,0.0,3,1.092671557063456,1,1.0,1.81
422,0.16241298035858798,0.9867228708259687,0.0,1,1.1281036661169452,1,1.0,1.0
423,-0.958769117096234,-0.28418617155397957,0.0,1,1.0380132601270342,3,1.0,1.0
424,0.9004656656133967,-0.43492710314651856,0.0,3,1.0152259621682678,3,1.0,1.565
425,-0.947241362201326,-0.3205211408549775,0.0,1,1.0567078819840516,1,1.0,1.0
426,-0.46041214115138285,-0.8877052778261483,0.0,1,1.0111515481360236,1,1.0,1.0
427,0.44277189284870944,-0.8966342905015239,0.0,1,0.9175150685363905,1,1.0,1.0
428,0.8602157819389846,-0.5099301996382458,0.0,3,0.9545778957783995,1,1.0,1.425
429,0.9997480140443107,-0.022447904455804597,0.0,2,1.1298665535888908,1,1.084707885665502,1.67
430,0.999000195839812,-0.04470580177132725,0.0,2,1.090103700023822,1,1.0,1.71
431,-0.7483482867120709,-0.6633059940744606,0.0,1,0.9258443765094309,2,1.0,1.0
432,-0.6073425871423729,-0.7944400429505106,0.0,1,0.9647569959725931,1,1.0,1.0
433,0.9631934382460404,-0.26880922699894655,0.0,3,1.0659378000955646,1,1.0,1.7149999999999999
434,-0.9792573350138143,0.20262051184823915,0.0,1,0.9573950344471022,1,1.0,1.0
435,0.12880278294671663,0.9916702290102194,0.0,1,1.0518254676477676,1,1.0,1.0
436,-0.9850688975423219,-0.17216058519520278,0.0,1,1.0371133815143936,1,1.0,1.0
437,-0.5710072095398352,-0.8209450448437646,0.0,1,1.0057549699791228,2,1.0,1.0
438,-0.8448051189848927,-0.5350741172369687,0.0,1,0.9665317994501029,1,1.0,1.0
439,-0.8275502564340741,0.5613916396562191,0.0,1,0.9863113108970506,2,1.0,1.0
440,0.09491137575999217,-0.9954857260409842,0.0,1,0.8920487907198267,1,1.0,1.0
441,0.9993745765910137,0.03536178252764046,0.0,2,1.0965762517813036,2,1.0685045802029114,1.565
442,-0.44413815554743835,0.8959583130854467,0.0,1,0.9703822997825844,2,1.0,1.0
443,-0.4660356402081041,0.8847659476131653,0.0,1,1.0226424233671882,3,1.0,1.0
444,-0.985667425953137,-0.1687001049641554,0.0,1,1.0452822345673274,1,1.0,1.0
445,0.7858495226467469,0.618417761513914,0.0,2,1.0878250345531237,1,1.0,1.02
446,-0.3173090175083093,0.9483221959903245,0.0,1,1.0706899582324916,1,1.0,1.0
447,-0.06100179165305307,-0.9981376565459883,0.0,1,0.9357840027665812,1,1.0,1.0
448,0.24211301599984883,-0.970248054614621,0.0,1,0.8795498094402645,1,1.0,1.0
449,0.5692333771925469,0.8221759922850872,0.0,1,1.0124661430657624,2,1.0,1.0
450,-0.9091735160907914,0.41641747998746104,0.0,1,1.0016998008520326,2,1.0,1.0
451,0.32053178841771923,0.9472377592841928,0.0,1,1.1791466961122825,1,1.0,1.0
452,-0.6179003000181156,-0.7862564589480475,0.0,1,0.947918663034515,1,1.0,1.0
453,0.7293293285452963,0.6841627953372409,0.0,1,1.0440096249166821,1,1.0,1.0
454,0.840295831465542,0.5421281357959882,0.0,3,1.0340335632869129,3,1.0,1.185
455,0.5210013505794213,0.8535558521235846,0.0,1,1.020188081824684,1,1.0,1.0
456,-0.3527835324545125,0.9357049637727246,0.0,1,1.0353308763077727,1,1.0,1.0
457,0.41043445448213867,0.9118901022458514,0.0,1,1.147096659839528,1,1.0,1.0
458,-0.5479435224286981,0.836515329344556,0.0,1,0.9750594367981068,3,1.0,1.0
459,-0.7086236923987885,-0.7055866088377153,0.0,1,0.958318700717483,3,1.0,1.0
460,-0.7749935159282393,-0.6319691845882882,0.0,1,0.9682240170684024,1,1.0,1.0
461,0.8821979418090854,-0.47087874391165035,0.0,3,0.9851855019226687,1,1.0614529764146883,1.505
462,-0.8659591774387148,-0.5001146898559017,0.0,1,1.0467495767724013,1,1.0,1.0
463,-0.6871679942667995,-0.7264985530992776,0.0,1,0.9383089691371618,1,1.0,1.0
464,-0.9999911993153752,0.004195389349946474,0.0,1,0.9688170813992373,1,1.0,1.0
465,0.04846146213102678,0.9988250530939454,0.0,1,1.063119274751679,1,1.0,1.0
466,-0.05469645030518372,-0.9985030287004705,0.0,1,0.9270881800762721,1,1.0,1.0
467,0.8794418458380442,0.4760063442738699,0.0,3,1.0335357236491836,2,1.0,1.365
468,0.8594026701592599,-0.5112993746555284,0.0,3,0.9538400396719179,2,1.0,1.42
469,-0.9511438901902015,-0.30874795570796904,0.0,1,1.0617091680459447,1,1.0,1.0
470,-0.9485226924435722,0.31670917561636347,0.0,1,0.9091143953124163,1,1.0,1.0
471,-0.0739279528091743,0.997263584912958,0.0,1,1.0767107390721427,3,1.0,1.0
472,-0.9942228361066637,0.1073356984605876,0.0,1,0.9875914183955957,1,1.0,1.0
473,0.43937865206704146,-0.8983019537481536,0.0,1,0.90042964285991,1,1.0,1.0
474,-0.9195458384641042,0.39298276166181584,0.0,1,1.027728774427581,1,1.0,1.0
475,0.5866937044807844,0.809808926304603,0.0,1,1.0303960868680118,1,1.0,1.0
476,-0.7145132782204209,0.6996218801943715,0.0,1,0.9918487077074953,1,1.0,1.0
477,-0.8839749632861854,0.4675342386212876,0.0,1,1.0204154427771817,3,1.0,1.0
478,-0.9660600507209217,-0.2583175921246753,0.0,1,1.037909906377299,1,1.0,1.0
479,-0.29170786273696736,-0.9565074609313985,0.0,1,0.9693059775943023,3,1.0,1.0
480,-0.17588629189116675,0.9844104897474302,0.0,1,1.0586648544099164,1,1.0,1.0
481,0.02693204742669732,0.9996372666229517,0.0,1,1.0319775008555863,1,1.0,1.0
482,0.5852308214108038,0.8108667496394435,0.0,1,0.9917443343370755,1,1.0,1.0
483,0.480290068907145,0.8771097136100876,0.0,1,1.0848693898538515,2,1.0,1.0
484,0.2910527358392535,-0.9567070110334124,0.0,1,0.9051362450070759,1,1.0,1.0
485,-0.5465206723862127,-0.8374456129531768,0.0,1,0.9655037881983969,1,1.0,1.0
486,0.711842504938226,0.7023391261799898,0.0,1,1.1002121685634514,1,1.0,1.0
487,-0.016388791416160647,0.9998656947390072,0.0,1,1.0799720557905879,1,1.0,1.0
488,-0.9897738731200083,-0.14264529466132952,0.0,1,1.0469120581282003,3,1.0,1.0
489,-0.9784066524592206,-0.20668919280780512,0.0,1,1.0949275418433215,3,1.0,1.0
490,0.8692770140639092,0.49432527026254097,0.0,3,1.035204662647314,3,1.0,1.315
491,0.5550000285763586,0.8318503280520126,0.0,1,1.0180168908201555,3,1.0,1.0
492,-0.3630495100398826,-0.9317698499413903,0.0,1,0.964779513677239,1,1.0,1.0
493,-0.15115290343321522,-0.9885103943731239,0.0,1,0.9084822092687839,1,1.0,1.0
494,0.8447573376578417,-0.5351495496337778,0.0,3,1.02103778297411,1,1.0,1.3599999999999999
495,-0.8973954361575941,0.4412271876975868,0.0,1,1.0190219718821898,3,1.0,1.0
496,-0.2815823149376714,0.9595370758414404,0.0,1,1.0569882474977048,1,1.0,1.0
497,0.5900839713674559,0.8073418772336857,0.0,1,0.9941585481840747,3,1.0,1.0
498,0.7773402100960163,0.629080438233364,0.0,2,1.0816479231085312,3,1.0,1.005
499,-0.9998186378702697,0.019044457651463894,0.0,1,0.9852894891931251,1,1.0,1.0
500,0.5461643805545434,0.8376780225202711,0.0,1,1.0338717426129136,1,1.0,1.0
501,-0.704719790915103,0.7094857407253324,0.0,1,0.9581631173280344,1,1.0,1.0
502,0.5464080157273593,-0.8375191223780445,0.0,1,0.9470564294824025,1,1.0,1.0
503,0.9748589241581116,0.2228229745544411,0.0,3,1.0312346348804913,3,1.0,1.72
504,-0.9641791378829726,0.265251936979257,0.0,1,0.9457744330109505,1,1.0,1.0
505,-0.21079385226597014,0.9775305375520872,0.0,1,1.037407849012903,1,1.0,1.0
506,0.15781652349526046,0.9874684526160165,0.0,1,1.1237368891838448,1,1.0,1.0
507,0.09348789085334068,0.9956204167572067,0.0,1,1.0757599062032395,1,1.0,1.0
508,0.9196204532374577,-0.3928081236269598,0.0,3,0.9740351883081021,1,1.0,1.425
509,-0.3084272970589382,0.9512479184886123,0.0,1,1.0683342955479447,3,1.0,1.0
510,-0.07683141571925195,0.9970440981012703,0.0,1,1.0708574764854544,2,1.0,1.0
511,0.2536291067581559,0.9673015435762831,0.0,1,1.1384668523308956,1,1.0,1.0
512,-0.4313833636135966,0.9021687168137784,0.0,1,0.9895528105574725,2,1.0,1.0
513,-0.10063015343134252,-0.9949239027284369,0.0,1,0.9027600665654215,2,1.0,1.0
514,-0.8470922869302272,0.5314458179563722,0.0,1,0.952135228711276,1,1.0,1.0
515,0.3539132294467043,0.9352782612798207,0.0,1,1.1749219682595635,1,1.0,1.0
516,-0.35654623492998855,0.9342776794707499,0.0,1,1.060917035741827,3,1.0,1.0
517,-0.02778845829125872,0.9996138262278064,0.0,1,1.0636449007810334,2,1.0,1.0
518,0.9431838917903416,-0.3322711938571043,0.0,3,0.9857640577991879,3,1.0,1.525
519,0.9727545525136094,-0.2318374011328791,0.0,3,1.1155990464525185,3,1.0291025871838162,1.8050000000000002
520,-0.729189069943325,-0.68431228271542,0.0,1,0.9799680568790244,1,1.0,1.0
521,0.8093845037798822,0.5872790861600589,0.0,2,1.0786704476478703,1,1.0,1.065
522,-0.5559289365774385,-0.8312298222969857,0.0,1,1.0089057756580635,3,1.0,1.0
523,-0.9998887032533698,-0.014919152331638383,0.0,1,0.9285948309672254,2,1.0,1.0
524,0.8981231885384896,-0.43974394618852525,0.0,3,1.0271037955934417,3,1.0,1.565
525,-0.4713037200239891,-0.8819709765584974,0.0,1,0.9777613908734022,2,1.0,1.0
526,0.9324957348022005,-0.36118098590001124,0.0,3,0.9966915649164314,1,1.0,1.475
527,0.9208743336288232,-0.3898595409422104,0.0,3,0.9732447063067298,3,1.0,1.435
528,0.34261898653819683,-0.9394744435393326,0.0,1,0.8827660636904623,1,1.0,1.0
529,0.10645213468354253,0.9943178279711758,0.0,1,1.109898365095786,1,1.0,1.0
530,0.6403937546972126,-0.7680467687223261,0.0,1,0.95971195271014,1,1.0,1.0
531,0.7492128998476622,-0.6623292464491182,0.0,2,0.9404378179914761,1,1.0,1.135
532,0.92963030313115,-0.3684935542180977,0.0,3,1.0079591058018968,1,1.0,1.46
533,0.8384680687047025,0.5449507296651745,0.0,3,1.034760677063003,1,1.0,1.165
534,-0.6224084697935567,-0.7826925940171168,0.0,1,0.9393473319623411,2,1.0,1.0
535,0.9859000702261786,0.1673351473182366,0.0,3,0.9711053251984767,1,1.0,1.7
536,0.4952868440185253,-0.8687294988327315,0.0,1,0.9332848631905912,1,1.0,1.0
537,-0.9568116469366107,0.290708569337835,0.0,1,0.9055242987647091,1,1.0,1.0
538,0.044702176814288584,-0.9990003580520199,0.0,1,0.9294658310859856,2,1.0,1.0
539,0.7544824182918952,0.6563202575636483,0.0,2,1.084091155377064,3,1.0,1.0
540,0.9970241411954176,-0.07708995961563332,0.0,2,1.0960797782071108,3,1.0,1.71
541,-0.6682089546083321,0.7439736507304812,0.0,1,0.9476098934730198,1,1.0,1.0
542,0.33240871875944333,-0.9431354323174934,0.0,1,0.9064581549475932,1,1.0,1.0
543,-0.19777159913763323,0.9802481290849493,0.0,1,1.0445689742260125,1,1.0,1.0
544,0.992103393751671,-0.12542270969173322,0.0,3,1.0600162593303264,1,1.07343059538419,1.96
545,0.9635327358968266,0.26759048349142806,0.0,3,1.015296000661465,1,1.0473059816418848,1.755
546,-0.14775540638168372,-0.9890239329181997,0.0,1,0.9304793373212034,1,1.0,1.0
547,-0.6573462216595551,-0.7535887106836905,0.0,1,0.9304360027304484,1,1.0,1.0
548,-0.993442506255911,-0.11433278953989709,0.0,1,0.983463566261908,2,1.0,1.0
549,0.8734458003604271,-0.4869213836264874,0.0,3,0.9940733509153847,3,1.0,1.465
550,-0.9988377890179906,-0.048198249238454366,0.0,1,0.9643450171776012,3,1.0,1.0
551,-0.6742928043514744,-0.7384640912054047,0.0,1,0.9385937319098427,1,1.0,1.0
552,0.41951438319399054,-0.9077486889516094,0.0,1,0.872140022956766,1,1.0,1.0
553,-0.9969154736466327,0.07848272678691692,0.0,1,0.9610750985552574,3,1.0,1.0
554,0.14695210999426242,-0.9891436080611521,0.0,1,0.8319551255116882,1,1.0,1.0
555,-0.3945860786646156,-0.918858980760422,0.0,1,0.9609181297862064,2,1.0,1.0
556,-0.5171706074104472,0.8558823300143013,0.0,1,0.9758912649445945,1,1.0,1.0
557,0.8191680018411268,0.5735536459300172,0.0,2,1.0473703922875583,1,1.0,1.085
558,0.6819500831138667,0.731398717623288,0.0,1,1.0403811184036982,1,1.0,1.0
559,-0.1722059175508007,-0.9850609737272544,0.0,1,0.9445342552193913,2,1.0,1.0
560,-0.20403114723721508,0.9789643971856514,0.0,1,1.0502252881429952,3,1.0,1.0
561,-0.722417427246537,0.6914572009969194,0.0,1,0.9631132211406531,2,1.0,1.0
562,-0.9765338561766814,-0.2153639425268315,0.0,1,1.0554345193606622,1,1.0,1.0
563,-0.5304151905770725,-0.8477380052852932,0.0,1,0.9514414608919066,3,1.0,1.0
564,-0.7829086107090134,0.6221367271570473,0.0,1,0.9488957138542842,3,1.0,1.0
565,0.08272181472744432,0.9965726774140452,0.0,1,1.085919915776105,1,1.0,1.0
566,-0.03889946283284861,0.9992431294691577,0.0,1,1.077143047727872,2,1.0,1.0
567,0.7785422090844059,-0.6275922471429786,0.0,2,0.9708945979437489,3,1.0,1.2349999999999999
568,0.7876630426012673,-0.6161062662561663,0.0,3,0.9780425750935597,1,1.0,1.29
569,0.8943356683865639,-0.44739659392038067,0.0,3,1.0264139256379294,1,1.0,1.545
570,-0.7896645637147609,0.61353881443082,0.0,1,0.9480243890421742,3,1.0,1.0
571,0.08408520311083244,-0.9964585684401586,0.0,1,0.9161608964946769,3,1.0,1.0
572,0.18168780972372192,-0.9833562629066825,0.0,1,0.8808661915518543,1,1.0,1.0
573,0.8817765219711736,-0.47166743082432594,0.0,3,0.9805104874935072,1,1.0,1.495
574,0.9968104553213972,0.07980548954770399,0.0,3,1.0015830453645893,2,1.0,1.655
575,0.1435376569476299,0.9896448560155228,0.0,1,1.0961386721989068,1,1.0,1.0
576,-0.9621933427825919,0.2723673458857755,0.0,1,0.9564248543564565,2,1.0,1.0
577,-0.8139505739117876,0.5809341298535244,0.0,1,1.0242460099677706,1,1.0,1.0
578,-0.08298434550526483,-0.9965508508857253,0.0,1,0.9170882655878083,2,1.0,1.0
579,0.8880297041482335,-0.4597860856424443,0.0,3,1.0294632292998647,2,1.0,1.475
580,-0.13174524721173872,-0.9912836071665454,0.0,1,0.919305039553258,1,1.0,1.0
581,-0.9987296286091436,0.05038977017452922,0.0,1,1.0011356945873873,1,1.0,1.0
582,0.9834910603465936,0.18095671918536976,0.0,3,1.0387881880482803,3,1.0,1.725
583,0.0848401391253284,0.9963945758549647,0.0,1,1.0851769284473944,1,1.0,1.0
584,0.7464750654680259,0.6654133877782339,0.0,1,1.120279785618114,3,1.0,1.0
585,-0.9157504541883387,0.4017475645898199,0.0,1,1.004756602481632,3,1.0,1.0
586,-0.9656240285313548,-0.25994275431886443,0.0,1,1.0685265144025364,2,1.0,1.0
587,-0.8089403191935679,-0.5878907721533043,0.0,1,0.9479751178674879,1,1.0,1.0
588,0.9561967687757101,-0.29272468188195394,0.0,3,1.0473933101176107,3,1.0115439214445263,1.665
589,-0.6720346927132492,-0.7405196633377189,0.0,1,0.9343906120001126,1,1.0,1.0
590,0.42334736699081255,-0.9059674424955603,0.0,1,0.8906499973428061,2,1.0,1.0
591,-0.8489203953683447,-0.5285207302723832,0.0,1,0.9980261640379633,1,1.0,1.0
592,0.17386387898315508,0.9847696946925869,0.0,1,1.123766880155855,1,1.0,1.0
593,-0.9554205101363895,-0.295248452681333,0.0,1,1.0600381645234322,2,1.0,1.0
594,-0.9621843255082392,0.2723991992393789,0.0,1,0.9565437363728831,2,1.0,1.0
595,-0.9958711266245708,0.09077829672068172,0.0,1,0.9693724968542027,3,1.0,1.0
596,0.8080708978142928,0.589085243496731,0.0,2,1.0784431048167558,1,1.0,1.065
597,0.5788585905163517,0.8154279442019525,0.0,1,1.0052136650257255,2,1.0,1.0
598,-0.6167908902306187,-0.7871270531042119,0.0,1,0.952127324791453,3,1.0,1.0
599,0.5499531352994896,-0.8351955154179538,0.0,1,0.9470253381176418,1,1.0,1.0
600,0.22115024586666773,-0.9752397493709494,0.0,1,0.8750899907599989,1,1.0,1.0
601,-0.9345669454620602,-0.3557873303670532,0.0,1,1.0274199773682597,1,1.0,1.0
602,-0.7344106896105009,-0.6787053403251139,0.0,1,0.9521504190355637,3,1.0,1.0
603,-0.9983566887521724,0.05730551477648566,0.0,1,1.0017355770921055,1,1.0,1.0
604,-0.8455478036468409,-0.5338997206854517,0.0,1,0.9697450724905986,3,1.0,1.0
605,0.9328414012804399,-0.3602872743480476,0.0,3,0.9966605458506882,1,1.0,1.475
606,-0.7196221996765325,-0.6943658183786906,0.0,1,0.9714061408931539,3,1.0,1.0
607,-0.9872742513969368,-0.15902689246985297,0.0,1,1.0448271310696495,2,1.0,1.0
608,0.21881559367203685,0.9757662301832104,0.0,1,1.1370946799992827,3,1.0,1.0
609,-0.09341024200648643,-0.9956277048617569,0.0,1,0.9000836061565216,1,1.0,1.0
610,-0.9138549523258638,0.40604079365193513,0.0,1,1.0006136265257253,1,1.0,1.0
611,-0.15683233368224322,-0.9876252422410948,0.0,1,0.9341002454455131,1,1.0,1.0
612,0.9955630045960822,0.09409731069282132,0.0,3,1.0007016257455896,1,1.0,1.7
613,-0.8318659880379676,0.5549765562126168,0.0,1,1.0191161052207285,2,1.0,1.0
614,-0.9938587706269326,0.11065597158726852,0.0,1,0.9821011152096183,1,1.0,1.0
615,-0.3885671566506576,0.9214204060972512,0.0,1,1.0014011629421433,1,1.0,1.0
616,0.24146462056956444,-0.9704096233102782,0.0,1,0.8821487139348767,3,1.0,1.0
617,-0.7212350955768498,0.692690361495129,0.0,1,0.9617114014784767,3,1.0,1.0
618,-0.6599282471430842,0.7513286289119139,0.0,1,0.9231098302275662,3,1.0,1.0
619,0.651622399286098,0.758543504849016,0.0,1,1.0660992853720042,2,1.0,1.0
620,0.8909050655823085,-0.45418956848411046,0.0,3,1.0043654573608205,1,1.0,1.525
621,-0.22482895082998822,-0.9743982465443413,0.0,1,0.9415020460266236,2,1.0,1.0
622,0.998446892957097,0.05571177563423348,0.0,3,1.043849359810962,1,1.0,1.67
623,0.1625331992783144,-0.9867030754651349,0.0,1,0.8608398990192935,3,1.0,1.0
624,-0.18171599835629357,-0.9833510542737907,0.0,1,0.9637138011478253,2,1.0,1.0
625,-0.771568892165026,-0.6361457731080467,0.0,1,0.9517008686800771,3,1.0,1.0
626,0.48381425716487847,-0.8751707059562704,0.0,1,0.936338638154406,3,1.0,1.0
627,-0.3676308844697297,0.9299717913915476,0.0,1,1.0139912428765319,1,1.0,1.0
628,0.99970566727932,0.024260643223326835,0.0,2,1.0662323868792445,1,1.0,1.71
629,-0.7661735781854065,0.6426336811050061,0.0,1,0.9115212496273193,1,1.0,1.0
630,-0.9552212645115152,0.2958924396212613,0.0,1,0.9197146425789325,1,1.0,1.0
631,0.9999859333409465,-0.00530406638684134,0.0,2,1.1073486229963936,2,1.0,1.6400000000000001
632,0.9783580627965179,-0.20691906862598383,0.0,3,1.0983508017558479,3,1.0780057800875549,1.8050000000000002
633,0.1489564211629232,0.9888437614680764,0.0,1,1.0960584586937785,1,1.0,1.0
634,-0.9968871361222099,0.07884185331445724,0.0,1,0.9610750985552574,3,1.0,1.0
635,-0.3720518213995774,-0.9282119597340129,0.0,1,0.9774007607472542,1,1.0,1.0
636,-0.4515051476909442,-0.8922685142985707,0.0,1,1.009796902405337,2,1.0,1.0
637,0.48750274144284994,-0.8731214560905636,0.0,1,0.9039370528844496,2,1.0,1.0
638,-0.9179151203921919,-0.3967768034492288,0.0,1,1.0293847474744895,3,1.0,1.0
639,0.1694136451090504,-0.985545035425,0.0,1,0.8360064664275939,3,1.0,1.0
640,0.65923118015673,-0.7519403241675267,0.0,1,0.9378717567012181,1,1.0,1.0
641,-0.2965342470237971,0.9550222198158689,0.0,1,1.0831609840762455,1,1.0,1.0
642,0.1670951918550749,0.9859407674190755,0.0,1,1.1183462786288054,2,1.0,1.0
643,-0.9987951231160644,-0.049074454042463064,0.0,1,0.946234871090463,3,1.0,1.0
644,-0.17258614083055243,0.9849944284071951,0.0,1,1.0715673372024828,1,1.0,1.0
645,-0.794554732476406,-0.6071925370912813,0.0,1,0.9720744876397713,1,1.0,1.0
646,0.5242344023734452,-0.8515740081567527,0.0,1,0.9311260285097678,3,1.0,1.0
647,-0.40265846873187544,-0.9153502922698508,0.0,1,0.9605585674802963,1,1.0,1.0
648,0.6985127855760255,-0.7155975743298892,0.0,2,0.9515541558610131,2,1.0,1.015
649,0.1641295969545846,0.9864387844177284,0.0,1,1.1312731058118368,1,1.0,1.0
650,-0.8556765296440698,0.5175110400912055,0.0,1,0.9660806222448168,3,1.0,1.0
651,0.636298509439189,-0.7714429381914558,0.0,1,0.9477656870593355,1,1.0,1.0
652,-0.44664377764072977,0.894711873116043,0.0,1,0.9819675996887791,1,1.0,1.0
653,0.9922389152933576,0.12434602919860673,0.0,3,1.0180379938917774,1,1.0,1.72
654,0.8918269779575434,0.45237665875585986,0.0,3,1.0241831594275808,3,1.0,1.395
655,0.3722308746209407,0.9281401704370571,0.0,1,1.109115468904138,3,1.0,1.0
656,0.52657158195213,-0.850130795278251,0.0,1,0.9305634330513987,1,1.0,1.0
657,-0.8662212331914687,0.49966066001662707,0.0,1,0.9666557440349192,3,1.0,1.0
658,0.9821177196599268,0.1882678536818895,0.0,3,1.0413709917711207,1,1.0,1.74
659,0.8420486078675825,-0.5394016518219665,0.0,3,1.0026589504447172,1,1.0,1.3599999999999999
660,-0.0875292686736176,-0.9961619482420826,0.0,1,0.9131481589989998,1,1.0,1.0
661,-0.6506095232330886,-0.7594124362152711,0.0,1,0.9189335249786985,3,1.0,1.0
662,0.995993844604687,-0.08942181786104912,0.0,3,1.049651509608727,3,1.0,1.69
663,-0.8674803519104387,0.4974714454612863,0.0,1,0.9682811649806877,3,1.0,1.0
664,0.9818926949156277,-0.18943794675652056,0.0,3,1.0546155176422216,3,1.0256533462699482,1.96
665,0.7358078320812607,0.6771903973387954,0.0,1,1.0949619880952213,1,1.0,1.0
666,0.6900720610492499,-0.7237406652657018,0.0,2,0.9841072196000921,1,1.0,1.01
667,-0.9939591856544885,0.10975034056013765,0.0,1,0.9753239785518231,3,1.0,1.0
668,-0.12210753504615622,-0.9925168763728663,0.0,1,0.938399367550165,2,1.0,1.0
669,-0.7348783131888884,0.6781989861424552,0.0,1,0.9425726230754877,1,1.0,1.0
670,-0.7430954183689296,0.66918547443822,0.0,1,0.9412997034270639,1,1.0,1.0
671,0.9654596514987815,0.26055260760132715,0.0,3,1.0150929687828831,1,1.0,1.71
672,-0.32802489645741495,0.9446690781983403,0.0,1,1.0803975635052416,1,1.0,1.0
673,-0.7579993561270977,0.6522552997951839,0.0,1,0.9498118129678212,1,1.0,1.0
674,0.8081107141325846,-0.5890306220427969,0.0,3,0.9773563510232044,3,1.0,1.315
675,-0.9812812048293342,-0.19258036516916854,0.0,1,1.0508128823398788,1,1.0,1.0
676,0.8919061426935033,0.4522205574999839,0.0,3,1.0204530598941373,2,1.0,1.4
677,0.008721741854065712,-0.9999619648861806,0.0,1,0.894389426223343,2,1.0,1.0
678,0.636765116780916,0.7710578357367147,0.0,1,1.0237564757534594,3,1.0,1.0
679,-0.9390203571024925,0.34386155491288567,0.0,1,0.9634884761900334,1,1.0,1.0
680,-0.9947950304060418,0.10189625841728589,0.0,1,1.0190931041951903,3,1.0,1.0
681,0.1298048623316148,-0.9915395593293646,0.0,1,0.8762603542121702,1,1.0,1.0
682,0.9993643662101508,-0.03564917319355258,0.0,2,1.0876712720818966,2,1.1594439184517955,1.6400000000000001
683,-0.9041654434312023,0.4271824562231663,0.0,1,1.0102036703556658,1,1.0,1.0
684,-0.10005051072852887,0.9949823592923448,0.0,1,1.0662921993790937,3,1.0,1.0
685,0.916701737163351,0.39957217756207014,0.0,3,1.044984951857476,3,1.0,1.47
686,0.8880316015382682,-0.45978242100952316,0.0,3,1.029459136689983,3,1.0,1.475
687,-0.9847479064908158,-0.1739872428138215,0.0,1,1.0444147529610048,1,1.0,1.0
688,0.20185181340694738,0.9794160737012267,0.0,1,1.1696577131716575,1,1.0,1.0
689,0.8849365924796367,0.4657115279768469,0.0,3,1.1214198560574726,3,1.0,1.38
690,-0.8599935364857795,-0.5103049257088179,0.0,1,1.0155723449304568,1,1.0,1.0
691,0.38542312557485897,-0.9227399494289312,0.0,1,0.9091085037138922,1,1.0,1.0
692,0.3344395611769237,-0.9424172005644776,0.0,1,0.8991833116209822,1,1.0,1.0
693,-0.6922273705537344,0.7216794769537673,0.0,1,0.9601812299187427,1,1.0,1.0
694,0.055666540968405974,-0.9984494159528629,0.0,1,0.9100128363334485,1,1.0,1.0
695,0.08488153392789127,-0.9963910503402006,0.0,1,0.9162354284701979,1,1.0,1.0
696,-0.9995402555163301,-0.030319591065012315,0.0,1,0.9347925845531201,1,1.0,1.0
697,0.7015740510279989,0.7125965555096115,0.0,1,1.0573242411668322,1,1.0,1.0
698,-0.4177849201022519,-0.9085459595062625,0.0,1,0.9772399000833865,1,1.0,1.0
699,0.3448678742922191,-0.9386512394287699,0.0,1,0.9011477778098961,2,1.0,1.0
700,0.6425805251065524,0.7662181600261034,0.0,1,0.9822661484528106,1,1.0,1.0
701,0.6138988831141701,-0.7893846725843965,0.0,1,0.9428273356038361,1,1.0,1.0
702,-0.9819323084889168,0.18923250657756127,0.0,1,0.9294483449082857,1,1.0,1.0
703,0.9441876698027348,0.3294080208381115,0.0,3,1.0558359511820323,1,1.1069027763513362,1.6800000000000002
704,0.8361802718135809,0.5484546955125519,0.0,3,1.0683819524096123,1,1.0,1.145
705,-0.9994316033958954,0.03371157269409987,0.0,1,1.0038035139208072,3,1.0,1.0
706,-0.6434537361308182,-0.7654850027657571,0.0,1,0.9344945749412902,1,1.0,1.0
707,0.9958593290896953,-0.09090762710038024,0.0,3,1.0721747666549402,3,1.0,1.6949999999999998
708,0.727762943000511,-0.6858287678387623,0.0,2,0.9260182153371963,2,1.0,1.1
709,-0.4267213800733302,-0.9043831399292629,0.0,1,0.9823056062512281,3,1.0,1.0
710,0.9966683912485033,-0.08156051671072383,0.0,2,1.0857207139556597,3,1.0,1.6949999999999998
711,-0.7624334607396899,-0.6470666255838727,0.0,1,0.9563717916767646,2,1.0,1.0
712,0.45539202575097687,0.8902910214544577,0.0,1,1.084155723087408,3,1.0,1.0
713,-0.955090333253038,-0.2963147909345744,0.0,1,1.0616406606684272,3,1.0,1.0
714,-0.911890533359776,-0.4104334966457089,0.0,1,1.0520571658054303,3,1.0,1.0
715,-0.1705862581817404,-0.9853427467229627,0.0,1,0.9724806244353392,1,1.0,1.0
716,0.9903620829328065,-0.13850250787979643,0.0,3,1.0631311841148918,1,1.1204169513544573,1.915
717,0.4240948449055872,-0.905617779487851,0.0,1,0.8909434931008149,1,1.0,1.0
718,0.7036476406126311,-0.7105490819502038,0.0,2,0.9253048965077446,1,1.0,1.025
719,-0.8859334415661214,0.46381239430917315,0.0,1,0.9874568879210092,2,1.0,1.0
720,-0.9194515692049833,0.3932032704422661,0.0,1,1.0273905728016195,1,1.0,1.0
721,-0.9730878695180776,-0.23043436852337976,0.0,1,1.0418038838283803,1,1.0,1.0
722,0.7831661688368816,0.6218124733304737,0.0,2,1.0893388614028217,3,1.0,1.01
723,0.006638298622762662,0.9999779662529545,0.0,1,1.0757876317540196,1,1.0,1.0
724,-0.05453418297053551,0.9985119042293568,0.0,1,1.0738089626465745,3,1.0,1.0
725,-0.8830361341942109,0.46930500285778276,0.0,1,0.961084832614317,1,1.0,1.0
726,0.8744259586301363,-0.4851589872132303,0.0,3,0.9721290809413565,3,1.0,1.475
727,-0.41631524862571706,0.9092203329016061,0.0,1,1.0044069316793751,1,1.0,1.0
728,0.37128772626744777,-0.9285178642994161,0.0,1,0.8821099337269805,1,1.0,1.0
729,0.925724269726866,0.3781991227365033,0.0,3,0.9989303257229156,2,1.0,1.51
730,0.953673509992134,-0.3008435412956097,0.0,3,1.0407243649828908,3,1.001027711255681,1.665
731,0.030192377219995157,-0.9995441062593515,0.0,1,0.9119160692494449,2,1.0,1.0
732,0.12280384118551875,0.992430963135513,0.0,1,1.1038601134299424,1,1.0,1.0
733,0.7811840475989389,0.6243007959124662,0.0,2,1.0766292897601997,1,1.0,1.005
734,0.7369699849990609,0.6759254701596058,0.0,1,1.095367368884015,1,1.0,1.0
735,-0.008093900442063689,0.9999672438513344,0.0,1,1.0652016309794277,1,1.0,1.0
736,-0.2633393647781484,0.9647032595354081,0.0,1,1.0671589794923713,1,1.0,1.0
737,-0.3338981004113313,0.942609175926961,0.0,1,1.0695177019293958,1,1.0,1.0
738,-0.9738094860603239,-0.22736553137828036,0.0,1,1.079108665147004,2,1.0,1.0
739,-0.9630693124758747,-0.26925359675823435,0.0,1,1.0257534205932635,1,1.0,1.0
740,-0.9396596747651894,-0.34211064821220977,0.0,1,1.019190650044749,1,1.0,1.0
741,0.05756229762287711,-0.9983419163254518,0.0,1,0.8872296446643922,1,1.0,1.0
742,0.5979455724569749,-0.8015367068195322,0.0,1,0.9348770337289407,1,1.0,1.0
743,-0.8972957819867865,-0.44142981280008886,0.0,1,1.0684258428139735,3,1.0,1.0
744,-0.895785773800343,0.44448604866398295,0.0,1,0.9854961689394058,1,1.0,1.0
745,0.9239878432929155,-0.3824218422722568,0.0,3,0.9810447637638349,2,1.0,1.425
746,0.5585933128168049,0.829441686242226,0.0,1,1.015974431883012,3,1.0,1.0
747,-0.9841222504052121,0.17749196110635843,0.0,1,0.9468078629816553,1,1.0,1.0
748,-0.8786240002747929,0.4775142575265377,0.0,1,0.9620344812572248,2,1.0,1.0
749,-0.12037526378374191,-0.9927284602896175,0.0,1,0.9387950440229822,1,1.0,1.0
750,0.3583835923146681,0.9335744216502688,0.0,1,1.1732737942600764,1,1.0,1.0
751,-0.35271848924536475,-0.9357294840628179,0.0,1,0.9320481029382995,1,1.0,1.0
752,-0.11966471583536029,0.9928143611894634,0.0,1,1.037164507949167,1,1.0,1.0
753,-0.6605672377360042,0.7507668908721438,0.0,1,0.9369913358066203,1,1.0,1.0
754,0.7231869383607498,-0.6906523381444568,0.0,2,0.9331767150568349,3,1.0,1.1
755,0.6986047507554501,-0.715507793264277,0.0,2,0.9513601100190863,2,1.0,1.015
756,0.19374349045450576,0.9810522207846557,0.0,1,1.1614215136507686,3,1.0,1.0
757,-0.49774137252101647,-0.8673255018047692,0.0,1,0.9655222736189042,1,1.0,1.0
758,0.5216301518464346,0.8531717205139101,0.0,1,1.0244800863392078,1,1.0,1.0
759,-0.36294833695687767,0.9318092641202043,0.0,1,1.0358266007878527,1,1.0,1.0
760,-0.9999973005747046,0.0023235411130371458,0.0,1,0.9744359023195688,1,1.0,1.0
761,0.22288242910957487,0.9748453327550044,0.0,1,1.1280816082245213,1,1.0,1.0
762,-0.9968952450742603,0.0787392554468893,0.0,1,0.9629405598876615,3,1.0,1.0
763,-0.6796614494874592,-0.7335259464263048,0.0,1,0.9389641636761603,1,1.0,1.0
764,-0.3970397652502062,-0.9178014081543246,0.0,1,0.9556241197787816,1,1.0,1.0
765,-0.2543087253863505,-0.9671230905072888,0.0,1,0.9841694123728757,1,1.0,1.0
766,0.9988693006338456,0.04754072203124704,0.0,2,1.035233326537666,3,1.0,1.635
767,0.06558184019258993,-0.9978471938312767,0.0,1,0.899324211430628,1,1.0,1.0
768,-0.5817592692557761,0.8133610223234117,0.0,1,0.9952528190523162,3,1.0,1.0
769,-0.9013197489474883,0.43315437220145503,0.0,1,1.0133305820767846,1,1.0,1.0
770,-0.8620707586783496,-0.506787931024146,0.0,1,1.0166193706626057,1,1.0,1.0
771,-0.5711672703589451,-0.8208336916030626,0.0,1,1.0057549699791228,1,1.0,1.0
772,0.7125585457958932,0.7016126558245952,0.0,1,1.0981085352201092,2,1.0,1.0
773,-0.3480016169100777,-0.9374939331152876,0.0,1,0.9452521352385079,3,1.0,1.0
774,-0.8343965233380717,-0.5511646231765412,0.0,1,0.9958414239458954,1,1.0,1.0
775,0.4011455002299852,0.9160143490389411,0.0,1,1.1512709283258151,1,1.0,1.0
776,0.6275019686916714,-0.7786149749960355,0.0,1,0.9377703091833692,1,1.0,1.0
777,0.23816581732751008,0.9712245072364676,0.0,1,1.1350801561610024,1,1.0,1.0
778,0.5253244716935059,0.8509019916770315,0.0,1,1.0254448309266389,1,1.0,1.0
779,0.9389373405834205,0.34408817250544105,0.0,3,1.0685615408059679,2,1.0,1.635
780,0.9967953404796629,0.07999405726698046,0.0,3,0.9974677849959711,1,1.1071185813232598,1.6600000000000001
781,0.32163254793788,-0.9468645648174756,0.0,1,0.9299333952983466,1,1.0,1.0
782,-0.9015658647526867,0.4326418744328153,0.0,1,1.021501802447268,3,1.0,1.0
783,-0.7885024300364893,-0.6150316396955131,0.0,1,0.9452438323576127,2,1.0,1.0
784,-0.9509507334517228,-0.30934237108361107,0.0,1,1.0617091698556413,2,1.0,1.0
785,0.7938745036068983,-0.6080816331076782,0.0,3,0.9924487843390949,1,1.0,1.31
786,0.8118721283471321,-0.5838352911678927,0.0,3,0.9929790138531258,1,1.0,1.325
787,-0.0004323409892183908,0.9999999065406301,0.0,1,1.064138122302521,3,1.0,1.0
788,-0.7789434518649474,-0.6270941705969847,0.0,1,0.9861770778809621,1,1.0,1.0
789,-0.998873027211137,-0.04746235887584114,0.0,1,0.9535840259533298,2,1.0,1.0
790,0.860785692115516,0.5089675748505126,0.0,3,1.0002198365291248,1,1.0,1.3
791,-0.45124206954002216,-0.8924015882310148,0.0,1,1.010146968203049,1,1.0,1.0
792,0.9783793872954698,-0.20681821611101178,0.0,3,1.0999681911854646,1,1.0,1.8050000000000002
793,-0.45784586542361366,0.8890315874672295,0.0,1,0.9845538873462752,1,1.0,1.0
794,-0.9969600576887874,-0.07791433355403646,0.0,1,1.027622525749863,1,1.0,1.0
795,-0.6949464550786443,0.7190614887293199,0.0,1,0.9521155172840846,3,1.0,1.0
796,-0.9585264724661134,0.2850035115251553,0.0,1,0.9264329211391586,3,1.0,1.0
797,0.8153603063392176,0.5789538589960491,0.0,2,1.0476718065208672,1,1.0,1.085
798,0.9641790445178497,0.26525227635714316,0.0,3,0.9983317425155684,1,1.0,1.71
799,0.9075144415302747,0.42002087854533326,0.0,3,1.0242075225771665,1,1.0,1.44
800,-0.9238518858656171,0.3827501704539698,0.0,1,1.0269330859131676,1,1.0,1.0
801,-0.6427772858241957,-0.7660531057495166,0.0,1,0.9335431366854915,1,1.0,1.0
802,0.13861940887530283,-0.9903457272503687,0.0,1,0.8791793625338329,3,1.0,1.0
803,0.9888867650497255,-0.14867066257163505,0.0,3,1.0688791847913335,3,1.0,1.935
804,0.9644402644507047,0.26430091998753014,0.0,3,1.032209854435435,1,1.0,1.71
805,-0.40653617071385284,0.9136346873347778,0.0,1,1.0327736509054462,2,1.0,1.0
806,-0.9583813262136343,-0.2854912145145549,0.0,1,1.061109587747973,3,1.0,1.0
807,-0.5708135382985485,0.8210797187210822,0.0,1,0.9905498805628681,1,1.0,1.0
808,0.7082986159281693,0.7059129342023983,0.0,1,1.0681804454599426,2,1.0,1.0
809,0.8654507436787794,0.5009940221857421,0.0,3,1.090070092771667,2,1.0,1.3
810,0.23155379636928192,0.9728221005851857,0.0,1,1.1261155696406597,2,1.0,1.0
811,-0.5010937541621209,-0.8653930029412717,0.0,1,0.9621897597254216,1,1.0,1.0
812,-0.8840567466010752,0.4673795767779356,0.0,1,1.0192860591864699,1,1.0,1.0
813,-0.9220718151353142,0.38701882090289447,0.0,1,1.0298453523472497,1,1.0,1.0
814,0.995563931371177,-0.09408750476426932,0.0,3,1.053440414215171,3,1.0,1.7
815,-0.47521328363033627,-0.8798706354125438,0.0,1,0.9731144100469091,3,1.0,1.0
816,0.9999986991138934,-0.0016130004714705372,0.0,2,1.0771453493049015,1,1.0188058458838125,1.63
817,0.006778969867252403,-0.9999770225197872,0.0,1,0.900662210890678,3,1.0,1.0
818,-0.7528883312125628,-0.6581482817146622,0.0,1,0.9646850217872399,1,1.0,1.0
819,0.12364429006241484,-0.9923266042664389,0.0,1,0.8814407215082712,2,1.0,1.0
820,0.23073122445395478,0.9730175240261497,0.0,1,1.1329667824908665,2,1.0,1.0
821,-0.7250833363558589,0.6886611324440028,0.0,1,0.9452737807443787,1,1.0,1.0
822,-0.04093432833432502,0.9991618391250827,0.0,1,1.0724116048235441,1,1.0,1.0
823,-0.10988798810085405,0.9939439773302853,0.0,1,1.0772115071582382,1,1.0,1.0
824,0.8826025579820164,-0.4701199045388332,0.0,3,0.9815605696645023,3,1.0,1.505
825,0.15800157894011754,-0.9874388593996237,0.0,1,0.847161428004675,1,1.0,1.0
826,0.014560093532718954,0.9998939962197586,0.0,1,1.0956533640704387,3,1.0,1.0
827,-0.3447773589899758,0.9386844905120661,0.0,1,1.071038370972996,1,1.0,1.0
828,0.36955814337554393,0.9292076079460505,0.0,1,1.1266006605146988,3,1.0,1.0
829,0.4698966177553958,-0.88272145585232,0.0,1,0.8994835135062553,1,1.0,1.0
830,-0.8140612835301668,0.5807789826235255,0.0,1,1.0238577934125026,3,1.0,1.0
831,-0.7636933064958712,0.6455792233439701,0.0,1,0.9164307143152037,1,1.0,1.0
832,-0.9639559399113108,0.2660619211944874,0.0,1,0.9457744622498961,2,1.0,1.0
833,-0.5650054058090058,-0.8250872023044599,0.0,1,1.0291515941670646,2,1.0,1.0
834,0.999380683425513,-0.035188770878711584,0.0,2,1.0902995049206938,1,1.0,1.6400000000000001
835,0.8481232411678523,0.5297989880992007,0.0,3,1.0852645212050787,1,1.0,1.225
836,0.8343904724505875,-0.5511737833784238,0.0,3,0.999940087395022,2,1.0,1.3599999999999999
837,0.9338748807565046,0.35759992602351615,0.0,3,1.033268994353827,2,1.0,1.5699999999999998
838,0.6681940173412824,0.7439870665470725,0.0,1,1.0670223643689207,1,1.0,1.0
839,0.9213800204584994,-0.3886629103733661,0.0,3,0.982569878247784,1,1.0,1.43
840,0.9765471266130964,0.21530376100687432,0.0,3,1.0472224513399295,3,1.0,1.775
841,-0.8558170761752575,-0.5172785827064886,0.0,1,1.0223772139967227,3,1.0,1.0
842,-0.9212170512109973,-0.3890490259056242,0.0,1,1.0789876738759,3,1.0,1.0
843,0.7701804836937695,-0.637826012747388,0.0,2,0.9671550857728632,2,1.0,1.2349999999999999
844,0.5500416449877255,0.8351372275136566,0.0,1,1.000212546169285,1,1.0,1.0
845,-0.9426985758350336,0.33364561306661833,0.0,1,0.9383916560407808,3,1.0,1.0
846,0.9210591618131875,0.3894226758163789,0.0,3,1.0433271505108,3,1.0,1.495
847,0.8504996577652165,0.5259756003288079,0.0,3,1.0377665065606556,1,1.0,1.25
848,-0.1707320577949734,-0.9853174942327442,0.0,1,0.972684468866432,1,1.0,1.0
849,-0.9380109396153542,-0.3466056507934056,0.0,1,1.0200233179763878,2,1.0,1.0
850,0.6892618782372728,-0.7245122933455492,0.0,2,0.9504410985418869,1,1.0,1.005
851,-0.40776454548785057,0.9130871127351906,0.0,1,1.0320161749649865,3,1.0,1.0
852,-0.7208244521165326,-0.6931176734371305,0.0,1,0.9640348891705861,1,1.0,1.0
853,-0.8006810501251278,-0.5990908578592421,0.0,1,0.9990422603709936,1,1.0,1.0
854,-0.9965637428795732,0.0828293811268442,0.0,1,0.994364279200065,1,1.0,1.0
855,-0.18749355130948175,0.9822658337829727,0.0,1,1.0993029721162935,1,1.0,1.0
856,0.8896829934139623,-0.45657876782650714,0.0,3,1.004435595428039,1,1.0,1.48
857,-0.8743487397277698,-0.48529813654748427,0.0,1,1.00931052937055,1,1.0,1.0
858,-0.8916079742264527,0.4528081495465839,0.0,1,0.9835446552545043,1,1.0,1.0
859,-0.4545973347015216,0.890697065944574,0.0,1,0.9908293617987781,1,1.0,1.0
860,0.37162018927354934,0.9283848528085167,0.0,1,1.1305599554221744,1,1.0,1.0
861,-0.3859393702076665,-0.9225241473932863,0.0,1,0.9604569139951357,2,1.0,1.0
862,0.8849347433047398,0.4657150417284955,0.0,3,1.1214095628501997,3,1.0545044901416192,1.38
863,0.01570257698264557,0.9998767069374624,0.0,1,1.095529520762314,1,1.0,1.0
864,0.8424473556151107,-0.5387786679306329,0.0,3,1.0004163104110484,3,1.0,1.3599999999999999
865,0.9065068481633602,0.42219111103021884,0.0,3,1.0675993840391862,1,1.0,1.44
866,-0.4458194658288877,0.8951228987619773,0.0,1,0.9891820258277569,1,1.0,1.0
867,0.1757288278667149,0.9844386111163004,0.0,1,1.1027372692361912,1,1.0,1.0
868,0.8482864228342171,0.5295376708366724,0.0,3,1.0854104234298414,1,1.0,1.22
869,-0.9088910521705438,-0.41703363807290394,0.0,1,1.0524611108154187,1,1.0,1.0
870,-0.28993681824397793,0.9570457885736495,0.0,1,1.0912040057289307,1,1.0,1.0
871,-0.888416296351746,-0.45903865237760366,0.0,1,1.070556613963174,2,1.0,1.0
872,-0.9859607188787649,-0.16697742610325805,0.0,1,1.047869037159307,1,1.0,1.0
873,0.6042779991083348,0.7967735561586036,0.0,1,1.0224630320370636,3,1.0,1.0
874,0.6110845310457553,-0.79156534532317,0.0,1,0.9441231174655949,2,1.0,1.0
875,0.984748708411172,-0.173982703975219,0.0,3,1.0634603901508244,3,1.0,1.97
876,0.5849181087739727,-0.8110923535752751,0.0,1,0.925978440582692,1,1.0,1.0
877,0.8842542867752742,-0.46700573478229485,0.0,3,0.9974488551225528,1,1.0,1.5
878,-0.689757601518511,0.7240403656892556,0.0,1,0.9747382079340537,1,1.0,1.0
879,-0.7969250562551095,0.6040781859269466,0.0,1,0.9456640157736633,2,1.0,1.0
880,0.9107017926011008,0.4130644561725707,0.0,3,1.0651706349292651,1,1.0,1.455
881,-0.994620514998413,-0.10358586363153864,0.0,1,1.0100260688759592,2,1.0,1.0
882,-0.6887992221888558,-0.7249521580849507,0.0,1,0.939221370956298,1,1.0,1.0
883,0.9995531515759637,0.029891423093565284,0.0,2,1.076894842057749,3,1.0,1.54
884,-0.6968959005654171,-0.7171722971330644,0.0,1,0.9291343045223587,1,1.0,1.0
885,0.9339609103378244,-0.3573751781544745,0.0,3,0.9780739876528481,1,1.0,1.495
886,-0.6099269916841588,-0.7924576107370741,0.0,1,0.9850022945417514,2,1.0,1.0
887,0.9034573625839207,-0.42867796070349357,0.0,3,1.0139074861663393,2,1.0,1.5550000000000002
888,0.13492699126053997,-0.9908555429674794,0.0,1,0.8798382698321152,3,1.0,1.0
889,0.9938875275176725,-0.11039738513573524,0.0,3,1.0337292881949107,3,1.0,1.74
890,-0.47001939973485557,-0.8826560847084701,0.0,1,0.9678602884023695,3,1.0,1.0
891,-0.9462196173029862,-0.3235250157731089,0.0,1,1.0283974286243762,1,1.0,1.0
892,0.5377405622198027,0.843110365102654,0.0,1,1.050893957466228,2,1.0,1.0
893,0.16984971965128576,-0.985469975562107,0.0,1,0.8445430110941257,1,1.0,1.0
894,0.8602939263570376,0.5097983525602959,0.0,3,1.024100763730253,1,1.0,1.295
895,0.039902321130005296,0.9992035852459886,0.0,1,1.0697893222341515,2,1.0,1.0
896,-0.33005053646997207,-0.9439632637851345,0.0,1,0.9400884046451348,1,1.0,1.0
897,-0.6930677334245208,-0.720872469224479,0.0,1,0.9446134620874521,2,1.0,1.0
898,0.9814101840847689,-0.19192199085748357,0.0,3,1.0380955098668332,1,1.026444979700238,1.96
899,-0.9998741783181295,-0.015862771909259776,0.0,1,0.9052175255231246,3,1.0,1.0
900,-0.4462141894200146,-0.8949261964878663,0.0,1,0.9640866757653045,1,1.0,1.0
901,-0.5709345479841337,-0.8209955797190097,0.0,1,1.0056795527321012,2,1.0,1.0
902,-0.9717877698072076,0.23585701272833443,0.0,1,0.9491103413750287,3,1.0,1.0
903,-0.024306568985004075,-0.9997045517072417,0.0,1,0.9037133044628064,2,1.0,1.0
904,0.24609892753934753,-0.9692447151591712,0.0,1,0.8661805758274631,3,1.0,1.0
905,-0.3444592842779556,-0.9388012577083176,0.0,1,0.9409600943802844,1,1.0,1.0
906,0.9694891236885531,0.2451343285825167,0.0,3,1.0319771224506054,3,1.0,1.7149999999999999
907,0.9548580213644358,-0.29706255071279936,0.0,3,1.0401738427173606,1,1.0183138838541508,1.67
908,0.8192901943139823,0.5733790870802292,0.0,2,1.0532449319269612,1,1.0,1.09
909,0.8883489481117955,0.45916897367817266,0.0,3,1.1217708362865197,1,1.0,1.385
910,0.27738590524876344,0.9607585854778109,0.0,1,1.1448445577685142,3,1.0,1.0
911,-0.12433953337951086,0.9922397293189613,0.0,1,1.0601673649357366,3,1.0,1.0
912,0.6482083999730274,0.7614629801930017,0.0,1,1.067780627062202,1,1.0,1.0
913,0.43475206645418285,0.9005501877817903,0.0,1,1.1321229905003631,2,1.0,1.0
914,-0.3454463765011312,0.9384384907718986,0.0,1,1.0708131182110967,2,1.0,1.0
915,0.7317460798330575,-0.6815773431159172,0.0,2,0.942705992763006,2,1.0,1.13
916,0.049675770282507026,0.9987653968008902,0.0,1,1.046058120155899,2,1.0,1.0
917,-0.5796244436045043,0.8148837367233247,0.0,1,0.9866545705260273,1,1.0,1.0
918,-0.8681141010214066,0.49636469214459145,0.0,1,0.9669417262265041,2,1.0,1.0
919,-0.9196273549537248,-0.39279196532110433,0.0,1,1.0581772707272075,3,1.0,1.0
920,0.6835335103369694,-0.7299191326759563,0.0,1,0.906363111431283,2,1.0,1.0
921,0.9986536832317061,0.05187312375158302,0.0,3,1.0425343328273067,1,1.0,1.655
922,0.8899824840352851,0.4559947128096809,0.0,3,1.0527401920653583,2,1.0,1.395
923,-0.6610649601488516,0.7503286736246971,0.0,1,0.9161716799503886,1,1.0,1.0
924,0.7563996293738343,0.6541097772416539,0.0,2,1.0438376039936204,1,1.0,1.0
925,0.5227875877122782,0.8524629834391504,0.0,1,1.0085391117041265,1,1.0,1.0
926,-0.6683093224792309,-0.7438834918771563,0.0,1,0.934094661015277,1,1.0,1.0
927,-0.28608321229120715,-0.9582047775111248,0.0,1,0.9745876398077912,2,1.0,1.0
928,0.8599459065200207,-0.5103851857758607,0.0,3,0.9596729940360005,3,1.0,1.425
929,0.5356656913297014,0.8444301434294449,0.0,1,1.0188901434141397,3,1.0,1.0
930,-0.9682929473595746,0.24981746955268758,0.0,1,0.9235686256891434,1,1.0,1.0
931,0.8444964039469816,-0.5355612231301072,0.0,3,1.0184510121703723,1,1.0,1.365
932,-0.005567257135057536,0.9999845027039129,0.0,1,1.0654662176203342,1,1.0,1.0
933,0.9995118995766086,0.031240400201650986,0.0,2,1.0765101143089857,3,1.0,1.545
934,-0.3562385118087301,0.9343950570846902,0.0,1,1.0615162900840538,3,1.0,1.0
935,0.0727498560535289,-0.9973502185512324,0.0,1,0.8933719657837471,1,1.0,1.0
936,0.9448903573511028,-0.3273869462652798,0.0,3,1.0075695428780251,1,1.0,1.5150000000000001
937,-0.9841352256728854,-0.17742000335300107,0.0,1,1.040467165041606,1,1.0,1.0
938,-0.48763248553392397,-0.8730490015182467,0.0,1,0.9854182852943936,3,1.0,1.0
939,-0.5156113859003668,-0.8568225596527573,0.0,1,0.9910993232778277,1,1.0,1.0
940,-0.1740818218507703,-0.9847311913924107,0.0,1,0.9400210733456692,1,1.0,1.0
941,0.3397927030632895,0.9405003556325446,0.0,1,1.1781976948818653,1,1.0,1.0
942,0.8523512245228634,-0.5229697792935794,0.0,3,1.0065630431786547,3,1.0,1.365
943,-0.18908897359000515,0.9819599584843968,0.0,1,1.0868768728444642,2,1.0,1.0
944,-0.9759285567662861,-0.2180904676689792,0.0,1,1.055686438975568,2,1.0,1.0
945,-0.6519269718426934,0.7582817572538693,0.0,1,0.9566789884014436,1,1.0,1.0
946,0.6740651260840502,0.7386719202713024,0.0,1,1.0664478149920453,3,1.0,1.0
947,-0.7743178371647528,-0.6327968766108911,0.0,1,0.9680676726167268,1,1.0,1.0
948,-0.11187588446296393,-0.9937221877746463,0.0,1,0.9272249571218442,1,1.0,1.0
949,-0.15842466094345412,0.9873710684463828,0.0,1,1.0832632677046632,1,1.0,1.0
950,-0.08671073210882367,0.9962335313254377,0.0,1,1.0758191641957262,1,1.0,1.0
951,-0.9445167162002999,-0.3284633507991449,0.0,1,1.0285582061219447,2,1.0,1.0
952,-0.4610782906141732,-0.8873594592521747,0.0,1,1.0111557281033894,1,1.0,1.0
953,-0.9655733755549449,-0.2601308448058959,0.0,1,1.0673992853413392,2,1.0,1.0
954,-0.5443808113581509,0.8388382038421006,0.0,1,0.9758503959055329,1,1.0,1.0
955,-0.9385653481054347,0.3451015609001558,0.0,1,0.9518723711483315,3,1.0,1.0
956,0.0036645746304874165,-0.999993285423846,0.0,1,0.8902813463067936,1,1.0,1.0
957,-0.6991623421178975,-0.7149629496443968,0.0,1,0.9682610776552714,3,1.0,1.0
958,-0.5375552107532066,-0.8432285546588634,0.0,1,0.9842866375901512,1,1.0,1.0
959,-0.9047767833383306,-0.4258861025344027,0.0,1,1.0644385024468364,1,1.0,1.0
960,-0.900391487507226,0.43508064680530734,0.0,1,1.0382043581696612,1,1.0,1.0
961,0.32165502068224966,-0.9468569309404148,0.0,1,0.9299338143284146,3,1.0,1.0
962,0.25244719792702647,-0.9676106718400705,0.0,1,0.885772102158811,1,1.0,1.0
963,-0.4303023234885199,0.9026848344801087,0.0,1,0.9809617030832447,1,1.0,1.0
964,0.8524955025991208,0.5227345579242612,0.0,3,1.0848520025856425,3,1.0,1.26
965,0.8805911458267249,0.47387681299212764,0.0,3,1.0335357241294285,1,1.0,1.37
966,0.5696001868341143,-0.8219219106207976,0.0,1,0.9392415941762694,1,1.0,1.0
967,-0.9999011180620081,0.014062506830090861,0.0,1,0.9699511455913787,1,1.0,1.0
968,-0.5284802396006224,-0.8489456027047132,0.0,1,0.9820098400346801,1,1.0,1.0
969,-0.8527270159937288,-0.5223568092735376,0.0,1,1.0378791221342043,1,1.0,1.0
970,-0.5625826355538757,-0.8267410587198722,0.0,1,1.0298046264273715,3,1.0,1.0
971,-0.30394536647464687,0.9526894636756473,0.0,1,1.068435309265724,1,1.0,1.0
972,0.7389993633560203,-0.6737061235875748,0.0,2,0.9328273447937145,2,1.0,1.155
973,-0.02025866397596063,0.9997947722077313,0.0,1,1.0792207290383868,3,1.0,1.0
974,-0.19293671248971062,-0.9812112030412529,0.0,1,0.9201455946930701,1,1.0,1.0
975,0.13578970405939275,0.9907376828764829,0.0,1,1.0931089087795276,3,1.0,1.0
976,-0.39189176980918133,-0.9200113264280108,0.0,1,0.9873799187742474,2,1.0,1.0
977,-0.05875826804896045,-0.9982722403913106,0.0,1,0.9352820942689823,2,1.0,1.0
978,0.789362887691468,-0.6139268942922982,0.0,3,0.9670290102040184,1,1.0,1.305
979,0.9498300143786815,-0.31276659633885706,0.0,3,1.0715725153487132,3,1.0,1.6600000000000001
980,0.04282283353820943,0.9990826817274729,0.0,1,1.06445055972792,1,1.0,1.0
981,0.9396479555149166,-0.3421428352262212,0.0,3,0.9881397209108452,3,1.0,1.5150000000000001
982,0.9245596254925869,0.3810373983075779,0.0,3,1.0144387393213108,1,1.0,1.51
983,-0.9998950869983533,-0.014484992114442924,0.0,1,0.9609159768669545,2,1.0,1.0
984,-0.8953583517522034,-0.44534640668537767,0.0,1,1.0686664404666255,3,1.0,1.0
985,0.7870044680102535,-0.6169472970456211,0.0,3,0.9774585345242545,1,1.0,1.295
986,-0.7118756865673588,0.7023054939798289,0.0,1,0.9457991436197818,3,1.0,1.0
987,-0.8208824891188126,-0.5710971362720205,0.0,1,0.9770859813910696,1,1.0,1.0
988,0.9950412362090814,0.0994632507185591,0.0,3,1.031562801977217,1,1.0,1.71
989,0.9948688473464163,0.10117300321534864,0.0,3,0.9980650323777075,2,1.0,1.705
990,0.5377385145090593,0.8431116711406564,0.0,1,1.0509162680920292,2,1.0,1.0
991,0.7178522191769126,0.6961955123546701,0.0,1,1.0801959196663908,1,1.0,1.0
992,-0.43054977625658813,-0.9025668341820465,0.0,1,0.9988934918791897,3,1.0,1.0
993,0.05523034991044126,-0.9984736393359467,0.0,1,0.9086136811220689,1,1.0,1.0
994,0.04406692730433374,-0.9990285811316685,0.0,1,0.9293729051311657,3,1.0,1.0
995,0.8917386963776459,0.4525506572558443,0.0,3,1.0204530598941373,1,1.0,1.395
996,0.7192340962242092,-0.6947678136100901,0.0,2,0.9216364876339832,1,1.0,1.09
997,0.7923284350352557,-0.6100947885653365,0.0,3,0.9927319328166009,3,1.0,1.3
998,-0.6311845873836216,-0.7756326557394081,0.0,1,0.9335374662606885,3,1.0,1.0
999,0.9052011314494701,-0.42498342511514386,0.0,3,1.0194671040285417,3,1.0,1.55
1000,1.7444879991142874,0.9010546907752469,0.35044837228228604,3,2.3408470561233825,1,2.180761080672562,1.97
1001,2.9394993117222996,0.16249397095544663,0.301557212940523,3,2.1831066665616934,1,2.2734041856654423,1.975
1002,1.0776241601175822,0.37381556964099993,0.09738957795975584,3,1.069380688562429,3,1.0886109857545951,1.87
1003,1.0437007828978886,-0.2594105739445823,-0.13489982022089958,3,1.0997124689087425,1,1.0800588933350115,1.925
1004,2.32852893130103,-0.5415655873373832,-0.7738058257147709,3,1.8720730021188763,3,2.1992279438166307,1.9649999999999999
1005,2.5914915705540897,-0.2708870874582553,0.7594457899098788,3,1.9841792196006236,3,2.1353319652717744,1.95
1006,1.070272940917259,0.30382656619680526,-0.2080793437187264,3,1.0982477331757639,1,1.098035269387625,1.9300000000000002
1007,2.5644759550196605,0.20119480448181162,-0.800554524597899,3,1.942739542466317,2,2.252465342711491,1.98
1008,2.6680507707098817,0.5898218107658052,0.4536721275314139,3,2.1897400196621293,2,2.2018935982263548,1.98
1009,2.077655234118413,0.9149265558792589,-0.39607961568468997,3,2.1280833762949367,2,2.1240916637796188,1.8900000000000001
1010,2.3431348097778146,-0.1257858989313279,-0.9308256603407431,3,1.847486524180722,3,2.227941888664602,1.98
1011,1.9891117132151344,0.7490362480997809,-0.6624395400664834,3,2.1481152776990498,3,2.161122071911845,1.955
1012,2.2886250755458493,0.7774467664623148,0.5588131092623398,3,2.3501345207328463,2,2.241179452785178,1.96
1013,1.5453646328669257,-0.388747022173187,0.80136286144496,3,2.1757968066326003,1,2.145896561209131,1.9649999999999999
1014,1.8702646577514623,0.5720746988898608,-0.8098760892023729,3,1.907756738562503,2,2.114913786317594,1.98
1015,2.272681469198292,-0.829517842437205,-0.4873858486191258,3,1.8459989270178285,3,2.2318183025765244,1.9100000000000001
1016,1.6348898329053345,0.08148037274236031,-0.927391780609399,3,1.9343630813645911,1,2.1439223439707993,1.99
1017,2.6640189078376455,-0.6411643817559567,-0.38469094816696997,3,1.793425750278196,2,2.281632840390343,1.9100000000000001
1018,2.9826558392988614,-0.18448528851275842,0.018779771410077487,3,2.0009429867622885,2,2.2849903625229278,1.925
1019,2.7446161762691528,-0.6626062832321881,0.08062049032058241,3,1.8466857561041206,3,2.195780073896559,1.95
1020,1.6944534223182677,0.34964351884590306,-0.8856583419107144,3,1.649716574598096,2,2.188774722804597,1.925
1021,1.6728183966176695,0.1958381962205691,0.9244455631940915,3,2.499654638652249,2,2.132556653822441,1.94
1022,1.4005385918822792,-0.6522279781708931,0.46394470001135735,2,1.6224036287370687,1,2.3994323219409823,1.635
1023,1.4138059394064548,-0.6903305648455166,0.4240521601936735,2,1.5654475401355625,3,2.3506971368996936,1.955
1024,1.6024498278154236,-0.09526327876181391,0.91262191969926,3,2.276082309559311,1,2.0306063332978566,1.99
1025,2.9169986180541483,0.23645726019369476,-0.321249900526792,3,1.9947118356547002,2,2.192474667331897,1.9649999999999999
1026,2.8192794781274055,0.1567668166040717,-0.5515480957551315,3,2.0819323912702745,2,2.2463919382039794,1.9649999999999999
1027,2.6770521629097463,-0.37615484661919596,0.6325408287724383,3,2.0138318473918138,2,2.230968802490545,1.9849999999999999
1028,2.9620827766918607,-0.1211623892086591,-0.2443694052743273,3,1.9836704707496493,3,2.2617060013117425,1.98
1029,1.7878166275538854,-0.9772257127459213,-0.0028500536169631576,3,2.0017223229425105,2,2.1484685674250708,1.97
1030,2.1877946293397423,-0.9813481120056414,0.041098178233493654,3,1.9700554825257306,1,2.1648872965510506,1.97
1031,2.5157002889230347,-0.32006435445355147,-0.7947402223449684,3,1.8778423732309846,2,2.10394853672996,1.925
1032,2.7880935261305595,-0.13899295499033926,0.5996578628969644,3,1.8532753230787116,1,2.2760085899378146,1.9849999999999999
1033,1.1974756629997558,0.202393386618013,-0.561241129618643,2,1.4549687394281643,1,2.329126167180691,1.8900000000000001
1034,2.124806432014545,0.9526979126274916,0.27711016185448534,3,2.4328279006600195,3,2.208558171493413,1.9649999999999999
1035,2.1767366496247833,0.9841366888340519,-0.01546397006447487,3,2.1435848902227423,2,2.28252595866594,1.9300000000000002
1036,2.3809181875308183,-0.2175532656300344,0.8986500492527356,3,2.079012371831706,2,2.124106994074625,1.975
1037,1.5559991477761506,-0.5421604634993354,0.7133899880448852,3,2.1192184751817407,3,2.1947405294048,1.975
1038,1.4374332327284205,-0.8262412782561724,0.029051376339354926,3,1.3638597339213252,3,2.2846211330022923,1.935
1039,1.8116390537290195,0.09744519701400854,-0.9772535942624113,3,1.9216322021850252,3,2.1682747871454664,1.95
1040,2.468230307036081,-0.8648133165406874,-0.18126860485697535,3,1.861457686025313,1,2.2637834781712356,1.935
1041,2.50049077829094,-0.6993225902009869,-0.5103497777802124,3,1.8575917017014474,3,2.0833579532448137,1.925
1042,2.5582607697451665,-0.5446548470342693,0.6258562219596534,3,1.8860133821228124,2,2.0802236806099748,2.05
1043,1.3137381696671964,-0.6175349326652129,-0.3843114715519709,3,1.4374831625806053,1,2.3282044065820697,1.97
1044,2.7276668952866725,-0.4319244610846808,-0.5328622236756544,3,1.8733726695394088,3,2.1471793771540266,1.9649999999999999
1045,1.8626219766643834,0.8210057313933009,-0.5541451684565605,3,2.1020893917767283,2,2.1977026797669907,1.97
1046,2.300439586928957,-0.9146449420191439,-0.2704823185436609,3,1.8881082389940091,3,2.219715880947167,2.005
1047,2.7939146153338914,-0.6080065764880979,0.005252285832093316,3,1.9214842704934745,2,2.250844586517128,1.975
1048,2.141333016194105,0.14077198955414105,0.9799021509775586,3,2.1700131589791414,3,2.165579383044374,1.98
1049,2.822359967608177,-0.08905154434645023,-0.5619554307282654,3,2.0331259890674223,1,2.2417526234538836,1.995
1050,2.7609173603402413,0.2937434638494475,0.5785495209388458,3,2.0771920559328283,3,2.267235631275455,1.955
1051,2.86770924335985,0.4132476604760407,0.2762372894794529,3,2.1485275184563366,3,2.314047603102118,1.975
1052,2.044342459332128,0.17659659991093,0.9832839809537617,3,2.1982607713337714,1,2.1830444637264566,1.975
1053,2.6611791714005837,0.7443049377316127,-0.09408646541547531,3,2.373507043199801,1,2.2286143300140875,1.95
1054,2.9372339685218787,-0.22157779241907055,0.26925038561796183,3,2.0006321056922514,2,2.27756988882837,1.9649999999999999
1055,2.648567122166808,-0.5008958267544926,0.5731178402250253,3,1.998151164425222,1,2.18867614372867,1.975
1056,1.4206793577856802,0.33760233821854274,-0.7418977387307234,3,1.825860757877453,1,2.087005846097654,1.9649999999999999
1057,2.0193675163462843,0.4111636410540348,-0.9113557810129725,3,1.9863783721241903,2,2.19109871911019,1.98
1058,1.277142555237631,0.6232522406152244,-0.2983852528522835,3,1.288411012138724,1,1.644816246673927,1.905
1059,2.0256901935146225,-0.9788842613756928,-0.20279451863436918,3,1.78450090980311,1,2.193719891339052,1.98
1060,1.9272872973488901,-0.1504950473270529,0.9859331131487568,3,2.2910767760955557,2,2.154073679504548,1.9649999999999999
1061,2.9434783385124477,-0.2915696616832242,-0.1575936456324343,3,1.9356284390956457,1,2.279464382633233,1.975
1062,1.5466977292086097,-0.11347858964174372,0.8841038745465885,3,2.2264905918306415,1,2.1009005317234424,1.9649999999999999
1063,2.0926028360291475,0.5972294223592237,0.7967068041807014,3,2.330439785797371,1,2.258565793804338,1.9449999999999998
1064,2.0196718490506163,0.9962923087491343,-0.08375353056587685,3,2.3601821383257513,2,2.19925634436741,1.95
1065,2.0676637003457934,-0.8305791530820283,0.5527747227587881,3,2.040877493612107,2,2.1283043465007454,1.98
1066,1.0984255335643576,-0.3370105212847732,0.27126995781813384,3,1.14009923165734,1,1.079960749619038,1.9100000000000001
1067,1.368359933019966,0.6680786552383712,0.3933214158933474,3,1.4798066408072645,3,2.342786439434983,1.8900000000000001
1068,2.1517759675199453,-0.9631280708455262,0.22214494104696578,3,2.0032128035250936,1,2.134600438123905,1.98
1069,2.9960630538235966,0.056457049356546524,0.06834467342495384,3,2.1173356712527998,1,2.256541866404807,1.995
1070,2.3374653838685275,-0.9281138208246301,-0.15723183610444008,3,1.8980159763458102,3,2.2251441444136946,1.98
1071,1.0324637745238725,0.1579966827077221,-0.19725795457918543,3,1.014592184200195,3,1.0,1.9649999999999999
1072,1.3465387409139784,0.7372634255227491,-0.17155472672058097,3,1.265253106359387,1,1.6660787522712175,1.975
1073,2.639160122289269,0.06040771193859592,0.7666976238475706,3,2.034589704254701,1,2.180868724263834,1.975
1074,2.8093652295359233,0.3968918676745006,-0.43290272647802613,3,2.136035948972654,2,2.1884392644748125,1.9649999999999999
1075,2.1985277517617647,0.9172450887899488,-0.3453232961604788,3,2.332092253136684,1,2.277265026293117,1.9649999999999999
1076,1.7018570315046466,0.863541639305565,0.4067021115291093,3,2.3184990414813784,3,2.179605957540192,1.97
1077,1.8876935204850893,0.7320011049022753,0.6719833607172242,3,2.3706695976743655,3,2.235559053620707,1.9449999999999998
1078,2.498855981842258,-0.8624078753312643,0.08599631356524258,3,1.9178071955385514,1,2.2044062957384267,2.005
1079,1.586693918774008,-0.7018030845148852,0.5802159199703213,3,2.014013603105651,1,2.186812035139206,1.9649999999999999
1080,1.7839840419430473,-0.8617437024341132,0.4590587077704583,3,2.1134371026750856,1,2.240429864139426,1.955
1081,2.0767341284692975,0.7189213895719585,-0.6908428975852483,3,2.1945244805630906,3,2.216011308157256,1.9849999999999999
1082,1.3984062169217284,0.7077867665125197,-0.3703009766545662,2,1.4308141464488977,1,2.3479492440908496,1.87
1083,1.060856745460414,0.020263572832022618,-0.34292759449900817,2,1.1640109630762456,1,1.3742023692328238,1.98
1084,1.309035234832777,0.3338246843461713,-0.6411932418690822,2,1.6282427959073447,3,2.3049722136415203,1.815
1085,2.485464869163858,-0.38787297960406747,0.7835039326645277,3,2.0615008664947663,2,2.14203071203844,1.96
1086,1.4040497947920416,-0.5686078242014804,-0.5670348271221537,2,1.6855502727173033,1,2.0900430541672534,1.915
1087,2.8451928226971557,0.46655826225300545,-0.26071532441471384,3,2.137349372570089,1,2.223962080194651,1.97
1088,1.9298905199533543,-0.3183540958171714,0.9453757615276692,3,2.144680712234864,1,2.2172709373293964,1.975
1089,1.4363988611919754,-0.37988362808304826,0.733513589137078,3,2.203332585394397,2,2.159426983287026,1.935
1090,2.878896378440264,0.47343802168743365,-0.05828889761590605,3,2.215636479767028,3,2.2782200473730287,2.01
1091,1.1030727624050822,-0.4421196742706235,-0.007191945716400412,3,1.053071185853044,3,1.1777196934000014,1.815
1092,1.4150461434990904,0.036837925887119906,-0.8102295680737951,3,1.9578345217852238,3,2.1717580385655104,1.97
1093,2.259940337370815,0.929256220436179,-0.26251456681147134,3,2.025714001257027,2,2.1833058361076874,1.98
1094,1.7195584387268714,-0.293476687345047,-0.9139058839375462,3,1.8382222464721243,1,2.1947722549166646,1.9649999999999999
1095,1.7449812015171675,-0.04895982962781686,0.9656957841386632,3,2.208892314896492,3,2.127385464314004,1.9100000000000001
1096,1.699033608300906,0.9533524805294605,0.02320083912172507,3,2.365063241912173,1,2.2049730244841603,1.9649999999999999
1097,1.6740646611334455,0.7918338015559477,0.5164933548376013,3,2.166018537262491,2,2.2384812469775706,1.9849999999999999
1098,1.927214144508558,-0.08121303397572152,-0.9940355438075829,3,1.9538697844991166,3,2.1780643685124295,1.98
1099,1.0124135779377275,0.005935439611650464,-0.1569644211751663,2,1.0759163915484153,3,1.0,1.915
1100,1.5740864381414519,0.7033047530462193,-0.5691748959393423,3,1.861317077290602,1,2.1970969373714446,1.935
1101,1.4859315839119795,0.2246088556843403,0.8278191381750759,3,2.4078121261063417,2,2.148317106302808,1.97
1102,2.2597383870771797,0.060627540531220526,0.9637739732985533,3,2.2397584702716435,2,2.172844754147559,1.975
1103,1.3845663871609966,-0.7368190108491826,-0.27989143152151663,3,1.4702230273087722,2,2.385750903945714,1.9300000000000002
1104,1.0637290500043832,0.20380736271149538,0.2861105854366291,3,1.0791804495418156,3,1.1536168579255546,1.935
1105,2.2537445579846453,0.3111403967826644,-0.9158631736144341,3,2.046363131888214,1,2.1946429848805304,1.9649999999999999
1106,1.444548529221355,0.2107968567381458,0.8043869397243826,3,2.357042183146005,1,2.136324036872946,2.035
1107,1.1744252015378853,-0.5574670265741116,-0.08750295096085545,3,1.1131376828983712,3,1.3157485442368415,1.94
1108,1.0293458716230683,0.09939566756234806,0.2189773146576015,2,1.0442883553342708,3,1.0,1.92
1109,2.497820605277557,-0.6970695961682493,0.5160122315012707,3,1.9858728779647514,3,2.1099065784772777,1.97
1110,2.3814233721282276,-0.3444387524695541,-0.8578334086473601,3,1.846306538164323,3,2.2375929959594143,1.975
1111,1.4865395286542697,0.7288585609263692,0.45290566625928047,2,1.6856199479917493,2,2.3293799245522187,1.99
1112,1.4383000107274873,0.8158101746809584,-0.1376476695708408,3,1.4690796638198904,3,1.6812649584411397,1.925
1113,2.028393492904725,-0.9591017161258061,-0.2816339959685317,3,1.8971529069950794,1,2.2007476784083457,1.96
1114,1.3576961869386577,0.725932626974276,-0.24590167307500563,3,1.3386840850620128,3,1.7363110926852332,1.925
1115,2.967305819417256,-0.22702143654388202,-0.11305184240454944,3,1.9066832186720954,3,2.189625641602288,1.94
1116,1.0167711392091747,-0.03220358408469266,-0.1795102684530229,2,1.0717337268930365,1,1.0970069364070465,1.885
1117,1.7738464070484579,0.5462193741067856,-0.8065351497272141,3,1.8957675945698655,3,2.1080612343674416,1.94
1118,1.5850416777336025,-0.8897704551669751,0.19004769899635954,2,1.6470245681884768,2,2.2276920630678734,1.815
1119,2.669796672236364,-0.594009505437826,-0.44556158419527375,3,1.948224015049228,2,2.2296946442220653,1.9649999999999999
1120,1.0780403430468173,0.34964159725147453,-0.16655673034196883,3,1.0413655347913118,1,1.0,1.94
1121,2.8143270023914875,0.5282633260777972,0.24043583654962297,3,2.162280994149087,2,2.1964302114691914,1.96
1122,2.8320318848253323,0.5031946464235519,-0.2334910928594096,3,2.1779879120077914,2,2.1893051281307176,1.955
1123,1.9594414161062188,0.30075501235749025,-0.9528386137297212,3,1.9784431473958703,1,2.1604019029692556,1.92
1124,2.3987391167937435,-0.25255834102120633,0.8816016113410645,3,2.2060529199065684,3,2.1203198587712806,1.96
1125,1.2721227514816604,-0.5941061717688421,-0.34239241778337115,3,1.4369775992535663,3,2.445711946700411,1.95
1126,1.5456134635185048,-0.30746883810842246,-0.8360596803198964,3,1.716783859215525,3,2.127716690201748,1.9849999999999999
1127,2.117926236296698,-0.8948738525052014,-0.43045811746950996,3,1.8497697120092078,2,2.231174698433532,1.975
1128,1.2174014844735939,0.49131100034510083,-0.38229970499041976,3,1.219731269492119,2,1.5098359811126578,1.85
1129,1.9693441224822452,0.352791694577266,-0.935199570899665,3,1.959875694950216,1,2.0904244258599967,1.975
1130,1.2066251406222435,-0.3802114088709076,-0.4753899631583786,2,1.2659807754956505,1,1.5697198704677833,1.9449999999999998
1131,2.1861153187741427,-0.27021106310592713,-0.944641238509501,3,1.7680536126220046,3,2.2083476543181098,1.95
1132,1.344757825790007,0.7352519033482484,0.17338492367948122,3,1.306800567579673,1,1.6282901093061426,1.9849999999999999
1133,1.6568781643842716,0.590752140129141,0.730259758480866,3,2.3689570275284186,1,2.240307879343695,1.975
1134,1.2609402847971554,0.41456347769843904,0.5309687941139912,2,1.3533926563505108,3,1.6998390776137746,1.92
1135,2.652839733779188,-0.7136009318628066,-0.2541141319243246,3,1.8745716062813327,3,2.129046638678405,1.9449999999999998
1136,2.0580917738484965,0.8035838981947095,-0.5923497821163861,3,2.093855019848365,2,2.2067665901657185,1.9649999999999999
1137,1.0602072960556468,0.03945002724551875,0.3394604085357956,2,1.1733881234203285,1,1.3923628557032468,1.9449999999999998
1138,1.102334555266053,0.43190400965236164,-0.08749671866314748,3,1.098551634083013,3,1.0,1.98
1139,1.7037991276067812,0.8067739372318504,-0.5112542003709256,3,1.9558607136206363,1,2.2446892762865875,1.9849999999999999
1140,1.5734565096606477,-0.5836535635872049,0.6909480216058799,3,2.148614623798103,2,2.1454634993327093,2.005
1141,2.9303512876242275,-0.21145609839662494,0.2995543357503265,3,2.0138734865558696,1,2.2880924079430938,1.9449999999999998
1142,1.9253225014676048,-0.7528066094213274,0.653991957155827,3,2.2439246350092517,1,2.2179849849038997,1.9649999999999999
1143,1.1037843303233625,0.427533717541772,-0.11837395740182233,3,1.0770698884368133,1,1.190038966866569,1.95
1144,2.856765904721562,0.4864732634953387,-0.17116059245877335,3,2.2395477352312962,2,2.2046618599504124,2.06
1145,2.8585184611615864,0.4651995558451882,0.21572071084200828,3,2.1485481192551155,2,2.292114622636933,1.9649999999999999
1146,1.179055140167043,0.5611620995536498,-0.1055776261259282,3,1.118129870909343,3,1.08750031863401,1.9100000000000001
1147,2.3203416049974357,0.9302461889912258,-0.17895050705423451,3,2.068738961774123,1,2.1802783237008057,1.99
1148,1.1044063635107204,-0.24324846119003607,-0.3724811732270337,3,1.079165150033907,1,1.0,1.935
1149,2.470687257364087,-0.8135909429039613,0.3413550693628516,3,1.9015225559242792,1,2.231725725653946,1.92
1150,1.6213787400235966,0.5096170158219531,0.7726166181739866,3,2.412384657699373,1,2.2041850652413424,1.975
1151,1.0166521900907355,0.18172866332295765,0.001333294230112869,3,1.0100116977929654,3,1.0,1.71
1152,2.080662157876695,0.5066538905781206,-0.8583678998242705,3,2.1185258207863886,3,2.248734944882531,2.0
1153,1.5775786376839345,0.6359739408887857,-0.6458307356958375,3,1.8495905198995506,3,2.121600926501089,1.9849999999999999
1154,1.3154954550310376,0.0305616671874959,-0.728367704127218,2,1.6828799223348727,1,2.27754231811381,1.825
1155,1.04221595463178,-0.10472053620963886,-0.26773743058088234,2,1.05397128995384,1,1.0,1.9649999999999999
1156,2.6619011309869856,0.3568589803911446,-0.6591953890253954,3,2.1552511323848877,3,2.1466754813266657,1.98
1157,2.92515223115387,-0.37597320261599126,0.052321124851165,3,1.9521837047358197,1,2.220027226589821,1.98
1158,2.177698712451825,-0.4728109934065924,0.8630602134885114,3,2.002164020862109,1,2.1450066672681722,1.98
1159,2.511397995515048,0.5904117386129475,-0.6244085754465802,3,2.185315069827119,1,2.2251678387175478,1.955
1160,2.750338824383656,-0.6540264455613317,-0.096130417293192,3,1.9272029172371343,3,2.165651442675581,1.9649999999999999
1161,2.625833780525854,-0.6341713440318052,0.4540471182174939,3,2.0739844778116567,1,2.161803793788666,1.9849999999999999
1162,2.896952753650562,0.3595739884060139,-0.25725921670654617,3,2.270724368784906,1,2.2049494961449203,1.9449999999999998
1163,2.209816705127255,0.9033067675606944,-0.3741842245854201,3,2.1033138602193153,3,2.1898926332291873,1.96
1164,2.3634204800688194,-0.9200746865564323,-0.14624679765598878,3,1.9081810565785635,3,2.237632637942014,1.935
1165,1.7220666433497092,-0.9604134441213198,-0.018949026680197118,3,1.9441026089764275,2,2.1884233101949424,1.98
1166,2.1013770220188026,0.4179284605685716,-0.9028059045295304,3,2.057316468374957,3,2.199888705672265,1.9849999999999999
1167,2.7341150926413715,0.19051093630056756,-0.651751957347296,3,1.8908228520030455,3,2.106171358261548,1.975
1168,2.058536769141745,-0.09267146507013203,0.9939745702080115,3,2.161238779579534,3,2.1192485831390946,2.005
1169,1.3867238613365442,-0.3325007937402705,0.716474423764123,2,1.9490070685564507,1,2.204494877993578,1.8
1170,1.550629944045267,-0.8805111649328647,-0.15088618637837545,2,1.5840889606795139,2,2.3446010779274964,1.885
1171,2.667887347832699,0.4967078327430816,0.554263312421699,3,2.2134756076873714,2,2.1994676900347443,1.975
1172,1.169770014036595,-0.284574445542965,-0.47930737043270943,2,1.2263906911869593,3,1.5803049449139472,1.8050000000000002
1173,1.7630246555797413,0.809967193590195,0.5364660580544898,3,2.292241489621761,1,2.2080068176511434,1.9849999999999999
1174,1.4975493617705107,-0.16923481648368666,0.8478814380752252,3,2.3309341162969344,2,2.196982021803436,1.975
1175,2.750996524408663,0.4434623039261567,-0.4892293994872076,3,2.1936792308231605,1,2.2276451162435733,2.06
1176,1.2357034958615123,-0.47169510287788696,-0.4397210293842069,3,1.3306741987826185,3,1.6069286730106873,1.92
1177,1.5603691924353555,-0.1685348418627355,0.882224892030576,3,2.329328993759436,1,2.155308669648405,1.99
1178,1.3779098372625873,0.7829369535692106,-0.0036818692403575936,3,1.3256876108173792,3,1.5812313580122137,1.94
1179,1.212681449265859,0.009642826749886476,-0.6164710176173439,2,1.4423626214298506,1,2.337125914558211,1.9
1180,2.5494101041735506,-0.8300465324321494,0.09576685976564774,3,1.8565047542880935,2,2.2042332053652647,1.97
1181,2.86642472163626,0.2858833554454418,0.4093640297055721,3,2.214161690767535,2,2.2124130237124287,1.98
1182,2.1532055767312146,0.8192331228183889,-0.5526166317943086,3,2.2689853380851193,2,2.1785606135373294,1.955
1183,1.3844600960757354,0.12099554116797664,0.7787622908785296,3,2.2931219338109794,2,2.21064097862217,1.8900000000000001
1184,1.2342224965467357,0.1865442508469027,-0.6154559754205442,2,1.472993278481012,2,2.3353991161506045,1.6400000000000001
1185,1.1007808962900083,-0.09110606877448055,0.42790733547750615,2,1.2615369084661587,2,1.5564969304830039,1.845
1186,2.4500480065752694,-0.6911203309273487,-0.56551700235846,3,1.663155517099278,2,2.2679647982320077,1.9849999999999999
1187,1.4604179084493452,0.45757924237570125,-0.7067336156039983,3,1.864773224515028,2,2.1240221131117316,2.02
1188,2.4382063688308637,-0.867149780541858,-0.23669904187021293,3,1.9109434516319543,1,2.185913272718319,1.87
1189,2.506257162098724,-0.8390791018395758,-0.19912294362990246,3,1.8673723084537435,3,2.2337155141429914,1.98
1190,2.882602766535596,0.43571585266183666,0.1765334309497236,3,2.2025132440194835,2,2.3005413578858254,1.95
1191,2.920729428672869,-0.3712361060571923,0.12017101453855349,3,1.8602607483403992,1,2.2140510980007804,1.975
1192,2.1449286688876845,0.8926962226049546,-0.4267190352928834,3,2.239904298335114,1,2.124673004575314,1.9849999999999999
1193,1.6615706779344483,-0.9352488813604486,0.10380329416873413,3,1.9710816317195985,3,2.188035215233957,1.94
1194,1.9087635216163001,-0.9710825369579013,-0.22062323410635357,3,1.9646129495509415,3,2.25693618405674,1.98
1195,2.066282832407759,-0.5585558943260156,0.8268143074727662,3,1.986304244940531,3,2.113900856477025,1.935
1196,1.1122881045504356,0.4507994311891083,0.09352787561426835,3,1.1062373091054267,2,1.0,1.95
1197,1.4527326048835298,0.719715536847225,0.4272094852214125,2,1.5505746707389083,3,2.239220983886418,1.8
1198,1.1342597183656742,-0.2891454680080628,0.4085200889627299,3,1.1095165088656274,3,1.2473639268845294,1.7650000000000001
1199,2.5791751448438602,0.3234886528007394,0.7482721718093331,3,2.0461940232674785,1,2.2334553373940267,1.96
1200,2.4101556390001093,-0.4553559190893469,0.7902046182772587,3,1.9830866662860207,3,2.1444061211276435,1.99
1201,1.2191704787871265,-0.4749931151999301,0.4058162137164317,3,1.2870430994987134,2,1.5093992351656917,1.9300000000000002
1202,1.5263652561734198,0.053370606038534725,-0.8791027857147361,3,1.9145636583309025,3,2.1322269380107515,1.99
1203,1.281572942821825,0.4639840652920321,0.518248348448296,3,1.3943565192314045,3,1.7436777170708244,1.8599999999999999
1204,1.9275244730937984,-0.1725656766828261,0.9823280435937207,3,2.285824331502178,1,2.162179509586867,1.97
1205,1.1889380233035005,0.5164655688704766,0.2746666818681545,3,1.2129564921436304,2,1.4109449897768314,1.925
1206,2.8685934412939154,-0.3597362613196288,0.34078623216463655,3,1.8940359239564037,3,2.187173975224867,1.9649999999999999
1207,1.7557038518488226,-0.9511217167868208,-0.18890969232675334,3,1.7713807834213855,1,2.2051151634830553,2.0149999999999997
1208,2.3964948527782415,0.5266470238771107,-0.7519539506922899,3,2.174360792266085,2,2.272315848151546,1.935
1209,1.2790789516659853,0.088737242254642,0.6873125518321532,2,1.5731341831536925,2,2.3676725019164286,1.6600000000000001
1210,1.3063372156471051,-0.7170389803446733,0.06846197681969614,3,1.2143725824508442,1,1.5490366866285756,1.815
1211,2.0851668917554482,0.6922245249851825,0.7166392450583169,3,2.2818307810082863,2,2.250846134562616,1.98
1212,1.9595710968746372,-0.8183294926975055,-0.5733256885693533,3,1.8552092866854988,1,2.226126227194983,1.975
1213,2.670897384318125,0.3707505124186893,-0.6422155068638389,3,2.027404804009615,3,2.2347689643404807,1.9649999999999999
1214,1.1073790013743043,0.399865039235765,-0.2081722921270883,3,1.047783142475681,1,1.0,1.9300000000000002
1215,1.5349221958247252,0.8847790409048251,0.029473459909594813,2,1.6724845385767086,1,2.4106977204516644,1.885
1216,1.707353932235014,0.9372559782268272,-0.18949804827428837,3,2.23876052463299,1,2.225263744480997,1.995
1217,2.9849619801570535,-0.04276648437174083,0.1673945203989003,3,1.9947235886677908,3,2.1785926066478347,1.95
1218,2.7627525612993917,0.6434248206078885,0.06490786128755252,3,2.4498265932620806,2,2.307940722459662,1.955
1219,1.3633678458714917,0.0031391909781939994,0.771161232045347,3,1.9288298432083868,3,2.3568591319918637,1.845
1220,1.0569149352709182,0.02675069482219656,-0.33147392206849896,2,1.1438806855935955,3,1.4085281805893095,1.925
1221,1.3300080842138657,0.48484977903949283,0.5621668120287612,2,1.5823797988875756,1,2.3177271185259793,1.88
1222,2.3473599426379854,-0.9053771985742335,0.24419909613348073,3,2.0412402738952555,2,2.2781035226185367,2.005
1223,2.3782670653096187,0.5295794583738065,-0.7592493823313619,3,2.1118710307057094,1,2.1442701695678283,1.9849999999999999
1224,2.5041004895658996,0.8622430444072732,0.04918972240923284,3,2.0276585159728002,2,2.269130515073389,1.97
1225,2.4422808272808405,0.4568061466705445,-0.7718262849785466,3,2.344460722636112,1,2.277451702809195,2.025
1226,1.7876192861028188,-0.9669945229101528,0.14076940372925345,3,2.0498423571409985,1,2.1467730159567733,1.97
1227,1.8156783802593695,-0.03980853709516375,-0.9820594792936593,3,1.8098294946039253,3,2.194215490654954,1.96
1228,2.594022056598349,-0.03510953109901841,0.8036822239546392,3,2.006467738586132,2,2.181707052909017,1.9849999999999999
1229,2.053063221106832,0.04164745913684261,-0.9977222978931625,3,2.024573238843186,1,2.1723616004795074,1.94
1230,1.8598568165885607,0.03540600097049461,0.9894980056769114,3,2.245916513206333,1,2.165521942308638,2.0549999999999997
1231,1.0757008756949136,-0.3813771274886802,-0.014920302856617707,3,1.0799337316339437,3,1.1457360004519161,1.9449999999999998
1232,1.4869944556415202,-0.32961053921727584,-0.7925794621956567,3,1.7258139855884365,1,2.2023558851662988,2.005
1233,2.623945880389375,0.6829229633748306,0.37987861803537654,3,2.2228880038825825,1,2.192611233267398,1.96
1234,1.7722868145984236,0.7010840530278752,0.675742447818897,3,2.4661600111390203,2,2.2384153382943732,1.975
1235,2.9091827845528724,0.41574403409125704,0.023314424509580992,3,2.2301650472770693,3,2.2723004432088167,1.97
1236,1.5374145315207377,0.222747926771151,0.858136379295841,3,2.499872114959399,2,2.125904384260701,1.92
1237,1.5136012940231507,-0.4071749350288134,-0.7730620098726415,3,1.7667967981405828,3,2.1738024596235777,1.97
1238,1.917287360197464,-0.8715020382824881,0.4833661308846169,3,2.0560297967870116,1,2.1683920905831515,2.005
1239,2.3578665918369577,-0.5314556481228584,0.7677801746107493,3,1.9966255138991067,3,2.1416556764402204,1.94
1240,2.878113289732098,0.011471347823121555,-0.4783152292944412,3,2.0147733882741328,3,2.3056318605483996,1.9449999999999998
1241,2.957368742238605,0.11363977506203572,0.2655769058263948,3,2.1152877493355247,1,2.280063331460797,1.975
1242,2.361322451248912,0.4829587752246867,0.7976195256241838,3,2.0841169004675737,3,2.1833309807046715,1.98
1243,1.405651289363469,-0.6757790449056555,0.4359728118026319,2,1.5756742842554428,2,2.321602825697915,1.62
1244,2.683298475211462,-0.5444019546210683,0.4865487699896606,3,1.9724264472256334,2,2.2051201234741415,1.97
1245,1.0676816680616352,-0.2345975038979882,0.27522089146083856,3,1.1358182329242341,2,1.2946331451858664,1.9300000000000002
1246,2.2779696265158753,0.4722968150412408,0.8364619568375629,3,2.188562465144605,1,2.191499339102437,1.96
1247,2.403793827816216,0.5226597242068907,-0.7508510886384233,3,2.1664912580335507,2,2.265086048013064,1.955
1248,1.5257300337358313,0.3606067094936845,-0.8031380953285194,3,1.7671846383465928,3,2.1360464126760386,1.98
1249,2.3718716952201873,-0.7389253118391491,-0.5618726063953291,3,1.7592783871990074,3,2.191514264171146,1.9849999999999999
1250,2.6682716123749755,0.2020299652397429,0.7159587594540475,3,2.0256663921958373,2,2.2356196968947963,1.9449999999999998
1251,1.341881023707097,-0.4931273219678971,-0.5689506633900269,2,1.483469634716351,1,2.322214395147328,1.655
1252,2.0143259145237384,0.34042859749362475,0.9401612298864392,3,2.264341220187945,1,2.2113255894431663,1.9849999999999999
1253,1.6408389114550122,0.6810633408276265,0.6380877982346093,3,2.5241722662983386,2,2.2290241138443583,2.02
1254,1.4596012131290466,-0.2713748413094052,0.7964451309743168,3,2.2716956798530847,3,2.1030114449843875,1.96
1255,2.229537952667555,0.896197976332557,0.3796597364780952,3,2.5106014562672456,3,2.211485665494548,2.0149999999999997
1256,2.529701176369457,0.7158860398415087,0.45488882346443177,3,2.095408456709372,1,2.255829978805396,1.97
1257,2.590164765500954,-0.6867322436798511,-0.42438705806332216,3,1.8287223032215774,3,2.210897208153799,1.975
1258,2.3092492351937053,-0.9397126159827377,0.14596270035522152,3,1.9663610833285394,1,2.2352076657249245,2.0300000000000002
1259,1.6442840623347617,0.1361678425541491,-0.9246212685987104,3,1.8403233817644329,2,2.148848007544017,1.97
1260,1.6314280335087252,0.5323300170885444,-0.7620888782965307,3,1.7788736781375645,3,2.1963159453865373,1.9649999999999999
1261,2.6288922048686336,0.6929896782248749,0.3525051780176472,3,2.066021689690962,1,2.236103730081091,1.99
1262,1.1709779498037638,-0.1541617947671549,0.5375468177959931,2,1.3595199346686264,3,1.6752620828735572,1.825
1263,1.6557173653258395,0.7963219432409185,0.49733372113182284,3,2.1197496792909343,1,2.2688094632710714,1.99
1264,2.799739753500808,-0.2282174630807937,-0.5552775127946685,3,1.8456560314677897,3,2.2398342080434435,1.9649999999999999
1265,2.3350407723697666,-0.6715638915438594,0.6608703506924317,3,1.9936675196162144,1,2.10958261159078,2.025
1266,2.2743111340245346,0.8839099272448541,-0.3787567059052166,3,2.1693350988396114,1,2.218526595551196,1.97
1267,2.1351366474603326,0.48224085287185575,0.865552913653814,3,2.3188992124241063,3,2.20974156278465,1.96
1268,2.355579768822337,-0.8958885683420151,0.2663582195434333,3,2.050858432222068,3,2.214389115886348,1.8599999999999999
1269,1.9706592500116582,-0.9387791087284411,0.3432679789976855,3,2.045529773449669,2,2.1816540829705393,2.0300000000000002
1270,2.420486273325319,-0.8744793615475063,-0.24182047095407594,3,1.9120223050083693,1,2.2026442428413016,1.97
1271,2.1424310528639823,0.21878639267964248,-0.9653216611877549,3,2.166997950137769,3,2.1805263240547696,1.97
1272,1.4316486067117598,0.5251715214102454,-0.6333810597475773,2,1.7916342753660992,1,2.0678807842596187,1.85
1273,2.875670242929194,-0.41473738840294444,-0.2473752702050705,3,1.7962012207024736,2,2.297980163218579,1.955
1274,2.8191863748513777,-0.5371615432086738,0.20097552028924762,3,1.8378774942338614,1,2.235196642517389,1.9849999999999999
1275,1.3753124836149613,0.07198627393347287,0.7775496660907694,3,2.31884373743894,3,2.2471889364613937,1.875
1276,2.3184255114318733,0.7886798840781466,-0.5259175164603583,3,2.1457527113900667,1,2.2094458380264124,1.9449999999999998
1277,2.290351094618188,0.1393904591204173,-0.9467135478909231,3,1.9447370146068983,1,2.111015087393975,1.94
1278,2.2014071762796625,-0.932078667643793,0.3011054743215813,3,2.039604946696774,3,2.189107667628921,1.95
1279,2.290096099169002,0.13444947856732667,-0.94750598465651,3,1.952954244378601,3,2.1857451879233185,1.94
1280,2.3867251334904998,0.7011237857644486,0.5990568488566699,3,2.3611035596457524,1,2.2808200540129735,1.96
1281,2.9580624732345764,-0.2854431094654452,0.025269124210083895,3,2.0737939227209483,1,2.1652247766126775,1.9649999999999999
1282,2.1958557645151404,0.1865418222696604,0.9627266839817541,3,2.2057491064138106,2,2.2108841624695756,2.0
1283,1.1845909893471278,0.5509693408046357,0.17759766563614907,3,1.2033540289575313,1,1.3685141592706556,1.8599999999999999
1284,2.54899429127489,-0.8171814835409578,0.1755553790271899,2,1.8864764395045939,2,2.2550552794815055,1.955
1285,2.828791021579725,-0.08140774384688958,0.5536047523193738,3,1.9190173669009651,1,2.319796438324019,1.98
1286,2.083236416503076,0.46259269218018634,-0.8826549156432619,3,2.073617138680566,3,2.1961923725264767,1.97
1287,2.0502077729255634,0.8174499638054098,0.5738072291391851,3,2.4280952553305464,2,2.217449439613531,2.0
1288,2.1716895474684814,-0.8892029198544691,-0.4240764867477972,3,1.9114957960062553,1,2.200007653897644,1.9649999999999999
1289,2.2738010422030692,0.5488234451203124,0.7898264463632403,3,2.2225734616992896,1,2.187520464906002,1.96
1290,1.1868878193825358,-0.3810063812514743,0.44009398902639946,3,1.270917882760465,3,1.3772145172001031,1.645
1291,1.548494654345658,0.5533544225875168,-0.6999584315146073,3,1.7962107686807744,2,2.1377500549291257,1.9649999999999999
1292,2.5044297212852995,-0.8237418898292178,-0.2588434956196969,3,1.8380778860757792,1,2.192185600426296,1.94
1293,1.075745967468476,0.20343059548459563,0.32306419821762883,3,1.0693754988890716,1,1.1600285386987375,1.98
1294,2.528286277529201,-0.8468148536604759,-0.06179168709726828,3,1.8435903159606968,2,2.1931602106942254,2.005
1295,2.091447165950583,0.7118346946495416,-0.6963682813948379,3,2.1773649412814575,3,2.1749216650492387,2.0
1296,2.228283256224138,0.9683914950578296,0.10052197385331177,3,2.153793844719553,2,2.179900964597821,1.9649999999999999
1297,2.446929429682834,-0.40500550055731105,-0.7976369032346098,3,1.9065983942498457,1,2.192469143259367,1.9849999999999999
1298,2.377971348118828,0.8645572218306297,-0.3311773998655992,3,2.313922133328883,3,2.202449030025952,2.005
1299,2.9351576727782227,0.022776631007701373,0.3534987300174611,3,2.018581002529111,1,2.235712037393158,1.96
1300,1.5503705662910487,0.8720144060496929,-0.19345347757114378,2,1.6930262662276752,1,2.3494776985386085,1.825
1301,1.1840967780701726,-0.5181830349518526,-0.2564922508237118,3,1.1463111322995383,3,1.362720987085868,1.865
1302,2.7283967305221952,0.6589286306586635,0.1877531961455657,3,2.256846565170691,3,2.2528296532081407,1.975
1303,2.154240321454324,0.3114477533081293,0.9376621034237148,3,2.22139687735837,1,2.250906440283488,1.97
1304,2.688765233156654,0.5640866098998946,0.4554215081946662,3,2.22513998963394,2,2.2264103852349284,1.9849999999999999
1305,1.0226250137397463,-0.13927334466221103,-0.1591887926311706,3,1.031459951975758,1,1.0881549949511498,1.935
1306,2.0773474080197105,0.9236349637294746,-0.37538757604519196,3,2.1785985330395006,1,2.1911494181442346,1.95
1307,2.4772537008836344,0.07770306791451391,-0.875323447777761,3,1.786717674528296,1,2.227947884880283,1.915
1308,1.593015129110782,0.8403748389743323,-0.35795732271620273,3,1.8358435517195408,2,2.212972707408552,1.95
1309,1.9110923845057004,-0.45549436844213537,0.8857879634679048,3,2.1016549191867813,1,2.1622535779422476,1.955
1310,1.8075274759905224,-0.3156020325060966,-0.9291661232413944,3,1.8733161239111251,1,2.2333836920626786,1.99
1311,2.025065987101915,0.7284116769964747,-0.6846810389559435,3,2.07243444415399,1,2.184389671302135,1.955
1312,2.9383065737337777,0.08316413353126526,-0.33565533003659104,3,2.1994040198598883,1,2.2379064931611725,1.95
1313,1.8993544187086386,-0.9558537373597583,0.2760690126434081,3,1.9862093625117632,2,2.203864155974733,2.0
1314,2.013047531204706,0.9950068284435968,0.09895035765512514,3,2.3479568975203153,3,2.2508168250395952,1.99
1315,1.6055165289168718,-0.5371052339827727,0.7455875258281337,3,2.1326816647987132,3,2.1759385564432447,1.975
1316,1.9504906506592696,0.8140557340679033,-0.5786726934623965,3,2.0604492337646607,2,2.1095240341732135,1.925
1317,1.9489082666675237,0.020186917962152738,0.9984899213954402,3,2.2491766088593916,2,2.192534505854896,1.95
1318,1.059289525591475,0.33500366295378015,0.053257385831804796,3,1.0195737776798521,3,1.0,1.76
1319,2.924904699207757,0.33656427312858594,0.176849618141613,3,2.2972921792123917,2,2.2532143453020965,1.9649999999999999
1320,2.392716034453171,-0.9094462416768345,-0.13668083180627896,3,1.9190487932994456,1,2.212730300956495,2.02
1321,2.021517070991431,0.6442178357667686,-0.764539335636781,3,1.9804867881498276,1,2.165090100625605,1.995
1322,1.6652114591975022,0.892386964423496,-0.30259236387316935,3,1.9525603996797853,3,2.2281453424371094,1.975
1323,1.7740361694834093,0.9106423996085464,0.3459346286994957,3,2.330560697554654,2,2.1344487288414595,1.9849999999999999
1324,1.1476185265687402,-0.49116253894120043,-0.17945802877550077,3,1.1006357827069055,1,1.2588735304198182,1.8599999999999999
1325,2.382460074424287,-0.8983883791043435,0.21592269857900323,3,2.013473350472664,1,2.30424895410354,1.9449999999999998
1326,2.959863505406353,0.00919258963939675,-0.28031686942592204,3,2.0391472202765146,3,2.2195847172160104,1.97
1327,1.6525385636726666,-0.5218612639091378,-0.7790580026522441,3,1.8162315941132616,3,2.0931080552044663,1.9649999999999999
1328,1.5421769436705601,-0.41952028780847894,-0.7838372134635236,3,1.8693292720310555,1,2.0916564853151893,1.97
1329,2.134546914918536,-0.8087502191826008,0.5725558581116775,3,2.1138195418156522,1,2.252606839834285,1.97
1330,2.207589977988301,-0.931493825643246,-0.29870663505742057,3,1.9500189883264845,3,2.2320077822759536,1.955
1331,2.642380426447836,-0.004820453355416609,0.7663707659782862,3,1.9323934764376454,3,2.188420395943016,1.955
1332,2.548803990285851,0.3014897241695055,-0.7796910455215726,3,2.0843126461824335,1,2.231583536145361,1.9849999999999999
1333,2.500556395607684,0.2664932130331664,0.8236653824360369,3,1.9538450826996885,2,2.2499984007109437,1.94
1334,1.3640243430253731,-0.3274367492146957,0.6987990691174426,2,1.7970999835136492,2,2.362040207442379,1.7650000000000001
1335,2.6210755714024385,-0.7002740448080915,0.3519678916822518,3,1.9913389656082567,2,2.206747248464577,2.01
1336,2.849530027043542,-0.10473500688088119,0.5170389844925241,3,1.9838114212212823,3,2.2345044574826165,1.97
1337,2.1657807970609086,-0.5883800269666796,-0.7914073990003752,3,1.8503217936680048,3,2.2157861897435462,1.9849999999999999
1338,2.0888426133504,-0.4162373170769273,-0.9049052358814557,3,1.850495260131763,2,2.1861564496468118,2.0
1339,2.281754585780827,0.06259958449577101,0.9574422412931402,3,2.2917339536965593,3,2.174342263194359,1.975
1340,1.5298993063440136,-0.06616614978728183,0.8801291828172085,3,2.386034328591893,2,2.1089775897527163,1.975
1341,1.4269938232053303,0.5125256419805576,0.6395165265007411,2,1.847597518129858,2,2.3652425100844447,1.745
1342,2.3274394145402826,-0.6730697213818898,-0.6631444638722562,3,1.6979492266114493,3,2.180854061545715,1.9649999999999999
1343,2.238133739825555,-0.9711599941676685,0.011856967780547028,3,1.9344622529435187,3,2.2397636531900846,1.955
1344,1.5241537572336843,0.8554101933102543,-0.20455745996197186,2,1.7261657277155886,2,2.270012795185298,1.9300000000000002
1345,1.715486469953415,-0.8504820501840913,0.4424164706869489,3,2.1002891741142142,3,2.1792837049258056,1.98
1346,2.371236289293887,0.8675303037152924,0.33102082962701584,3,2.380961329045513,3,2.220091479124147,1.9649999999999999
1347,2.213538131437202,-0.9761449336049502,-0.03927511960129345,3,1.977290965738374,1,2.183356786559055,1.9100000000000001
1348,2.3962112217946334,0.9088084855662205,-0.13070502777948684,3,2.1000684200075073,1,2.1737853053894822,1.95
1349,1.3677608561677896,0.2511959940732233,0.7329217131234952,3,2.009817776734313,3,2.373007150942351,1.81
1350,2.944269088049266,0.25201642500229027,-0.2117631008548768,3,2.1376858504638667,3,2.232075350348474,1.9300000000000002
1351,2.7213482485713056,0.2627077846982163,-0.6408130180809886,3,1.9926783480443897,2,2.2294497045576906,1.96
1352,2.8296924237561685,-0.4051690906265923,0.3839902211807416,3,1.9140305637274084,3,2.1805705249657112,1.975
1353,2.4161369742558594,-0.456485801129496,0.7864163859078347,3,1.9821114120636574,1,2.1249247646197436,1.995
1354,2.8818655656547936,0.37630306169175154,0.2840935231112531,3,2.1496471078328256,1,2.2591184028237565,1.9649999999999999
1355,2.580249003940044,0.7950212323096154,0.1767832956008207,3,2.185984861859539,1,2.170780860225047,1.96
1356,1.6598705563790894,0.8343222401803185,-0.4338414008858823,3,2.0703269797989776,3,2.202318801227922,1.97
1357,2.233644872967878,-0.15468960639455018,0.9599381224898422,3,2.185186392486418,3,2.2793318724293234,2.01
1358,2.167817948584083,-0.7295902259005319,-0.6629745382768789,3,1.818368846051674,1,2.224950558086426,1.97
1359,2.402340646973809,0.27118223465312635,-0.8744039109022979,3,2.0858421869423007,1,2.2000155311509064,1.97
1360,2.0116527675774236,0.9354600519240771,-0.3532402925233609,3,2.1935963374148604,3,2.1934059468828004,1.905
1361,2.6826365448117766,0.7189244496732107,0.13097703367197752,3,2.3810378308656204,3,2.274141207240183,1.94
1362,2.9702715488879794,-0.08996192248574966,-0.22467748868364434,3,2.0099005396718868,2,2.158990001313087,1.975
1363,2.3872229355981243,0.9043274821101372,0.17958341584653673,3,2.2959828821542074,3,2.226002792427799,1.99
1364,2.959327455846698,-0.07801362807390122,0.27130187300025743,3,1.9607895946457188,1,2.215769145496848,1.975
1365,2.262694917109873,0.9567146866776581,-0.1252532986388266,3,2.099455427706158,1,2.1560060168344175,1.97
1366,1.9214685758896255,0.28215202496287567,0.9561501190903786,3,2.330210644027287,3,2.226503239789105,1.97
1367,1.8921867319405887,-0.9251205273544326,-0.3640443779236343,3,1.8421130724018255,3,2.1989648548050496,1.97
1368,2.9578593266995323,-0.2481053895037137,-0.14473847433882003,3,1.9614135095471819,2,2.2669086780457732,1.995
1369,1.4615374274369188,0.24154966382516635,0.8072867011506492,3,2.4012054139066024,2,2.131032580364018,1.9449999999999998
1370,1.7859626311546202,-0.9746497641618663,0.06516012551373113,3,1.9904311089494173,3,2.2205373708941387,1.9849999999999999
1371,1.8567953676629079,0.9068836567837848,0.3963009794785634,3,2.231037321769632,1,2.1903195118622705,1.9849999999999999
1372,2.516496172025604,-0.39599752196071486,-0.759221750797401,3,1.904532703091501,3,2.1963026917376895,1.99
1373,2.19993615427982,-0.8701593479432863,-0.45038677089664925,3,1.7671095642273749,3,2.2665624583933,1.97
1374,2.9376396201072534,-0.3341333803999572,0.09584793637644333,3,1.8851342770176083,3,2.218272624314822,1.98
1375,1.4903027455398137,0.7972199521106019,0.3234950644948354,2,1.5948898346123284,2,2.3542736050939763,2.0549999999999997
1376,2.955203721698426,-0.29271798592864173,0.04361227771345292,3,2.0579450478040435,2,2.1940811697736997,1.975
1377,2.04798737052879,0.9183023870379127,-0.39296047922177146,3,2.136127920868278,2,2.171859464475168,1.94
1378,1.0471104889707277,0.2761161829845833,0.12554454693222802,3,1.0625095433691942,3,1.0,1.815
1379,1.7125107321127067,-0.8781420425767256,-0.3823826276242223,3,1.8726691740483419,2,2.183928191360255,1.9300000000000002
1380,2.501716605472964,0.4202155819659478,0.7561080031752779,3,2.070429024643724,2,2.240550116598199,1.96
1381,1.5629584392098832,-0.8693115179715739,-0.23085094512281373,2,1.608413617984557,1,2.425150260303242,1.795
1382,2.3537728377067744,0.9151026873847451,0.19347312692493907,3,2.3350743956105986,1,2.26241616872937,1.99
1383,1.9967991919813162,-0.8567709668982461,0.5156871775682152,3,1.9286256430541109,3,2.2088478412412154,1.95
1384,1.7509971953918575,-0.7568897949759161,0.604247831240291,3,2.2372531662597344,3,2.173026040399357,1.94
1385,2.173019081701484,0.9392433985430506,0.2964561277161862,3,2.236076339307502,2,2.2331712611707415,1.97
1386,1.1218015839984328,-0.4116699829312521,-0.24350640091324274,3,1.0808516094464822,1,1.0956933205163266,1.8599999999999999
1387,1.1669520795304664,0.2724488016059068,-0.4814590457192501,2,1.2151491919784003,3,1.455398050770718,1.85
1388,2.358971565878712,-0.6155801534252896,0.7015700176030064,3,1.9588842169545535,2,2.1408151012150425,2.01
1389,1.8266157409207957,-0.15681533944619871,0.9722894877647957,3,2.126049362059986,2,2.1498135257050555,1.95
1390,2.709603157602701,-0.4550103712689459,-0.5379859856520166,3,1.8117216281953816,3,2.142922346513128,1.95
1391,2.9761214248477215,-0.005059969835767678,-0.2171666656246193,3,2.143576926914426,2,2.2057889105749324,1.975
1392,1.734013562778367,0.6380657114837952,0.722581042543202,3,2.4551536754820242,2,2.093380892396813,2.01
1393,2.409845539263568,0.7606257139105955,0.5034631637803825,3,2.2514846930923094,1,2.2737413340116355,1.9849999999999999
1394,2.039915284585598,0.9460664906951124,-0.3215042227409859,3,2.1938869805879397,1,2.140471364565844,1.98
1395,1.7854102737571578,-0.9759698344334963,0.03786993090666926,3,1.9648811494546152,3,2.210167301330815,1.9300000000000002
1396,1.236646404042745,0.6310598427529533,-0.13803898870879172,3,1.241486555771339,1,1.3208440948841764,1.885
1397,2.7178751065366495,-0.6604599825351898,-0.22010893413174115,3,1.9018000587339667,1,2.2151671783286346,1.9449999999999998
1398,2.5911206466341707,-0.10262478508540407,0.8000278336464139,3,1.9803571772013109,1,2.2160254503924253,1.97
1399,2.6150804473647984,-0.7829149670610507,0.09338199837930809,3,1.7842111104739207,2,2.2546202021641073,1.9100000000000001
1400,1.4116490875369831,0.783654027785726,0.19932277476280508,3,1.3465186533381936,3,1.6705154129557414,1.905
1401,2.1987840934509264,0.9602761386252258,-0.19584336031103955,3,2.2044748269765484,1,2.17753836704923,1.935
1402,1.0286345902544212,0.09698987987719582,-0.21689214820092198,2,1.0362270203983162,2,1.0,1.9300000000000002
1403,2.3855340585473397,-0.6500217084618852,-0.6548551505701917,3,1.8164429447738906,3,2.218988862054221,1.975
1404,2.3810108516395356,0.85642851283944,0.34836896148844987,3,2.3770351234698257,1,2.201702709892015,1.995
1405,1.286208887713384,-0.6972431832952231,-0.0659862968272919,3,1.2076547005205354,3,1.5251854130257885,1.9
1406,2.4784311848778833,-0.8681240277920846,-0.13215246386803503,3,1.789376722615947,3,2.218905646834414,1.935
1407,1.202509483562491,-0.6011376998316692,-0.05140371614314479,3,1.1499315112637054,3,1.3371623715716798,1.92
1408,2.1031130811692758,-0.6738118298030581,0.7316729532442982,3,1.9872786379908145,3,2.1767959808549557,1.975
1409,2.334118311515832,-0.9367919933622941,-0.1038542973694831,3,1.9124102325076935,1,2.2005030410500077,1.98
1410,1.7898653781011813,0.013120728861253332,0.9775844143364756,3,2.204666042340792,3,2.1520886470207756,1.95
1411,1.6521494823195828,0.6559614870354417,-0.6698615863562546,3,1.892653088020812,1,2.105790696408743,1.96
1412,1.073705493571632,-0.3761979309009098,-0.02129798456428542,3,1.0754128067630424,3,1.1981175424955872,1.895
1413,2.0038976483525537,-0.5869698419844523,-0.80959941510482,3,1.8405963943698054,1,2.241670392610344,1.955
1414,1.842255245538266,-0.29075349661325783,-0.9437049309222515,3,1.8450042313280484,3,2.20229048436022,1.975
1415,2.7899591107200354,-0.27027653773924165,0.5503773219692999,3,2.031979441135274,2,2.2139995263491885,1.975
1416,1.3621520926608075,0.5670684324051581,0.5211366807974366,2,1.5775901230411502,2,2.342471141907205,1.78
1417,1.7796716378517141,-0.9426545694957372,0.25071452977811254,3,2.110061115843764,3,2.1383255910062937,1.98
1418,1.056185350191778,-0.01162007923721798,0.3302709199519451,2,1.2429405415502115,1,1.4574100713285882,1.9300000000000002
1419,1.7187567293714123,-0.8064250410230877,-0.5201738900954626,3,1.908593925443151,2,2.277318742211576,1.99
1420,2.029077968377228,-0.9211748177978138,0.3880611122107153,3,2.1445206158777137,1,2.2111758925807745,1.9849999999999999
1421,2.0328497995488255,0.9106503690248156,-0.4118698775882611,3,2.119694883472581,1,2.162492787596877,1.95
1422,2.4446700602709037,0.4590344772233832,0.7691267036184131,3,2.091906321885149,3,2.2337738298842993,1.955
1423,1.7998430983312024,-0.2986412486599556,-0.9331401927433894,3,1.9016084159384445,1,2.2213683811928373,1.98
1424,2.647169246898443,-0.6287749516919432,-0.4310615106846085,3,1.811246715350248,3,2.2465743209521483,1.9849999999999999
1425,2.251327805509362,-0.4806544261621313,0.8401224058365546,3,1.9689347941383213,1,2.1092894622419562,1.95
1426,1.1560943654787028,-0.07365077975048975,0.5314121213007393,2,1.2278561305235076,3,1.6575813166488145,1.75
1427,1.416083414609329,0.2952528278627308,-0.7562190085846558,3,1.7992667970178904,3,2.027856328350059,1.99
1428,1.0399215465043083,0.26486568663330495,-0.08997516978360785,3,1.0782034508613316,1,1.0,1.8900000000000001
1429,1.138375909796538,0.5009590557322297,0.08151043896906172,3,1.207359452953143,1,1.3008899763757424,1.905
1430,2.6570125101924242,0.6308424699423679,-0.41276184364311314,3,2.3427406874206635,2,2.1473753439896286,1.9
1431,1.8168620475240573,-0.36686898982131194,-0.9120677796471102,3,1.798910409571667,2,2.2161541556374327,1.9849999999999999
1432,1.0341951937112657,0.22450871862429844,0.12968003474419518,3,1.0654615558165081,2,1.0,1.9649999999999999
1433,1.8724094681950847,-0.9896429528626879,0.06578360010639969,3,1.9633829839031827,2,2.14080886014944,1.97
1434,2.2075902242574896,-0.16125640373883166,0.9648329757247852,3,2.12930464677012,3,2.0984997106400045,1.97
1435,2.829554460734988,-0.5339899830824612,-0.1633832752832326,3,2.0172483799573904,3,2.2874601119700375,2.005
1436,2.6262933933393566,0.09566986332733197,-0.7736949416342359,3,1.9575908951715253,1,2.221944588864412,1.955
1437,1.4726121118165159,-0.8380730676374722,0.13962646131046091,2,1.511730165147646,1,2.4407897592624117,1.975
1438,1.6938075545011986,0.3370671039149345,-0.8902988002787954,3,1.6919782049134062,1,2.136374311169325,1.9300000000000002
1439,2.004661648019608,-0.7240936296508903,0.6896859318100818,3,2.081588393947169,3,2.27528607027793,1.9649999999999999
1440,1.1724854498181392,0.5600939083498943,0.03891635988440551,3,1.2005975387540002,1,1.094230313014505,1.905
1441,2.6282620916757935,-0.5545627192424486,-0.5456619233459279,3,1.923205414143405,1,2.1128933042855635,1.995
1442,1.2985028882662646,-0.5364499425926416,0.46917295459305675,2,1.3770640402310859,3,1.7584427884238272,1.955
1443,1.6278119950726955,-0.22277579553387314,-0.9010255456492244,3,1.8000905792038073,1,2.191121331253349,1.9649999999999999
1444,1.652587451108213,0.9232847266707453,0.16385919067613863,3,2.254054747034336,1,2.1970070373519426,1.97
1445,1.1165285576467916,0.2677347068647564,-0.38444289210022403,3,1.17771830676559,1,1.4648002155143662,1.9649999999999999
1446,1.3272028706554186,-0.7222533930250236,0.1602936649076673,3,1.1996131196031274,1,1.6059618810061056,1.915
1447,2.4510308992545418,0.7574797405449332,-0.47201225681291403,3,2.25798083819645,1,2.2332477189275015,2.01
1448,2.7873937489071228,0.532308734490522,-0.3108994939961883,3,2.3805224898377624,1,2.236987345515692,1.95
1449,1.745395491714855,0.9573384022623734,0.13667380112737668,3,2.358635907903088,1,2.1680198861085964,1.9649999999999999
1450,2.1974304605670723,-0.9766960626530032,0.0841784677835988,3,1.939327074614571,3,2.281343097900399,1.9100000000000001
1451,2.3748173541969413,0.8439108221244512,-0.3838313109870499,3,2.2507089700753093,3,2.229149974358064,1.935
1452,2.5954811975419707,0.1973156382604341,0.7787609917502663,3,1.9692441582298248,2,2.2063694383139865,1.955
1453,2.439828361796271,0.21855076832211592,-0.8710835630554747,3,1.9199812765548023,3,2.1621762710057584,1.9449999999999998
1454,1.397064695116124,0.6001700573353145,-0.5256090946727549,2,1.4135644766517055,3,2.3645559350064125,1.6949999999999998
1455,1.3678058580948877,-0.5192652302191413,-0.5750601600061691,2,1.5036733027437286,3,2.334813057423939,1.665
1456,2.9564686616256504,0.018200499957247897,0.2912669585266126,3,1.9623200730104717,1,2.2613288665162554,1.95
1457,2.9343920402961983,0.23623067616735965,0.26665817570181416,3,2.1991880465181524,3,2.3276623357089354,1.96
1458,2.8477915367232707,0.5299275533255227,-0.020646997041223206,3,2.2030267542427087,1,2.2764916268793454,1.955
1459,1.3092588815033626,-0.7032258041391062,-0.16837510389283147,3,1.2829795996929974,2,1.6056048363305728,1.9449999999999998
1460,1.7883600316014092,-0.9405055315288059,-0.2658154791203137,3,1.9216115086490078,3,2.2765627124096928,1.975
1461,1.4229010448869204,0.4929160551388715,0.6511455740414157,2,1.989037843009363,3,2.213791225228477,1.745
1462,2.8678204919490025,-0.45466419082244375,0.20041972791410462,3,1.8279711452841798,2,2.2734698580798596,1.97
1463,2.6921776330601306,-0.517132234081647,-0.5034524573035667,3,1.7965904994151711,2,2.2436330167523164,1.9449999999999998
1464,2.5750289232788344,0.6573174815836084,-0.48710929553578336,3,2.2871208275615507,2,2.2425668660910563,1.9449999999999998
1465,2.429081705004267,-0.13746159350995785,-0.8927447567700044,3,1.885249916120415,2,2.1815832959228394,1.97
1466,2.7951910006461334,-0.5898673193201063,0.14045575135790356,3,1.8978941016563255,2,2.2307735525050427,1.98
1467,2.6668950120093062,0.33096841198623933,-0.6676158725078475,3,2.0752136969840342,3,2.2123998024424836,1.975
1468,2.109526772129173,-0.2267237822934229,0.9677810768606343,3,2.14925338632292,2,2.1451464168488883,1.9849999999999999
1469,2.188127629064031,0.8944243474842152,-0.40572537733075364,3,2.2428632616267175,2,2.231205099085798,1.955
1470,2.8275729826429665,0.5604398857850408,0.03209505913181262,3,2.3178128961087103,2,2.285936514812744,1.925
1471,1.6286988321890699,-0.9283488912598784,0.017429253535186325,2,1.7365849121047325,1,2.3522392240199155,1.87
1472,2.945054002281843,-0.08407360292670459,0.31591860037356617,3,1.9874999700289502,1,2.1980704890387353,1.9649999999999999
1473,1.1946027079359776,0.21537695986045588,-0.5522209404732924,2,1.4337835931188256,2,2.255739095027132,1.88
1474,1.5724306477792176,-0.13765495721919235,-0.8934402955958965,3,1.8098414928552267,1,2.137492200145798,1.96
1475,1.823716688988808,-0.09443373551277164,-0.979799195680439,3,1.8383464095438609,1,2.2501428713694387,1.995
1476,2.846170167750752,0.40997693273725455,-0.34046286410123683,3,2.027366778163289,2,2.2575918421723227,2.01
1477,2.9542709067269093,-0.2462632673459403,0.16947400901230925,3,2.097804667207854,1,2.194180812400512,1.96
1478,2.546042140000271,0.6264037415884258,0.5562879954375658,3,2.3103735827719913,1,2.2278820120657006,1.975
1479,2.74153587926878,-0.6418288735503377,-0.19539763773951405,3,2.004580274056435,2,2.236429073395733,1.96
1480,1.7906545815581383,0.9417008761635489,-0.2633893612320097,3,2.1343019403840398,3,2.2536639099097626,1.95
1481,2.1724569660498116,-0.9686615660058604,-0.178755043016884,3,1.8774668660129614,3,2.2326065909606867,1.97
1482,2.669287274174108,0.7046200215767611,-0.2357226544517025,3,2.361612217892225,3,2.1295678248838597,1.995
1483,2.7547145386985,0.6432241655336856,0.12910707939770025,3,2.435265782122531,1,2.2708008077869875,1.975
1484,2.7252576169495497,-0.1563423379189562,-0.6704912098086709,3,1.807384496815825,3,2.226800244921327,1.935
1485,1.7751960975633787,-0.8167355665136667,-0.5314190623612084,3,1.9282039566412643,1,2.2402350558443933,2.0
1486,1.3141502925414414,-0.20364401913337796,-0.6986696588876706,2,1.4616812002348303,1,2.3298921986092362,1.725
1487,2.0164842692942573,0.3909501567327691,-0.9202642250008732,3,2.0054435654101166,2,2.204084536387707,1.925
1488,1.266153595409351,-0.056911083003202335,0.6769273100568333,2,1.4935175802395202,2,2.3852062851120563,1.685
1489,2.307547107387061,0.7950287900979993,0.5228231055081278,3,2.2922229990431826,3,2.1660410501712963,1.9649999999999999
1490,2.9977901911763123,0.05387708852391717,-0.03888436349645462,3,2.0738648723094832,2,2.2625239357277764,1.9300000000000002
1491,2.895600837788339,0.37119517333723734,-0.2451801024633992,3,2.2756381806854056,1,2.2036692340006008,1.865
1492,2.28403744838517,-0.6110406469143063,0.7388856851593405,3,2.09005312070018,3,2.1308624561241833,1.9649999999999999
1493,1.1774115648785048,-0.21411859012680293,0.526784107359438,2,1.3585661024436149,3,1.6279490038476143,1.97
1494,1.1152545149320594,-0.18410921623586207,-0.42816961960058697,2,1.2052252899690215,1,1.5056838839966895,1.97
1495,2.1651203906374072,-0.9859137218043463,-0.026634371658667503,3,1.9410014784415321,1,2.2441651089612646,1.9649999999999999
1496,1.1536324638307334,0.02246791613513198,-0.5321251605245796,2,1.346039820200776,1,1.746710234740767,1.95
1497,2.055053947537349,-0.40558130039242285,0.9123995131698318,3,2.1312250289971812,3,2.2148149288234245,1.96
1498,1.927448055489326,0.10407328152126645,0.9919198392113725,3,2.1651340154542695,3,2.1154257724428587,1.925
1499,2.0469679377084535,-0.4752849282475882,0.8785774011480716,3,2.041236406524615,2,2.2512452897802864,1.95
1500,1.4772035643449686,-0.8492124733500614,-0.07431057780064661,3,1.4760361700478675,1,2.318430770591043,1.745
1501,1.7162368734202769,-0.594462962096682,0.7523910384161541,3,2.2110208845119743,2,2.2216917624230526,1.94
1502,2.361294874743207,0.045731964793191304,0.931329480302457,3,2.116401957141396,3,2.133822461366348,1.9849999999999999
1503,1.2709058515214227,0.30166480018655273,-0.6143452376170141,2,1.5609281404111357,1,2.2827881626834525,1.9300000000000002
1504,1.416755202815333,0.6457858686489819,0.4927333136802265,2,1.5144758322467111,1,2.3051413145081514,1.92
1505,1.2481602235815454,-0.17608677688094374,0.6353978262496095,2,1.379706485097196,1,2.361361001575194,1.855
1506,2.1195625016843067,0.9430138223863519,0.3105313816335993,3,2.1840790805082078,3,2.2065534939841878,1.9449999999999998
1507,2.210874634972594,-0.5339403021102196,-0.8188037873065943,3,1.9353777185566898,1,2.290395383534893,1.99
1508,1.094909767676766,0.35598737500663213,0.23256108915500473,3,1.0908533608289432,1,1.1498993840656686,1.96
1509,1.8657234196613524,0.8338286732840685,0.5354433150034548,3,2.455753686153915,3,2.1301468749710435,2.075
1510,2.948425026851206,-0.24731513571260622,0.19830580447819468,3,2.0375840554731734,2,2.2198664563784165,1.97
1511,2.8716703985247856,-0.40127566890356914,-0.2813690705845874,3,1.7810841267235502,2,2.262383648821564,1.935
1512,2.2841614674648905,0.7480249621141729,0.5997590486706227,3,2.316157046374665,3,2.212189131004852,1.975
1513,2.638080151535863,0.12500514845991784,0.7597548506422871,3,2.0155470965073774,3,2.259509742655644,1.955
1514,1.797211630449192,0.7615176072222274,-0.6156036152147406,3,2.004042767180985,1,2.219664708410972,1.98
1515,1.7825050800912459,-0.42274100587131985,0.8797647422855666,3,2.26953534918908,2,2.139332503026637,1.975
1516,2.3283810148021074,-0.8482560126280052,-0.41548483264491837,3,1.7752352522631676,1,2.214381346923712,1.95
1517,1.4202538620748584,0.31650069921026985,0.7508140401992313,3,2.1384944869911884,1,2.4513393510893557,1.9649999999999999
1518,1.2171291232943715,-0.617313136147918,-0.0777025247040448,3,1.1956908413045715,3,1.4367662586766063,1.815
1519,1.5995122986947554,-0.4097676935917745,-0.8195730830082933,3,1.7288583940164588,1,2.139755746990338,1.975
1520,1.0148301045190378,-0.01851350515883193,0.17057997292989466,2,1.1190080920973018,3,1.0230896192459027,1.8900000000000001
1521,1.1790125904083815,-0.1674836760801749,-0.5458286283612422,2,1.2834991291808158,3,1.8130946348914199,1.92
1522,1.4770116085215412,-0.18484426114444316,-0.8320551312868273,3,1.7932578100039143,3,2.072965317692793,1.975
1523,1.4629580636269108,0.38159250007364565,-0.7523118518700788,3,1.8162321538203479,3,2.0833023745235697,2.025
1524,1.4711904045232802,-0.23526851545761732,-0.8154809239743852,3,1.75204155973321,1,2.084274997442055,1.94
1525,2.512355456743397,0.8472552507443921,-0.14017997728392592,3,2.2355644058771005,2,2.2890522218974296,1.975
1526,1.2621347208334188,0.5235631792498935,-0.4259535504420252,3,1.2821486732919298,3,1.580525586760711,1.9100000000000001
1527,2.9364669022957623,0.006538961439096726,0.35069499980449836,3,2.086613882347284,3,2.2820017062882014,1.97
1528,1.6125264200944835,-0.8599832011589984,0.33210407796280544,3,1.912585798806774,2,2.2376261289013604,2.005
1529,1.4798687991116855,0.2716287509783895,-0.8097415362351124,3,1.9184553623846798,3,2.135710610386645,1.9300000000000002
1530,2.8361383383595333,0.5438586642948207,-0.07134726621821116,3,2.266111705270104,3,2.247472907777985,1.9300000000000002
1531,1.0841670906702476,-0.15913357649609897,0.36868223041009446,2,1.1802930191060776,1,1.3269626713510143,1.76
1532,1.7824735634166873,0.5504910924697257,0.8060036020383866,3,2.3513783248415154,1,2.1549278064403703,1.96
1533,1.7165917176591055,-0.6357931391722705,-0.7179462582130043,3,1.7898743790075489,2,2.1363227397830955,1.975
1534,2.2479518947176995,-0.694454585049782,-0.6754647934639065,3,1.8016053259106877,3,2.2361593207175416,1.955
1535,1.987937891716199,-0.02740043606567157,0.9995517603641949,3,2.215207529893815,1,2.1257116551818465,1.9449999999999998
1536,2.1795203673711745,0.4495936059171441,0.8750074440925278,3,2.253882652632285,1,2.223867601759335,1.98
1537,2.876169437361815,-0.44836401662397846,0.17690908860172525,3,1.7290083315926181,2,2.2833709741302726,1.97
1538,2.4688955246640205,-0.7687320398472929,-0.43495751270931376,3,1.8753920589656443,3,2.2476925568899833,1.97
1539,1.4339682949577535,-0.37723653544850355,-0.7330079844106591,3,1.6453471081211553,3,2.2323446767093857,1.9100000000000001
1540,2.0982030101653124,0.3244398990612552,0.9407948345370495,3,2.251735219343494,1,2.192735994488161,1.955
1541,1.920156737209944,-0.9143513135964364,-0.39697194952730486,3,1.8203588083204771,1,2.1607072174960122,1.95
1542,1.8489165459196653,-0.47156587346566275,0.8687919295698608,3,2.1510891486779364,1,2.1874813333637873,1.975
1543,2.952176568012642,-0.07084529941040278,-0.2972216796923091,3,1.947417880372509,3,2.2479999002895243,1.975
1544,2.682974781186034,0.12018840309321852,0.7204860831589958,3,1.9732167481251564,1,2.218750815167395,1.96
1545,1.1829642083825682,-0.4899243226681092,-0.30401755422059284,3,1.135726998284666,1,1.3284143659307481,1.92
1546,2.2776054412684057,-0.3831384383681088,-0.8809881701947085,3,1.8227568701694283,3,2.280479977189981,1.9649999999999999
1547,1.5069695784413617,-0.6323619530276176,-0.5975277096342968,3,1.9165454571484082,1,2.1624673589796357,1.94
1548,2.561545719431725,-0.2722959755088341,0.7813586287420128,3,1.9958097518638023,1,2.1560799198016056,1.97
1549,1.020791828092216,0.15932934218666084,0.12556080912203943,3,1.056452984556196,1,1.0,1.95
1550,2.293138100323443,-0.11380240537705996,0.9492729147453637,3,2.115396402115205,2,2.2161685124324095,1.9649999999999999
1551,2.9018472365076535,0.429486996213125,-0.04703702889571201,3,2.138566211732364,3,2.245756955188442,1.98
1552,1.8476800478403532,0.8310779011339953,0.5348907873770083,3,2.4856561205049834,3,2.1151458246011003,1.9649999999999999
1553,1.1243843070172717,0.4615535086944471,0.14235700479506272,3,1.1403974835834272,2,1.1963295732568668,1.88
1554,2.162549048887981,-0.9367253852825238,0.3100376739574081,3,2.016511169321334,1,2.1373039104635674,1.955
1555,2.2221451019530134,0.8843359545744915,-0.4106110971772535,3,2.3161475643242335,2,2.1905393809742764,1.9649999999999999
1556,1.9552381098527563,0.05943425864269063,-0.997228129411741,3,1.9308002704308596,1,2.2543969542962077,1.97
1557,1.177573032105526,-0.04704362145830256,0.566922199388937,2,1.2713564477734902,1,2.4086203004668185,1.935
1558,1.3094126940563449,-0.6671038596823057,0.27939508454240053,3,1.281692235749724,1,1.50721192862531,1.895
1559,1.3133514410875575,-0.24223482202655952,-0.6854458749903064,2,1.4004128668139086,3,2.3475736905629807,1.9100000000000001
1560,1.680749046947494,-0.3988168102318298,0.859665039914719,3,2.356751317590028,3,2.2561263444208732,1.97
1561,1.2288313631159498,-0.536590855745625,0.34259186653593177,3,1.2417381144127393,3,1.503266653153573,1.8599999999999999
1562,2.6855258985755643,0.2545285444578742,0.6821066356797306,3,2.0642974040075126,1,2.2883298451725342,1.955
1563,1.1073466670195777,0.239837355800656,-0.381638664028545,3,1.1708609685132954,1,1.304239549529952,1.95
1564,1.7035943250354437,-0.24315518525854934,0.923590402576102,3,2.3245000749369025,3,2.0671509908188512,2.02
1565,2.4061602253444496,0.8341786562208099,0.37306814505367464,3,2.322334083019107,3,2.2710844257399305,1.955
1566,2.5161854602243645,-0.758132634325351,-0.39848146685117564,3,1.7748618848672109,2,2.1798106242945985,1.975
1567,2.445733322429336,-0.1333698034018104,-0.8851747289753973,3,1.9005371145386292,1,2.2142590575286456,1.975
1568,1.9516726276015468,-0.9986180980802711,0.02064846879561175,3,1.8149341601832287,1,2.2578789251837943,1.935
1569,2.139549464353035,-0.9901637009136528,0.010089221563582773,3,1.8228460656966408,3,2.2454407388561415,1.955
1570,2.426708880443807,0.8718940569806809,-0.2402504625430758,3,2.270122581404955,3,2.2452144646993437,2.005
1571,2.7223734272735247,0.08845909848534551,0.6858218569455639,3,2.0376828456885976,1,2.272159778044059,1.9300000000000002
1572,1.3513019440193599,0.36937715473023686,-0.6653956339880304,2,1.774304633787114,2,2.2765703570949216,1.8
1573,2.291077778902517,0.8725763737248187,-0.3922807650732101,3,2.2952073137412863,1,2.2424267077282156,1.9649999999999999
1574,2.8176785988023854,-0.562789404384445,-0.1211189306969374,3,1.987941745081664,1,2.2244789246925185,1.9649999999999999
1575,1.8806554001460074,0.3649648517610488,-0.9233404158081276,3,1.9593508817580236,1,2.182380154486766,1.97
1576,1.3982969481888285,-0.35298433505641713,0.7164883087991751,2,2.00190490711186,1,2.3169925176156947,1.81
1577,1.5569658326021671,-0.5894413176577714,0.6754847589368534,3,2.169575129653642,2,2.1472586487299186,2.0
1578,1.248329809658241,0.3880630741368726,-0.5332907044408557,2,1.3138580808369282,3,1.646934119438856,1.925
1579,2.9575142681858484,-0.27099174362349543,0.09864026109260522,3,2.070220423820906,3,2.2194615944906944,1.98
1580,1.71767363203992,0.5789488463131355,0.7649248690604582,3,2.492534620691485,3,2.2204006886086676,1.935
1581,2.5559101898167436,-0.6105328971279296,-0.5641041059791084,3,1.8736739844809498,1,2.179157859943687,1.975
1582,2.185507792314395,-0.817141157299516,0.5457721026562709,3,2.1051140215842605,2,2.1750942206690174,1.9649999999999999
1583,1.7844462112636503,-0.8460515176914601,-0.4875791151940189,3,1.7384344923594999,3,2.2710829817584406,1.9849999999999999
1584,2.082298741362826,0.7960037642716725,0.5996706799864592,3,2.364907470179256,1,2.1808344268370816,1.935
1585,2.0100073426796983,-0.6128307150452567,0.7901508512870252,3,1.921664016143128,3,2.068459696132301,1.97
1586,2.3547228851093043,-0.6319187392552289,-0.6890938845743831,3,1.795024883916725,3,2.1831463737242904,1.97
1587,1.4332375184908994,-0.36273151556756666,-0.7397338285949226,3,1.5947905447712833,3,2.2720123497131395,1.94
1588,2.38264705772783,0.7131287986063588,-0.5873913055285088,3,2.2475602187949972,1,2.124058784298966,1.98
1589,2.26092398285516,-0.8345653935666458,-0.4852002463230518,3,1.842867627339136,2,2.2205867297292357,1.935
1590,2.92934942283257,-0.06838606230279361,-0.36281261935534653,3,1.921379935237792,3,2.2375814016393356,1.95
1591,1.7593863333140036,0.9642926300278049,-0.11065616601879641,3,2.2600660035482667,1,2.1983897451903665,1.96
1592,2.263791758119421,-0.8410077736450943,0.472355621345599,3,2.134592076834543,3,2.08663750097855,1.97
1593,1.4600588453444538,-0.28167487098018307,-0.7931726272177657,3,1.75044763581404,1,2.2249458360495775,2.005
1594,1.930965912988825,-0.536601405304429,0.8410072690862103,3,2.1079592548097232,3,2.1156655987241693,1.96
1595,2.7106492798610127,0.6965764649203998,-0.09878678834754723,3,2.3047827515835055,1,2.181796679894794,1.925
1596,2.492265410392039,-0.6965737950220824,-0.5219767368572005,3,1.888249585878998,2,2.142249979053485,1.955
1597,2.974319433669174,-0.017739523219287567,0.2244703777573616,3,1.995343357436058,2,2.2066637252102734,1.97
1598,2.2280326615513846,-0.10862986449898683,0.9675746264783526,3,2.0817756105066696,3,2.158986791820387,2.0300000000000002
1599,1.9679701371783387,0.9468316011902007,0.3201312338326677,3,2.3650835776483374,2,2.252445269140966,2.005
1600,2.993614351326674,0.10240539877869985,0.04736723697502514,3,2.0925674015363898,2,2.2924340000462795,1.9649999999999999
1601,1.0443357547142122,0.07762042037284346,0.28404387094864153,2,1.1017165176398056,2,1.0,1.875
1602,2.143218095749384,0.8016421995506309,-0.5803950042424096,3,2.303107326796196,3,2.21247929671333,1.955
1603,2.452585295527169,-0.5193810800908799,0.7248516013062372,3,1.974773709235187,2,2.123120937125699,2.0
1604,1.6758365594341607,-0.9341267974981465,0.1494161637721113,3,2.052065444582618,2,2.1912946939997218,1.9849999999999999
1605,1.4095683306397864,-0.6722619116858084,0.44660314140526813,2,1.530402606011416,3,2.2553458542254936,1.885
1606,2.0098560362366156,0.36386486521069006,-0.931399601897547,3,2.0189231777828422,3,2.1445724818194125,1.99
1607,2.507059251279645,-0.21274835005824927,-0.8352419142016392,3,1.8053610439873924,1,2.237456668516549,1.95
1608,1.1264417544850631,-0.445968549061804,0.19495652064133273,3,1.1291525378457292,1,1.2454128565581946,1.915
1609,1.603078558747381,-0.5957393593826963,-0.6982463642270101,3,1.8097102077801461,3,2.133602896674566,2.0
1610,2.600737931415423,0.6737484607060171,0.43032191375177625,3,2.2084347861401787,2,2.2756114764619615,1.98
1611,2.1849417757928498,-0.4507894639736991,-0.8732613576340661,3,1.8214472576038165,2,2.1342639641292878,1.95
1612,2.749078491886904,-0.5983332361040044,-0.2843918978553209,3,1.9185906649519364,2,2.1806041985728033,1.9300000000000002
1613,1.842429898941361,0.9556876241305504,0.2486620765940677,3,2.319640135008081,1,2.1839414448290397,1.96
1614,2.3360169450893222,-0.5540356225085677,0.7616673431389738,3,1.9758703259483,1,2.0543415785612575,1.955
1615,1.1505337530506559,-0.5272304151694226,0.020861078928813795,3,1.0899218725728619,2,1.1330857775326368,1.865
1616,2.172093578083703,0.5547917665542673,-0.8139962506952618,3,2.1039223136235563,1,2.276549084651762,1.925
1617,1.3186191445342232,0.1839826305471257,-0.7084282048744854,2,1.8049470008031934,3,2.1142909791583047,1.845
1618,2.2483796459339223,0.9429420806233386,0.22173809793418117,3,2.4322748004190102,1,2.205245155705341,1.995
1619,2.2534209061596493,-0.051325857764205896,0.9659935303334026,3,2.106421775424778,3,2.1533794286529337,2.01
1620,2.817829519623298,-0.2978962573247484,0.4923542390440375,3,1.9636486655468932,3,2.141804195370205,1.9449999999999998
1621,2.544296099760064,0.7369450025413299,-0.40081644055021226,3,2.3046486513653326,2,2.2715571454233077,1.935
1622,2.53523375894084,0.0715469227699101,0.841668498360379,3,2.059038444856258,2,2.188033246039918,1.9300000000000002
1623,1.000673875996648,0.03215967074438816,-0.01769331687529846,2,1.0643019231333097,1,1.0,1.73
1624,2.285454522361356,0.9569590783803499,-0.05239310993710246,3,2.1450530711105693,2,2.1762842172101604,1.975
1625,2.1078846691508164,0.5592543034154722,0.8219461796696264,3,2.3130266169268943,2,2.1678756896678752,1.98
1626,1.7597499537124235,0.8393495157568838,-0.48761901691536,3,2.0094951257031837,1,2.2540433569990186,1.95
1627,1.3053013834123033,-0.3942111524840442,-0.6016572108504491,2,1.4905212538296027,1,2.303627995230003,1.865
1628,1.0507793456778738,-0.017872347130723002,-0.314103054134011,2,1.1433049688522996,2,1.4342913026093425,1.96
1629,2.891021186275128,-0.3771877682014898,-0.252607666407895,3,1.874066515770437,2,2.1802514839350744,1.98
1630,1.494721325273682,0.25396343132054283,-0.8247399810962918,3,1.9526921716508552,1,2.1291703406101687,1.94
1631,1.1624246259800226,-0.4879350634908992,-0.2457373936775338,3,1.1218665513125685,1,1.4059372477678218,1.96
1632,2.6383467835352366,-0.7672342017353443,0.062169635978884495,3,1.7528327192231157,1,2.2695425898770987,1.935
1633,1.1976866144944731,-0.4979670913976347,0.32912308840863685,3,1.2496283939843629,3,1.3941733191308872,1.895
1634,1.4079032420280735,-0.7241436775220543,-0.35360622661934116,2,1.570587357213163,1,2.4869938417835895,1.905
1635,1.6738030599951612,0.8027754275970354,0.49914644061425156,3,2.1171686339780265,1,2.1892848388385096,1.99
1636,2.905275112865434,0.2172415637417851,0.3650795434004756,3,2.148110198331481,1,2.2864444107334245,1.975
1637,1.48496507466393,0.4008937245003889,-0.757643219028769,3,1.82515600759855,2,2.1132551711344756,2.0300000000000002
1638,2.7110200796665254,-0.30488654245848645,-0.6336360489576942,3,1.825702833694192,3,2.239417403931012,1.9300000000000002
1639,2.4016868435893097,-0.31982280400756363,0.8581148254889883,3,2.1687503993383928,3,2.1705039148276413,1.9300000000000002
1640,1.763923478247227,0.9380327142476972,-0.25369766037196856,3,2.1970024250550844,1,2.2008014207601714,1.95
1641,2.0780333019952346,0.966532169696645,0.24438978849619775,3,2.3043668009708997,1,2.2412093150086765,1.955
1642,1.6532765718680569,0.8465796293244947,-0.40383882378646346,3,1.9650568264062962,3,2.2615597494147446,1.9649999999999999
1643,1.815218033891852,-0.44150599954086134,-0.8780251006495384,3,1.825048781340363,2,2.065146302494326,1.9849999999999999
1644,2.361020841695579,0.7497022187518023,0.5546264824727004,3,2.3634435758455474,1,2.2242499589514733,1.98
1645,2.5682282900765565,-0.015569828993569783,0.8227236418031171,3,2.0179089580289777,2,2.184685407126803,1.96
1646,2.3822845662817618,0.9016877002248231,0.2020341596018725,3,2.3194357900345732,1,2.254420498481494,1.96
1647,1.3099886841276038,-0.6937234334919806,0.20647562033359224,3,1.217421577231284,1,1.5338470908126514,1.845
1648,1.019209160152878,0.19241823205042924,-0.0320086308136504,3,1.0399524055581153,1,1.0,1.85
1649,2.4488465293368074,-0.8847880634391208,0.12524725904367273,3,1.8504351201630431,1,2.2448777683829038,2.0300000000000002
1650,2.9143643907939647,0.22704817481939074,0.3352415355518546,3,2.1935822498910675,1,2.230780073809219,1.97
1651,2.5495272281025687,0.2652737867071296,-0.7922434244977787,3,1.9719257615170083,2,2.1994564379838244,1.975
1652,2.9429513726423986,-0.20348826457565994,-0.26350566409814163,3,1.926261863832046,1,2.2574090214833786,1.955
1653,1.916637406544669,-0.37901080578481583,0.9216297993829983,3,2.1109104220746544,1,2.2318817964054376,1.96
1654,2.160459872966305,-0.5484984511010769,0.8206107958754605,3,2.0505457992170415,3,2.0946843478214996,1.995
1655,1.925023399558393,-0.8032382688028339,0.5909202932010764,3,2.1161317758215463,1,2.106396689230606,1.96
1656,2.949826795900584,-0.036806090551540216,0.310603234831098,3,2.003430614879527,2,2.2239734252319905,1.97
1657,2.834128868709942,-0.23707863665323808,-0.49801882537441766,3,1.8577026107233254,3,2.2223735014479433,1.98
1658,2.0501686638542456,-0.6865334718730229,-0.7253653542629762,3,1.8845407252608866,1,2.217337178702607,1.97
1659,1.7389977133760655,0.2592717126049076,0.9298688001110671,3,2.349855324534489,1,2.1636268896032655,1.96
1660,2.2569610259694137,-0.9249320525045834,0.28012805889879117,3,2.012793843985524,2,2.205249931555782,1.9649999999999999
1661,2.7846969948446785,0.5530584412942635,-0.279958901974719,3,2.276041708255987,1,2.2806332785344825,1.9849999999999999
1662,1.3849162865153897,0.5351000639015948,-0.5790854401713887,2,1.502309942352259,2,2.164043427460787,1.845
1663,1.03362000104168,0.06755975945160794,0.24808340637003254,2,1.108326881507446,1,1.0958134022393997,1.925
1664,2.356484736557806,0.6543955323163603,0.6668471488172528,3,2.324131803617537,2,2.2263286203140398,1.99
1665,1.6584315695168703,0.42995051601981094,0.8357473069484518,3,2.4810689557056174,2,2.110529256569667,1.99
1666,1.2337272176992977,-0.6382700168846007,-0.07373878661377731,3,1.191148082030401,1,1.425099921937698,1.9300000000000002
1667,2.799938769995303,-0.55296171341671,-0.23309077148968776,3,1.9479572930184474,3,2.2556252067073173,1.955
1668,1.4606480855953938,-0.01118571011101737,-0.8420061711872417,3,1.8875440802594379,2,2.092604596986169,1.975
1669,2.0516170675487126,-0.7718905840982323,0.6336565351341068,3,2.1511542460838213,2,2.2491031582162897,1.96
1670,2.7542361823016415,-0.6077696058121966,-0.24848317359115532,3,1.879657576037928,1,2.2262241740540936,1.97
1671,1.1954777118291378,-0.10631339983576163,-0.5843298288224567,2,1.3072962517305926,1,2.240479544641934,1.935
1672,2.843892088836576,-0.40928207637042385,-0.3468923815262519,3,1.9691632427647034,2,2.2503967005598406,2.04
1673,1.303534166691758,0.6696364265228163,0.2579193659033941,3,1.3437034498525562,2,1.596075178633589,1.96
1674,2.3726196989747375,-0.14994525740567058,0.9157898119751734,3,2.1292862880185517,1,2.160228220532642,2.01
1675,2.7956249592059312,0.5160900983942299,-0.3172253688278957,3,2.3819995008270465,3,2.1438186387386624,1.9649999999999999
1676,1.186582482177852,-0.5622146541803145,-0.14922005336068225,3,1.1530597640549922,2,1.4301788311627863,1.835
1677,1.5857175863016257,0.6061182920315562,-0.6789629575794237,3,1.7628383750679957,3,2.1809704316508505,1.9649999999999999
1678,1.749041585945772,-0.7372050600732466,0.6273344991452228,3,2.275187473599663,1,2.144611908754059,1.9649999999999999
1679,1.6792429501175818,-0.21210626946246303,-0.9231066273218088,3,1.82253401169845,2,2.1826342432834567,1.96
1680,1.620133621499825,0.9218027651529628,0.0773381965235397,2,1.9308400892312834,1,2.3103442596530184,1.865
1681,1.1301377943625233,0.42168893997980805,-0.25596519509927507,3,1.0985306265680959,1,1.2761015543339487,1.855
1682,1.8975495442563661,0.7717317552251356,0.6276416191546358,3,2.2778163915549987,1,2.247074613540808,1.9449999999999998
1683,2.273129267993813,-0.949726792132842,0.15303405918365262,3,2.0283336230455697,1,2.2154463542031997,1.97
1684,1.7501520573223963,-0.3239034814383532,-0.9125034467068512,3,1.9059055843974082,3,2.248571310821124,1.99
1685,2.0534130123759073,0.8771515956788652,-0.47723382980144174,3,2.2628972143906356,1,2.105739193206389,1.9649999999999999
1686,2.5146086537588674,0.0842095035595736,0.8532799616695192,3,2.107715051082734,1,2.223329368488751,1.97
1687,2.756420626047012,-0.2895554681062648,0.5865027428583848,3,1.9454115365452918,3,2.325148173734155,1.96
1688,2.7442136459094595,-0.033508285027417886,0.6671006251508617,3,1.8942803906959578,1,2.2298412633257865,1.98
1689,1.5508166410650301,0.89096953677841,-0.06638971749272427,2,1.7089115379683906,2,2.363609620316991,1.88
1690,1.359425132455268,-0.22986008252995208,-0.7326855952790206,2,1.5956886096758958,3,2.3038942280842836,1.8199999999999998
1691,1.5878389535921318,0.831599135179023,-0.37224474501794164,3,1.9629337271458538,2,2.1932029232508174,1.9300000000000002
1692,2.695112533470325,-0.46217518434015914,0.5506474959469135,3,1.984452365267594,1,2.2735311292671105,1.9449999999999998
1693,1.4471756991065874,-0.6726965714005655,-0.4917973313953964,2,1.666359063998633,2,2.3302847655690644,1.94
1694,1.7618305541318575,-0.1034967302877421,0.9656933995190234,3,2.1688510757546404,3,2.104544551310205,1.995
1695,2.8082587658150504,-0.23331832724071933,-0.5406295641719239,3,1.9036816310758489,3,2.2559353903889074,2.0
1696,1.3456581209526806,-0.3992703374677978,0.6421992704318294,2,1.837611236946843,1,2.198487758310571,1.69
1697,2.650174990430882,0.452542345617826,-0.6103096814248634,3,2.173697323318594,3,2.2196187699299457,1.95
1698,1.5377260520786762,0.1915162664189662,0.8658084758017633,3,2.4949726516354698,1,2.1803382382320224,1.935
1699,2.839290598374757,-0.4290171159410839,-0.3339694682292635,3,1.9839419271904644,2,2.242569897818626,1.98
1700,2.6112472885015383,-0.7642330573808265,-0.20572940068417878,3,1.8704402402268694,2,2.200420978913563,1.9849999999999999
1701,2.6198534579726593,0.011177107809210867,0.7846379820658428,3,1.9533255379877696,2,2.1953354838496333,1.995
1702,1.0630940049211008,0.24786971297389004,-0.24651117981839984,3,1.0498431321254211,1,1.0,1.8
1703,1.8355402718965697,0.5807055882291616,-0.7973293031311274,3,1.8899508376761318,2,2.1370683252740106,1.98
1704,1.745830959343336,-0.06955108700873729,-0.9646557650621149,3,1.7592567402577937,1,2.1763224470510423,1.95
1705,2.5321719005762926,-0.48034028169790727,-0.6971845394265362,3,1.8212231181346397,1,2.260769490024986,1.96
1706,2.958411123835788,-0.23083502324432503,-0.16781927705604507,3,1.9705236272148388,2,2.284211131991377,1.9649999999999999
1707,1.161923245348809,-0.5237218428891022,0.15278345654608658,3,1.0886423267245469,3,1.2216467775756763,1.8599999999999999
1708,1.1164811173476004,-0.1886393908784809,0.4287301764579342,2,1.2256713079570747,3,1.3757424168000258,1.92
1709,2.6223066334424203,-0.23556478285315524,0.7464875665762339,3,1.9844101910832013,1,2.19279022091368,1.9849999999999999
1710,1.9574344634950382,-0.6848509938656123,-0.727438857432931,3,2.011934464010625,1,2.2672415814594946,1.98
1711,1.2740072393187054,-0.12832430429422576,0.6756237002694292,2,1.5753110767626146,2,2.3206428534485917,1.905
1712,1.583108805381531,-0.6617096375389482,0.6231709937390056,3,2.0771771180554746,2,2.157378758724886,1.9449999999999998
1713,1.441547953659858,0.06737661438282419,0.8267960472648718,3,2.4839676018088186,3,2.052841638952712,1.94
1714,1.6916491933123243,0.08705212700802006,-0.9472812186454661,3,1.8865998094106735,3,2.156831270503124,1.97
1715,2.59957017196911,0.7980583529673363,0.060153754197008025,3,2.241455853088,1,2.300618974860663,1.94
1716,2.5113496123160415,0.3452218201300512,0.786983779305729,3,1.9625214740022214,1,2.161354142330424,1.9649999999999999
1717,1.9005676912423102,-0.5915745897957317,0.8000954447333938,3,2.082504550061295,1,2.191047031218111,1.97
1718,1.86101997916656,0.4460121042545659,0.8841706603747667,3,2.2929710309308775,1,2.195885427608055,1.97
1719,2.787873386546798,0.2591900148176082,0.558637684899728,3,1.9697024255482478,1,2.245785538755973,1.995
1720,1.9186105189454423,0.8011279441645234,0.592933191390391,3,2.303815978003173,3,2.215361752393565,1.96
1721,1.3733181231043765,0.727149250611721,-0.2802209708522744,3,1.393398923723782,1,2.19683261567178,1.9
1722,2.612646772601503,-0.5729588240846832,-0.5444098804434573,3,1.8867466523804595,3,2.248613143663765,2.035
1723,1.0688434468113224,-0.1829824073724543,-0.31538058286134607,3,1.08251254146285,3,1.1872864072735487,1.94
1724,1.701828701167515,0.935231856478419,0.1908802011222715,3,2.3494956638547912,3,2.2837364406752183,1.975
1725,1.2781054408351105,-0.40428665510865475,0.5616231351619922,2,1.5473325149214665,2,2.3430484360902915,1.88
1726,2.7059706469698885,0.2268679687771137,0.6709220300153091,3,2.0516839283192416,3,2.2051076741044393,1.95
1727,2.58201196739863,-0.48881064519448986,-0.6498663115974871,3,1.7637706835828801,1,2.2018452419154775,1.98
1728,1.0971742711750339,0.22058396339155523,0.36911843419983964,2,1.143900114932491,3,1.2996438198385571,1.9
1729,2.9610700395085265,0.06492637696968909,-0.2685683241424213,3,2.0297029258893833,2,2.223785031948741,1.975
1730,2.2814319341912817,0.10049279392302515,-0.9543045974880864,3,1.8798072759634414,3,2.1686922137294653,1.975
1731,2.0464827972576085,0.6339596180085332,-0.7719679736191021,3,1.9445746892558318,2,2.1843134165182,1.9849999999999999
1732,2.086007063133877,0.2909406688353546,-0.952867415913002,3,2.1036010506820424,3,2.27047783887102,1.9649999999999999
1733,2.0305437330460196,0.21667795091704928,-0.9757652104671504,3,2.0936878311075606,2,2.1424140468181676,1.98
1734,1.634923070562437,0.20208842108169772,0.9087789091176945,3,2.3631089725540044,3,2.1257073182939825,1.99
1735,1.8635398925852984,0.641776617818332,-0.7546531732564508,3,2.0453335481703103,3,2.171458301741311,1.9849999999999999
1736,1.3031325106661296,0.5708438561231137,-0.4341808312627378,3,1.3725745853157016,2,1.7706143318952885,1.915
1737,1.3644351480910277,-0.031074811128276876,0.7714218528997399,3,1.9830080841036333,3,2.444161860736114,1.83
1738,1.820118784527523,0.30021109249469285,-0.9367582656498353,3,1.9274526470336162,1,2.232171597243817,1.99
1739,2.8739309598325136,-0.44026950870426784,0.2059306610282302,3,1.8063717535211854,1,2.224167063543854,1.9649999999999999
1740,2.361439333303219,0.3842395179506131,-0.8495419949516356,3,2.1652708381679386,1,2.258927010614751,2.035
1741,1.4100234018776425,-0.7877703264915541,0.1770466784985266,3,1.4330592800171595,3,2.298388225222772,1.8900000000000001
1742,1.4308488782066275,0.07062577515476894,-0.8191941164614975,3,1.9652403163751602,3,2.1382843211758464,1.9649999999999999
1743,1.1371385997630343,0.006937795901369395,-0.505392986663976,2,1.2595591602473604,2,1.6078300374440266,1.975
1744,1.115772917738267,0.2616733046212484,0.38687148853785724,3,1.1530541913252743,1,1.3026585479998587,1.9300000000000002
1745,2.4769927383186117,-0.1264740422372348,0.8697598773405719,3,2.0553844030373374,3,2.131464770679856,1.98
1746,2.7086419085340214,0.4195539559923371,0.5672751743910884,3,2.093285111726918,1,2.250306357763034,1.94
1747,2.1090238527172644,0.04434406297469067,0.9930495474132099,3,2.2787948524606247,2,2.0808489601835105,1.955
1748,1.4690931905244398,-0.09885956602680994,-0.8416440731434351,3,1.8931535461273956,1,2.1818143360421653,1.97
1749,2.482062835165615,-0.49928921205987636,0.7199484048685135,3,1.9732067761797736,1,2.12059608257046,1.99
1750,2.9103137914765327,-0.15460931110514722,-0.3839593233237232,3,1.9348898668837364,1,2.3066161145740125,1.975
1751,2.776773694145099,0.567116780129193,0.2738634436723397,3,2.2313848092247843,3,2.24082720849752,1.98
1752,2.628666092049638,0.415884668860186,0.6571292771700937,3,2.1659643781121307,3,2.2856457473349967,2.0
1753,2.2507407778901194,0.24379172590870418,-0.936853594048458,3,2.041970110151224,1,2.1236055101679177,1.98
1754,1.677333135413635,0.6139750642506168,-0.7203615168625094,3,1.7814017410080842,3,2.0879357726627292,1.97
1755,2.0619882150689306,0.9867588128525199,0.14988164147237576,3,2.2897692824460725,1,2.209739777910726,2.01
1756,2.1673212375682995,0.6535252706123839,-0.7381790596661647,3,2.0046415515729263,2,2.2202688042998835,1.955
1757,2.5431058064990544,-0.8277432905744638,-0.140986268324155,3,1.8254529800081818,1,2.246522514828455,1.97
1758,1.9530433752804184,-0.11817848057685931,-0.9918815060900618,3,2.0612536371095436,2,2.2387261751775194,1.97
1759,1.689334916513594,-0.4684559669727324,-0.8270648178407944,3,1.7620464218823484,3,2.1771684748424684,1.98
1760,1.7580147808310238,-0.45176248108049316,0.8586930850960309,3,2.2899338102550386,1,2.248158625707776,2.005
1761,1.7129484103285972,-0.7022419927290543,-0.651504081733221,3,1.9872698293893245,3,2.1169797605866223,1.975
1762,1.0813597403730393,-0.23727484836905113,0.3159125190997567,3,1.1566145991687504,2,1.3207149470259514,1.975
1763,2.477128127872219,-0.6330653035741817,0.6095712189758309,3,1.9293581674416276,3,2.222172337705283,1.9649999999999999
1764,2.307599058395965,-0.13359096007482157,-0.942091436464743,3,1.888655179545757,3,2.162746379124984,1.97
1765,1.9810008882079524,-0.335945469943275,-0.9416897976381104,3,1.8819565586282812,3,2.262238091853327,1.9649999999999999
1766,1.4850925138595021,0.5021214359688275,-0.6947980600556365,3,1.89144631596613,2,2.180236475074216,1.9449999999999998
1767,2.7434160214797223,0.6636497102545705,-0.08307635696325096,3,2.3598250070395412,3,2.190406549270523,1.98
1768,2.468147171368779,-0.7803950878904343,-0.4145138510784564,3,1.847656050426885,3,2.1842292961207175,2.02
1769,2.289547804230762,0.9317823706817535,-0.21896045933418043,3,2.1086494470483577,2,2.2735010783232608,1.915
1770,1.0233796835585265,-0.16730160345619952,-0.1349923368000605,3,1.0478432674589209,3,1.0560905991731593,1.885
1771,2.703586200541162,0.7105298319676838,-0.010668471869334268,3,2.3126172197727004,1,2.214801762308642,1.975
1772,2.849839363162783,0.46416991148004505,0.24963843873827302,3,2.1806628828254446,2,2.226501848531528,1.97
1773,2.208645247805311,-0.5349413131180646,-0.8187215351313174,3,1.9368291449677268,1,2.2566061541617053,1.99
1774,1.0863678055709691,0.30268805211023936,0.27139667723187516,3,1.1589956148216614,3,1.265935716030213,1.9649999999999999
1775,2.4308857905374737,-0.7923480952375677,0.43188184898915905,3,1.9680690339182332,3,2.14773453163651,1.975
1776,1.1354230278155293,-0.5024403770765246,0.007767023337998133,3,1.0859685017238074,1,1.2428882103753764,1.8900000000000001
1777,2.6241128957609186,-0.3440499356450892,0.7015074733226515,3,2.0126865607318236,2,2.2370429534633565,1.98
1778,2.9666105519840036,-0.24615618172241233,-0.07121218289746707,3,1.9986931958452965,3,2.2413296721168066,1.98
1779,1.5899730650435564,0.42396085064146954,0.8075488280801267,3,2.4902471902147614,3,2.131380130428748,1.975
1780,2.5512576104715237,-0.736082656753279,-0.3928070382824888,3,1.7829491736764067,1,2.154012736894178,1.98
1781,2.2072076096116464,0.9400549250166168,0.270853732614174,3,2.2804155512163415,3,2.195631572269195,1.935
1782,2.0279343929220492,-0.7974591433856322,0.6027259612151533,3,2.1770181184975703,3,2.188688031822507,1.9849999999999999
1783,1.5027790474888367,-0.86608824061371,0.051599262151119915,2,1.5659674905693637,1,2.2858381541956803,1.865
1784,2.1538357729385704,-0.6767472303387683,0.7199637082472968,3,2.0701531974164826,1,2.1510653240713826,2.01
1785,1.762059505018646,-0.9712453922199642,-0.008167554071824623,3,1.9443299251190116,3,2.2343553162511642,1.9849999999999999
1786,2.0643670920938257,-0.5947245700136776,0.8013485903634143,3,2.056612595775153,2,2.0887281315315533,1.95
1787,1.2564093117452344,0.42055445693419014,-0.5198142332541428,2,1.389518681266199,1,1.7190711690598581,1.825
1788,1.4361185498560296,0.4151717737662708,-0.7139118352088734,3,1.7621834961802743,2,2.198946555281294,2.0149999999999997
1789,1.1595120702050852,-0.47444757000263604,0.2616859629167224,3,1.1512423652949386,3,1.2824042021580893,1.685
1790,2.901826695831282,-0.19831219867303443,0.3839021783521154,3,1.930597051149577,1,2.258031567444262,1.95
1791,2.274777356972905,-0.7722999403053988,0.5727566728544177,3,2.1142211204091383,3,2.1062443077914614,1.98
1792,2.6493410385672957,-0.5821280814820531,-0.48937011799084085,3,1.8621353499597297,2,2.2243891949504673,1.98
1793,1.2229474462065029,-0.2691314105912577,-0.5689970232577355,2,1.3957547526085594,2,2.4563794290701337,1.9
1794,2.1451432702648217,-0.8312288509354113,0.5366488875134546,3,2.16085467382596,2,2.184016717354137,1.94
1795,1.9576991928689478,-0.8749573817182735,0.4823486517994686,3,2.091484297591311,1,2.1616074804236054,1.9849999999999999
1796,2.4128004037612705,0.9107345447946221,0.012586324811661437,3,2.2706654036699896,2,2.1790003854706397,1.97
1797,2.7142746346105784,-0.003496470256300402,-0.6998567860981784,3,2.065811585741994,2,2.2491461288491963,1.92
1798,1.8130831320816694,0.8395214228427853,-0.5101625869030642,3,2.0887170848153054,1,2.172849658866935,1.97
1799,1.3844500033416196,0.3240145662349088,0.7184098847325753,2,2.0374173603931105,2,2.2903456430278775,1.855
1800,2.6594388488367704,-0.1370888074893942,-0.7391529364792991,3,1.9050009977274465,3,2.1363526876249206,1.96
1801,2.7579797292112858,0.5568635573152227,-0.3396611673992502,3,2.302608333957572,1,2.2987476641190305,1.98
1802,1.3841781043499979,-0.03091746838985615,0.787278542185928,3,2.051492804887259,1,2.377961288985291,1.81
1803,2.777097733781663,0.6265542032456782,-0.059573001826137804,3,2.3423844784656973,1,2.2080185951592353,1.955
1804,2.190487120738808,0.9719238523401765,-0.1381256025683492,3,2.14934126630026,2,2.204205027639298,1.95
1805,1.5123844008917815,0.5915220609875309,-0.6421313563994496,3,1.9236940559287672,2,2.1324499428563977,1.9649999999999999
1806,1.9202281228259712,0.5227630029238327,-0.8487374684707801,3,1.8961692626742366,1,2.1251729945413844,1.975
1807,2.2679039974290327,-0.4508663311247407,-0.85143819483252,3,1.9143131375320408,3,2.308606307544072,1.97
1808,1.1718508738723727,-0.0899384456392134,0.5532450640449037,2,1.3115441105454988,2,1.731229085187453,1.9300000000000002
1809,2.68486622325013,-0.7269119362637412,0.05056968625967355,3,1.8869447988585595,2,2.2774099187935137,1.95
1810,2.9855871884841703,0.1263919790079104,0.11244092465971625,3,2.0962579282969944,2,2.1998521128209445,1.935
1811,2.6231778157383143,0.7690277322001282,0.14228758582094175,3,2.2598787224431485,1,2.2719476285325735,1.95
1812,2.090221117630065,-0.16738805731821527,0.9817542402255341,3,2.1717914043493107,1,2.185637376708477,1.97
1813,2.591711994081422,-0.6373134513775547,0.4936683914870549,3,2.0218504959734935,3,2.2144276177795734,1.9100000000000001
1814,2.2612922723900857,-0.804469168433848,-0.5334376303079662,3,1.779303831516389,2,2.2494725460879135,1.9649999999999999
1815,2.2545532550484633,0.7148434913517632,0.6513074721022734,3,2.2342809531716283,2,2.2098108154105267,1.96
1816,1.699493727090681,0.335693475512316,-0.8927518526671404,3,1.6919782049134062,1,2.116886098218252,1.9449999999999998
1817,1.3667977007224152,-0.4511656973478584,-0.6288913751405727,2,1.5739186295998318,3,2.3148719452900366,1.75
1818,2.808295028921148,-0.42876867096581045,0.40350535686601885,3,1.9586099526576517,2,2.231238977743166,1.96
1819,2.7627744688542792,0.6157258381123536,-0.19762793816895374,3,2.3153990373905047,1,2.26145746303823,1.9649999999999999
1820,2.467939413194302,0.6765313265983682,0.5686282350626148,3,2.284451724188503,2,2.2653585295513494,1.96
1821,2.726439876726787,-0.5650677599748096,-0.39113109328998885,3,1.8504501865865994,3,2.1928851897713826,1.955
1822,2.1646695208479527,-0.7370484014321256,-0.6554720458189303,3,1.8469116854627856,1,2.186225505739895,1.97
1823,2.6299037760241837,0.7205740657339571,0.2898176128914699,3,2.195275133205837,2,2.2216321778864523,2.0
1824,2.768798519469914,0.23778428575689364,0.5936391748427252,3,1.9584262849980278,3,2.2596419842701296,1.955
1825,2.105842100217782,-0.30941374146805967,0.9450188286019626,3,2.145045919293917,1,2.119970715198047,1.975
1826,1.3932529951101147,-0.794829784931101,-0.010182585306952187,3,1.3278479265638146,1,2.415590947188244,1.81
1827,1.1273995541413475,-0.36523696467545386,-0.3242998944217257,3,1.1411695321956716,1,1.2707258235503727,1.8199999999999998
1828,1.293034037558109,0.5158676213864448,-0.4838178636157435,3,1.296633807935973,1,1.6499104102627493,1.8399999999999999
1829,1.09180733458611,0.3878499318678365,0.15734838047634472,3,1.0936856803891501,3,1.0527699664952452,1.79
1830,2.5746618601044102,0.8151696445241239,-0.07254100349287339,3,2.13905185430121,3,2.291190428269528,1.9649999999999999
1831,2.264373081282821,-0.7765606030266486,-0.5718920385176864,3,1.7821843469640117,3,2.2156927633974446,1.935
1832,1.794674368953693,-0.5149054730354037,-0.8322942623096852,3,1.7357939040847454,3,2.1645250882048592,1.94
1833,1.902656191873117,0.3912080108163063,-0.9151395933367245,3,1.894894697065444,3,2.1502702025377842,1.995
1834,2.4597857936756973,0.7520236797458497,0.47228953940937607,3,2.202820522598543,3,2.1916034758268124,1.96
1835,1.4185808935970414,0.7135956218348728,-0.3908108381399961,2,1.4452769439016129,1,2.3476588561949328,1.78
1836,1.3794256967332248,0.19958476704669373,-0.7583227906952774,3,1.8420126129884251,2,2.1046517524827597,1.905
1837,1.8647345729126532,0.9245856998753259,-0.35615242217473614,3,2.0187072143356115,1,2.1390459976691982,1.95
1838,1.334978304889113,-0.2794641801614006,0.6925647385180383,2,1.6443071599555086,1,2.2003389095402053,1.9300000000000002
1839,1.288482798333586,0.26983436388994475,0.6487932550488673,2,1.7205891094764227,3,2.3350895985008386,1.935
1840,1.0394730480548597,0.09094589443104796,-0.26290077761983643,2,1.0627628211674096,3,1.154998150081045,1.905
1841,2.583424600183504,0.30467908476825617,-0.7528521708844944,3,1.9509702664634352,2,2.236278396207963,1.9649999999999999
1842,1.7832543402298722,-0.27058608740042633,0.9379789380770449,3,2.242535862693737,3,2.208310941343494,1.9649999999999999
1843,2.874302517590893,0.2310573727083219,-0.4268578197144271,3,2.035442408879655,3,2.283638241308409,1.95
1844,2.0496529759469726,0.2827293381095032,-0.9579137243780212,3,2.127895999071797,3,2.2014631174389696,2.01
1845,1.3221754762986597,-0.7128519014284784,-0.17998911550106028,3,1.3049728362921478,3,1.6825664176944686,1.975
1846,1.5400089876218468,-0.8832662626683423,-0.09082388322033316,2,1.656250506446872,1,2.3657775126665337,1.8399999999999999
1847,2.9836305192381123,0.17739320681671164,0.03166467745999255,3,2.19731736083054,3,2.2408012363183714,1.955
1848,2.0738814132840724,-0.874559403119769,0.4792571201202352,3,1.994774934840249,2,2.138793383428694,1.97
1849,1.2563087398053567,0.3671734067278783,0.5586653729218838,2,1.368545016037257,2,2.380750259373748,1.8399999999999999
1850,1.4680435402841467,-0.2609662196351574,0.8055550615419846,3,2.323442512276612,3,2.1639599356685157,1.95
1851,2.1168236861478964,-0.6251098000816202,-0.7717447532680314,3,1.855603811947387,1,2.27708379183012,1.955
1852,2.941403341243419,-0.3144926355914433,-0.12187752563321444,3,1.981658855562906,2,2.279760080472561,1.9849999999999999
1853,1.055346627321305,-0.2826030637213356,0.16662987085778228,3,1.1330390295001946,1,1.0,1.9849999999999999
1854,2.5195963277802518,0.16121088078431353,0.839065377711429,3,2.0210127595983156,3,2.253589494231887,1.98
1855,1.4651757786041868,-0.2526001080106319,-0.8063226634799369,3,1.7643521788226584,1,2.204770734931207,1.9300000000000002
1856,2.215952447122741,-0.9242576194593985,0.3148212087089194,3,2.009485511107736,3,2.1380605657337264,1.96
1857,2.287515618193462,0.5188701140392897,0.8050519076753284,3,2.2021896952194053,3,2.2464040973649073,1.94
1858,2.19023106786514,0.933302747238639,0.30456218218238673,3,2.456212831054006,2,2.271066553026618,1.94
1859,2.6652661859784548,-0.6037063941155324,-0.4392715464239645,3,1.9457309528817932,1,2.1735348018074743,1.955
1860,2.7361424005895087,-0.668539119395163,0.10559266969186476,3,1.859943253226729,3,2.266243517251129,2.01
1861,2.815581843354884,0.5082658574568484,-0.2765720067785317,3,2.1965224616003107,2,2.2700447450955394,1.98
1862,1.1545960059674965,-0.35444375285915536,0.39957691741767176,3,1.2100405758955028,3,1.2837978349251196,1.905
1863,2.767418753716572,-0.2134090745503828,0.6045866549500185,3,1.917346530445108,3,2.161543244624946,1.935
1864,1.1149346682874492,0.1350815605010762,0.4454349903332092,2,1.1980759801634162,1,1.4228032359333054,1.9300000000000002
1865,2.2259771540591697,0.043192954865971675,-0.973174544721174,3,1.9357648700739645,3,2.194838802763571,1.95
1866,2.894432923635567,0.2802115235149977,-0.3485272546102183,3,2.027309588384582,2,2.2375680501097266,1.975
1867,2.4512120183587096,-0.073638103042262,-0.8893734560177724,3,1.7167285507673453,1,2.227309046713144,1.9849999999999999
1868,2.9604773772463897,-0.030989834898904656,0.2766276159945626,3,1.9621640054116778,1,2.2109994200656176,1.94
1869,2.152127087616095,0.702554688330868,0.6951792999778992,3,2.208737750237209,1,2.1714764471830916,1.955
1870,2.1555809619159056,-0.8885102657008962,-0.43167588771373877,3,1.869313575235924,1,2.1889918220250344,1.9649999999999999
1871,2.60458570685539,0.5882304110852359,-0.537085753432972,3,2.2179969743633903,3,2.241021020170111,1.975
1872,2.4374977055906126,0.8978665087410149,0.04931014179832125,3,2.1796196654755,3,2.2832918950813514,1.9300000000000002
1873,1.687963129977636,0.5574373881388316,0.769348133195632,3,2.527640289989708,2,2.137903329133331,1.95
1874,1.7550822558383834,-0.3231443486474004,-0.914107777306392,3,1.9022097532102153,3,2.200426006355364,1.9849999999999999
1875,2.532674912211993,-0.408861880068281,0.7410056686200018,3,1.999166980990593,2,2.196584129681915,1.9849999999999999
1876,2.6612341875379038,0.16030835630743182,0.7328509944928083,3,1.9732707355660213,2,2.18232479422306,1.94
1877,1.4545603263448608,-0.8046266438997381,0.23467323309150356,2,1.4526489245569718,1,2.219401719325859,1.9
1878,2.3643124583534014,0.9257730257884804,0.10109766273728996,3,2.2445331513901983,3,2.229910300642217,1.98
1879,1.3345281932108592,0.06405678976272593,0.7436692827151665,2,1.9395834757760642,3,2.3029636158919904,1.755
1880,1.4363779017740748,0.7402172122216835,-0.3666177970614153,2,1.4179663434166203,2,2.3594591863060748,1.655
1881,2.824442556777719,0.25276632521487896,-0.5063631655355508,3,2.041242079899953,1,2.1596459966406805,1.97
1882,2.332966639204847,-0.06653850085942772,0.9405880315419759,3,2.0934466405718855,3,2.0755053060881647,1.95
1883,1.2304886137777662,-0.012312096385618884,-0.6385143998038942,2,1.615677533339928,2,2.2872483205975707,1.85
1884,2.50090409602753,0.16853458200323182,-0.84893532218411,3,1.8628626881419366,3,2.271867958469106,1.895
1885,1.8260812188770406,0.8607783205943027,0.47834395613152275,3,2.244752903760924,1,2.1704058887222897,2.0300000000000002
1886,1.1867346901152773,0.17978753097552044,0.5534220626645024,2,1.4492805509958264,3,1.757776142309859,1.9449999999999998
1887,1.3726471791619543,-0.6655653406361292,0.4042910035240215,2,1.5111655866625835,1,2.340618580276975,1.95
1888,1.508058773860815,0.8538589775648906,0.17005492188265237,2,1.5663077809897448,2,2.354111558066926,1.73
1889,1.458679838696994,0.7568505054926029,0.36626465199699354,3,1.5469449777685396,3,2.3156256984031978,1.855
1890,1.1500018784910324,0.45921961581768594,-0.25810954627731914,3,1.1438831044004472,3,1.3429241301013646,1.9100000000000001
1891,1.8300099925148063,0.7232343110947931,0.6693545612083509,3,2.4581900885878105,1,2.233554070804416,2.005
1892,1.6515629071949733,-0.6020693796091736,-0.7184038241091191,3,1.918833785643454,1,2.170750516055758,1.975
1893,2.0762866682207757,-0.9522958118199729,-0.2954877849284333,3,1.9421590284410317,3,2.2143526114529632,1.975
1894,1.7497395973008008,0.9023035428544012,0.35102428319594975,3,2.3473481258507545,3,2.1288427769381624,1.96
1895,1.2921989552824793,-0.45975181875873045,-0.5363263430457482,2,1.3829346619340077,1,2.3493137768583785,1.52
1896,2.23924712020468,-0.8283683812247016,0.5065240768817755,3,2.1709361103481863,1,2.1306153785016217,1.975
1897,1.9984670904581803,0.7883235900310089,-0.6152589435261857,3,2.109296246952814,3,2.1473816070555656,1.95
1898,2.758122207920258,0.5500543599834956,-0.3502726351304938,3,2.3122667423180765,3,2.2171298560964456,1.99
1899,1.1218433899377653,-0.395478299971355,-0.2691428662546553,3,1.0895163082508343,3,1.0053927529436675,1.825
1900,2.864298948491487,-0.31621933384556267,0.3911427623499875,3,2.018585065685065,1,2.2414043794183,1.95
1901,2.981290833617078,0.1143375169921042,0.15490394464693275,3,2.0541630172800214,2,2.2772131985253554,1.975
1902,2.65299484286061,0.756921649364079,-0.0258331554675395,3,2.2250535854011875,1,2.207022885166412,1.935
1903,2.696585836448917,-0.7077865175205867,-0.11750071520992082,3,1.9257739538169232,1,2.2489697369629957,1.94
1904,2.1888480089406257,-0.6680224599826105,0.7197794262674801,3,1.9332487394499,1,2.122750902007605,1.96
1905,1.0121163314461705,-0.12879718964655476,-0.08658603434605819,3,1.0516743179641166,3,1.0531174218951436,1.79
1906,1.5834702502134985,-0.19485852972589013,-0.8879938743796933,3,1.8049633749464953,3,2.2029906874805847,1.97
1907,1.8057973308679411,-0.6395974213719211,0.7437744697664564,3,1.970769852283433,1,2.0935900361885307,1.97
1908,2.811822418881257,0.010862280757590348,-0.5838033667756022,3,2.0777655022609234,3,2.21821405681626,1.975
1909,2.2164076402272403,0.9171356373620557,-0.33470876285477347,3,2.3517413842872803,1,2.2028243853712794,1.9849999999999999
1910,2.6012372642259196,0.5000893863393089,-0.6232369996854367,3,2.224547861763597,2,2.199006235204378,1.975
1911,1.6536688666905186,-0.4625231084100102,-0.8161661107196942,3,1.808562064279474,1,2.135487651895993,1.975
1912,1.5679113097399677,0.35460136060353004,0.8291907131700735,3,2.4205315923554243,3,2.14028026140571,1.97
1913,2.6672732982440275,0.31728899712859504,0.6738501597177728,3,2.1069133537070748,3,2.14700793090412,1.9449999999999998
1914,1.2677800794586023,0.5582254614394714,0.3901772958067119,3,1.3982179378573003,3,1.5758124336180859,1.9100000000000001
1915,1.6983920471005596,-0.9505298561171168,-0.07433461762720141,3,1.9226959500834888,1,2.199918468909481,1.9
1916,1.4017136756409223,-0.3765859404024102,-0.7072739946980496,3,1.4939487849696702,2,2.3332895984523114,1.8399999999999999
1917,2.9675845794287166,0.0916751816398427,0.2353205106297704,3,2.1211629393970513,1,2.219326173719721,1.98
1918,2.9409135890731193,-0.31661473397507045,0.12015293640788396,3,2.005906132762958,3,2.182107874033519,1.9649999999999999
1919,1.2395822578721172,0.5266293253129771,-0.38003474996048875,3,1.1868287138250708,2,1.4868909420579466,1.87
1920,2.764678275889846,-0.1891061346177936,0.6160405865136235,3,2.004608793410485,1,2.1999655790795067,1.97
1921,2.759497350540161,0.5130317529225539,-0.39995274097784056,3,2.186179617227662,1,2.2474012063813413,1.95
1922,1.2366084294558561,-0.0781479609567484,-0.6411912399748206,2,1.4888907263125044,1,2.26110839147407,1.95
1923,2.556324025102819,0.7729971282626426,-0.30492461165197166,3,2.3643745203516238,3,2.2745475283122785,1.9849999999999999
1924,2.8873714517191607,0.33649850079311444,0.31518354277756233,3,2.1475787926249668,1,2.186695805394317,1.9649999999999999
1925,2.019683304146566,-0.8015800584038357,-0.5975633669387517,3,1.8698414261998895,2,2.276422553519399,1.9849999999999999
1926,1.865993297719256,-0.8792099138330545,-0.4572003184179918,3,1.8567440082117985,3,2.2213219736441494,1.98
1927,1.7503185286723468,0.47339281548717504,-0.8447238632362555,3,1.7730027745603996,2,2.212559501124887,1.9449999999999998
1928,1.2985603108584105,-0.7075361369897328,0.08587768831655967,3,1.2193261878052135,2,1.5780225279937867,1.87
1929,2.922456479976815,0.34205525395715286,0.17908725747269388,3,2.282920248976683,2,2.2247134696757174,1.9649999999999999
1930,1.1401623675277315,0.48347616331820314,-0.16410376378253613,3,1.1173883328198992,3,1.209363811492895,1.9449999999999998
1931,2.232279654839465,-0.24554566260289754,0.9411447760703784,3,2.085136895585755,1,2.176167559360518,1.96
1932,1.4270877057478013,-0.589832549060396,0.5690949544351961,2,1.8377329714167427,2,2.1991194271955266,1.81
1933,2.7737575332931623,-0.4589009221576874,0.43670267152251885,3,1.9013089392940068,1,2.170923502415116,1.955
1934,2.626488470188134,-0.4133466824733975,-0.6608000581186171,3,1.7729503174590666,1,2.236209263428509,1.98
1935,2.196631020732429,0.21999314820052285,-0.9554785483884742,3,2.060147006749767,3,2.25560385105227,2.005
1936,1.8212406973468143,-0.7098345018912545,0.681307633627968,3,2.153593088620402,1,2.1493409281057865,1.98
1937,2.441142958921621,-0.7131154014443086,0.5448479733070497,3,1.9683477462614576,3,2.088522086908597,1.9849999999999999
1938,1.3644460153218263,0.2755022330743157,-0.7212278780876132,3,1.678531193225474,1,2.1898185282203353,1.915
1939,2.0584625827453182,0.14528904724555392,0.9876604776790585,3,2.1240449257843954,1,2.1241500842852603,1.99
1940,2.1683277599647774,-0.8086561405125581,-0.563685206153731,3,1.7265074020077638,1,2.212056838022038,2.02
1941,2.075882090704549,0.9953761392420071,0.05889184780581299,3,2.2500817125835835,2,2.2950657527048692,1.94
1942,2.6681619095543296,0.3422445088640386,0.660627246465906,3,2.152089652547761,1,2.2489201995585155,1.98
1943,2.517562356552946,0.04470228699733542,-0.85447698191149,3,1.807144627954548,3,2.223104628724393,1.98
1944,2.9753006438013823,-0.05021379734933335,-0.2150981839913321,3,2.030270127151624,1,2.320837293713637,1.975
1945,2.7697017553627017,-0.6167831082055156,0.1647355615036368,3,1.8523431587109125,1,2.25927707561698,1.98
1946,2.4257180737139437,-0.7769782664876117,-0.4637552103418297,3,1.8415530773801099,1,2.228069107654281,1.98
1947,2.3357353951196926,0.10550049151518234,0.9360295886102528,3,2.1397755624458408,3,2.1855344587973993,1.975
1948,2.3471602929109556,-0.5850451986294208,0.7329405477844987,3,1.990799870303288,1,2.055060858038154,1.975
1949,2.9209604135623746,-0.3420030047280354,0.18672402472101857,3,1.9528894092260918,1,2.2079164360404295,2.01
1950,1.65035388322506,-0.35982719284934683,0.8650271581345662,3,2.2914589915874455,3,2.2539277786358367,1.96
1951,1.6476511699670011,0.1838076539188932,-0.9176410236771289,3,1.8089085739211672,3,2.1471176765048314,1.975
1952,2.169426564041735,0.40333570248558015,0.8992301988353568,3,2.217454862963937,1,2.189108322014415,1.97
1953,1.4189038358310295,-0.7129805341737577,-0.3924105068387086,2,1.5674556321114594,1,3.000005562629413,1.9100000000000001
1954,1.1035115994066031,0.12219191760814122,-0.42588458867718904,2,1.1639152785406863,3,1.4111595094634444,1.915
1955,1.8686491204736078,0.3632864282642404,-0.922371897602401,3,1.9441471389855498,1,2.0870807655274284,1.98
1956,2.8611226082526806,0.4142391290387674,0.29474361321206566,3,2.1275907205549314,1,2.1941126919699525,1.92
1957,2.4165206689098504,0.7727765064880905,-0.47888099084318764,3,2.176932761170108,1,2.193477920941936,1.97
1958,1.6982076316170067,-0.4345446562508052,0.8485825287558384,3,2.3191574181571926,2,2.2575224378309775,1.9649999999999999
1959,1.9520543047966286,-0.367844118512131,0.9286505881048581,3,2.1707742676181603,1,2.2103093368619535,1.925
1960,2.5729547305546934,0.6183961347688326,0.5378746110739627,3,2.3553560359374863,2,2.2615091614493736,2.025
1961,2.146213681866634,-0.9648354798329271,0.21843547351693615,3,2.0199525213279856,3,2.143172834036041,1.97
1962,2.3403207427760253,0.9089572331972972,0.2407873340827727,3,2.3966824528325663,1,2.260824168407211,1.9849999999999999
1963,1.2316654353619243,-0.6310539675688228,0.10692467815273447,3,1.1839004993508564,1,1.3266174319513673,1.85
1964,1.9852151100499138,-0.9308145040695217,0.36519277928646693,3,2.142452205571139,1,2.2445530794977757,1.96
1965,2.480130268362054,0.7240561769287972,-0.49519448508019176,3,2.149911155330113,1,2.1556211430161833,1.94
1966,1.2172581019981739,0.26756987341955757,0.5618909893838311,2,1.3575365581551058,1,1.7663000491289162,1.845
1967,2.1251496631378446,-0.7984557555822993,0.5889023418139748,3,2.0945812934599934,3,2.138860013954101,1.97
1968,1.4509890737711824,-0.7027564372677412,0.45246037700568603,2,1.6003046833800112,3,2.3148447967035843,1.705
1969,1.7153904937624596,0.7703513038763116,-0.5705754091925888,3,2.0444432711173564,3,2.120814578599842,1.99
1970,2.616957937648297,0.6276402634705113,0.47479532731844326,3,2.1258310686242563,1,2.248087696940377,1.97
1971,2.350440337180493,0.9243878421689596,-0.150660835411984,3,2.1456101106205216,1,2.186321314868241,1.935
1972,1.582008956686774,0.7597407681769465,0.4980737424115271,3,2.2026388264018557,3,2.2873011649966792,1.8900000000000001
1973,2.275002193099841,-0.6028423113540504,0.7489692526610046,3,2.064334393908904,2,2.0453194459864643,1.925
1974,1.9844822648845482,0.993575775999585,-0.11209985389691131,3,2.439513308814945,2,2.146687170780455,1.9649999999999999
1975,2.496940182409162,0.14737803308343891,0.855178443642966,3,1.9803473321578404,2,2.2792736300210654,1.97
1976,1.669876945807582,-0.08087276798931695,-0.9404670990993869,3,1.7814156786526367,1,2.1837444238196637,1.935
1977,2.8464160174067645,-0.5289490565992195,-0.061585883123221656,3,1.9648410958956135,3,2.2144791834565507,2.0149999999999997
1978,2.273130463186133,0.12137144027702552,-0.9542896434336949,3,1.8615715328692426,3,2.1771866093449956,1.995
1979,2.9428739890912894,-0.3149873481743641,0.10849705611287988,3,2.018786197174529,3,2.194866736204431,1.98
1980,1.8329882570578604,-0.4690264871998192,-0.8672492329338933,3,1.8263722614004014,1,2.13901375255945,1.97
1981,2.1023821509107052,0.8956466237248435,0.43282215814949443,3,2.3467828757438314,3,2.186190810315227,1.975
1982,1.991864490396316,0.9987035883370795,0.05024894154237941,3,2.287974243660595,1,2.194017463486109,2.0700000000000003
1983,2.935691674879842,-0.1976479447767518,-0.29226080730416515,3,2.0468478310776987,3,2.2429660096234785,1.96
1984,1.7631572933431205,-0.13251018769652584,-0.9624690033762516,3,1.851394172683078,1,2.2732868407636646,2.005
1985,2.812022088574964,0.5797822615488243,-0.06687792505516328,3,2.336616863616931,3,2.2038323732490666,1.995
1986,2.422443610976974,-0.5607133481858664,0.7121389869336818,3,1.895465643238102,1,2.1169465985873925,1.9300000000000002
1987,2.418290323942064,0.8517718593345193,0.31546458524255816,3,2.298373707792706,3,2.2205437834368724,1.975
1988,1.2215987954883885,0.391773274532435,0.49051530677136423,3,1.3621858381838177,1,1.694445101397713,1.915
1989,2.1262938069843202,0.32756756220845956,0.9363489555215054,3,2.282274454355562,3,2.221046343991943,1.98
1990,2.067530139229975,-0.694145566785849,-0.7166600396332508,3,1.9132767872972967,1,2.2307072550398135,1.98
1991,2.6334977234869688,-0.6204337554735048,-0.4623230357724689,3,1.8262727746177057,3,2.22445780224895,2.0
1992,1.6769507459669828,-0.8840299118676611,-0.3378317545642603,3,1.794431571503299,3,2.245271632903093,1.96
1993,1.8191085422813291,0.17581321310094553,0.9676610949209108,3,2.4030859287834097,3,2.1500640942326124,1.975
1994,2.11244565514364,0.1436031521863264,0.9832263774540777,3,2.172083525870691,1,2.099029852778991,1.99
1995,1.8633819510053022,-0.9380719818315695,-0.31836530211609754,3,1.8541877676986287,2,2.19880373788059,1.895
1996,1.5532349277080832,-0.8297281048356381,-0.33459265118328446,2,1.6314795593629472,3,2.4293978720881597,1.81
1997,2.74801265870809,0.5844422391570956,-0.3144905904816474,3,2.2584179193943985,2,2.2422870140923674,1.975
1998,1.4257767321371055,0.16847099469967466,0.8011773602578649,3,2.3361964234469283,2,2.1288645932689643,1.95
1999,1.0527624665670614,-0.26686591950938715,0.1775489686263825,3,1.1276665009795142,3,1.0664493353272346,1.94


==> Data/mnist_correct_euclidicity.txt <==
0.84548339140658
0.786441073243548
0.769728572627273
0.736857461800075
0.707855222724442
0.672712064956808
0.667958763626154
0.654023161243147
0.645028790610229
0.637958027780668
0.622658138317912
0.622121579546925
0.609911961076691
0.56877948277271
0.563876508680774
0.563227194880257
0.532324892520267
0.519679871324287
0.516111945191587
0.515510810126187
0.509660213620192
0.508030131623243
0.505161468826842
0.479698058674249
0.47743568772319
0.476664217127639
0.475982811249984
0.473724795659595
0.470083412492339
0.45734761531029
0.452278015937213
0.451894190265936
0.442056045457077
0.437429785191425
0.427107812805776
0.416914406169864
0.413827884160473
0.403665723278269
0.402974047716551
0.397593124722115
0.396752780744052
0.394518852293153
0.394096454977388
0.392893542477163
0.390081769480001
0.388143816340261
0.377269798733148
0.376192263101792
0.374399943062897
0.373918924566912
0.373743754469871
0.371378111493607
0.367530566132685
0.367262014579997
0.362917698961015
0.362687344051668
0.358628761482169
0.356361791796751
0.355901067581305
0.35486517593016
0.354391544682547
0.353929394502958
0.353813597302331
0.353469618416555
0.353077330196541
0.353052909189486
0.347496952524385
0.34728170597935
0.346994821189598
0.346902128035874
0.34585335746051
0.345675609659057
0.345365062091261
0.340535618388769
0.340335371889614
0.337851192559007
0.336269946063352
0.336105561191256
0.33121401332257
0.328777836538241
0.327763005966141
0.327487124409315
0.327400057643915
0.325864159893003
0.325712579904681
0.325036308869057
0.322476946607388
0.318091523458648
0.317989442936173
0.317369202693505
0.315864072861201
0.31527475410251
0.313711827475505
0.31298023314452
0.312832731550757
0.311816995354315
0.311172848274354
0.31073661842085
0.310659139893187
0.306315084101326
0.3046304918828
0.304517083857671
0.302485024625698
0.302461873275177
0.300867313553243
0.300805824676865
0.29800730629063
0.297613351817805
0.296662551834611
0.296558151378166
0.296111788266976
0.294974038214694
0.294245025701478
0.293177905435618
0.292934593448248
0.290092235576913
0.289746144481751
0.289522774054463
0.289131400371068
0.288460979901786
0.28788613330802
0.287750626266484
0.287407289750131
0.287224740631434
0.285650959195176
0.283459854572704
0.281983457575087
0.28173608433215
0.280630901792646
0.27895017133182
0.278437880688079
0.278363454957688
0.277894229116603
0.277536185288355
0.277469461135452
0.277462833829989
0.27672092868136
0.276577050956085
0.2761405605899
0.275451536773039
0.275005450627961
0.272858110421803
0.272726414406549
0.272551944608725
0.271624722736955
0.271517103920575
0.270900046388739
0.270250436083658
0.269296434193961
0.268465415541496
0.26766627061541
0.267314918192454
0.266947258704081
0.266596832472258
0.265973110957516
0.265394943169862
0.265324224260681
0.264869920311674
0.264376894580607
0.264281305279998
0.263784277594277
0.263506091185793
0.261762592251439
0.261718447006722
0.261400556751931
0.261324647127606
0.261323572170021
0.259835073330086
0.259712035933638
0.259127217874271
0.257813236821338
0.257600212175238
0.256804963284834
0.255860335395473
0.255606864099149
0.255289454421697
0.255024301873922
0.252095201506918
0.250459867094452
0.25026295275814
0.250185004279315
0.249861545908773
0.24968720396783
0.249606545471575
0.249521832918129
0.247703227492619
0.247111546295258
0.247021406851355
0.246332925312204
0.245678536313347
0.245316570740928
0.245289024952833
0.244960739899338
0.244914553057882
0.244909872056361
0.244113835115101
0.243109539195883
0.242933862127455
0.241968959838786
0.237292283856769
0.234941246386788
0.233720090115038
0.2327374294311
0.230024050016433
0.229305529994177
0.228813581962933
0.2282791614526
0.227778882157298
0.227649040238209
0.227347572908424
0.227066016288535
0.225859320527195
0.22202565603597
0.221383647559443
0.220791562224648
0.218535106282541
0.217001405236245
0.216362248173833
0.215424592083676
0.213457772425111
0.210982193783516
0.208313280455498
0.201390921416244
0.199892423345541
0.190727067614671
0.188548442577903
0.187892287234521
0.185687037116314
0.182140025010108
0.177104229556699


==> Data/mnist_errors_euclidicity.txt <==
1
0.931504570655548
0.927182142215031
0.868788639793406
0.860690325489033
0.860232222853817
0.855326346102181
0.845449634447751
0.842532485442714
0.838805991411836
0.828929490909789
0.822502823400432
0.821953132048143
0.817461370365732
0.785278183032102
0.730549376920341
0.721342622296846
0.721135686791857
0.70569091423055
0.701488844019236
0.701450913373052
0.684419397155766
0.681665521730578
0.681576614922987
0.661685998781329
0.653937305861709
0.636635704151942
0.629239514709987
0.610652953059821
0.608198424871096
0.607982447176658
0.586179824272612
0.577137799357734
0.575271412478943
0.574585914838316
0.570723287507131
0.570470016394234
0.570325110329434
0.560634877079029
0.554870849279323
0.554646301403278
0.553362416077683
0.538779283034896
0.52394622235379
0.522655600718742
0.518417513258322
0.517153677811238
0.508329743485744
0.504258216521076
0.504111898888886
0.493404846943299
0.479678834209597
0.472891781685671
0.472456104736052
0.466657267643402
0.46506630299645
0.459205943434998
0.456430873246627
0.451723838282353
0.437924742829681
0.437316046040968
0.435715524006465
0.432442131452909
0.42908751173134
0.418277219296293
0.415201847915159
0.410638142913972
0.41055498520989
0.405132273239369
0.400130200809584
0.397742996295705
0.391436745288125
0.389944422396274
0.389938722653063
0.388424319940476
0.388136770843391
0.386442510176645
0.386209219700733
0.385616903675104
0.38016785730045
0.378656130327309
0.376324753680719
0.375688269786904
0.373244324925797
0.373157402127931
0.369008646522106
0.367977753286615
0.364482397074242
0.363698666957646
0.36272254891255
0.362492447660286
0.362301441820109
0.359820694058499
0.358515328776891
0.35740550157053
0.356827189472562
0.356488584003587
0.356317093990929
0.354466194590954
0.353883355056834
0.353012572228812
0.351775812275879
0.351132191020196
0.349936180734867
0.349280699296654
0.3484499202473
0.346645278986988
0.34535671677323
0.344264579748949
0.342407450668128
0.339976659640674
0.338061358078446
0.335947118750499
0.331923704021659
0.330443096659243
0.328594555584581
0.328222192471217
0.326951330722935
0.325864369674266
0.324305108049331
0.322479837612575
0.321301391366344
0.321132874626034
0.319283113940695
0.316045245718833
0.315345999521527
0.31410203090852
0.313432399518434
0.312364581352816
0.312091350855286
0.311573035513044
0.310640414515985
0.307809451332154
0.307455272003843
0.306978252720273
0.304803206990614
0.304142235590453
0.303548832952726
0.301326659108166
0.301170467359851
0.300332917037499
0.300159501973248
0.299480522976874
0.297577170034374
0.296671453141545
0.296268789661277
0.296092167548826
0.296088280425419
0.295867953883127
0.294894710047005
0.294596086418788
0.293578258579751
0.293471635538812
0.29330587714789
0.290256935120904
0.287507183337214
0.287069313624946
0.286718789015309
0.286238608616037
0.283277679769594
0.283080714359086
0.282502689510626
0.280807729573003
0.280654543318341
0.279801061274498
0.27967997703759
0.278789520703321
0.278499234851979
0.278049966338848
0.277942752345462
0.27656489872513
0.276308175819226
0.27585685885376
0.275332620275851
0.272714034569779
0.271777764338523
0.270975364032278
0.270886093878055
0.26909594055054
0.26733057980343
0.266094275747688
0.265738608754862
0.264154509988144
0.261998978029324
0.261552991975959
0.260939535346362
0.260129343654311
0.259897656016939
0.25862921429434
0.258145838501382
0.257106980776266
0.25544445980898
0.253890968539903
0.253685461055735
0.249454650125798
0.24821152749344
0.244486061116528
0.242300805346499
0.24172336322377
0.241207294803391
0.240447719011133
0.238898792883991
0.238801366626209
0.236731766831513
0.236158167270811
0.236092447805625
0.23489727390311
0.231570115303015
0.230682617158782
0.230540485554022
0.230291268155536
0.22888094814248
0.228773436273411
0.225846823459719
0.22507805705434
0.224565454138164
0.223288751078595
0.219928006224032
0.219910872716415
0.219233886299261
0.217229803386864
0.214148151936246
0.213861895119165
0.211453409118803
0.209097277597592
0.206750861828219
0.197685139171752
0.197290450121726
0.192321162869919
0.189682851555066
0.182319629307184
0.181483542997537
0.178354583129821

